Denoising and Regularization via Exploiting the Structural Bias of Convolutional Generators

Convolutional Neural Networks (CNNs) have emerged as highly successful tools for image generation, recovery, and restoration. A major contributing factor to this success is that convolutional networks impose strong prior assumptions about natural images. A surprising experiment that highlights this architectural bias towards natural images is that one can remove noise and corruptions from a natural image without using any training data, by simply fitting (via gradient descent) a randomly initialized, over-parameterized convolutional generator to the corrupted image. While this over-parameterized network can fit the corrupted image perfectly, surprisingly after a few iterations of gradient descent it generates an almost uncorrupted image. This intriguing phenomenon enables state-of-the-art CNN-based denoising and regularization of other inverse problems. In this paper, we attribute this effect to a particular architectural choice of convolutional networks, namely convolutions with fixed interpolating filters. We then formally characterize the dynamics of fitting a two-layer convolutional generator to a noisy signal and prove that early-stopped gradient descent denoises/regularizes. Our proof relies on showing that convolutional generators fit the structured part of an image significantly faster than the corrupted portion.

==> dat/DD_denoising_curves.dat <==
1.000000000000000000e+00 1.675535440444946289e-01 9.141914546489715576e-02 1.949018388986587524e-01
2.000000000000000000e+00 1.647374331951141357e-01 1.091561466455459595e-01 1.423894464969635010e-01
3.000000000000000000e+00 1.104291677474975586e-01 7.668365538120269775e-02 1.051212772727012634e-01
4.000000000000000000e+00 9.037388861179351807e-02 6.230732798576354980e-02 9.427441656589508057e-02
5.000000000000000000e+00 8.243095874786376953e-02 6.591188907623291016e-02 8.086049556732177734e-02
6.000000000000000000e+00 7.198072224855422974e-02 5.985819175839424133e-02 6.746617704629898071e-02
7.000000000000000000e+00 6.125986948609352112e-02 5.037257075309753418e-02 5.617778748273849487e-02
8.000000000000000000e+00 5.176987498998641968e-02 4.402879625558853149e-02 4.698469862341880798e-02
9.000000000000000000e+00 4.498849436640739441e-02 3.977496176958084106e-02 4.075668752193450928e-02
1.000000000000000000e+01 3.915080428123474121e-02 3.513461351394653320e-02 3.543622791767120361e-02
1.100000000000000000e+01 3.445103019475936890e-02 3.115511685609817505e-02 3.085909783840179443e-02
1.200000000000000000e+01 3.077516518533229828e-02 2.907520346343517303e-02 2.752067334949970245e-02
1.300000000000000000e+01 2.751189097762107849e-02 2.942983433604240417e-02 2.513299696147441864e-02
1.400000000000000000e+01 2.475772425532341003e-02 3.090201504528522491e-02 2.309821546077728271e-02
1.500000000000000000e+01 2.298739925026893616e-02 3.228406235575675964e-02 2.136938646435737610e-02
1.600000000000000000e+01 2.148227021098136902e-02 3.356719762086868286e-02 1.986389607191085815e-02
1.700000000000000000e+01 2.008941583335399628e-02 3.435353189706802368e-02 1.871399581432342529e-02
1.800000000000000000e+01 1.850721798837184906e-02 3.424994647502899170e-02 1.759349927306175232e-02
1.900000000000000000e+01 1.729809492826461792e-02 3.341292589902877808e-02 1.634608954191207886e-02
2.000000000000000000e+01 1.648776233196258545e-02 3.215799480676651001e-02 1.490542292594909668e-02
2.100000000000000000e+01 1.529780123382806778e-02 3.078290075063705444e-02 1.414638478308916092e-02
2.200000000000000000e+01 1.463989913463592529e-02 2.955184131860733032e-02 1.351193059235811234e-02
2.300000000000000000e+01 1.372903212904930115e-02 2.866652980446815491e-02 1.325857918709516525e-02
2.400000000000000000e+01 1.293569989502429962e-02 2.834442257881164551e-02 1.267230417579412460e-02
2.500000000000000000e+01 1.236275862902402878e-02 2.877022512257099152e-02 1.110794767737388611e-02
2.600000000000000000e+01 1.220873370766639709e-02 2.948556654155254364e-02 1.047946047037839890e-02
2.700000000000000000e+01 1.386564411222934723e-02 2.999113313853740692e-02 9.753346443176269531e-03
2.800000000000000000e+01 1.326310634613037109e-02 3.029659762978553772e-02 9.529637172818183899e-03
2.900000000000000000e+01 1.310777850449085236e-02 3.024083003401756287e-02 7.974112406373023987e-03
3.000000000000000000e+01 1.556150987744331360e-02 2.975516766309738159e-02 8.604858070611953735e-03
3.100000000000000000e+01 1.104190573096275330e-02 2.906458079814910889e-02 8.176423609256744385e-03
3.200000000000000000e+01 1.307260990142822266e-02 2.855073288083076477e-02 6.603079847991466522e-03
3.300000000000000000e+01 1.074289623647928238e-02 2.835364267230033875e-02 7.000119425356388092e-03
3.400000000000000000e+01 1.063212659209966660e-02 2.828114107251167297e-02 6.216139532625675201e-03
3.500000000000000000e+01 9.836686775088310242e-03 2.838294394314289093e-02 5.944949574768543243e-03
3.600000000000000000e+01 1.004088670015335083e-02 2.864328399300575256e-02 5.787255708128213882e-03
3.700000000000000000e+01 8.582120761275291443e-03 2.886798791587352753e-02 5.276412237435579300e-03
3.800000000000000000e+01 8.852933533489704132e-03 2.894494123756885529e-02 4.710320848971605301e-03
3.900000000000000000e+01 7.681808434426784515e-03 2.886638604104518890e-02 5.093308165669441223e-03
4.000000000000000000e+01 7.618517614901065826e-03 2.869874611496925354e-02 4.235436674207448959e-03
4.100000000000000000e+01 6.971516180783510208e-03 2.851724438369274139e-02 4.405136685818433762e-03
4.200000000000000000e+01 6.660836748778820038e-03 2.832981199026107788e-02 4.538616165518760681e-03
4.300000000000000000e+01 6.166390143334865570e-03 2.818741835653781891e-02 4.017347469925880432e-03
4.400000000000000000e+01 5.691166035830974579e-03 2.818097919225692749e-02 3.524460829794406891e-03
4.500000000000000000e+01 5.399820394814014435e-03 2.826876193284988403e-02 3.920356743037700653e-03
4.600000000000000000e+01 5.044873803853988647e-03 2.835259214043617249e-02 4.288666881620883942e-03
4.700000000000000000e+01 4.849104210734367371e-03 2.840718813240528107e-02 3.694146405905485153e-03
4.800000000000000000e+01 4.394107498228549957e-03 2.843794226646423340e-02 3.793370677158236504e-03
4.900000000000000000e+01 4.424606449902057648e-03 2.839392796158790588e-02 3.743245266377925873e-03
5.000000000000000000e+01 4.942356143146753311e-03 2.830040827393531799e-02 3.717190120369195938e-03
5.100000000000000000e+01 7.959128357470035553e-03 2.822990901768207550e-02 3.884649602696299553e-03
5.200000000000000000e+01 9.305219165980815887e-03 2.818562462925910950e-02 3.933746367692947388e-03
5.300000000000000000e+01 5.520571954548358917e-03 2.816242352128028870e-02 3.785080974921584129e-03
5.400000000000000000e+01 6.438375450670719147e-03 2.817225828766822815e-02 3.959273453801870346e-03
5.500000000000000000e+01 5.930914543569087982e-03 2.821033447980880737e-02 4.688202869147062302e-03
5.600000000000000000e+01 4.773349966853857040e-03 2.823946624994277954e-02 4.205028060823678970e-03
5.700000000000000000e+01 5.225560627877712250e-03 2.824338898062705994e-02 3.997107036411762238e-03
5.800000000000000000e+01 4.601628519594669342e-03 2.823544666171073914e-02 4.304234869778156281e-03
5.900000000000000000e+01 4.209445789456367493e-03 2.821380272507667542e-02 4.596318118274211884e-03
6.000000000000000000e+01 3.836175659671425819e-03 2.817824110388755798e-02 4.474894143640995026e-03
6.100000000000000000e+01 3.881570184603333473e-03 2.814982645213603973e-02 4.100319929420948029e-03
6.200000000000000000e+01 3.426714800298213959e-03 2.814255654811859131e-02 4.319767467677593231e-03
6.300000000000000000e+01 3.397987689822912216e-03 2.814469859004020691e-02 4.454434849321842194e-03
6.400000000000000000e+01 3.288998035714030266e-03 2.815259248018264771e-02 5.153065547347068787e-03
6.500000000000000000e+01 2.841076580807566643e-03 2.816622704267501831e-02 5.062944255769252777e-03
6.600000000000000000e+01 2.789105288684368134e-03 2.817205712199211121e-02 4.981729201972484589e-03
6.700000000000000000e+01 2.785200485959649086e-03 2.816523052752017975e-02 4.544189199805259705e-03
6.800000000000000000e+01 2.477345522493124008e-03 2.815430238842964172e-02 4.709787201136350632e-03
6.900000000000000000e+01 2.377107506617903709e-03 2.814240194857120514e-02 4.635762423276901245e-03
7.000000000000000000e+01 2.161828801035881042e-03 2.812972664833068848e-02 4.754372406750917435e-03
7.100000000000000000e+01 2.093118848279118538e-03 2.812403813004493713e-02 4.819891415536403656e-03
7.200000000000000000e+01 2.164365258067846298e-03 2.812609076499938965e-02 4.631784744560718536e-03
7.300000000000000000e+01 2.506596734747290611e-03 2.812951430678367615e-02 4.610377829521894455e-03
7.500000000000000000e+01 2.148641739040613174e-03 2.813450992107391357e-02 4.616264719516038895e-03
7.600000000000000000e+01 2.047382760792970657e-03 2.813055552542209625e-02 4.477448295801877975e-03
7.700000000000000000e+01 2.106661675497889519e-03 2.812296524643898010e-02 4.354215227067470551e-03
7.800000000000000000e+01 2.336616627871990204e-03 2.811648324131965637e-02 4.367779474705457687e-03
7.900000000000000000e+01 2.226704498752951622e-03 2.811150625348091125e-02 4.077780060470104218e-03
8.100000000000000000e+01 1.963185379281640053e-03 2.811021730303764343e-02 4.204358439892530441e-03
8.200000000000000000e+01 1.865248079411685467e-03 2.811143919825553894e-02 4.048592410981655121e-03
8.300000000000000000e+01 1.880056923255324364e-03 2.811072207987308502e-02 3.955502063035964966e-03
8.400000000000000000e+01 2.038736594840884209e-03 2.810879983007907867e-02 3.776147030293941498e-03
8.600000000000000000e+01 2.090763766318559647e-03 2.810026705265045166e-02 3.637099172919988632e-03
8.700000000000000000e+01 1.888212398625910282e-03 2.809672430157661438e-02 3.697072388604283333e-03
8.900000000000000000e+01 1.437687315046787262e-03 2.809274941682815552e-02 3.657724242657423019e-03
9.000000000000000000e+01 1.326267141848802567e-03 2.809200435876846313e-02 3.728977637365460396e-03
9.100000000000000000e+01 1.311767264269292355e-03 2.809081599116325378e-02 3.899444127455353737e-03
9.300000000000000000e+01 1.271990826353430748e-03 2.808553911745548248e-02 3.771577496081590652e-03
9.400000000000000000e+01 1.291687600314617157e-03 2.808227762579917908e-02 3.918276168406009674e-03
9.600000000000000000e+01 1.694650738500058651e-03 2.807649411261081696e-02 3.874829970300197601e-03
9.700000000000000000e+01 2.477999776601791382e-03 2.807430922985076904e-02 3.836537245661020279e-03
9.900000000000000000e+01 2.078959485515952110e-03 2.806984633207321167e-02 3.547252155840396881e-03
1.000000000000000000e+02 1.420541782863438129e-03 2.806720137596130371e-02 3.601465839892625809e-03
1.020000000000000000e+02 2.343460451811552048e-03 2.806083485484123230e-02 3.708067117258906364e-03
1.030000000000000000e+02 2.238502260297536850e-03 2.805749326944351196e-02 3.620730247348546982e-03
1.050000000000000000e+02 1.472720061428844929e-03 2.805126830935478210e-02 3.485689638182520866e-03
1.070000000000000000e+02 2.006526105105876923e-03 2.804509922862052917e-02 3.970679361373186111e-03
1.080000000000000000e+02 1.631169114261865616e-03 2.804180048406124115e-02 4.199097864329814911e-03
1.100000000000000000e+02 1.338571077212691307e-03 2.803444862365722656e-02 3.478776197880506516e-03
1.120000000000000000e+02 1.830278779380023479e-03 2.802700363099575043e-02 3.872124711051583290e-03
1.140000000000000000e+02 1.353353261947631836e-03 2.801953256130218506e-02 3.985099494457244873e-03
1.150000000000000000e+02 1.360792783088982105e-03 2.801556140184402466e-02 3.425206290557980537e-03
1.170000000000000000e+02 1.636775792576372623e-03 2.800708636641502380e-02 3.423282410949468613e-03
1.190000000000000000e+02 1.132094766944646835e-03 2.799828536808490753e-02 4.188422579318284988e-03
1.210000000000000000e+02 1.232831738889217377e-03 2.798904106020927429e-02 3.557221498340368271e-03
1.230000000000000000e+02 1.313472748734056950e-03 2.797925472259521484e-02 3.781098872423171997e-03
1.250000000000000000e+02 1.428267452865839005e-03 2.796878665685653687e-02 3.937091212719678879e-03
1.270000000000000000e+02 1.188472262583673000e-03 2.795762941241264343e-02 3.458583261817693710e-03
1.290000000000000000e+02 1.200138824060559273e-03 2.794580906629562378e-02 3.618508344516158104e-03
1.310000000000000000e+02 1.332864398136734962e-03 2.793288044631481171e-02 3.892869921401143074e-03
1.330000000000000000e+02 1.645385287702083588e-03 2.791878208518028259e-02 3.902535885572433472e-03
1.350000000000000000e+02 1.528428867459297180e-03 2.790559083223342896e-02 3.788730828091502190e-03
1.370000000000000000e+02 2.110778819769620895e-03 2.789048105478286743e-02 3.720153821632266045e-03
1.390000000000000000e+02 1.331803854554891586e-03 2.788331545889377594e-02 3.718146355822682381e-03
1.410000000000000000e+02 1.133647048845887184e-03 2.786364406347274780e-02 3.513698466122150421e-03
1.430000000000000000e+02 1.829456072300672531e-03 2.784150838851928711e-02 3.610024927183985710e-03
1.460000000000000000e+02 1.262270845472812653e-03 2.781600877642631531e-02 3.663813928142189980e-03
1.480000000000000000e+02 1.320013310760259628e-03 2.779085002839565277e-02 3.662393894046545029e-03
1.500000000000000000e+02 1.531770452857017517e-03 2.781511470675468445e-02 3.509020898491144180e-03
1.530000000000000000e+02 1.143148401752114296e-03 2.775362506508827209e-02 3.637779736891388893e-03
1.550000000000000000e+02 1.240880228579044342e-03 2.772789821028709412e-02 3.476445097476243973e-03
1.570000000000000000e+02 1.196060096845030785e-03 2.775235474109649658e-02 3.465134883299469948e-03
1.600000000000000000e+02 1.008080551400780678e-03 2.773028612136840820e-02 4.371259361505508423e-03
1.620000000000000000e+02 1.024456112645566463e-03 2.769492939114570618e-02 4.276555031538009644e-03
1.650000000000000000e+02 8.515419904142618179e-04 2.766614034771919250e-02 3.795666852965950966e-03
1.670000000000000000e+02 9.616876486688852310e-04 2.761586755514144897e-02 3.816697746515274048e-03
1.700000000000000000e+02 9.251107694581151009e-04 2.772055007517337799e-02 3.684961469843983650e-03
1.730000000000000000e+02 1.468388480134308338e-03 2.766508609056472778e-02 3.621129784733057022e-03
1.750000000000000000e+02 1.602035132236778736e-03 2.757669612765312195e-02 3.587486222386360168e-03
1.780000000000000000e+02 1.005325699225068092e-03 2.755995281040668488e-02 3.461505752056837082e-03
1.810000000000000000e+02 1.098568085581064224e-03 2.749888598918914795e-02 3.717046463862061501e-03
1.840000000000000000e+02 1.503219362348318100e-03 2.758258208632469177e-02 3.951064776629209518e-03
1.870000000000000000e+02 1.074165105819702148e-03 2.760001271963119507e-02 3.878698451444506645e-03
1.900000000000000000e+02 1.145435497164726257e-03 2.761061303317546844e-02 3.713057376444339752e-03
1.930000000000000000e+02 1.083350041881203651e-03 2.752339467406272888e-02 3.592579159885644913e-03
1.960000000000000000e+02 1.115801744163036346e-03 2.745592594146728516e-02 3.371616359800100327e-03
1.990000000000000000e+02 1.121238688938319683e-03 2.739167958498001099e-02 3.272706177085638046e-03
2.020000000000000000e+02 1.252442598342895508e-03 2.740550413727760315e-02 3.457517363131046295e-03
2.050000000000000000e+02 1.006997888907790184e-03 2.744509652256965637e-02 3.686421085149049759e-03
2.080000000000000000e+02 1.229180023074150085e-03 2.735115960240364075e-02 3.628486534580588341e-03
2.110000000000000000e+02 1.155321951955556870e-03 2.735639363527297974e-02 3.510646754875779152e-03
2.150000000000000000e+02 1.211119582876563072e-03 2.728363126516342163e-02 3.512473311275243759e-03
2.180000000000000000e+02 1.233399147167801857e-03 2.730568498373031616e-02 3.561327233910560608e-03
2.210000000000000000e+02 1.331335864961147308e-03 2.725560776889324188e-02 3.568454645574092865e-03
2.250000000000000000e+02 1.075460575520992279e-03 2.730508707463741302e-02 3.631650004535913467e-03
2.280000000000000000e+02 1.329338527284562588e-03 2.726982533931732178e-02 3.488678950816392899e-03
2.320000000000000000e+02 9.533754782751202583e-04 2.718244493007659912e-02 3.394993022084236145e-03
2.360000000000000000e+02 9.626516839489340782e-04 2.718412503600120544e-02 3.651905339211225510e-03
2.390000000000000000e+02 1.528242137283086777e-03 2.704397775232791901e-02 3.559016622602939606e-03
2.430000000000000000e+02 1.508885645307600498e-03 2.725078165531158447e-02 3.499047132208943367e-03
2.470000000000000000e+02 1.462329528294503689e-03 2.745585888624191284e-02 3.495579352602362633e-03
2.510000000000000000e+02 1.027611317113041878e-03 2.734886109828948975e-02 3.414779435843229294e-03
2.550000000000000000e+02 1.239412929862737656e-03 2.721717953681945801e-02 3.634207881987094879e-03
2.590000000000000000e+02 9.652600274421274662e-04 2.711190469563007355e-02 3.730635624378919601e-03
2.630000000000000000e+02 1.059736823663115501e-03 2.719400450587272644e-02 3.391726873815059662e-03
2.670000000000000000e+02 9.140215697698295116e-04 2.719201520085334778e-02 3.429705044254660606e-03
2.710000000000000000e+02 7.007258245721459389e-04 2.697235345840454102e-02 3.227317240089178085e-03
2.750000000000000000e+02 6.657421472482383251e-04 2.712065540254116058e-02 3.351400140672922134e-03
2.790000000000000000e+02 7.983976975083351135e-04 2.698890864849090576e-02 4.081022460013628006e-03
2.840000000000000000e+02 5.329153500497341156e-04 2.732123248279094696e-02 4.081269726157188416e-03
2.880000000000000000e+02 7.980875670909881592e-04 2.713467739522457123e-02 3.629733342677354813e-03
2.930000000000000000e+02 1.664085895754396915e-03 2.698403969407081604e-02 3.633358515799045563e-03
2.970000000000000000e+02 9.704505791887640953e-04 2.687055803835391998e-02 3.895184956490993500e-03
3.020000000000000000e+02 1.075205742381513119e-03 2.671249024569988251e-02 3.577969502657651901e-03
3.070000000000000000e+02 8.782738004811108112e-04 2.688137441873550415e-02 4.006798379123210907e-03
3.110000000000000000e+02 8.807308622635900974e-04 2.696833573281764984e-02 4.075343254953622818e-03
3.160000000000000000e+02 7.775758858770132065e-04 2.670091018080711365e-02 3.734611673280596733e-03
3.210000000000000000e+02 8.617990533821284771e-04 2.657553926110267639e-02 3.380458801984786987e-03
3.260000000000000000e+02 8.388215792365372181e-04 2.663347683846950531e-02 3.283452475443482399e-03
3.310000000000000000e+02 1.053447602316737175e-03 2.661193162202835083e-02 3.278747666627168655e-03
3.360000000000000000e+02 6.859169807285070419e-04 2.662105485796928406e-02 3.266482613980770111e-03
3.420000000000000000e+02 7.058524060994386673e-04 2.652123570442199707e-02 3.656038315966725349e-03
3.470000000000000000e+02 5.028953310102224350e-04 2.660456299781799316e-02 4.148967564105987549e-03
3.530000000000000000e+02 8.560743299312889576e-04 2.642446942627429962e-02 3.743355162441730499e-03
3.580000000000000000e+02 4.720785655081272125e-04 2.653683722019195557e-02 3.589171683415770531e-03
3.640000000000000000e+02 4.439965123310685158e-04 2.637925744056701660e-02 3.423370886594057083e-03
3.690000000000000000e+02 4.256005631759762764e-04 2.625457569956779480e-02 3.393889404833316803e-03
3.750000000000000000e+02 3.949622914660722017e-04 2.633499912917613983e-02 3.401434049010276794e-03
3.810000000000000000e+02 4.164515703450888395e-04 2.611979469656944275e-02 4.055915400385856628e-03
3.870000000000000000e+02 2.690292894840240479e-03 2.636142447590827942e-02 3.892825450748205185e-03
3.930000000000000000e+02 2.462660893797874451e-03 2.661604806780815125e-02 3.823638893663883209e-03
3.990000000000000000e+02 2.008009236305952072e-03 2.618644386529922485e-02 3.727166913449764252e-03
4.050000000000000000e+02 1.341481693089008331e-03 2.593032270669937134e-02 3.822818398475646973e-03
4.120000000000000000e+02 8.045723661780357361e-04 2.614134922623634338e-02 3.811433445662260056e-03
4.180000000000000000e+02 5.962802679277956486e-04 2.597701922059059143e-02 3.560296259820461273e-03
4.250000000000000000e+02 4.740358854178339243e-04 2.597020752727985382e-02 3.859925316646695137e-03
4.310000000000000000e+02 3.957123553846031427e-04 2.594348788261413574e-02 3.998769912868738174e-03
4.380000000000000000e+02 4.672674695029854774e-04 2.601288631558418274e-02 3.582942765206098557e-03
4.450000000000000000e+02 4.926024121232330799e-04 2.593339979648590088e-02 4.566500894725322723e-03
4.520000000000000000e+02 4.297486739233136177e-04 2.595953084528446198e-02 3.773368662223219872e-03
4.590000000000000000e+02 3.799910773523151875e-04 2.576430141925811768e-02 3.663335228338837624e-03
4.660000000000000000e+02 3.914503031410276890e-04 2.547721192240715027e-02 3.766178619116544724e-03
4.730000000000000000e+02 4.090102738700807095e-04 2.582980133593082428e-02 3.497540019452571869e-03
4.810000000000000000e+02 2.332606352865695953e-03 2.560043707489967346e-02 3.372807055711746216e-03
4.880000000000000000e+02 1.512524206191301346e-03 2.537338994443416595e-02 3.413176862522959709e-03
4.960000000000000000e+02 1.305387355387210846e-03 2.610468119382858276e-02 4.606590140610933304e-03
5.030000000000000000e+02 7.438520551659166813e-04 2.549900673329830170e-02 4.372580908238887787e-03
5.110000000000000000e+02 4.628425813280045986e-04 2.513656765222549438e-02 3.995479084551334381e-03
5.190000000000000000e+02 3.793554787989705801e-04 2.529016137123107910e-02 3.679852932691574097e-03
5.270000000000000000e+02 3.629359707701951265e-04 2.544762007892131805e-02 3.656384069472551346e-03
5.360000000000000000e+02 4.363394982647150755e-04 2.529415488243103027e-02 3.815284930169582367e-03
5.440000000000000000e+02 4.623863205779343843e-04 2.520205080509185791e-02 3.631767816841602325e-03
5.530000000000000000e+02 3.110196557827293873e-04 2.543012425303459167e-02 3.517826087772846222e-03
5.610000000000000000e+02 2.636668214108794928e-04 2.512146532535552979e-02 3.785244189202785492e-03
5.700000000000000000e+02 4.350481322035193443e-04 2.593129500746726990e-02 5.826026666909456253e-03
5.790000000000000000e+02 1.057924353517591953e-03 2.492134831845760345e-02 4.287254530936479568e-03
5.880000000000000000e+02 1.711538410745561123e-03 2.516648918390274048e-02 3.797086887061595917e-03
5.970000000000000000e+02 1.289980136789381504e-03 2.507068961858749390e-02 3.840504912659525871e-03
6.060000000000000000e+02 7.458076579496264458e-04 2.471695467829704285e-02 3.743522800505161285e-03
6.160000000000000000e+02 5.448805750347673893e-04 2.521000802516937256e-02 3.841036930680274963e-03
6.250000000000000000e+02 3.487086505629122257e-04 2.481154352426528931e-02 3.831925569102168083e-03
6.350000000000000000e+02 2.861169632524251938e-04 2.451307885348796844e-02 3.732767654582858086e-03
6.450000000000000000e+02 2.478494134265929461e-04 2.500906772911548615e-02 3.986869473010301590e-03
6.550000000000000000e+02 3.423264133743941784e-04 2.467069029808044434e-02 4.977134522050619125e-03
6.650000000000000000e+02 2.331410942133516073e-04 2.480752393603324890e-02 3.941185306757688522e-03
6.760000000000000000e+02 3.269528388045728207e-04 2.511275932192802429e-02 3.949765115976333618e-03
6.860000000000000000e+02 2.073373470921069384e-04 2.424519881606101990e-02 4.171272739768028259e-03
6.970000000000000000e+02 2.058321988442912698e-04 2.411554381251335144e-02 4.012002609670162201e-03
7.080000000000000000e+02 1.845125807449221611e-04 2.509329840540885925e-02 3.953554667532444000e-03
7.190000000000000000e+02 2.920067054219543934e-04 2.422180213034152985e-02 3.735627047717571259e-03
7.300000000000000000e+02 8.641469758003950119e-04 2.476418018341064453e-02 4.082749597728252411e-03
7.420000000000000000e+02 1.805485575459897518e-03 2.429582737386226654e-02 4.069846123456954956e-03
7.530000000000000000e+02 1.178038772195577621e-03 2.495130337774753571e-02 4.618429578840732574e-03
7.650000000000000000e+02 7.472819415852427483e-04 2.407609671354293823e-02 4.265435039997100830e-03
7.770000000000000000e+02 4.315919359214603901e-04 2.387832850217819214e-02 5.116691812872886658e-03
7.890000000000000000e+02 2.517818938940763474e-04 2.432310581207275391e-02 4.243912175297737122e-03
8.010000000000000000e+02 3.037823189515620470e-04 2.360053174197673798e-02 4.097254015505313873e-03
8.140000000000000000e+02 1.913947780849412084e-04 2.373963035643100739e-02 4.133914131671190262e-03
8.270000000000000000e+02 2.110539935529232025e-04 2.373829856514930725e-02 3.913858905434608459e-03
8.390000000000000000e+02 2.874495403375476599e-04 2.448647096753120422e-02 4.096614662557840347e-03
8.530000000000000000e+02 1.525749394204467535e-04 2.344863861799240112e-02 4.173211753368377686e-03
8.660000000000000000e+02 8.602043380960822105e-04 2.396093495190143585e-02 4.462155047804117203e-03
8.790000000000000000e+02 1.400608452968299389e-03 2.354949526488780975e-02 4.526291973888874054e-03
8.930000000000000000e+02 9.166351519525051117e-04 2.396493405103683472e-02 4.479284863919019699e-03
9.070000000000000000e+02 4.631368501577526331e-04 2.309959754347801208e-02 5.324106663465499878e-03
9.210000000000000000e+02 4.353356198407709599e-04 2.427615225315093994e-02 5.229212343692779541e-03
9.360000000000000000e+02 4.522935487329959869e-04 2.315209805965423584e-02 4.914758726954460144e-03
9.500000000000000000e+02 8.004523697309195995e-04 2.326398901641368866e-02 4.572782199829816818e-03
9.650000000000000000e+02 6.207856349647045135e-04 2.301642671227455139e-02 4.699218086898326874e-03
9.800000000000000000e+02 4.010384436696767807e-04 2.406712248921394348e-02 4.533893428742885590e-03
9.950000000000000000e+02 3.652601735666394234e-04 2.301851101219654083e-02 4.677473567426204681e-03
1.011000000000000000e+03 3.949309466406702995e-04 2.387210354208946228e-02 5.806422326713800430e-03
1.027000000000000000e+03 4.916500765830278397e-04 2.286815457046031952e-02 4.714264068752527237e-03
1.043000000000000000e+03 8.076877566054463387e-04 2.377678081393241882e-02 4.690526984632015228e-03
1.059000000000000000e+03 7.882192730903625488e-04 2.253219299018383026e-02 4.813484847545623779e-03
1.075000000000000000e+03 4.129174340050667524e-04 2.399791218340396881e-02 5.402052775025367737e-03
1.092000000000000000e+03 1.947989221662282944e-04 2.224057540297508240e-02 5.492341239005327225e-03
1.109000000000000000e+03 1.312308886554092169e-04 2.346150763332843781e-02 5.115935578942298889e-03
1.127000000000000000e+03 6.431412184610962868e-04 2.206534147262573242e-02 5.332340486347675323e-03
1.144000000000000000e+03 1.634473010199144483e-04 2.352018654346466064e-02 5.174591206014156342e-03
1.162000000000000000e+03 1.257314725080505013e-04 2.183694392442703247e-02 5.310109816491603851e-03
1.180000000000000000e+03 1.249092892976477742e-04 2.320789918303489685e-02 5.606701131910085678e-03
1.199000000000000000e+03 1.704714086372405291e-04 2.182182110846042633e-02 5.295533686876296997e-03
1.217000000000000000e+03 1.450396812288090587e-04 2.229718491435050964e-02 5.252066068351268768e-03
1.236000000000000000e+03 2.080402919091284275e-04 2.208021283149719238e-02 5.701140500605106354e-03
1.256000000000000000e+03 9.937613504007458687e-05 2.187122404575347900e-02 5.548948422074317932e-03
1.275000000000000000e+03 9.124624193646013737e-05 2.228538878262042999e-02 4.965444561094045639e-03
1.295000000000000000e+03 8.767939289100468159e-05 2.256149239838123322e-02 5.950495600700378418e-03
1.315000000000000000e+03 1.386649528285488486e-04 2.331271767616271973e-02 5.790757946670055389e-03
1.336000000000000000e+03 2.148030616808682680e-04 2.130809426307678223e-02 6.101723760366439819e-03
1.357000000000000000e+03 1.317689311690628529e-03 2.194252610206604004e-02 6.052709650248289108e-03
1.378000000000000000e+03 3.078684385400265455e-04 2.205289155244827271e-02 5.554343573749065399e-03
1.399000000000000000e+03 2.742255455814301968e-04 2.125088311731815338e-02 5.148228723555803299e-03
1.421000000000000000e+03 1.329968683421611786e-03 2.142314054071903229e-02 6.204566918313503265e-03
1.443000000000000000e+03 2.871454926207661629e-04 2.188660390675067902e-02 5.686192773282527924e-03
1.466000000000000000e+03 1.204409054480493069e-04 2.088533714413642883e-02 5.826084408909082413e-03
1.489000000000000000e+03 9.538144513498991728e-05 2.228699252009391785e-02 6.080837454646825790e-03
1.512000000000000000e+03 1.111394813051447272e-04 2.078870125114917755e-02 5.984537303447723389e-03
1.536000000000000000e+03 1.082782036974094808e-04 2.444782108068466187e-02 5.933457519859075546e-03
1.560000000000000000e+03 9.942743054125458002e-05 2.057871967554092407e-02 6.564262323081493378e-03
1.584000000000000000e+03 5.893759953323751688e-05 2.196707203984260559e-02 6.240275688469409943e-03
1.609000000000000000e+03 4.439020995050668716e-04 2.087592333555221558e-02 6.214090157300233841e-03
1.634000000000000000e+03 8.672154508531093597e-04 2.057363092899322510e-02 6.229891441762447357e-03
1.659000000000000000e+03 1.551808236399665475e-04 2.168977633118629456e-02 6.301963701844215393e-03
1.685000000000000000e+03 9.129702084464952350e-05 2.084500715136528015e-02 6.719854660332202911e-03
1.711000000000000000e+03 1.007831597235053778e-04 2.096128836274147034e-02 6.847149226814508438e-03
1.738000000000000000e+03 1.184517095680348575e-04 2.048656344413757324e-02 6.224626675248146057e-03
1.765000000000000000e+03 6.814204971306025982e-05 1.993627473711967468e-02 6.728108506649732590e-03
1.793000000000000000e+03 5.114730447530746460e-05 2.237037196755409241e-02 6.803948897868394852e-03
1.821000000000000000e+03 7.371262472588568926e-05 1.937249489128589630e-02 6.787444464862346649e-03
1.849000000000000000e+03 7.628897437825798988e-04 2.034730464220046997e-02 7.388878613710403442e-03
1.878000000000000000e+03 1.243012142367660999e-03 2.296325936913490295e-02 6.628211587667465210e-03
1.907000000000000000e+03 2.622127067297697067e-04 1.919829472899436951e-02 6.820669397711753845e-03
1.937000000000000000e+03 7.951841689646244049e-05 2.052794583141803741e-02 8.001167327165603638e-03
1.967000000000000000e+03 6.475957343354821205e-05 2.745590917766094208e-02 7.041110657155513763e-03
1.998000000000000000e+03 6.207169499248266220e-04 1.916228234767913818e-02 6.913288496434688568e-03
2.029000000000000000e+03 1.567570259794592857e-03 2.036577090620994568e-02 7.205968722701072693e-03
2.061000000000000000e+03 2.573465462774038315e-04 1.911841705441474915e-02 7.327211089432239532e-03
2.093000000000000000e+03 7.738578278804197907e-05 1.994386874139308929e-02 7.567505352199077606e-03
2.126000000000000000e+03 3.282953912275843322e-05 2.252344042062759399e-02 7.267674431204795837e-03
2.159000000000000000e+03 2.737168142630252987e-05 1.828412339091300964e-02 7.437630090862512589e-03
2.192000000000000000e+03 2.613637479953467846e-04 1.896619796752929688e-02 7.504601031541824341e-03
2.227000000000000000e+03 2.544581366237252951e-04 1.913054846227169037e-02 7.774063851684331894e-03
2.261000000000000000e+03 1.034240049193613231e-04 2.177649922668933868e-02 7.498773746192455292e-03
2.297000000000000000e+03 4.663396248361095786e-05 2.063561230897903442e-02 8.297009393572807312e-03
2.333000000000000000e+03 6.761171243852004409e-05 1.830828748643398285e-02 8.812801912426948547e-03
2.369000000000000000e+03 1.180642211693339050e-04 1.864228211343288422e-02 8.050439879298210144e-03
2.406000000000000000e+03 1.128349176724441350e-04 1.845303550362586975e-02 7.981436327099800110e-03
2.443000000000000000e+03 2.029214665526524186e-04 1.886509545147418976e-02 7.756337057799100876e-03
2.482000000000000000e+03 9.564423817209899426e-04 2.098260261118412018e-02 8.475756272673606873e-03
2.520000000000000000e+03 1.665812742430716753e-04 1.900970190763473511e-02 8.941405452787876129e-03
2.560000000000000000e+03 1.988726580748334527e-05 1.773246750235557556e-02 8.781806565821170807e-03
2.600000000000000000e+03 1.319576676905853674e-05 1.915225386619567871e-02 9.609509259462356567e-03
2.640000000000000000e+03 2.221364957222249359e-05 1.779242232441902161e-02 8.309848606586456299e-03
2.681000000000000000e+03 1.400163600919768214e-04 1.753391884267330170e-02 8.425131440162658691e-03
2.723000000000000000e+03 2.439609852444846183e-05 2.417180314660072327e-02 8.552328683435916901e-03
2.766000000000000000e+03 8.946013622335158288e-06 1.696390286087989807e-02 8.942571468651294708e-03
2.809000000000000000e+03 1.023314143822062761e-05 1.912160217761993408e-02 7.986531592905521393e-03
2.853000000000000000e+03 2.487137389834970236e-04 1.936147361993789673e-02 8.910230360925197601e-03
2.897000000000000000e+03 3.959158202633261681e-04 2.154740132391452789e-02 8.959123864769935608e-03
2.942000000000000000e+03 2.882985791075043380e-05 1.750745996832847595e-02 8.591389283537864685e-03
2.988000000000000000e+03 1.632844760024454445e-05 1.701237075030803680e-02 9.257560595870018005e-03
3.035000000000000000e+03 1.528564025647938251e-04 2.001438103616237640e-02 1.006665267050266266e-02
3.082000000000000000e+03 3.846123945550061762e-05 1.674689725041389465e-02 9.210700169205665588e-03
3.130000000000000000e+03 2.326783214812166989e-05 1.724708266556262970e-02 9.605476632714271545e-03
3.179000000000000000e+03 5.295795199344865978e-05 1.987450942397117615e-02 9.421397000551223755e-03
3.229000000000000000e+03 1.473100837756646797e-05 2.190661057829856873e-02 9.756855666637420654e-03
3.279000000000000000e+03 6.095667231420520693e-06 1.703658513724803925e-02 1.015552505850791931e-02
3.330000000000000000e+03 1.397483265463961288e-05 1.688625290989875793e-02 9.411100298166275024e-03
3.382000000000000000e+03 2.354410025873221457e-05 1.784395426511764526e-02 9.715633466839790344e-03
3.435000000000000000e+03 3.888655453920364380e-03 1.686472445726394653e-02 9.636134840548038483e-03
3.489000000000000000e+03 6.205083336681127548e-04 2.029333636164665222e-02 9.039681404829025269e-03
3.543000000000000000e+03 5.247916560620069504e-04 2.444382756948471069e-02 1.003410667181015015e-02
3.598000000000000000e+03 1.664973096922039986e-04 1.669444888830184937e-02 9.950953535735607147e-03
3.654000000000000000e+03 1.106836367398500443e-03 1.993010938167572021e-02 9.724210947751998901e-03
3.711000000000000000e+03 3.126803494524210691e-04 1.627990789711475372e-02 1.012739352881908417e-02
3.769000000000000000e+03 6.885269249323755503e-05 2.024406380951404572e-02 1.009826082736253738e-02
3.828000000000000000e+03 1.597920199856162071e-04 1.684091985225677490e-02 1.122810598462820053e-02
3.888000000000000000e+03 3.301573451608419418e-05 1.470758207142353058e-02 1.022977475076913834e-02
3.948000000000000000e+03 2.971987123601138592e-05 1.609492301940917969e-02 1.015526894479990005e-02
4.010000000000000000e+03 7.779509760439395905e-04 1.589348353445529938e-02 1.042992994189262390e-02
4.073000000000000000e+03 1.246930478373542428e-04 1.563928090035915375e-02 1.026535592973232269e-02
4.136000000000000000e+03 1.533613103674724698e-04 1.527764461934566498e-02 1.070249080657958984e-02
4.201000000000000000e+03 3.463757457211613655e-05 1.467499043792486191e-02 1.017202530056238174e-02
4.266000000000000000e+03 3.425953036639839411e-05 1.618212834000587463e-02 1.058011874556541443e-02
4.333000000000000000e+03 7.930043648229911923e-05 1.717486977577209473e-02 1.008191704750061035e-02
4.400000000000000000e+03 1.503332459833472967e-04 1.573349535465240479e-02 1.046908646821975708e-02
4.469000000000000000e+03 9.465028997510671616e-04 1.574276387691497803e-02 1.073302235454320908e-02
4.539000000000000000e+03 3.333060885779559612e-05 1.523431111127138138e-02 1.048185862600803375e-02
4.610000000000000000e+03 9.861336002359166741e-05 1.429382339119911194e-02 1.069056987762451172e-02
4.682000000000000000e+03 1.665591844357550144e-05 1.584525965154170990e-02 1.066563930362462997e-02
4.755000000000000000e+03 1.520307705504819751e-05 1.472455076873302460e-02 1.084379851818084717e-02
4.829000000000000000e+03 1.989537850022315979e-05 1.418666448444128036e-02 1.159615907818078995e-02
4.904000000000000000e+03 4.140262899454683065e-04 1.473546121269464493e-02 1.099054142832756042e-02
4.981000000000000000e+03 2.352634874114301056e-05 1.400727499276399612e-02 1.153310760855674744e-02
5.058000000000000000e+03 1.322489242738811299e-05 1.449369452893733978e-02 1.125361304730176926e-02
5.137000000000000000e+03 1.239307675859890878e-05 1.547468267381191254e-02 1.168677583336830139e-02
5.217000000000000000e+03 1.150828902609646320e-04 1.425662636756896973e-02 1.195634715259075165e-02
5.299000000000000000e+03 1.442712164134718478e-05 1.491983607411384583e-02 1.160926744341850281e-02
5.381000000000000000e+03 1.655672895140014589e-05 1.487021986395120621e-02 1.162956655025482178e-02
5.465000000000000000e+03 3.595943780965171754e-05 1.500126533210277557e-02 1.170017663389444351e-02
5.551000000000000000e+03 9.922195458784699440e-04 1.369911991059780121e-02 1.188142038881778717e-02
5.637000000000000000e+03 3.028878127224743366e-04 1.232270058244466782e-02 1.366136502474546432e-02
5.725000000000000000e+03 1.086574047803878784e-05 1.365646813064813614e-02 1.154369581490755081e-02
5.814000000000000000e+03 8.640300620754715055e-06 1.717914827167987823e-02 1.153564546257257462e-02
5.905000000000000000e+03 7.658866707060951740e-06 1.247690990567207336e-02 1.192946918308734894e-02
5.997000000000000000e+03 7.726898729742970318e-06 1.942781545221805573e-02 1.198432873934507370e-02
6.091000000000000000e+03 1.662566137383691967e-05 1.287191361188888550e-02 1.233026199042797089e-02
6.186000000000000000e+03 8.411509043071419001e-06 1.251006871461868286e-02 1.229339651763439178e-02
6.282000000000000000e+03 7.740680302958935499e-06 1.458539813756942749e-02 1.200554892420768738e-02
6.380000000000000000e+03 6.407979526557028294e-06 1.269838586449623108e-02 1.207159832119941711e-02
6.480000000000000000e+03 2.116246032528579235e-04 1.288962364196777344e-02 1.229958981275558472e-02
6.581000000000000000e+03 1.855024311225861311e-05 1.294211111962795258e-02 1.233099680393934250e-02
6.684000000000000000e+03 8.602163688919972628e-06 1.375778205692768097e-02 1.212893985211849213e-02
6.788000000000000000e+03 2.255964136566035450e-05 1.303508970886468887e-02 1.270359009504318237e-02
6.894000000000000000e+03 1.517312193755060434e-04 1.290510129183530807e-02 1.248980592936277390e-02
7.001000000000000000e+03 7.281680609594332054e-06 1.301071979105472565e-02 1.331575587391853333e-02
7.111000000000000000e+03 8.330546734214294702e-06 1.261259801685810089e-02 1.244927011430263519e-02
7.222000000000000000e+03 6.452477464335970581e-06 1.304315403103828430e-02 1.254556048661470413e-02
7.334000000000000000e+03 7.833225026843138039e-06 1.345800422132015228e-02 1.251411065459251404e-02
7.449000000000000000e+03 2.027476875809952617e-05 1.205782406032085419e-02 1.222798880189657211e-02
7.565000000000000000e+03 1.221824088133871555e-03 1.214350201189517975e-02 1.257507409900426865e-02
7.683000000000000000e+03 1.862865246948786080e-05 1.351496018469333649e-02 1.302126049995422363e-02
7.803000000000000000e+03 1.771440656739287078e-05 1.197130046784877777e-02 1.314028073102235794e-02
7.924000000000000000e+03 1.041192535922164097e-05 1.190847903490066528e-02 1.284554693847894669e-02
8.048000000000000000e+03 7.201522294053575024e-06 1.376416813582181931e-02 1.294758729636669159e-02
8.174000000000000000e+03 1.230501802638173103e-04 1.189437508583068848e-02 1.307415775954723358e-02
8.301000000000000000e+03 2.065845910692587495e-05 1.323523838073015213e-02 1.277563720941543579e-02
8.431000000000000000e+03 9.684335964266210794e-06 1.400278788059949875e-02 1.266872510313987732e-02
8.562000000000000000e+03 4.006587005278561264e-06 1.172303874045610428e-02 1.316113118082284927e-02
8.696000000000000000e+03 3.551318059180630371e-06 1.215969864279031754e-02 1.335936971008777618e-02
8.831000000000000000e+03 8.353854354936629534e-06 1.164127234369516373e-02 1.328617893159389496e-02
8.969000000000000000e+03 3.694716042446088977e-06 1.223231386393308640e-02 1.366977393627166748e-02
9.109000000000000000e+03 3.182616865160525776e-06 1.171259954571723938e-02 1.286634989082813263e-02
9.251000000000000000e+03 1.142930355854332447e-03 1.152688916772603989e-02 1.331511326134204865e-02
9.395000000000000000e+03 5.606792001344729215e-06 1.151409186422824860e-02 1.223224401473999023e-02
9.542000000000000000e+03 3.543219463608693331e-06 1.131961587816476822e-02 1.381176523864269257e-02
9.691000000000000000e+03 9.853034498519264162e-06 1.234344951808452606e-02 1.388195250183343887e-02
9.842000000000000000e+03 3.588604158721864223e-06 1.094422489404678345e-02 1.367598772048950195e-02
9.996000000000000000e+03 4.462926426640478894e-06 1.287432387471199036e-02 1.319927535951137543e-02
1.015200000000000000e+04 5.866122592124156654e-05 1.109084300696849823e-02 1.316021289676427841e-02
1.031000000000000000e+04 1.935283762577455491e-05 9.692108258605003357e-03 1.348638348281383514e-02
1.047100000000000000e+04 3.317239134048577398e-06 1.659447886049747467e-02 1.314027700573205948e-02
1.063400000000000000e+04 9.098367627302650362e-06 1.016860175877809525e-02 1.327993907034397125e-02
1.080000000000000000e+04 3.316822767374105752e-05 1.062818337231874466e-02 1.455531921237707138e-02
1.096800000000000000e+04 3.384429510333575308e-05 1.208744570612907410e-02 1.380256935954093933e-02
1.114000000000000000e+04 8.200659976864699274e-06 1.173728611320257187e-02 1.346207410097122192e-02
1.131300000000000000e+04 1.899605849757790565e-04 1.106909289956092834e-02 1.393130794167518616e-02
1.149000000000000000e+04 2.729419520619558170e-06 1.085458323359489441e-02 1.379533950239419937e-02
1.166900000000000000e+04 4.795399945578537881e-06 1.093185506761074066e-02 1.424040086567401886e-02
1.185100000000000000e+04 2.157509015887626447e-06 1.095483545213937759e-02 1.363161392509937286e-02
1.203600000000000000e+04 2.529785524529870600e-05 1.257554907351732254e-02 1.399872638285160065e-02
1.222400000000000000e+04 7.414731662720441818e-04 1.794837787747383118e-02 1.375992409884929657e-02
1.241400000000000000e+04 1.470034476369619370e-05 1.080961525440216064e-02 1.400235854089260101e-02
1.260800000000000000e+04 5.322307060851017013e-06 9.294553659856319427e-03 1.356522180140018463e-02
1.280500000000000000e+04 3.488164338705246337e-06 1.050023268908262253e-02 1.379123143851757050e-02
1.300500000000000000e+04 3.345688455738127232e-04 9.520553052425384521e-03 1.479329075664281845e-02
1.320700000000000000e+04 3.488020638542366214e-06 1.122299209237098694e-02 1.338184811174869537e-02
1.341300000000000000e+04 2.397230673523154110e-06 9.895494207739830017e-03 1.381403021514415741e-02
1.362300000000000000e+04 2.161869269912131131e-05 9.303538128733634949e-03 1.450099889189004898e-02
1.383500000000000000e+04 1.662469344410055783e-06 8.357822895050048828e-03 1.450403407216072083e-02
1.405100000000000000e+04 1.503316525486297905e-06 8.983012288808822632e-03 1.407296676188707352e-02
1.427000000000000000e+04 2.621378826006548479e-06 9.216407313942909241e-03 1.396214216947555542e-02
1.449300000000000000e+04 9.167701937258243561e-04 8.483433164656162262e-03 1.441217586398124695e-02
1.471900000000000000e+04 3.238555109419394284e-06 9.762979112565517426e-03 1.400522422045469284e-02
1.494900000000000000e+04 2.244320512545527890e-06 9.907186962664127350e-03 1.450577750802040100e-02
1.518200000000000000e+04 1.793926116988586728e-06 9.316010400652885437e-03 1.469052024185657501e-02
1.541900000000000000e+04 4.669830104830907658e-06 9.676312096416950226e-03 1.488757971674203873e-02
1.565900000000000000e+04 1.676158149166440126e-06 8.983143605291843414e-03 1.425663754343986511e-02
1.590300000000000000e+04 1.718195562716573477e-06 9.871487505733966827e-03 1.413659378886222839e-02
1.615100000000000000e+04 4.225143857183866203e-05 1.185940951108932495e-02 1.437601074576377869e-02
1.640300000000000000e+04 2.095972376991994679e-06 8.694392628967761993e-03 1.437133178114891052e-02
1.665900000000000000e+04 1.352141680399654433e-06 9.148633107542991638e-03 1.444806344807147980e-02
1.691900000000000000e+04 1.207990635521127842e-06 1.034531369805335999e-02 1.470364909619092941e-02
1.718300000000000000e+04 1.560663804411888123e-06 7.113481871783733368e-03 1.464460790157318115e-02
1.745100000000000000e+04 3.955277861678041518e-06 8.592853322625160217e-03 1.406198926270008087e-02
1.772300000000000000e+04 5.387644250731682405e-06 8.526834659278392792e-03 1.485221087932586670e-02
1.800000000000000000e+04 7.142740287235938013e-06 7.431622594594955444e-03 1.428634114563465118e-02
1.828100000000000000e+04 1.526285086583811790e-05 8.250277489423751831e-03 1.469443086534738541e-02
1.856600000000000000e+04 1.158318355010123923e-06 1.814722642302513123e-02 1.441611535847187042e-02
1.885600000000000000e+04 7.303990514628821984e-07 6.803924217820167542e-03 1.483437698334455490e-02
1.915000000000000000e+04 6.885801440148497932e-07 7.860749028623104095e-03 1.467702910304069519e-02
1.944800000000000000e+04 2.486103039700537920e-04 8.589080534875392914e-03 1.477449201047420502e-02
1.975200000000000000e+04 2.225854586868081242e-06 1.322761736810207367e-02 1.448403950780630112e-02
2.006000000000000000e+04 1.082918061001691967e-06 9.346800856292247772e-03 1.450803503394126892e-02
2.037300000000000000e+04 7.084178505465388298e-04 9.161885827779769897e-03 1.447081658989191055e-02
2.069100000000000000e+04 2.569221578596625477e-06 8.642617613077163696e-03 1.479350030422210693e-02
2.101300000000000000e+04 8.905013601179234684e-06 8.366743102669715881e-03 1.467197388410568237e-02
2.134100000000000000e+04 1.049323714141792152e-06 6.369370035827159882e-03 1.522292010486125946e-02
2.167400000000000000e+04 1.323677793152455706e-06 1.156286895275115967e-02 1.543719228357076645e-02
2.201200000000000000e+04 5.916535155847668648e-05 6.124224979430437088e-03 1.501832529902458191e-02
2.235600000000000000e+04 2.332201347599038854e-06 7.691805716603994370e-03 1.514054555445909500e-02
2.270400000000000000e+04 2.510198555683018640e-06 6.781579926609992981e-03 1.474128942936658859e-02
2.305900000000000000e+04 7.177180123107973486e-06 7.397238165140151978e-03 1.494058966636657715e-02
2.341800000000000000e+04 1.966722265933640301e-06 6.747477222234010696e-03 1.444217003881931305e-02
2.378400000000000000e+04 3.273079983046045527e-06 6.881716661155223846e-03 1.542999502271413803e-02
2.415500000000000000e+04 2.149666443074238487e-06 1.734407618641853333e-02 1.490808371454477310e-02
2.453100000000000000e+04 3.219368954887613654e-05 7.455527782440185547e-03 1.503664441406726837e-02
2.491400000000000000e+04 1.677704517533129547e-06 7.075834088027477264e-03 1.482330635190010071e-02
2.530300000000000000e+04 9.212101872435596306e-07 8.163494989275932312e-03 1.498110592365264893e-02
2.569700000000000000e+04 7.263686256919754669e-07 6.116000004112720490e-03 1.479781605303287506e-02
2.609800000000000000e+04 8.149298082571476698e-06 9.453393518924713135e-03 1.521565951406955719e-02
2.650500000000000000e+04 1.405764578521484509e-06 6.646155379712581635e-03 1.527575124055147171e-02
2.691900000000000000e+04 3.185020887030987069e-06 8.252561092376708984e-03 1.519557740539312363e-02
2.733900000000000000e+04 1.007702167044044472e-06 6.510130129754543304e-03 1.526356860995292664e-02
2.776500000000000000e+04 6.583021786354947835e-06 8.150876499712467194e-03 1.545675657689571381e-02
2.819800000000000000e+04 7.343481911448179744e-07 6.485982332378625870e-03 1.501388289034366608e-02
2.863800000000000000e+04 1.664457386141293682e-06 7.513495162129402161e-03 1.511432603001594543e-02
2.908500000000000000e+04 8.286859269901469816e-07 7.224233821034431458e-03 1.501565054059028625e-02
2.953900000000000000e+04 6.514574124594219029e-07 6.537796929478645325e-03 1.498641539365053177e-02
3.000000000000000000e+04 1.497197954449802637e-04 8.968282490968704224e-03 1.482367888092994690e-02
3.046800000000000000e+04 7.397479748760815710e-07 5.986936856061220169e-03 1.504718326032161713e-02
3.094300000000000000e+04 3.853863745462149382e-06 5.975688807666301727e-03 1.541223097592592239e-02
3.142600000000000000e+04 1.870845835583168082e-06 6.464859936386346817e-03 1.548564247786998749e-02
3.191600000000000000e+04 8.264333359875308815e-07 6.519565358757972717e-03 1.561466977000236511e-02
3.241400000000000000e+04 7.618680228915764019e-07 5.438733380287885666e-03 1.539631839841604233e-02
3.291900000000000000e+04 2.473421409376896918e-05 5.447950214147567749e-03 1.597826182842254639e-02
3.343300000000000000e+04 7.931088248369633220e-07 6.994022056460380554e-03 1.521293539553880692e-02
3.395400000000000000e+04 1.001982127490919083e-06 6.208594888448715210e-03 1.518750563263893127e-02
3.448400000000000000e+04 7.362395422205736395e-07 6.346638314425945282e-03 1.522057689726352692e-02
3.502200000000000000e+04 1.225738515131524764e-06 5.692904815077781677e-03 1.599563285708427429e-02
3.556800000000000000e+04 7.763415510453341994e-07 6.236788816750049591e-03 1.533396169543266296e-02
3.612300000000000000e+04 6.949017574697791133e-07 5.991540849208831787e-03 1.534141972661018372e-02
3.668700000000000000e+04 8.642695092930807732e-07 5.249284207820892334e-03 1.527939923107624054e-02
3.725900000000000000e+04 2.318452516192337498e-06 4.395276308059692383e-03 1.532018929719924927e-02
3.784000000000000000e+04 7.314558274629234802e-07 5.968640092760324478e-03 1.573953032493591309e-02
3.843000000000000000e+04 8.776027584644907620e-07 3.699301742017269135e-03 1.545473560690879822e-02
3.903000000000000000e+04 2.200798917328938842e-04 5.300205200910568237e-03 1.555108558386564255e-02
3.963900000000000000e+04 3.508367444737814367e-05 5.793202202767133713e-03 1.584422215819358826e-02
4.025700000000000000e+04 6.336364890557888430e-07 5.083882249891757965e-03 1.584621146321296692e-02
4.088500000000000000e+04 5.786809538221859839e-07 5.893255583941936493e-03 1.551456376910209656e-02
4.152300000000000000e+04 1.558231588205671869e-06 4.851691890507936478e-03 1.522282045334577560e-02
4.217100000000000000e+04 6.872672884128405713e-07 4.558569751679897308e-03 1.561929844319820404e-02
4.282800000000000000e+04 6.485212793450045865e-07 4.988193977624177933e-03 1.563038863241672516e-02
4.349700000000000000e+04 8.545684409000386950e-07 3.767975606024265289e-03 1.559478510171175003e-02
4.417500000000000000e+04 3.027959337487118319e-06 5.537141580134630203e-03 1.597675867378711700e-02
4.486400000000000000e+04 5.580366178037365898e-07 4.729672335088253021e-03 1.568148285150527954e-02
4.556400000000000000e+04 9.524104029878799338e-07 4.774102009832859039e-03 1.584117114543914795e-02
4.627500000000000000e+04 1.039825747284339741e-06 5.742114037275314331e-03 1.579248905181884766e-02
4.699700000000000000e+04 8.241894420280004852e-07 4.691882990300655365e-03 1.585801318287849426e-02
4.773000000000000000e+04 2.299296056662569754e-06 4.243823699653148651e-03 1.581342890858650208e-02
4.847400000000000000e+04 1.441758467990439385e-05 4.625216126441955566e-03 1.594868488609790802e-02
4.923100000000000000e+04 7.109481998668343294e-07 4.047608003020286560e-03 1.588979735970497131e-02
4.999900000000000000e+04 8.603524292993824929e-07 5.866174586117267609e-03 1.568732410669326782e-02


==> dat/DIP_denoising_curves.dat <==
1.000000000000000000e+00 1.329237073659896851e-01 5.578694865107536316e-02 1.127211377024650574e-01
2.000000000000000000e+00 1.476332396268844604e-01 6.150045245885848999e-02 1.108780577778816223e-01
3.000000000000000000e+00 1.418817341327667236e-01 4.332956299185752869e-02 1.145520582795143127e-01
4.000000000000000000e+00 8.404432237148284912e-02 3.312347829341888428e-02 7.292722165584564209e-02
5.000000000000000000e+00 6.841534376144409180e-02 3.152511641383171082e-02 6.952840089797973633e-02
6.000000000000000000e+00 5.808894336223602295e-02 3.183232247829437256e-02 5.626827105879783630e-02
7.000000000000000000e+00 5.226486921310424805e-02 3.323809057474136353e-02 5.382421612739562988e-02
8.000000000000000000e+00 4.769425094127655029e-02 3.311228007078170776e-02 4.944824054837226868e-02
9.000000000000000000e+00 4.364124685525894165e-02 3.205293416976928711e-02 4.706574976444244385e-02
1.000000000000000000e+01 4.060011357069015503e-02 3.119242936372756958e-02 4.372593760490417480e-02
1.100000000000000000e+01 3.762143105268478394e-02 3.017402067780494690e-02 4.178570955991744995e-02
1.200000000000000000e+01 3.681947290897369385e-02 2.925544977188110352e-02 3.974742442369461060e-02
1.300000000000000000e+01 3.291568905115127563e-02 2.869683317840099335e-02 3.738155215978622437e-02
1.400000000000000000e+01 3.246151655912399292e-02 2.850814908742904663e-02 3.603561222553253174e-02
1.500000000000000000e+01 3.206920996308326721e-02 2.864111959934234619e-02 3.461831808090209961e-02
1.600000000000000000e+01 3.201195597648620605e-02 2.878864854574203491e-02 4.023222252726554871e-02
1.700000000000000000e+01 2.886554226279258728e-02 2.882010862231254578e-02 3.639895841479301453e-02
1.800000000000000000e+01 2.682931721210479736e-02 2.874940633773803711e-02 3.646161407232284546e-02
1.900000000000000000e+01 2.644843421876430511e-02 2.863812446594238281e-02 3.140160068869590759e-02
2.000000000000000000e+01 2.485571056604385376e-02 2.851371839642524719e-02 3.010133095085620880e-02
2.100000000000000000e+01 2.172545902431011200e-02 2.836944162845611572e-02 2.818043902516365051e-02
2.200000000000000000e+01 2.213389053940773010e-02 2.827037498354911804e-02 2.686611190438270569e-02
2.300000000000000000e+01 2.096343412995338440e-02 2.825728617608547211e-02 2.571419999003410339e-02
2.400000000000000000e+01 1.936202868819236755e-02 2.830298990011215210e-02 2.373132109642028809e-02
2.500000000000000000e+01 1.937175355851650238e-02 2.834336273372173309e-02 2.203684672713279724e-02
2.600000000000000000e+01 1.774561591446399689e-02 2.833970449864864349e-02 2.154402434825897217e-02
2.700000000000000000e+01 1.754905655980110168e-02 2.829440869390964508e-02 2.023063413798809052e-02
2.800000000000000000e+01 1.640151254832744598e-02 2.824084460735321045e-02 1.934456080198287964e-02
2.900000000000000000e+01 1.567641645669937134e-02 2.820509299635887146e-02 1.837936788797378540e-02
3.000000000000000000e+01 1.507029682397842407e-02 2.819124422967433929e-02 1.723250746726989746e-02
3.100000000000000000e+01 1.381093543022871017e-02 2.818496897816658020e-02 1.695489324629306793e-02
3.200000000000000000e+01 1.335424929857254028e-02 2.817706018686294556e-02 1.578515395522117615e-02
3.300000000000000000e+01 1.222819648683071136e-02 2.817100100219249725e-02 1.544056460261344910e-02
3.400000000000000000e+01 1.197133772075176239e-02 2.817140333354473114e-02 1.463237591087818146e-02
3.500000000000000000e+01 1.090930122882127762e-02 2.817316539585590363e-02 1.385077834129333496e-02
3.600000000000000000e+01 1.030805800110101700e-02 2.816422283649444580e-02 1.318554021418094635e-02
3.700000000000000000e+01 9.973285719752311707e-03 2.814256772398948669e-02 1.270875614136457443e-02
3.800000000000000000e+01 9.190947748720645905e-03 2.812135964632034302e-02 1.227568648755550385e-02
3.900000000000000000e+01 8.453569374978542328e-03 2.811269462108612061e-02 1.158351451158523560e-02
4.000000000000000000e+01 8.380536921322345734e-03 2.811453118920326233e-02 1.104021351784467697e-02
4.100000000000000000e+01 8.059941232204437256e-03 2.811637707054615021e-02 1.062954217195510864e-02
4.200000000000000000e+01 7.896982133388519287e-03 2.811340987682342529e-02 1.022876054048538208e-02
4.300000000000000000e+01 7.622623350471258163e-03 2.810679934918880463e-02 9.998247027397155762e-03
4.400000000000000000e+01 6.192193366587162018e-03 2.809921465814113617e-02 9.502097032964229584e-03
4.500000000000000000e+01 6.833326071500778198e-03 2.809267304837703705e-02 9.196853265166282654e-03
4.600000000000000000e+01 6.966663524508476257e-03 2.808728069067001343e-02 8.878344669938087463e-03
4.700000000000000000e+01 5.440179724246263504e-03 2.808193117380142212e-02 8.796212263405323029e-03
4.800000000000000000e+01 5.763032473623752594e-03 2.807788923382759094e-02 9.403037838637828827e-03
4.900000000000000000e+01 6.511321291327476501e-03 2.807465940713882446e-02 9.655930101871490479e-03
5.000000000000000000e+01 4.799401387572288513e-03 2.807180956006050110e-02 8.239822462201118469e-03
5.100000000000000000e+01 6.253848318010568619e-03 2.806876972317695618e-02 9.038586169481277466e-03
5.200000000000000000e+01 3.831005189567804337e-03 2.806429937481880188e-02 8.895843289792537689e-03
5.300000000000000000e+01 4.855583887547254562e-03 2.805949002504348755e-02 8.317511528730392456e-03
5.400000000000000000e+01 3.652563551440834999e-03 2.805570885539054871e-02 7.806452922523021698e-03
5.500000000000000000e+01 3.919205162674188614e-03 2.805230021476745605e-02 7.621524389833211899e-03
5.600000000000000000e+01 3.717164043337106705e-03 2.804812788963317871e-02 7.242073304951190948e-03
5.700000000000000000e+01 3.337632864713668823e-03 2.804300747811794281e-02 6.782944779843091965e-03
5.800000000000000000e+01 3.570749191567301750e-03 2.803820744156837463e-02 6.671500857919454575e-03
5.900000000000000000e+01 2.977862022817134857e-03 2.803403511643409729e-02 6.092804484069347382e-03
6.000000000000000000e+01 2.863666974008083344e-03 2.803018316626548767e-02 5.998842883855104446e-03
6.100000000000000000e+01 2.745514968410134315e-03 2.802600711584091187e-02 5.775068886578083038e-03
6.200000000000000000e+01 2.561950357630848885e-03 2.802130579948425293e-02 5.481177940964698792e-03
6.300000000000000000e+01 2.538914326578378677e-03 2.801603451371192932e-02 5.356992594897747040e-03
6.400000000000000000e+01 2.248864155262708664e-03 2.801017835736274719e-02 5.233286414295434952e-03
6.500000000000000000e+01 2.246450632810592651e-03 2.800416573882102966e-02 5.092507693916559219e-03
6.600000000000000000e+01 2.151799388229846954e-03 2.799803018569946289e-02 4.791548475623130798e-03
6.700000000000000000e+01 1.927093486301600933e-03 2.799115329980850220e-02 5.070504732429981232e-03
6.800000000000000000e+01 1.988513395190238953e-03 2.798364311456680298e-02 4.765237215906381607e-03
6.900000000000000000e+01 1.802161103114485741e-03 2.797534689307212830e-02 5.455726291984319687e-03
7.000000000000000000e+01 1.756209647282958031e-03 2.796589583158493042e-02 5.176618695259094238e-03
7.100000000000000000e+01 1.640673028305172920e-03 2.795561589300632477e-02 6.428377237170934677e-03
7.200000000000000000e+01 1.620200113393366337e-03 2.794458903372287750e-02 4.923046100884675980e-03
7.300000000000000000e+01 1.531295012682676315e-03 2.793249301612377167e-02 4.842560272663831711e-03
7.500000000000000000e+01 1.462600659579038620e-03 2.790291793644428253e-02 4.481990821659564972e-03
7.600000000000000000e+01 1.315472414717078209e-03 2.788538113236427307e-02 4.674842115491628647e-03
7.700000000000000000e+01 1.342363422736525536e-03 2.786597609519958496e-02 5.253387615084648132e-03
7.800000000000000000e+01 1.226988271810114384e-03 2.784451283514499664e-02 4.408985376358032227e-03
7.900000000000000000e+01 1.211599912494421005e-03 2.782087586820125580e-02 4.709181375801563263e-03
8.100000000000000000e+01 1.087401760742068291e-03 2.776450477540493011e-02 4.268275573849678040e-03
8.200000000000000000e+01 1.110506826080381870e-03 2.773090638220310211e-02 4.334686324000358582e-03
8.300000000000000000e+01 1.025620847940444946e-03 2.769336476922035217e-02 5.033670924603939056e-03
8.400000000000000000e+01 1.029097940772771835e-03 2.765201404690742493e-02 4.223604686558246613e-03
8.600000000000000000e+01 9.569476824253797531e-04 2.755814790725708008e-02 4.508689045906066895e-03
8.700000000000000000e+01 9.235242032445967197e-04 2.750460617244243622e-02 3.971206955611705780e-03
8.900000000000000000e+01 9.542491170577704906e-04 2.738099172711372375e-02 4.057363606989383698e-03
9.000000000000000000e+01 1.101814676076173782e-03 2.731193974614143372e-02 4.209021106362342834e-03
9.100000000000000000e+01 1.438246457837522030e-03 2.723791263997554779e-02 3.811140079051256180e-03
9.300000000000000000e+01 1.903734751977026463e-03 2.708206512033939362e-02 4.070971626788377762e-03
9.400000000000000000e+01 2.505485434085130692e-03 2.699852548539638519e-02 3.820035606622695923e-03
9.600000000000000000e+01 1.799057703465223312e-03 2.682313509285449982e-02 3.947370685636997223e-03
9.700000000000000000e+01 1.989586744457483292e-03 2.673299796879291534e-02 3.676431719213724136e-03
9.900000000000000000e+01 1.853727037087082863e-03 2.656791359186172485e-02 3.839703742414712906e-03
1.000000000000000000e+02 1.520941033959388733e-03 2.647940441966056824e-02 3.578292904421687126e-03
1.020000000000000000e+02 1.569199375808238983e-03 2.629977837204933167e-02 3.734684549272060394e-03
1.030000000000000000e+02 9.861168218776583672e-04 2.621671929955482483e-02 3.566536586731672287e-03
1.050000000000000000e+02 1.018483075313270092e-03 2.604380808770656586e-02 3.520606318488717079e-03
1.070000000000000000e+02 1.005669822916388512e-03 2.587716467678546906e-02 3.666481934487819672e-03
1.080000000000000000e+02 9.125567739829421043e-04 2.578868158161640167e-02 3.516525961458683014e-03
1.100000000000000000e+02 8.423145627602934837e-04 2.561855688691139221e-02 3.554468974471092224e-03
1.120000000000000000e+02 7.976555498316884041e-04 2.544350549578666687e-02 3.481947816908359528e-03
1.140000000000000000e+02 7.478102343156933784e-04 2.542616054415702820e-02 3.526199143379926682e-03
1.150000000000000000e+02 7.054639281705021858e-04 2.538093551993370056e-02 3.781724721193313599e-03
1.170000000000000000e+02 6.730277091264724731e-04 2.506814710795879364e-02 3.609648440033197403e-03
1.190000000000000000e+02 6.399879348464310169e-04 2.487555146217346191e-02 3.501045983284711838e-03
1.210000000000000000e+02 6.046086200512945652e-04 2.468473464250564575e-02 3.598280716687440872e-03
1.230000000000000000e+02 5.699001485481858253e-04 2.446176856756210327e-02 4.118601791560649872e-03
1.250000000000000000e+02 5.189852672629058361e-04 2.424471080303192139e-02 3.479921258985996246e-03
1.270000000000000000e+02 4.888753755949437618e-04 2.403872087597846985e-02 5.202631466090679169e-03
1.290000000000000000e+02 4.777474678121507168e-04 2.392704226076602936e-02 3.801475744694471359e-03
1.310000000000000000e+02 4.528661957010626793e-04 2.383749186992645264e-02 4.658897407352924347e-03
1.330000000000000000e+02 4.285645263735204935e-04 2.370525896549224854e-02 3.841369412839412689e-03
1.350000000000000000e+02 4.147360741626471281e-04 2.344252169132232666e-02 4.364368971437215805e-03
1.370000000000000000e+02 4.006229573860764503e-04 2.318984456360340118e-02 3.746193367987871170e-03
1.390000000000000000e+02 3.791333874687552452e-04 2.289340645074844360e-02 4.066121764481067657e-03
1.410000000000000000e+02 3.659970825538039207e-04 2.263945899903774261e-02 3.983198665082454681e-03
1.430000000000000000e+02 3.553413553163409233e-04 2.238025888800621033e-02 3.803711850196123123e-03
1.460000000000000000e+02 3.303359262645244598e-04 2.213362418115139008e-02 4.040817730128765106e-03
1.480000000000000000e+02 3.230005968362092972e-04 2.210819721221923828e-02 4.070857539772987366e-03
1.500000000000000000e+02 3.083862538915127516e-04 2.211724594235420227e-02 3.852782305330038071e-03
1.530000000000000000e+02 2.970177447423338890e-04 2.150295674800872803e-02 3.949333447962999344e-03
1.550000000000000000e+02 2.962919825222343206e-04 2.124581858515739441e-02 4.192368127405643463e-03
1.570000000000000000e+02 2.984520979225635529e-04 2.103639207780361176e-02 3.971555270254611969e-03
1.600000000000000000e+02 3.470862866379320621e-04 2.056993171572685242e-02 4.363431595265865326e-03
1.620000000000000000e+02 5.636783316731452942e-04 2.047961950302124023e-02 5.178555846214294434e-03
1.650000000000000000e+02 3.661543596535921097e-03 2.014840953052043915e-02 4.027629271149635315e-03
1.670000000000000000e+02 1.935815555043518543e-03 1.969653554260730743e-02 4.953511524945497513e-03
1.700000000000000000e+02 1.669022021815180779e-03 1.982980966567993164e-02 4.879329819232225418e-03
1.730000000000000000e+02 1.409010030329227448e-03 1.907356828451156616e-02 4.693405702710151672e-03
1.750000000000000000e+02 1.149426447227597237e-03 1.901521347463130951e-02 4.186531528830528259e-03
1.780000000000000000e+02 9.952154941856861115e-04 1.909633725881576538e-02 4.367045592516660690e-03
1.810000000000000000e+02 8.043269044719636440e-04 1.835988461971282959e-02 4.403792787343263626e-03
1.840000000000000000e+02 7.644233410246670246e-04 1.787311211228370667e-02 4.466004669666290283e-03
1.870000000000000000e+02 6.611463613808155060e-04 1.754442229866981506e-02 4.689695313572883606e-03
1.900000000000000000e+02 5.844526458531618118e-04 1.755223423242568970e-02 4.572191275656223297e-03
1.930000000000000000e+02 5.167206982150673866e-04 1.753207296133041382e-02 4.905552603304386139e-03
1.960000000000000000e+02 4.652707139030098915e-04 1.692654937505722046e-02 4.572854842990636826e-03
1.990000000000000000e+02 4.152746987529098988e-04 1.641146838665008545e-02 5.025844089686870575e-03
2.020000000000000000e+02 3.841001889668405056e-04 1.627418957650661469e-02 4.744412843137979507e-03
2.050000000000000000e+02 3.562936326488852501e-04 1.738677173852920532e-02 4.620260093361139297e-03
2.080000000000000000e+02 3.314555506221950054e-04 1.642010733485221863e-02 4.523500334471464157e-03
2.110000000000000000e+02 3.067655779886990786e-04 1.573055051267147064e-02 4.926511086523532867e-03
2.150000000000000000e+02 2.805691910907626152e-04 1.510068401694297791e-02 4.881756845861673355e-03
2.180000000000000000e+02 2.635438868310302496e-04 1.491253636777400970e-02 5.044131074100732803e-03
2.210000000000000000e+02 2.492653729859739542e-04 1.473831478506326675e-02 5.143201909959316254e-03
2.250000000000000000e+02 2.315417514182627201e-04 1.547545660287141800e-02 5.224178545176982880e-03
2.280000000000000000e+02 2.200805465690791607e-04 1.473333220928907394e-02 6.913003977388143539e-03
2.320000000000000000e+02 2.063506835838779807e-04 1.383170485496520996e-02 6.905696820467710495e-03
2.360000000000000000e+02 1.945836702361702919e-04 1.344257034361362457e-02 6.572776474058628082e-03
2.390000000000000000e+02 1.868185354396700859e-04 1.363692432641983032e-02 5.715278908610343933e-03
2.430000000000000000e+02 1.776308345142751932e-04 1.450502593070268631e-02 5.581273697316646576e-03
2.470000000000000000e+02 1.693975355010479689e-04 1.323073171079158783e-02 5.356108769774436951e-03
2.510000000000000000e+02 1.619737013243138790e-04 1.270114444196224213e-02 5.401872564107179642e-03
2.550000000000000000e+02 1.551700988784432411e-04 1.204869430512189865e-02 5.700577516108751297e-03
2.590000000000000000e+02 1.488094130763784051e-04 1.216052751988172531e-02 5.830643698573112488e-03
2.630000000000000000e+02 1.429914846085011959e-04 1.396348513662815094e-02 6.178517825901508331e-03
2.670000000000000000e+02 1.375158753944560885e-04 1.233555097132921219e-02 6.141797173768281937e-03
2.710000000000000000e+02 1.324237819062545896e-04 1.164928451180458069e-02 5.799570120871067047e-03
2.750000000000000000e+02 1.276597031392157078e-04 1.105282828211784363e-02 5.835765507072210312e-03
2.790000000000000000e+02 1.232658978551626205e-04 1.059212349355220795e-02 6.257965695112943649e-03
2.840000000000000000e+02 1.180857507279142737e-04 1.283791754394769669e-02 6.493042223155498505e-03
2.880000000000000000e+02 1.144430571002885699e-04 1.191798783838748932e-02 6.691891700029373169e-03
2.930000000000000000e+02 1.099971414078027010e-04 1.081799715757369995e-02 7.477502338588237762e-03
2.970000000000000000e+02 1.068421552190557122e-04 1.023664325475692749e-02 6.604616064578294754e-03
3.020000000000000000e+02 1.032222717185504735e-04 9.814679622650146484e-03 7.183155044913291931e-03
3.070000000000000000e+02 1.135021157097071409e-04 1.005795132368803024e-02 6.867349147796630859e-03
3.110000000000000000e+02 1.439357729395851493e-04 1.040586642920970917e-02 8.367583155632019043e-03
3.160000000000000000e+02 1.107056086766533554e-04 9.356303140521049500e-03 7.359663490206003189e-03
3.210000000000000000e+02 9.748285810928791761e-05 8.894249796867370605e-03 7.555005140602588654e-03
3.260000000000000000e+02 9.685449913376942277e-05 1.121382694691419601e-02 7.655758410692214966e-03
3.310000000000000000e+02 1.280083524761721492e-04 9.403651580214500427e-03 7.633943110704421997e-03
3.360000000000000000e+02 8.861994865583255887e-05 8.532369509339332581e-03 8.287830278277397156e-03
3.420000000000000000e+02 8.478879317408427596e-05 1.196529995650053024e-02 6.831354461610317230e-03
3.470000000000000000e+02 9.218369086738675833e-05 8.778717368841171265e-03 7.355456706136465073e-03
3.530000000000000000e+02 1.917936751851812005e-04 8.045339956879615784e-03 7.775733713060617447e-03
3.580000000000000000e+02 1.149229501606896520e-04 7.401721552014350891e-03 8.325085043907165527e-03
3.640000000000000000e+02 1.086133415810763836e-04 9.626936167478561401e-03 1.431930158287286758e-02
3.690000000000000000e+02 9.654703899286687374e-05 7.860775105655193329e-03 5.432160571217536926e-03
3.750000000000000000e+02 9.094658162211999297e-05 6.976997014135122299e-03 5.769006907939910889e-03
3.810000000000000000e+02 8.647385402582585812e-05 6.315989419817924500e-03 6.834406405687332153e-03
3.870000000000000000e+02 8.481947588734328747e-05 8.058000355958938599e-03 7.139968685805797577e-03
3.930000000000000000e+02 1.678556145634502172e-04 7.160522975027561188e-03 7.454318925738334656e-03
3.990000000000000000e+02 1.818758901208639145e-04 6.201446987688541412e-03 7.958624511957168579e-03
4.050000000000000000e+02 4.982568323612213135e-03 5.525153130292892456e-03 8.318927139043807983e-03
4.120000000000000000e+02 2.090122085064649582e-03 8.617917075753211975e-03 8.681716397404670715e-03
4.180000000000000000e+02 9.871395304799079895e-04 6.602257490158081055e-03 1.015468500554561615e-02
4.250000000000000000e+02 5.711852572858333588e-04 5.458940751850605011e-03 6.491784937679767609e-03
4.310000000000000000e+02 3.893041575793176889e-04 5.347714759409427643e-03 7.208408787846565247e-03
4.380000000000000000e+02 2.868138835765421391e-04 5.460427608340978622e-03 8.222808130085468292e-03
4.450000000000000000e+02 2.222330222139135003e-04 4.763853736221790314e-03 8.881123736500740051e-03
4.520000000000000000e+02 1.823535567382350564e-04 4.530571866780519485e-03 9.375413879752159119e-03
4.590000000000000000e+02 1.568687439430505037e-04 5.236183758825063705e-03 9.756712242960929871e-03
4.660000000000000000e+02 1.396806619595736265e-04 4.334710538387298584e-03 9.944630786776542664e-03
4.730000000000000000e+02 1.264436286874115467e-04 4.322626627981662750e-03 9.860991500318050385e-03
4.810000000000000000e+02 1.147357324953190982e-04 4.955741576850414276e-03 9.605335071682929993e-03
4.880000000000000000e+02 1.065711476258002222e-04 3.946698270738124847e-03 1.074290648102760315e-02
4.960000000000000000e+02 9.887466148938983679e-05 3.310183528810739517e-03 9.691281244158744812e-03
5.030000000000000000e+02 9.326499275630339980e-05 4.761151969432830811e-03 1.092762127518653870e-02
5.110000000000000000e+02 8.779995550867170095e-05 3.449351061135530472e-03 1.103413943201303482e-02
5.190000000000000000e+02 8.315124432556331158e-05 3.024538513273000717e-03 1.144012343138456345e-02
5.270000000000000000e+02 7.917414768598973751e-05 4.019349347800016403e-03 1.080910675227642059e-02
5.360000000000000000e+02 7.524359534727409482e-05 3.248622175306081772e-03 1.263109967112541199e-02
5.440000000000000000e+02 7.219384133350104094e-05 2.609767252579331398e-03 9.834006428718566895e-03
5.530000000000000000e+02 6.913009565323591232e-05 6.247919052839279175e-03 1.026954688131809235e-02
5.610000000000000000e+02 6.666658009635284543e-05 3.872691886499524117e-03 1.137621514499187469e-02
5.700000000000000000e+02 6.413580558728426695e-05 2.765125595033168793e-03 1.200895942747592926e-02
5.790000000000000000e+02 6.184135418152436614e-05 3.228082321584224701e-03 1.125302072614431381e-02
5.880000000000000000e+02 5.975296517135575414e-05 3.450893564149737358e-03 1.185935176908969879e-02
5.970000000000000000e+02 5.785555185866542161e-05 2.368465531617403030e-03 1.471832115203142166e-02
6.060000000000000000e+02 5.609250365523621440e-05 2.048656577244400978e-03 1.222369167953729630e-02
6.160000000000000000e+02 5.428262375062331557e-05 2.169199287891387939e-03 1.214674115180969238e-02
6.250000000000000000e+02 5.277891978039406240e-05 1.852383604273200035e-03 1.266001164913177490e-02
6.350000000000000000e+02 5.119326669955626130e-05 2.666762797161936760e-03 1.242986321449279785e-02
6.450000000000000000e+02 4.975796036887913942e-05 1.802506390959024429e-03 1.255755312740802765e-02
6.550000000000000000e+02 4.847236414207145572e-05 2.932703122496604919e-03 1.387756876647472382e-02
6.650000000000000000e+02 5.638372749672271311e-05 1.853141468018293381e-03 1.116172689944505692e-02
6.760000000000000000e+02 4.875845843343995512e-05 3.135740756988525391e-03 1.262879557907581329e-02
6.860000000000000000e+02 5.480456457007676363e-05 1.841556513682007790e-03 1.324803475290536880e-02
6.970000000000000000e+02 4.528386853053234518e-05 1.221891143359243870e-03 1.091086305677890778e-02
7.080000000000000000e+02 4.518229252425953746e-05 2.445496851578354836e-03 1.298145204782485962e-02
7.190000000000000000e+02 4.297848499845713377e-05 1.350878505036234856e-03 1.707835868000984192e-02
7.300000000000000000e+02 4.125023042433895171e-05 2.026056172326207161e-03 1.220252271741628647e-02
7.420000000000000000e+02 4.135306517127901316e-05 1.557615818455815315e-03 1.340011134743690491e-02
7.530000000000000000e+02 1.639823749428614974e-04 9.949781233444809914e-04 1.387352496385574341e-02
7.650000000000000000e+02 4.460571653908118606e-05 1.416835468262434006e-03 1.316467858850955963e-02
7.770000000000000000e+02 4.645972512662410736e-05 1.163524575531482697e-03 1.376378163695335388e-02
7.890000000000000000e+02 3.921344614354893565e-05 1.005909871309995651e-03 1.424260530620813370e-02
8.010000000000000000e+02 3.782267594942823052e-05 1.609399099834263325e-03 1.349828764796257019e-02
8.140000000000000000e+02 3.617714537540450692e-05 9.757044026628136635e-04 1.411140151321887970e-02
8.270000000000000000e+02 3.497835859889164567e-05 1.707304967567324638e-03 1.402934547513723373e-02
8.390000000000000000e+02 3.404300150577910244e-05 9.494979749433696270e-04 1.299889385700225830e-02
8.530000000000000000e+02 3.469325019977986813e-05 1.685855328105390072e-03 1.455278415232896805e-02
8.660000000000000000e+02 9.024399332702159882e-05 8.565792813897132874e-04 1.342806871980428696e-02
8.790000000000000000e+02 3.493899566819891334e-05 7.753970567137002945e-04 1.449277438223361969e-02
8.930000000000000000e+02 3.324846329633146524e-05 7.652150816284120083e-04 1.411099825054407120e-02
9.070000000000000000e+02 3.202561492798849940e-05 5.853818729519844055e-04 1.471798308193683624e-02
9.210000000000000000e+02 3.045604535145685077e-05 6.915481062605977058e-04 1.452923379838466644e-02
9.360000000000000000e+02 2.943874278571456671e-05 1.123621012084186077e-03 1.489351689815521240e-02
9.500000000000000000e+02 2.966814463434275240e-05 6.719264201819896698e-04 1.462194044142961502e-02
9.650000000000000000e+02 6.095940625527873635e-05 1.366140088066458702e-03 1.536213327199220657e-02
9.800000000000000000e+02 4.833179991692304611e-05 5.559892742894589901e-04 1.476001180708408356e-02
9.950000000000000000e+02 3.234058021917007864e-05 6.714190822094678879e-04 1.446603704243898392e-02
1.011000000000000000e+03 2.807762211887165904e-05 6.408414337784051895e-04 1.546210702508687973e-02
1.027000000000000000e+03 2.664078783709555864e-05 6.760284304618835449e-04 1.504534482955932617e-02
1.043000000000000000e+03 2.550913268350996077e-05 6.333491764962673187e-04 1.556305494159460068e-02
1.059000000000000000e+03 2.951175338239409029e-05 7.538898498751223087e-04 1.484758872538805008e-02
1.075000000000000000e+03 3.041457603103481233e-05 3.943195333704352379e-04 1.558288559317588806e-02
1.092000000000000000e+03 5.032003900851123035e-05 4.540981317404657602e-04 1.632202230393886566e-02
1.109000000000000000e+03 2.887698974518571049e-05 5.699761677533388138e-04 1.574910804629325867e-02
1.127000000000000000e+03 2.344953463762067258e-05 6.195465684868395329e-04 1.466330420225858688e-02
1.144000000000000000e+03 2.202796167694032192e-05 4.633777425624430180e-04 1.532578468322753906e-02
1.162000000000000000e+03 1.346266362816095352e-04 3.663747047539800406e-04 1.568881981074810028e-02
1.180000000000000000e+03 3.419720451347529888e-05 3.661634109448641539e-04 1.535902731120586395e-02
1.199000000000000000e+03 2.226663491455838084e-05 5.532241775654256344e-04 1.565651781857013702e-02
1.217000000000000000e+03 2.055787808785680681e-05 3.162370994687080383e-04 1.548732351511716843e-02
1.236000000000000000e+03 1.908254489535465837e-05 4.260609566699713469e-04 1.708498783409595490e-02
1.256000000000000000e+03 1.809214736567810178e-04 6.823637522757053375e-04 1.549444533884525299e-02
1.275000000000000000e+03 3.785194712691009045e-05 3.459752770140767097e-04 1.733503118157386780e-02
1.295000000000000000e+03 2.290767406520899385e-05 2.708380634430795908e-04 1.524377427995204926e-02
1.315000000000000000e+03 1.941779919434338808e-05 3.146689850836992264e-04 1.520058326423168182e-02
1.336000000000000000e+03 1.778022851794958115e-05 8.093632059171795845e-04 1.587416231632232666e-02
1.357000000000000000e+03 1.650552803766913712e-05 2.171363012166693807e-04 1.576566696166992188e-02
1.378000000000000000e+03 1.540636185382027179e-05 3.499249578453600407e-04 1.573617011308670044e-02
1.399000000000000000e+03 3.009530482813715935e-04 8.983316947706043720e-04 1.564080640673637390e-02
1.421000000000000000e+03 4.013541620224714279e-03 1.715271064313128591e-04 1.615481451153755188e-02
1.443000000000000000e+03 4.263992886990308762e-04 6.473035318776965141e-04 1.625108718872070312e-02
1.466000000000000000e+03 1.850901753641664982e-04 2.197881985921412706e-04 1.573542132973670959e-02
1.489000000000000000e+03 1.297087292186915874e-04 2.296297461725771427e-04 1.635686308145523071e-02
1.512000000000000000e+03 9.936520655173808336e-05 2.956547541543841362e-04 1.600501500070095062e-02
1.536000000000000000e+03 7.316318806260824203e-05 2.545370371080935001e-04 1.582276821136474609e-02
1.560000000000000000e+03 5.620427691610530019e-05 2.729131374508142471e-04 1.567943766713142395e-02
1.584000000000000000e+03 4.671573697123676538e-05 2.581190201453864574e-04 1.642997190356254578e-02
1.609000000000000000e+03 4.005607843282632530e-05 3.651159931905567646e-04 1.600516214966773987e-02
1.634000000000000000e+03 3.532845948939211667e-05 8.479750249534845352e-04 1.536119729280471802e-02
1.659000000000000000e+03 3.167546310578472912e-05 1.380850881105288863e-04 1.589228771626949310e-02
1.685000000000000000e+03 2.855457933037541807e-05 2.525455493014305830e-04 1.598396152257919312e-02
1.711000000000000000e+03 2.589466021163389087e-05 4.374283598735928535e-04 1.591138541698455811e-02
1.738000000000000000e+03 2.345223401789553463e-05 2.359202626394107938e-04 1.589778251945972443e-02
1.765000000000000000e+03 2.158421557396650314e-05 4.528231220319867134e-04 1.662873476743698120e-02
1.793000000000000000e+03 1.964350667549297214e-05 5.718130851164460182e-04 1.600772142410278320e-02
1.821000000000000000e+03 2.130633220076560974e-05 9.384102304466068745e-05 1.602520234882831573e-02
1.849000000000000000e+03 1.752463322191033512e-05 2.022584376391023397e-04 1.618710719048976898e-02
1.878000000000000000e+03 1.561978751851711422e-05 2.134397946065291762e-04 1.630460284650325775e-02
1.907000000000000000e+03 1.412306846759747714e-05 2.712966524995863438e-04 1.520475465804338455e-02
1.937000000000000000e+03 1.391667410644004121e-05 2.569448843132704496e-04 1.609756238758563995e-02
1.967000000000000000e+03 1.193033858726266772e-05 2.052815980277955532e-04 1.601075753569602966e-02
1.998000000000000000e+03 1.320681440120097250e-05 2.449067542329430580e-04 1.584367454051971436e-02
2.029000000000000000e+03 1.679085471550934017e-05 1.384797942591831088e-04 1.625537686049938202e-02
2.061000000000000000e+03 2.654130730661563575e-05 1.290578657062724233e-04 1.576206833124160767e-02
2.093000000000000000e+03 9.750025128596462309e-06 1.224926090799272060e-04 1.579055190086364746e-02
2.126000000000000000e+03 8.468331543554086238e-06 1.540173107059672475e-04 1.594769954681396484e-02
2.159000000000000000e+03 8.269803402072284371e-06 3.391492937225848436e-04 1.603482477366924286e-02
2.192000000000000000e+03 6.856051641079830006e-06 1.602407719474285841e-04 1.644204556941986084e-02
2.227000000000000000e+03 1.239660014107357711e-05 3.769656468648463488e-04 1.578420773148536682e-02
2.261000000000000000e+03 3.150820339214988053e-05 5.541797145269811153e-05 1.557447854429483414e-02
2.297000000000000000e+03 6.276575732044875622e-06 8.703316416358575225e-05 1.587135344743728638e-02
2.333000000000000000e+03 9.522244909021537751e-06 7.529028516728430986e-05 1.554366387426853180e-02
2.369000000000000000e+03 5.206406967772636563e-06 9.495826088823378086e-05 1.612418517470359802e-02
2.406000000000000000e+03 8.460696335532702506e-06 7.306897896341979504e-05 1.679509691894054413e-02
2.443000000000000000e+03 4.666818313125986606e-06 8.685354987392202020e-05 1.549277827143669128e-02
2.482000000000000000e+03 1.852943751146085560e-05 1.449191186111420393e-04 1.575850136578083038e-02
2.520000000000000000e+03 4.198672286293003708e-06 1.570687745697796345e-04 1.586527936160564423e-02
2.560000000000000000e+03 9.781997505342587829e-06 3.056667046621441841e-04 1.631399989128112793e-02
2.600000000000000000e+03 3.992754500359296799e-06 2.530746860429644585e-04 1.626877859234809875e-02
2.640000000000000000e+03 5.198159669816959649e-06 8.197754505090415478e-05 1.619930751621723175e-02
2.681000000000000000e+03 5.670352948072832078e-06 2.202831819886341691e-04 1.612794399261474609e-02
2.723000000000000000e+03 3.252634769523865543e-06 3.715818747878074646e-04 1.633805036544799805e-02
2.766000000000000000e+03 7.188473773567238823e-06 2.345314132981002331e-04 1.615478470921516418e-02
2.809000000000000000e+03 3.110291117991437204e-06 2.310366398887708783e-04 1.610214821994304657e-02
2.853000000000000000e+03 6.962979568925220519e-06 2.141204458894208074e-04 1.713567040860652924e-02
2.897000000000000000e+03 2.767642172329942696e-06 1.819124881876632571e-04 1.667675375938415527e-02
2.942000000000000000e+03 3.718184871104313061e-06 8.666117355460301042e-05 1.597729139029979706e-02
2.988000000000000000e+03 4.587210059980861843e-05 2.898431557696312666e-04 1.594623550772666931e-02
3.035000000000000000e+03 2.788195615721633658e-06 1.198561949422582984e-04 1.593433134257793427e-02
3.082000000000000000e+03 2.985363244079053402e-05 1.266508188564330339e-04 1.570923253893852234e-02
3.130000000000000000e+03 2.559708036642405204e-06 1.832758571254089475e-04 1.620792597532272339e-02
3.179000000000000000e+03 5.599204996542539448e-06 9.842010331340134144e-05 1.576014608144760132e-02
3.229000000000000000e+03 2.406300609436584637e-06 6.212126754689961672e-05 1.626207865774631500e-02
3.279000000000000000e+03 9.128301826422102749e-06 6.065176057745702565e-05 1.622841134667396545e-02
3.330000000000000000e+03 2.158358711312757805e-06 1.005346130114048719e-04 1.588245853781700134e-02
3.382000000000000000e+03 2.242639311589300632e-06 5.588259227806702256e-05 1.582794077694416046e-02
3.435000000000000000e+03 3.977379947173176333e-06 1.323053729720413685e-04 1.675584167242050171e-02
3.489000000000000000e+03 2.194874468841589987e-05 1.222000864800065756e-04 1.652614772319793701e-02
3.543000000000000000e+03 1.956387905011069961e-06 5.140727444086223841e-05 1.605233177542686462e-02
3.598000000000000000e+03 2.544329845477477647e-06 1.968258147826418281e-04 1.613721624016761780e-02
3.654000000000000000e+03 5.408827200881205499e-05 1.992758916458114982e-04 1.620985940098762512e-02
3.711000000000000000e+03 1.843702534642943647e-06 3.540392935974523425e-05 1.613550446927547455e-02
3.769000000000000000e+03 3.558908065315335989e-05 1.066248369170352817e-04 1.675941050052642822e-02
3.828000000000000000e+03 1.681932644714834169e-06 2.033113851211965084e-04 1.643647067248821259e-02
3.888000000000000000e+03 3.971587375417584553e-06 3.976317748310975730e-05 1.659793779253959656e-02
3.948000000000000000e+03 4.286354669602587819e-05 4.685866588260978460e-05 1.607762835919857025e-02
4.010000000000000000e+03 1.615830797163653187e-06 9.602994396118447185e-05 1.635701395571231842e-02
4.073000000000000000e+03 6.058113740436965600e-06 2.965833409689366817e-04 1.637854799628257751e-02
4.136000000000000000e+03 1.513875758973881602e-06 5.752334254793822765e-05 1.630046032369136810e-02
4.201000000000000000e+03 1.493167246735538356e-06 1.588172162882983685e-04 1.609286852180957794e-02
4.266000000000000000e+03 1.476040961279068142e-05 6.420458521461114287e-05 1.636784151196479797e-02
4.333000000000000000e+03 1.136222817876841873e-05 5.346068064682185650e-05 1.638110354542732239e-02
4.400000000000000000e+03 7.813471256667980924e-07 3.449941141298040748e-05 1.616994291543960571e-02
4.469000000000000000e+03 2.060012093352270313e-06 9.264698019251227379e-05 1.618445105850696564e-02
4.539000000000000000e+03 2.024053173954598606e-06 7.694996020291000605e-05 1.639204099774360657e-02
4.610000000000000000e+03 6.033556019247043878e-06 6.914676632732152939e-04 1.649591326713562012e-02
4.682000000000000000e+03 4.343210093793459237e-06 2.148683270206674933e-04 1.643650233745574951e-02
4.755000000000000000e+03 8.012675607460550964e-06 2.022153785219416022e-04 1.709126681089401245e-02
4.829000000000000000e+03 4.620678737410344183e-06 3.099036985076963902e-05 1.625268161296844482e-02
4.904000000000000000e+03 9.512210453976877034e-06 5.983561277389526367e-05 1.620684005320072174e-02
4.981000000000000000e+03 1.315036115556722507e-06 3.513156480039469898e-05 1.623967848718166351e-02
5.058000000000000000e+03 3.094931798841571435e-06 1.797498407540842891e-05 1.589676551520824432e-02
5.137000000000000000e+03 1.520636715213186108e-06 3.813731746049597859e-05 1.639890670776367188e-02
5.217000000000000000e+03 3.006631042808294296e-03 6.137987656984478235e-05 1.676057651638984680e-02
5.299000000000000000e+03 9.665935067459940910e-04 6.037141429260373116e-05 1.649054884910583496e-02
5.381000000000000000e+03 5.199925508350133896e-04 4.934745811624452472e-05 1.643469370901584625e-02
5.465000000000000000e+03 3.072473045904189348e-04 6.069109440431930125e-05 1.610183343291282654e-02
5.551000000000000000e+03 1.917277695611119270e-04 8.283706847578287125e-05 1.628101989626884460e-02
5.637000000000000000e+03 1.372510887449607253e-04 1.066106487996876240e-04 1.636299490928649902e-02
5.725000000000000000e+03 1.362521288683637977e-04 2.869946765713393688e-04 1.630539074540138245e-02
5.814000000000000000e+03 1.078024361049756408e-04 1.810449612094089389e-05 1.628685556352138519e-02
5.905000000000000000e+03 1.026368918246589601e-04 6.130649853730574250e-05 1.662215963006019592e-02
5.997000000000000000e+03 8.811260340735316277e-05 1.036952380673028529e-04 1.575078815221786499e-02
6.091000000000000000e+03 1.396408770233392715e-04 6.706851854687556624e-05 1.621360518038272858e-02
6.186000000000000000e+03 6.199580820975825191e-05 4.903956869384273887e-05 1.646358519792556763e-02
6.282000000000000000e+03 6.437831325456500053e-05 5.564329330809414387e-05 1.675323583185672760e-02
6.380000000000000000e+03 1.075513282557949424e-04 1.068142300937324762e-04 1.659724116325378418e-02
6.480000000000000000e+03 5.370039434637874365e-05 1.475515164202079177e-04 1.632583141326904297e-02
6.581000000000000000e+03 3.700305387610569596e-05 2.842277535819448531e-05 1.620857790112495422e-02
6.684000000000000000e+03 3.232831295463256538e-05 8.370271825697273016e-05 1.639734208583831787e-02
6.788000000000000000e+03 5.573350790655240417e-05 1.027706675813533366e-04 1.648200303316116333e-02
6.894000000000000000e+03 3.382033901289105415e-05 6.212628795765340328e-05 1.637918874621391296e-02
7.001000000000000000e+03 3.091996040893718600e-05 1.275969225389417261e-05 1.637256518006324768e-02
7.111000000000000000e+03 2.356523145863320678e-05 7.709952478762716055e-05 1.669756695628166199e-02
7.222000000000000000e+03 2.790619153529405594e-03 3.423616290092468262e-04 1.642308384180068970e-02
7.334000000000000000e+03 1.515095791546627879e-04 1.168429153040051460e-04 1.601700671017169952e-02
7.449000000000000000e+03 7.794814882799983025e-05 4.563736365525983274e-05 1.664426922798156738e-02
7.565000000000000000e+03 6.253457104321569204e-05 3.465647023404017091e-05 1.648513041436672211e-02
7.683000000000000000e+03 5.388877252698875964e-05 3.509993257466703653e-05 1.638878509402275085e-02
7.803000000000000000e+03 4.077346238773316145e-05 3.954591375077143312e-05 1.619081199169158936e-02
7.924000000000000000e+03 8.049626194406300783e-05 1.292648492380976677e-03 1.650991290807723999e-02
8.048000000000000000e+03 6.257176573853939772e-05 3.560991899576038122e-05 1.650325208902359009e-02
8.174000000000000000e+03 2.492518251528963447e-05 3.036387170141097158e-05 1.655582338571548462e-02
8.301000000000000000e+03 2.808334647852461785e-05 2.079876867355778813e-05 4.057985730469226837e-03
8.431000000000000000e+03 2.734243025770410895e-05 1.017807007883675396e-04 8.781379088759422302e-03
8.562000000000000000e+03 1.942998278536833823e-05 8.262759365607053041e-05 1.231701113283634186e-02
8.696000000000000000e+03 1.585159770911559463e-05 1.615442743059247732e-04 1.442711986601352692e-02
8.831000000000000000e+03 1.342080395261291414e-05 2.972783404402434826e-04 1.446763146668672562e-02
8.969000000000000000e+03 3.090864265686832368e-05 1.407015133736422285e-05 1.498133689165115356e-02
9.109000000000000000e+03 1.689865894149988890e-05 9.606237654224969447e-06 1.538608409464359283e-02
9.251000000000000000e+03 2.413909896858967841e-05 3.200950686732539907e-06 1.564255543053150177e-02
9.395000000000000000e+03 9.041882549354340881e-06 1.066412914951797575e-05 1.594895124435424805e-02
9.542000000000000000e+03 7.987953722476959229e-06 1.156763846665853634e-05 1.575160957872867584e-02
9.691000000000000000e+03 7.938323506095912308e-06 1.902821713883895427e-05 1.641753874719142914e-02
9.842000000000000000e+03 1.257855183212086558e-05 3.414710226934403181e-05 1.623127236962318420e-02
9.996000000000000000e+03 8.676644029037561268e-06 3.435242251725867391e-05 1.642147824168205261e-02
1.015200000000000000e+04 2.020943429670296609e-05 9.943815712176728994e-06 1.610604673624038696e-02
1.031000000000000000e+04 5.126198811922222376e-05 2.594431407487718388e-06 1.616580225527286530e-02
1.047100000000000000e+04 6.191771717567462474e-06 7.693613952142186463e-06 1.627312973141670227e-02
1.063400000000000000e+04 1.546208113722968847e-05 1.537220487080048770e-05 1.647670194506645203e-02
1.080000000000000000e+04 5.410436187958111987e-06 1.712218363536521792e-05 1.676693931221961975e-02
1.096800000000000000e+04 9.515244892099872231e-05 9.033743117470294237e-05 1.642891392111778259e-02
1.114000000000000000e+04 4.044947127113118768e-05 6.596950697712600231e-06 1.634177751839160919e-02
1.131300000000000000e+04 3.876953633152879775e-05 6.215522716956911609e-06 1.615107059478759766e-02
1.149000000000000000e+04 2.262163616251200438e-05 1.766300897543260362e-06 1.645271480083465576e-02
1.166900000000000000e+04 1.467818401579279453e-05 7.324130365304881707e-06 1.632431522011756897e-02
1.185100000000000000e+04 1.559572046971879900e-05 5.538917321246117353e-06 1.627276092767715454e-02
1.203600000000000000e+04 6.225729521247558296e-06 1.086421889340272173e-05 1.665576919913291931e-02
1.222400000000000000e+04 5.476289970829384401e-06 1.806080399546772242e-04 1.600106991827487946e-02
1.241400000000000000e+04 1.354469350189901888e-05 6.521793693536892533e-06 1.647436618804931641e-02
1.260800000000000000e+04 1.038248956319876015e-05 4.856466148339677602e-06 1.620820537209510803e-02
1.280500000000000000e+04 2.554944785515544936e-06 9.344982572656590492e-06 1.618153788149356842e-02
1.300500000000000000e+04 1.842203005253395531e-06 6.091737304814159870e-06 1.652965322136878967e-02
1.320700000000000000e+04 1.830286009862902574e-06 3.098202432738617063e-05 1.599572971463203430e-02
1.341300000000000000e+04 2.522067006793804467e-05 4.387230092106619850e-06 1.599735766649246216e-02
1.362300000000000000e+04 5.415318810264579952e-06 5.884829988644924015e-06 1.696049049496650696e-02
1.383500000000000000e+04 5.941281415289267898e-06 4.525751137407496572e-06 1.656671613454818726e-02
1.405100000000000000e+04 1.380069306833320297e-06 7.976666893227957189e-06 1.661601290106773376e-02
1.427000000000000000e+04 5.440089807962067425e-06 3.556531737558543682e-06 1.647108234465122223e-02
1.449300000000000000e+04 1.266767867491580546e-06 3.008859857800416648e-05 1.687751710414886475e-02
1.471900000000000000e+04 1.088254862224857789e-06 6.979017143748933449e-06 1.666755042970180511e-02
1.494900000000000000e+04 7.425704825436696410e-05 8.540300768800079823e-05 1.633489131927490234e-02
1.518200000000000000e+04 1.074187821359373629e-05 1.167084292319486849e-06 1.655156724154949188e-02
1.541900000000000000e+04 2.351305283809779212e-06 2.513903382350690663e-05 1.660347357392311096e-02
1.565900000000000000e+04 2.932258666987763718e-06 3.504441338009200990e-06 1.652789488434791565e-02
1.590300000000000000e+04 7.887600077083334327e-06 6.197543598318588920e-07 1.681641861796379089e-02
1.615100000000000000e+04 9.517545436210639309e-07 3.585911472328007221e-04 1.630356162786483765e-02
1.640300000000000000e+04 4.397850716486573219e-06 5.377957131713628769e-05 1.659847609698772430e-02
1.665900000000000000e+04 1.193615389638580382e-05 4.169646126683801413e-05 1.597344689071178436e-02
1.691900000000000000e+04 2.199285745518864132e-06 5.001788849767763168e-06 1.669665426015853882e-02
1.718300000000000000e+04 7.838910960344946943e-07 4.024136615043971688e-07 1.662244834005832672e-02
1.745100000000000000e+04 3.165525413351133466e-06 3.338005626574158669e-05 1.647384837269783020e-02
1.772300000000000000e+04 7.395152010758465622e-07 2.716685685300035402e-06 1.692853868007659912e-02
1.800000000000000000e+04 1.465617401663621422e-06 3.050508667001849972e-06 1.630783639848232269e-02
1.828100000000000000e+04 7.769838248350424692e-07 1.082437574950745329e-05 1.630555465817451477e-02
1.856600000000000000e+04 1.529131168354069814e-06 1.432888166164048016e-05 1.649166271090507507e-02
1.885600000000000000e+04 1.693403419267269783e-06 4.290433025744277984e-06 1.651578396558761597e-02
1.915000000000000000e+04 3.318283688713563606e-06 1.221202637680107728e-06 1.672434993088245392e-02
1.944800000000000000e+04 1.033980993270233739e-06 9.527490192340337671e-07 1.657413691282272339e-02
1.975200000000000000e+04 1.066958247974980623e-06 8.419276014137722086e-07 1.683727465569972992e-02
2.006000000000000000e+04 1.694869069979176857e-06 9.960337774828076363e-05 1.646072231233119965e-02
2.037300000000000000e+04 6.180118361953645945e-06 1.003527813736582175e-06 1.650992035865783691e-02
2.069100000000000000e+04 2.060092811007052660e-06 1.552489152345515322e-06 1.693343371152877808e-02
2.101300000000000000e+04 3.215224296582164243e-06 3.831242429441772401e-05 1.673127338290214539e-02
2.134100000000000000e+04 2.579521151346853003e-06 3.618220318912790390e-07 1.673192158341407776e-02
2.167400000000000000e+04 9.385764769831439480e-07 3.220853272978274617e-07 1.661171577870845795e-02
2.201200000000000000e+04 1.224462494064937346e-06 5.060741159468307160e-07 1.649404689669609070e-02
2.235600000000000000e+04 4.855739462072961032e-06 3.906672532139054965e-07 1.639973185956478119e-02
2.270400000000000000e+04 7.835465112293604761e-06 1.121111472457414493e-05 1.666511967778205872e-02
2.305900000000000000e+04 2.941986281257413793e-07 2.000125459744594991e-05 1.680144295096397400e-02
2.341800000000000000e+04 2.778450152618461289e-06 5.889825843041762710e-06 1.624748110771179199e-02
2.378400000000000000e+04 1.622866193429217674e-06 3.569509487988398178e-07 1.638980209827423096e-02
2.415500000000000000e+04 5.591719087760793627e-08 2.063434720867007854e-07 1.684229448437690735e-02
2.453100000000000000e+04 2.301090717082843184e-06 1.076102944352896884e-05 1.665912568569183350e-02
2.491400000000000000e+04 9.004450873817404499e-08 9.113474561672774144e-07 1.696168817579746246e-02
2.530300000000000000e+04 6.155958089948398992e-07 8.539710165678116027e-07 1.646526530385017395e-02
2.569700000000000000e+04 8.549595804652199149e-07 4.550163339445134625e-07 1.644814573228359222e-02
2.609800000000000000e+04 5.378234391173464246e-07 1.124745267588878050e-05 1.649420708417892456e-02
2.650500000000000000e+04 2.086862025407754118e-07 2.600305015221238136e-05 1.661735400557518005e-02
2.691900000000000000e+04 1.980022261705016717e-07 3.541986643540440127e-06 1.668238453567028046e-02
2.733900000000000000e+04 4.905301693725050427e-07 3.888562423526309431e-05 1.604256965219974518e-02
2.776500000000000000e+04 8.398903446504846215e-06 2.667319859028793871e-05 1.675767451524734497e-02
2.819800000000000000e+04 9.608505280311874230e-08 1.020781292027095333e-05 1.664892770349979401e-02
2.863800000000000000e+04 3.079626651469880017e-07 1.881750504253432155e-04 1.667328923940658569e-02
2.908500000000000000e+04 1.367204447433323367e-07 3.652304485513013788e-06 1.662348583340644836e-02
2.953900000000000000e+04 7.391323464389643050e-08 3.238703357055783272e-06 1.675704121589660645e-02
3.000000000000000000e+04 8.442308541134480038e-08 4.306889604777097702e-05 1.681216806173324585e-02
3.046800000000000000e+04 1.503541966485499870e-07 7.853087709008832462e-07 1.684856601059436798e-02
3.094300000000000000e+04 1.376157428012447781e-07 5.786380825156811625e-06 1.663447357714176178e-02
3.142600000000000000e+04 8.751477480473113246e-07 2.407377178315073252e-05 1.669093221426010132e-02
3.191600000000000000e+04 7.431898438881034963e-07 1.349946614936925471e-05 1.649778336286544800e-02
3.241400000000000000e+04 1.583446282893419266e-05 1.502912709838710725e-07 1.709373854100704193e-02
3.291900000000000000e+04 1.557953328301664442e-05 1.221166598952549975e-07 1.678794994950294495e-02
3.343300000000000000e+04 1.533057911728974432e-05 1.111691290134331211e-07 1.650533266365528107e-02
3.395400000000000000e+04 1.551858622406143695e-05 1.931740882810117910e-07 1.644884422421455383e-02
3.448400000000000000e+04 7.385950340221825172e-08 4.521950322668999434e-04 1.670675911009311676e-02
3.502200000000000000e+04 3.494981370977257029e-08 4.748137598653556779e-07 1.666683331131935120e-02
3.556800000000000000e+04 4.428643052278857795e-08 4.537763231837743660e-07 1.707982830703258514e-02
3.612300000000000000e+04 2.414084043778075284e-08 9.408512369191157632e-08 1.673772558569908142e-02
3.668700000000000000e+04 1.499880397659580922e-07 3.850651637549162842e-07 1.697686314582824707e-02
3.725900000000000000e+04 8.526258170604705811e-07 2.232588594779372215e-04 1.681983470916748047e-02
3.784000000000000000e+04 2.236791090126644121e-07 7.793169061187654734e-07 1.669928058981895447e-02
3.843000000000000000e+04 9.175251136639417382e-08 1.000950931029365165e-07 1.652000844478607178e-02
3.903000000000000000e+04 2.425060685595781251e-08 1.057868644238624256e-06 1.677718758583068848e-02
3.963900000000000000e+04 1.808439265005290508e-07 4.105946231902635191e-07 1.675234548747539520e-02
4.025700000000000000e+04 1.325128096141270362e-06 1.540996890980750322e-06 1.671827211976051331e-02
4.088500000000000000e+04 5.500706947714206763e-07 1.497051835031015798e-05 1.667137444019317627e-02
4.152300000000000000e+04 3.744420240536783240e-08 2.425638854219869245e-07 1.665873080492019653e-02
4.217100000000000000e+04 3.484396984276827425e-07 7.656656464405386942e-08 1.677004247903823853e-02
4.282800000000000000e+04 2.295553827025287319e-07 2.704480834836431313e-07 1.664493046700954437e-02
4.349700000000000000e+04 6.259948293063644087e-08 1.082840481103630736e-05 1.667303778231143951e-02
4.417500000000000000e+04 4.518019380839177757e-08 1.678205023836198961e-07 1.683297194540500641e-02
4.486400000000000000e+04 3.886090382820839295e-08 8.178384632628876716e-06 1.700839959084987640e-02
4.556400000000000000e+04 1.235533488852524897e-07 1.336487184744328260e-05 1.672787219285964966e-02
4.627500000000000000e+04 1.182510800390446093e-07 2.513119738978275564e-07 1.674810238182544708e-02
4.699700000000000000e+04 5.910386562391067855e-07 3.832107893231295748e-07 1.658412069082260132e-02
4.773000000000000000e+04 9.062749768418143503e-07 4.149366930050746305e-07 1.675014197826385498e-02
4.847400000000000000e+04 4.952824284032431024e-08 4.227530041589488974e-07 1.683701574802398682e-02
4.923100000000000000e+04 1.174811075088655343e-07 3.978265681325865444e-07 1.671675220131874084e-02
4.999900000000000000e+04 3.531556558300508186e-07 9.372690783493453637e-07 1.671055331826210022e-02


==> dat/Gaussian_kernels.dat <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.240449982840181090e-44
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.213036973770844609e-43
2.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.500723771122816077e-43
3.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.655123041029826444e-42
4.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.032784535092191917e-42
5.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.179440158695659760e-41
6.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.803899864998624885e-41
7.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.769606258391291582e-40
8.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.742355662596324931e-40
9.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.396640105573253529e-39
1.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.173747528377179155e-38
1.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	4.020124036076303222e-38
1.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.364720828028194014e-37
1.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	4.591851039977424316e-37
1.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.531339083980707382e-36
1.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.061678392730328481e-36
1.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.658277976102189717e-35
1.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.384677810602070651e-35
1.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.733012586962516016e-34
1.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.528194519079905280e-34
2.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.747851452002121742e-33
2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.477284857144145954e-33
2.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.701240608288936811e-32
2.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.237279577578001512e-32
2.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.598031663330880566e-31
2.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	4.832864365214112147e-31
2.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.448649890887670495e-30
2.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	4.303897045149749210e-30
2.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.267359761874395698e-29
2.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	3.698942322325699804e-29
3.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.070027179102986127e-28
3.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	3.067973919074663473e-28
3.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	8.718627484446825995e-28
3.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.455750186510505599e-27
3.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	6.855827058844366942e-27
3.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.897034051491371846e-26
3.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.202714610542634156e-26
3.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.414244458449642029e-25
3.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	3.810294748577424473e-25
3.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.017494952064018944e-24
4.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.693057083344292068e-24
4.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	7.064777023973807984e-24
4.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.836923052092072579e-23
4.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	4.733943538486888009e-23
4.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.209190671145504734e-22
4.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	3.061301516985824898e-22
4.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	7.681694477269952717e-22
4.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.910502269860065611e-21
4.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	4.709531332139233272e-21
4.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.150661090560945375e-20
5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.786485384790106675e-20
5.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	6.688145551060537509e-20
5.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.591088243889153766e-19
5.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	3.751650925917493243e-19
5.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	8.767790874266105607e-19
5.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.030942124047254935e-18
5.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	4.662775618076524617e-18
5.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.061038373473158950e-17
5.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.393080288063378857e-17
5.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.349621464070258103e-17
6.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.185300426095873416e-16
6.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.602995593752213148e-16
6.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.665758121486580107e-16
6.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.222312439563225161e-15
6.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.613641623535494036e-15
6.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	5.539230643146699655e-15
6.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	1.163569862715668929e-14
6.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	2.422563024133937767e-14
6.800000000000000000e+01	0.000000000000000000e+00	1.293397656015840726e-317	4.999163133087807626e-14
6.900000000000000000e+01	0.000000000000000000e+00	7.599374158886865889e-310	1.022490162237264371e-13
7.000000000000000000e+01	0.000000000000000000e+00	3.575309761983098330e-302	2.072815139798076790e-13
7.100000000000000000e+01	0.000000000000000000e+00	1.346913285847230802e-294	4.164871538513413161e-13
7.200000000000000000e+01	0.000000000000000000e+00	4.063083186109295999e-287	8.294348016191280718e-13
7.300000000000000000e+01	0.000000000000000000e+00	9.814358239431621855e-280	1.637202885252975157e-12
7.400000000000000000e+01	0.000000000000000000e+00	1.898271003517447535e-272	3.203039936624055329e-12
7.500000000000000000e+01	0.000000000000000000e+00	2.939981763150244121e-265	6.211004022866871636e-12
7.600000000000000000e+01	0.000000000000000000e+00	3.646037861864136610e-258	1.193715607129980156e-11
7.700000000000000000e+01	0.000000000000000000e+00	3.620660692225836986e-251	2.273942811285276132e-11
7.800000000000000000e+01	0.000000000000000000e+00	2.879019425109240885e-244	4.293364973635729964e-11
7.900000000000000000e+01	0.000000000000000000e+00	1.833122458810916291e-237	8.034441338590915809e-11
8.000000000000000000e+01	0.000000000000000000e+00	9.346058101364402838e-231	1.490229527010265130e-10
8.100000000000000000e+01	0.000000000000000000e+00	3.815536302688063900e-224	2.739619499485449242e-10
8.200000000000000000e+01	0.000000000000000000e+00	1.247305445878599491e-217	4.991912195928862759e-10
8.300000000000000000e+01	0.000000000000000000e+00	3.264977270320685832e-211	9.015363279470960830e-10
8.400000000000000000e+01	0.000000000000000000e+00	6.843489748508360000e-205	1.613760681634526207e-09
8.500000000000000000e+01	0.000000000000000000e+00	1.148590434045890965e-198	2.863087579113849536e-09
8.600000000000000000e+01	0.000000000000000000e+00	1.543628840149385612e-192	5.034655284999463625e-09
8.700000000000000000e+01	0.000000000000000000e+00	1.661157029216481580e-186	8.774946001243044162e-09
8.800000000000000000e+01	0.000000000000000000e+00	1.431425031833510383e-180	1.515858870124256411e-08
8.900000000000000000e+01	0.000000000000000000e+00	9.876808697949295548e-175	2.595450142984041456e-08
9.000000000000000000e+01	0.000000000000000000e+00	5.457010528502768012e-169	4.404597386333752165e-08
9.100000000000000000e+01	0.000000000000000000e+00	2.414254538143302079e-163	7.408654589604814738e-08
9.200000000000000000e+01	0.000000000000000000e+00	8.552664504927077058e-158	1.235128328112854321e-07
9.300000000000000000e+01	0.000000000000000000e+00	2.426106890634335808e-152	2.040912672538666401e-07
9.400000000000000000e+01	0.000000000000000000e+00	5.510722492073865791e-147	3.342538103535437921e-07
9.500000000000000000e+01	0.000000000000000000e+00	1.002298930000557660e-141	5.425851654363770550e-07
9.600000000000000000e+01	0.000000000000000000e+00	1.459742011162200017e-136	8.729694977285891965e-07
9.700000000000000000e+01	0.000000000000000000e+00	1.702335134610146865e-131	1.392098057883543479e-06
9.800000000000000000e+01	0.000000000000000000e+00	1.589659586220242119e-126	2.200291344888009300e-06
9.900000000000000000e+01	0.000000000000000000e+00	1.188648151036385477e-121	3.446911697418858171e-06
1.000000000000000000e+02	0.000000000000000000e+00	7.116928784466040106e-117	5.352044674153430510e-06
1.010000000000000000e+02	0.000000000000000000e+00	3.412102242273108550e-112	8.236617656655829381e-06
1.020000000000000000e+02	0.000000000000000000e+00	1.309910331013171030e-107	1.256370376493499328e-05
1.030000000000000000e+02	0.000000000000000000e+00	4.026717977923526524e-103	1.899442161118466285e-05
1.040000000000000000e+02	0.000000000000000000e+00	9.911764507824519072e-99	2.846256687844183817e-05
1.050000000000000000e+02	0.000000000000000000e+00	1.953623414619383102e-94	4.227286270873332683e-05
1.060000000000000000e+02	0.000000000000000000e+00	3.083335927981044775e-90	6.222843211821797228e-05
1.070000000000000000e+02	0.000000000000000000e+00	3.896645975482556458e-86	9.079368920922390850e-05
1.080000000000000000e+02	0.000000000000000000e+00	3.943221493134703797e-82	1.312991975849469705e-04
1.090000000000000000e+02	1.074697612635828773e-309	3.195225470388962435e-78	1.881950020066745267e-04
1.100000000000000000e+02	1.904794345511634279e-294	2.073203635503573566e-74	2.673583199802001976e-04
1.110000000000000000e+02	1.387938947200734279e-279	1.077140930693721527e-70	3.764600765783704460e-04
1.120000000000000000e+02	4.157699457863301829e-265	4.481188488399456456e-67	5.253923604216344462e-04
1.130000000000000000e+02	5.120310331804270691e-251	1.492808190803372281e-63	7.267552628895170572e-04
1.140000000000000000e+02	2.592387595298732426e-237	3.982033617114518453e-60	9.963965656725256182e-04
1.150000000000000000e+02	5.395901912039584116e-224	8.505423642150394699e-57	1.353991266512621352e-03
1.160000000000000000e+02	4.617305589066878672e-211	1.454712240232929184e-53	1.823639997004292438e-03
1.170000000000000000e+02	1.624327703251650986e-198	1.992270715468160505e-50	2.434456165656603659e-03
1.180000000000000000e+02	2.349195415552047138e-186	2.184790127148373865e-47	3.221101529608935785e-03
1.190000000000000000e+02	1.396770642715880118e-174	1.918497391564513256e-44	4.224219466597910026e-03
1.200000000000000000e+02	3.414220084694265436e-163	1.348971631407541401e-41	5.490705339069955511e-03
1.210000000000000000e+02	3.430981589865499823e-152	7.595118171163640579e-39	7.073745106308073662e-03
1.220000000000000000e+02	1.417443390334160865e-141	3.424178288383071786e-36	9.032548035586068433e-03
1.230000000000000000e+02	2.407429173535508196e-131	1.236141873750424712e-33	1.143169839394172528e-02
1.240000000000000000e+02	1.680977016625677350e-121	3.573307429404855757e-31	1.434005577065448726e-02
1.250000000000000000e+02	4.825368585848631334e-112	8.271086477571143814e-29	1.782914543274521577e-02
1.260000000000000000e+02	5.694553402889759283e-103	1.533009534555823934e-26	2.197099975883145748e-02
1.270000000000000000e+02	2.762799114484495961e-94	2.275187879578003816e-24	2.683543970497317271e-02
1.280000000000000000e+02	5.510606583623595687e-86	2.703832538439922263e-22	3.248682108790161560e-02
1.290000000000000000e+02	4.518663133390430165e-78	2.572956417558297113e-20	3.898031302045935204e-02
1.300000000000000000e+02	1.523284368535994030e-70	1.960537640736104519e-18	4.635782294809078635e-02
1.310000000000000000e+02	2.111117791066343608e-63	1.196211724755296039e-16	5.464373132067137234e-02
1.320000000000000000e+02	1.202830429396075926e-56	5.844280339048236475e-15	6.384064507598639915e-02
1.330000000000000000e+02	2.817453828265667916e-50	2.286357509087302948e-13	7.392541831262298968e-02
1.340000000000000000e+02	2.713124164509419521e-44	7.162215032937979886e-12	8.484571606800041244e-02
1.350000000000000000e+02	1.074095734145580007e-38	1.796555699432356272e-10	9.651740849602570560e-02
1.360000000000000000e+02	1.748142271749057316e-33	3.608478583551183785e-09	1.088230742018694436e-01
1.370000000000000000e+02	1.169690648927356534e-28	5.803602951923854566e-08	1.216118605396998842e-01
1.380000000000000000e+02	3.217553092343859802e-24	7.474142416888442760e-07	1.347008945341631458e-01
1.390000000000000000e+02	3.638655054419583370e-20	7.707528867867737083e-06	1.478783620304172652e-01
1.400000000000000000e+02	1.691673364046869284e-16	6.364423435432982226e-05	1.609082782138996359e-01
1.410000000000000000e+02	3.233349095957700861e-13	4.208168175126331275e-04	1.735368654271571831e-01
1.420000000000000000e+02	2.540675167164093626e-10	2.228010453391097122e-03	1.855003417438856328e-01
1.430000000000000000e+02	8.207410382373365235e-08	9.445641879190821988e-03	1.965338148212609770e-01
1.440000000000000000e+02	1.089992767882410573e-05	3.206533950432154806e-02	2.063808794510293143e-01
1.450000000000000000e+02	5.951158867588601450e-04	8.716262969796723103e-02	2.148034429199317807e-01
1.460000000000000000e+02	1.335795364873344250e-02	1.897207887276950444e-01	2.215912574398557766e-01
1.470000000000000000e+02	1.232647163949970037e-01	3.306660699013367899e-01	2.265706290456359906e-01
1.480000000000000000e+02	4.676253971349272343e-01	4.614816757086909749e-01	2.296118001862615388e-01
1.490000000000000000e+02	7.293195574493350763e-01	5.157145724794111041e-01	2.306345682102411143e-01
1.500000000000000000e+02	4.676253971349272343e-01	4.614816757086909749e-01	2.296118001862615388e-01
1.510000000000000000e+02	1.232647163949970037e-01	3.306660699013367899e-01	2.265706290456359906e-01
1.520000000000000000e+02	1.335795364873344250e-02	1.897207887276950444e-01	2.215912574398557766e-01
1.530000000000000000e+02	5.951158867588601450e-04	8.716262969796723103e-02	2.148034429199317807e-01
1.540000000000000000e+02	1.089992767882410573e-05	3.206533950432154806e-02	2.063808794510293143e-01
1.550000000000000000e+02	8.207410382373365235e-08	9.445641879190821988e-03	1.965338148212609770e-01
1.560000000000000000e+02	2.540675167164093626e-10	2.228010453391097122e-03	1.855003417438856328e-01
1.570000000000000000e+02	3.233349095957700861e-13	4.208168175126331275e-04	1.735368654271571831e-01
1.580000000000000000e+02	1.691673364046869284e-16	6.364423435432982226e-05	1.609082782138996359e-01
1.590000000000000000e+02	3.638655054419583370e-20	7.707528867867737083e-06	1.478783620304172652e-01
1.600000000000000000e+02	3.217553092343859802e-24	7.474142416888442760e-07	1.347008945341631458e-01
1.610000000000000000e+02	1.169690648927356534e-28	5.803602951923854566e-08	1.216118605396998842e-01
1.620000000000000000e+02	1.748142271749057316e-33	3.608478583551183785e-09	1.088230742018694436e-01
1.630000000000000000e+02	1.074095734145580007e-38	1.796555699432356272e-10	9.651740849602570560e-02
1.640000000000000000e+02	2.713124164509419521e-44	7.162215032937979886e-12	8.484571606800041244e-02
1.650000000000000000e+02	2.817453828265667916e-50	2.286357509087302948e-13	7.392541831262298968e-02
1.660000000000000000e+02	1.202830429396075926e-56	5.844280339048236475e-15	6.384064507598639915e-02
1.670000000000000000e+02	2.111117791066343608e-63	1.196211724755296039e-16	5.464373132067137234e-02
1.680000000000000000e+02	1.523284368535994030e-70	1.960537640736104519e-18	4.635782294809078635e-02
1.690000000000000000e+02	4.518663133390430165e-78	2.572956417558297113e-20	3.898031302045935204e-02
1.700000000000000000e+02	5.510606583623595687e-86	2.703832538439922263e-22	3.248682108790161560e-02
1.710000000000000000e+02	2.762799114484495961e-94	2.275187879578003816e-24	2.683543970497317271e-02
1.720000000000000000e+02	5.694553402889759283e-103	1.533009534555823934e-26	2.197099975883145748e-02
1.730000000000000000e+02	4.825368585848631334e-112	8.271086477571143814e-29	1.782914543274521577e-02
1.740000000000000000e+02	1.680977016625677350e-121	3.573307429404855757e-31	1.434005577065448726e-02
1.750000000000000000e+02	2.407429173535508196e-131	1.236141873750424712e-33	1.143169839394172528e-02
1.760000000000000000e+02	1.417443390334160865e-141	3.424178288383071786e-36	9.032548035586068433e-03
1.770000000000000000e+02	3.430981589865499823e-152	7.595118171163640579e-39	7.073745106308073662e-03
1.780000000000000000e+02	3.414220084694265436e-163	1.348971631407541401e-41	5.490705339069955511e-03
1.790000000000000000e+02	1.396770642715880118e-174	1.918497391564513256e-44	4.224219466597910026e-03
1.800000000000000000e+02	2.349195415552047138e-186	2.184790127148373865e-47	3.221101529608935785e-03
1.810000000000000000e+02	1.624327703251650986e-198	1.992270715468160505e-50	2.434456165656603659e-03
1.820000000000000000e+02	4.617305589066878672e-211	1.454712240232929184e-53	1.823639997004292438e-03
1.830000000000000000e+02	5.395901912039584116e-224	8.505423642150394699e-57	1.353991266512621352e-03
1.840000000000000000e+02	2.592387595298732426e-237	3.982033617114518453e-60	9.963965656725256182e-04
1.850000000000000000e+02	5.120310331804270691e-251	1.492808190803372281e-63	7.267552628895170572e-04
1.860000000000000000e+02	4.157699457863301829e-265	4.481188488399456456e-67	5.253923604216344462e-04
1.870000000000000000e+02	1.387938947200734279e-279	1.077140930693721527e-70	3.764600765783704460e-04
1.880000000000000000e+02	1.904794345511634279e-294	2.073203635503573566e-74	2.673583199802001976e-04
1.890000000000000000e+02	1.074697612635828773e-309	3.195225470388962435e-78	1.881950020066745267e-04
1.900000000000000000e+02	0.000000000000000000e+00	3.943221493134703797e-82	1.312991975849469705e-04
1.910000000000000000e+02	0.000000000000000000e+00	3.896645975482556458e-86	9.079368920922390850e-05
1.920000000000000000e+02	0.000000000000000000e+00	3.083335927981044775e-90	6.222843211821797228e-05
1.930000000000000000e+02	0.000000000000000000e+00	1.953623414619383102e-94	4.227286270873332683e-05
1.940000000000000000e+02	0.000000000000000000e+00	9.911764507824519072e-99	2.846256687844183817e-05
1.950000000000000000e+02	0.000000000000000000e+00	4.026717977923526524e-103	1.899442161118466285e-05
1.960000000000000000e+02	0.000000000000000000e+00	1.309910331013171030e-107	1.256370376493499328e-05
1.970000000000000000e+02	0.000000000000000000e+00	3.412102242273108550e-112	8.236617656655829381e-06
1.980000000000000000e+02	0.000000000000000000e+00	7.116928784466040106e-117	5.352044674153430510e-06
1.990000000000000000e+02	0.000000000000000000e+00	1.188648151036385477e-121	3.446911697418858171e-06
2.000000000000000000e+02	0.000000000000000000e+00	1.589659586220242119e-126	2.200291344888009300e-06
2.010000000000000000e+02	0.000000000000000000e+00	1.702335134610146865e-131	1.392098057883543479e-06
2.020000000000000000e+02	0.000000000000000000e+00	1.459742011162200017e-136	8.729694977285891965e-07
2.030000000000000000e+02	0.000000000000000000e+00	1.002298930000557660e-141	5.425851654363770550e-07
2.040000000000000000e+02	0.000000000000000000e+00	5.510722492073865791e-147	3.342538103535437921e-07
2.050000000000000000e+02	0.000000000000000000e+00	2.426106890634335808e-152	2.040912672538666401e-07
2.060000000000000000e+02	0.000000000000000000e+00	8.552664504927077058e-158	1.235128328112854321e-07
2.070000000000000000e+02	0.000000000000000000e+00	2.414254538143302079e-163	7.408654589604814738e-08
2.080000000000000000e+02	0.000000000000000000e+00	5.457010528502768012e-169	4.404597386333752165e-08
2.090000000000000000e+02	0.000000000000000000e+00	9.876808697949295548e-175	2.595450142984041456e-08
2.100000000000000000e+02	0.000000000000000000e+00	1.431425031833510383e-180	1.515858870124256411e-08
2.110000000000000000e+02	0.000000000000000000e+00	1.661157029216481580e-186	8.774946001243044162e-09
2.120000000000000000e+02	0.000000000000000000e+00	1.543628840149385612e-192	5.034655284999463625e-09
2.130000000000000000e+02	0.000000000000000000e+00	1.148590434045890965e-198	2.863087579113849536e-09
2.140000000000000000e+02	0.000000000000000000e+00	6.843489748508360000e-205	1.613760681634526207e-09
2.150000000000000000e+02	0.000000000000000000e+00	3.264977270320685832e-211	9.015363279470960830e-10
2.160000000000000000e+02	0.000000000000000000e+00	1.247305445878599491e-217	4.991912195928862759e-10
2.170000000000000000e+02	0.000000000000000000e+00	3.815536302688063900e-224	2.739619499485449242e-10
2.180000000000000000e+02	0.000000000000000000e+00	9.346058101364402838e-231	1.490229527010265130e-10
2.190000000000000000e+02	0.000000000000000000e+00	1.833122458810916291e-237	8.034441338590915809e-11
2.200000000000000000e+02	0.000000000000000000e+00	2.879019425109240885e-244	4.293364973635729964e-11
2.210000000000000000e+02	0.000000000000000000e+00	3.620660692225836986e-251	2.273942811285276132e-11
2.220000000000000000e+02	0.000000000000000000e+00	3.646037861864136610e-258	1.193715607129980156e-11
2.230000000000000000e+02	0.000000000000000000e+00	2.939981763150244121e-265	6.211004022866871636e-12
2.240000000000000000e+02	0.000000000000000000e+00	1.898271003517447535e-272	3.203039936624055329e-12
2.250000000000000000e+02	0.000000000000000000e+00	9.814358239431621855e-280	1.637202885252975157e-12
2.260000000000000000e+02	0.000000000000000000e+00	4.063083186109295999e-287	8.294348016191280718e-13
2.270000000000000000e+02	0.000000000000000000e+00	1.346913285847230802e-294	4.164871538513413161e-13
2.280000000000000000e+02	0.000000000000000000e+00	3.575309761983098330e-302	2.072815139798076790e-13
2.290000000000000000e+02	0.000000000000000000e+00	7.599374158886865889e-310	1.022490162237264371e-13
2.300000000000000000e+02	0.000000000000000000e+00	1.293397656015840726e-317	4.999163133087807626e-14
2.310000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.422563024133937767e-14
2.320000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.163569862715668929e-14
2.330000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.539230643146699655e-15
2.340000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.613641623535494036e-15
2.350000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.222312439563225161e-15
2.360000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.665758121486580107e-16
2.370000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.602995593752213148e-16
2.380000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.185300426095873416e-16
2.390000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.349621464070258103e-17
2.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.393080288063378857e-17
2.410000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.061038373473158950e-17
2.420000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.662775618076524617e-18
2.430000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.030942124047254935e-18
2.440000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.767790874266105607e-19
2.450000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.751650925917493243e-19
2.460000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.591088243889153766e-19
2.470000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	6.688145551060537509e-20
2.480000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.786485384790106675e-20
2.490000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.150661090560945375e-20
2.500000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.709531332139233272e-21
2.510000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.910502269860065611e-21
2.520000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.681694477269952717e-22
2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.061301516985824898e-22
2.540000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.209190671145504734e-22
2.550000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.733943538486888009e-23
2.560000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.836923052092072579e-23
2.570000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.064777023973807984e-24
2.580000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.693057083344292068e-24
2.590000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.017494952064018944e-24
2.600000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.810294748577424473e-25
2.610000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.414244458449642029e-25
2.620000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.202714610542634156e-26
2.630000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.897034051491371846e-26
2.640000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	6.855827058844366942e-27
2.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.455750186510505599e-27
2.660000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.718627484446825995e-28
2.670000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.067973919074663473e-28
2.680000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.070027179102986127e-28
2.690000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.698942322325699804e-29
2.700000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.267359761874395698e-29
2.710000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.303897045149749210e-30
2.720000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.448649890887670495e-30
2.730000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.832864365214112147e-31
2.740000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.598031663330880566e-31
2.750000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.237279577578001512e-32
2.760000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.701240608288936811e-32
2.770000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.477284857144145954e-33
2.780000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.747851452002121742e-33
2.790000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.528194519079905280e-34
2.800000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.733012586962516016e-34
2.810000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.384677810602070651e-35
2.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.658277976102189717e-35
2.830000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.061678392730328481e-36
2.840000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.531339083980707382e-36
2.850000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.591851039977424316e-37
2.860000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.364720828028194014e-37
2.870000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.020124036076303222e-38
2.880000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.173747528377179155e-38
2.890000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.396640105573253529e-39
2.900000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	9.742355662596324931e-40
2.910000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.769606258391291582e-40
2.920000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.803899864998624885e-41
2.930000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.179440158695659760e-41
2.940000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	6.032784535092191917e-42
2.950000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.655123041029826444e-42
2.960000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.500723771122816077e-43
2.970000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.213036973770844609e-43
2.980000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.240449982840181090e-44
2.990000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.579781164388690092e-45


==> dat/Gaussian_spectra.dat <==
0.000000000000000000e+00	4.960470114114067242e-01	9.829880396044312629e-01	4.900697183926314260e+00
1.000000000000000000e+00	4.958547644396503196e-01	9.814499084806220797e-01	4.712446905339674252e+00
2.000000000000000000e+00	4.958547644394762366e-01	9.814499084805363704e-01	4.712446905339196412e+00
3.000000000000000000e+00	4.952785343825102382e-01	9.768518238319834346e-01	4.195031845632170686e+00
4.000000000000000000e+00	4.952785343823409847e-01	9.768518238319153779e-01	4.195031845631756795e+00
5.000000000000000000e+00	4.943198514308578817e-01	9.692424081452774010e-01	3.470207097525123352e+00
6.000000000000000000e+00	4.943198514306965663e-01	9.692424081451962437e-01	3.470207097524965256e+00
7.000000000000000000e+00	4.929812579706847608e-01	9.587016947475038853e-01	2.685462072117283494e+00
8.000000000000000000e+00	4.929812579705344366e-01	9.587016947473911976e-01	2.685462072117233312e+00
9.000000000000000000e+00	4.912662967410941772e-01	9.453396497267345655e-01	1.964022371021835189e+00
1.000000000000000000e+01	4.912662967409571202e-01	9.453396497266095544e-01	1.964022371021763025e+00
1.100000000000000000e+01	4.891794943666101236e-01	9.292941579091384963e-01	1.376606232071559965e+00
1.200000000000000000e+01	4.891794943664883877e-01	9.292941579090369109e-01	1.376606232071417857e+00
1.300000000000000000e+01	4.867263403739679473e-01	9.107285258763518909e-01	9.409187665623904850e-01
1.400000000000000000e+01	4.867263403738631977e-01	9.107285258763081481e-01	9.409187665622185115e-01
1.500000000000000000e+01	4.839132618332657176e-01	8.898285669649502738e-01	6.391963174343440190e-01
1.600000000000000000e+01	4.839132618331786206e-01	8.898285669649145246e-01	6.391963174342346621e-01
1.700000000000000000e+01	4.807475937919306053e-01	8.667993429485046919e-01	4.392788437246311628e-01
1.800000000000000000e+01	4.807475937918616049e-01	8.667993429484005530e-01	4.392788437245115918e-01
1.900000000000000000e+01	4.772375456970874841e-01	8.418616443708631936e-01	3.095224797684353879e-01
2.000000000000000000e+01	4.772375456970356922e-01	8.418616443707184205e-01	3.095224797683162610e-01
2.100000000000000000e+01	4.733921640273505704e-01	8.152482960855955696e-01	2.253665651870141451e-01
2.200000000000000000e+01	4.733921640273147657e-01	8.152482960854564586e-01	2.253665651868985986e-01
2.300000000000000000e+01	4.692212913786025785e-01	7.872003763782082775e-01	1.700600472580475753e-01
2.400000000000000000e+01	4.692212913785796524e-01	7.872003763781157959e-01	1.700600472579796019e-01
2.500000000000000000e+01	4.647355222697866495e-01	7.579634371315228103e-01	1.329177378241168106e-01
2.600000000000000000e+01	4.647355222697689969e-01	7.579634371314881713e-01	1.329177378240726237e-01
2.700000000000000000e+01	4.599461559539291811e-01	7.277838089681311073e-01	1.072863384632812833e-01
2.800000000000000000e+01	4.599461559539068101e-01	7.277838089680678246e-01	1.072863384631908834e-01
2.900000000000000000e+01	4.548651465364351165e-01	6.969050693916913897e-01	8.902748987293755689e-02
3.000000000000000000e+01	4.548651465364050295e-01	6.969050693915864736e-01	8.902748987290695637e-02
3.100000000000000000e+01	4.495050507169786047e-01	6.655647439569400969e-01	7.555803316375549195e-02
3.200000000000000000e+01	4.495050507169415233e-01	6.655647439568275203e-01	7.555803316366679900e-02
3.300000000000000000e+01	4.438789734829774458e-01	6.339913007954063318e-01	6.526636718274167470e-02
3.400000000000000000e+01	4.438789734829353129e-01	6.339913007953177360e-01	6.526636718264730574e-02
3.500000000000000000e+01	4.380005120916490857e-01	6.024014878292857089e-01	5.714854972762953983e-02
3.600000000000000000e+01	4.380005120916041772e-01	6.024014878292387465e-01	5.714854972760481655e-02
3.700000000000000000e+01	4.318836986839202918e-01	5.709980501624918325e-01	5.057524851132733090e-02
3.800000000000000000e+01	4.318836986838748837e-01	5.709980501624802862e-01	5.057524851122390669e-02
3.900000000000000000e+01	4.255429418770165784e-01	5.399678528967692959e-01	4.514342081315295824e-02
4.000000000000000000e+01	4.255429418769722805e-01	5.399678528967446489e-01	4.514342081300352916e-02
4.100000000000000000e+01	4.189929676833691885e-01	5.094804224206935794e-01	4.058513252238714342e-02
4.200000000000000000e+01	4.189929676833287764e-01	5.094804224206618271e-01	4.058513252225537382e-02
4.300000000000000000e+01	4.122487601016370240e-01	4.796869074696442636e-01	3.671386141729050812e-02
4.400000000000000000e+01	4.122487601016013303e-01	4.796869074696187840e-01	3.671386141722535190e-02
4.500000000000000000e+01	4.053255017211582212e-01	4.507194503186477408e-01	3.339387055263427773e-02
4.600000000000000000e+01	4.053255017211288003e-01	4.507194503186255918e-01	3.339387055257619225e-02
4.700000000000000000e+01	3.982385146741609927e-01	4.226909486562351326e-01	3.052283357958612137e-02
4.800000000000000000e+01	3.982385146741383442e-01	4.226909486562020479e-01	3.052283357954825582e-02
4.900000000000000000e+01	3.910032022606361735e-01	3.956951802373503413e-01	2.802167205408481396e-02
5.000000000000000000e+01	3.910032022606208524e-01	3.956951802373063765e-01	2.802167205403144692e-02
5.100000000000000000e+01	3.836349915590896997e-01	3.698072554993973027e-01	2.582823190401847130e-02
5.200000000000000000e+01	3.836349915590814841e-01	3.698072554993518390e-01	2.582823190389461898e-02
5.300000000000000000e+01	3.761492773225521558e-01	3.450843580479599493e-01	2.389305527165413306e-02
5.400000000000000000e+01	3.761492773225486030e-01	3.450843580479245332e-01	2.389305527154571632e-02
5.500000000000000000e+01	3.685613674434416454e-01	3.215667293084987777e-01	2.217638296637778478e-02
5.600000000000000000e+01	3.685613674434343734e-01	3.215667293084780165e-01	2.217638296633566222e-02
5.700000000000000000e+01	3.608864302532802659e-01	2.992788516630570106e-01	2.064595155012917405e-02
5.800000000000000000e+01	3.608864302532681090e-01	2.992788516630278117e-01	2.064595155010379504e-02
5.900000000000000000e+01	3.531394439041629640e-01	2.782307839551337869e-01	1.927534487496502386e-02
6.000000000000000000e+01	3.531394439041470878e-01	2.782307839550859363e-01	1.927534487488952522e-02
6.100000000000000000e+01	3.453351480582750321e-01	2.584196042116755909e-01	1.804274940785449005e-02
6.200000000000000000e+01	3.453351480582564914e-01	2.584196042116221892e-01	1.804274940776734101e-02
6.300000000000000000e+01	3.374879980901133725e-01	2.398309166205431220e-01	1.693000830199842960e-02
6.400000000000000000e+01	3.374879980900936660e-01	2.398309166205007392e-01	1.693000830192824269e-02
6.500000000000000000e+01	3.296121219834156624e-01	2.224403830109137614e-01	1.592189722465591969e-02
6.600000000000000000e+01	3.296121219833969551e-01	2.224403830108933333e-01	1.592189722456413201e-02
6.700000000000000000e+01	3.217212800814486795e-01	2.062152430929730107e-01	1.500556498111127977e-02
6.800000000000000000e+01	3.217212800814320262e-01	2.062152430929626024e-01	1.500556498103538909e-02
6.900000000000000000e+01	3.138288278254566244e-01	1.911157922971340184e-01	1.417009708433370971e-02
7.000000000000000000e+01	3.138288278254435237e-01	1.911157922971151446e-01	1.417009708430736620e-02
7.100000000000000000e+01	3.059476815919526804e-01	1.770967909923572836e-01	1.340617175735433174e-02
7.200000000000000000e+01	3.059476815919442982e-01	1.770967909923434613e-01	1.340617175728655436e-02
7.300000000000000000e+01	2.980902877153482344e-01	1.641087839511051749e-01	1.270578616195264243e-02
7.400000000000000000e+01	2.980902877153452923e-01	1.641087839510959323e-01	1.270578616186674760e-02
7.500000000000000000e+01	2.902685947583933390e-01	1.520993139782751691e-01	1.206203660570468773e-02
7.600000000000000000e+01	2.902685947583901749e-01	1.520993139782448877e-01	1.206203660564178839e-02
7.700000000000000000e+01	2.824940290692123934e-01	1.410140184719861356e-01	1.146894070747576412e-02
7.800000000000000000e+01	2.824940290692027900e-01	1.410140184719417544e-01	1.146894070745432814e-02
7.900000000000000000e+01	2.747774736406167206e-01	1.307976022016675011e-01	1.092129250923263260e-02
8.000000000000000000e+01	2.747774736406006779e-01	1.307976022016238693e-01	1.092129250916324540e-02
8.100000000000000000e+01	2.671292502649610379e-01	1.213946836701476489e-01	1.041454368376481567e-02
8.200000000000000000e+01	2.671292502649391665e-01	1.213946836701150639e-01	1.041454368369262341e-02
8.300000000000000000e+01	2.595591049562871455e-01	1.127505159989760364e-01	9.944705569163507855e-03
8.400000000000000000e+01	2.595591049562605002e-01	1.127505159989458661e-01	9.944705569143254958e-03
8.500000000000000000e+01	2.520761965910556790e-01	1.048115862952180288e-01	9.508267935198167972e-03
8.600000000000000000e+01	2.520761965910249258e-01	1.048115862951779081e-01	9.508267935150752775e-03
8.700000000000000000e+01	2.446890886994706471e-01	9.752609990632064851e-02	9.102131274496098878e-03
8.800000000000000000e+01	2.446890886994367853e-01	9.752609990627775227e-02	9.102131274446999265e-03
8.900000000000000000e+01	2.374057443214127872e-01	9.084435785305707001e-02	8.723550089695273832e-03
9.000000000000000000e+01	2.374057443213774821e-01	9.084435785302320820e-02	8.723550089686980119e-03
9.100000000000000000e+01	2.302335238244140880e-01	8.471903707469372047e-02	8.370085168854853042e-03
9.200000000000000000e+01	2.302335238243785054e-01	8.471903707467275113e-02	8.370085168823563834e-03
9.300000000000000000e+01	2.231791855659972235e-01	7.910538396688582274e-02	8.039563246970193866e-03
9.400000000000000000e+01	2.231791855659627788e-01	7.910538396686479790e-02	8.039563246922766526e-03
9.500000000000000000e+01	2.162488892691591946e-01	7.396133209410232778e-02	7.730042768001248003e-03
9.600000000000000000e+01	2.162488892691272480e-01	7.396133209407311504e-02	7.730042767956139121e-03
9.700000000000000000e+01	2.094482019678184648e-01	6.924755497538806481e-02	7.439784709027130044e-03
9.800000000000000000e+01	2.094482019677902374e-01	6.924755497535238502e-02	7.439784708989030312e-03
9.900000000000000000e+01	2.027821063687285374e-01	6.492746453931209916e-02	7.167227624394924626e-03
1.000000000000000000e+02	2.027821063687051395e-01	6.492746453927374095e-02	7.167227624368529941e-03
1.010000000000000000e+02	1.962550114676826774e-01	6.096716528652062345e-02	6.910966222938292984e-03
1.020000000000000000e+02	1.962550114676649693e-01	6.096716528648891964e-02	6.910966222931357560e-03
1.030000000000000000e+02	1.898707652508012100e-01	5.733537344961744248e-02	6.669732915247944538e-03
1.040000000000000000e+02	1.898707652507893584e-01	5.733537344960375204e-02	6.669732915220293913e-03
1.050000000000000000e+02	1.836326693062839410e-01	5.400330955917336667e-02	6.442381867286790624e-03
1.060000000000000000e+02	1.836326693062771687e-01	5.400330955914764419e-02	6.442381867265941850e-03
1.070000000000000000e+02	1.775434951681976736e-01	5.094457186478742322e-02	6.227875177276160669e-03
1.080000000000000000e+02	1.775434951681909013e-01	5.094457186473164839e-02	6.227875177267066381e-03
1.090000000000000000e+02	1.716055022115905715e-01	4.813499706806786266e-02	6.025270857161165068e-03
1.100000000000000000e+02	1.716055022115786644e-01	4.813499706799679451e-02	6.025270857131841303e-03
1.110000000000000000e+02	1.658204569174563936e-01	4.555251383838299778e-02	5.833712353358754162e-03
1.120000000000000000e+02	1.658204569174388521e-01	4.555251383832218531e-02	5.833712353321841848e-03
1.130000000000000000e+02	1.601896533267104794e-01	4.317699363415734848e-02	5.652419384777842941e-03
1.140000000000000000e+02	1.601896533266874145e-01	4.317699363413036312e-02	5.652419384742852701e-03
1.150000000000000000e+02	1.547139345042832792e-01	4.099010246603050633e-02	5.480679911329117658e-03
1.160000000000000000e+02	1.547139345042554681e-01	4.099010246600556101e-02	5.480679911319605302e-03
1.170000000000000000e+02	1.493937148377041391e-01	3.897515642995549867e-02	5.317843075849762284e-03
1.180000000000000000e+02	1.493937148376719981e-01	3.897515642989454049e-02	5.317843075827252512e-03
1.190000000000000000e+02	1.442290029988920474e-01	3.711698311949986756e-02	5.163312986245997827e-03
1.200000000000000000e+02	1.442290029988561317e-01	3.711698311942773082e-02	5.163312986219532885e-03
1.210000000000000000e+02	1.392194254033211898e-01	3.540179040175334135e-02	5.016543225348445677e-03
1.220000000000000000e+02	1.392194254032818879e-01	3.540179040170186864e-02	5.016543225331342171e-03
1.230000000000000000e+02	1.343642500070942325e-01	3.381704351117696683e-02	4.877031992234127748e-03
1.240000000000000000e+02	1.343642500070516832e-01	3.381704351116872342e-02	4.877031992199181744e-03
1.250000000000000000e+02	1.296624102896751507e-01	3.235135097804169718e-02	4.744317793091663155e-03
1.260000000000000000e+02	1.296624102896290764e-01	3.235135097800350551e-02	4.744317793051251037e-03
1.270000000000000000e+02	1.251125292779727838e-01	3.099435955594100067e-02	4.617975611686791354e-03
1.280000000000000000e+02	1.251125292779224629e-01	3.099435955587578895e-02	4.617975611648155593e-03
1.290000000000000000e+02	1.207129434760254721e-01	2.973665804018282496e-02	4.497613499023358358e-03
1.300000000000000000e+02	1.207129434759703496e-01	2.973665804012195005e-02	4.497613498994393680e-03
1.310000000000000000e+02	1.164617265735953255e-01	2.856968966444023428e-02	4.382869530531369011e-03
1.320000000000000000e+02	1.164617265735342355e-01	2.856968966441162869e-02	4.382869530495126301e-03
1.330000000000000000e+02	1.123567128164427720e-01	2.748567262004212100e-02	4.273409085998239494e-03
1.340000000000000000e+02	1.123567128163753259e-01	2.748567262002168596e-02	4.273409085963908449e-03
1.350000000000000000e+02	1.083955199307992112e-01	2.647752814924754505e-02	4.168922413715264556e-03
1.360000000000000000e+02	1.083955199307250900e-01	2.647752814919353964e-02	4.168922413711076067e-03
1.370000000000000000e+02	1.045755715044945217e-01	2.553881561259205984e-02	4.069122445287374351e-03
1.380000000000000000e+02	1.045755715044135170e-01	2.553881561252970694e-02	4.069122445251939155e-03
1.390000000000000000e+02	1.008941187372268261e-01	2.466367391190125991e-02	3.973742831774211733e-03
1.400000000000000000e+02	1.008941187371391462e-01	2.466367391185906796e-02	3.973742831735667044e-03
1.410000000000000000e+02	9.734826148249167699e-02	2.384676865690636000e-02	3.882536176285783514e-03
1.420000000000000000e+02	9.734826148239814070e-02	2.384676865689329753e-02	3.882536176263636299e-03
1.430000000000000000e+02	9.393496851362888311e-02	2.308324448866207884e-02	3.795272440445412489e-03
1.440000000000000000e+02	9.393496851353036470e-02	2.308324448862722131e-02	3.795272440426555611e-03
1.450000000000000000e+02	9.065109695622937391e-02	2.236868201019548419e-02	3.711737505545444592e-03
1.460000000000000000e+02	9.065109695612702523e-02	2.236868201014795970e-02	3.711737505530565868e-03
1.470000000000000000e+02	8.749341083867608060e-02	2.169905882036924499e-02	3.631731871502676037e-03
1.480000000000000000e+02	8.749341083857142820e-02	2.169905882033545952e-02	3.631731871486519256e-03
1.490000000000000000e+02	8.445859872183784922e-02	2.107071419547688548e-02	3.555069478606093670e-03
1.500000000000000000e+02	8.445859872173250293e-02	2.107071419546808697e-02	3.555069478588541304e-03
1.510000000000000000e+02	8.154329037780493061e-02	2.048031701331777879e-02	3.481576639026978150e-03
1.520000000000000000e+02	8.154329037770036148e-02	2.048031701328394474e-02	3.481576639010816598e-03
1.530000000000000000e+02	7.874407249601925174e-02	1.992483656280484919e-02	3.411091066519821979e-03
1.540000000000000000e+02	7.874407249591702795e-02	1.992483656275732817e-02	3.411091066504994430e-03
1.550000000000000000e+02	7.605750340316519420e-02	1.940151592809458841e-02	3.343460994120886227e-03
1.560000000000000000e+02	7.605750340306670354e-02	1.940151592805974129e-02	3.343460994102073151e-03
1.570000000000000000e+02	7.348012679070065056e-02	1.890784767734429717e-02	3.278544370827402629e-03
1.580000000000000000e+02	7.348012679060708652e-02	1.890784767733123470e-02	3.278544370805265822e-03
1.590000000000000000e+02	7.100848445091231809e-02	1.844155162371635334e-02	3.216208129297255976e-03
1.600000000000000000e+02	7.100848445082467986e-02	1.844155162367413017e-02	3.216208129258682231e-03
1.610000000000000000e+02	6.863912802883888331e-02	1.800055445851800676e-02	3.156327517409350178e-03
1.620000000000000000e+02	6.863912802875779540e-02	1.800055445845562610e-02	3.156327517373945773e-03
1.630000000000000000e+02	6.636862980331408035e-02	1.758297108457200844e-02	3.098785487502321231e-03
1.640000000000000000e+02	6.636862980323986194e-02	1.758297108451799262e-02	3.098785487498114961e-03
1.650000000000000000e+02	6.419359251572528957e-02	1.718708750092749413e-02	3.043472137615197207e-03
1.660000000000000000e+02	6.419359251565782964e-02	1.718708750090703133e-02	3.043472137580870065e-03
1.670000000000000000e+02	6.211065826986708616e-02	1.681134510993434472e-02	2.990284199553687548e-03
1.680000000000000000e+02	6.211065826980604471e-02	1.681134510990576689e-02	2.990284199517438766e-03
1.690000000000000000e+02	6.011651653048760702e-02	1.645432633349877896e-02	2.939124569774682720e-03
1.700000000000000000e+02	6.011651653043235954e-02	1.645432633343793180e-02	2.939124569745649954e-03
1.710000000000000000e+02	5.820791125179549524e-02	1.611474143866548081e-02	2.889901878619708514e-03
1.720000000000000000e+02	5.820791125174522296e-02	1.611474143860027256e-02	2.889901878581031553e-03
1.730000000000000000e+02	5.638164717032496248e-02	1.579141648286469524e-02	2.842530094540324150e-03
1.740000000000000000e+02	5.638164717027886741e-02	1.579141648282651050e-02	2.842530094499914201e-03
1.750000000000000000e+02	5.463459529916334101e-02	1.548328229756386516e-02	2.796928160154818401e-03
1.760000000000000000e+02	5.463459529912084722e-02	1.548328229755558706e-02	2.796928160119894514e-03
1.770000000000000000e+02	5.296369766265512230e-02	1.518936443591700075e-02	2.753019657138510486e-03
1.780000000000000000e+02	5.296369766261586898e-02	1.518936443586553151e-02	2.753019657121375321e-03
1.790000000000000000e+02	5.136597131232401720e-02	1.490877401523190912e-02	2.710732497455034615e-03
1.800000000000000000e+02	5.136597131228811536e-02	1.490877401515978452e-02	2.710732497428570108e-03
1.810000000000000000e+02	4.983851166593600973e-02	1.464069939001630752e-02	2.669998638473316133e-03
1.820000000000000000e+02	4.983851166590379245e-02	1.464069938995531291e-02	2.669998638450771667e-03
1.830000000000000000e+02	4.837849521238421491e-02	1.438439859434356011e-02	2.630753820081961538e-03
1.840000000000000000e+02	4.837849521235626504e-02	1.438439859431856968e-02	2.630753820072443110e-03
1.850000000000000000e+02	4.698318162544081605e-02	1.413919249614316656e-02	2.592937321722293357e-03
1.860000000000000000e+02	4.698318162541778586e-02	1.413919249611620028e-02	2.592937321687329572e-03
1.870000000000000000e+02	4.564991532942853231e-02	1.390445860857635399e-02	2.556491737615951537e-03
1.880000000000000000e+02	4.564991532941093527e-02	1.390445860851553805e-02	2.556491737579091265e-03
1.890000000000000000e+02	4.437612655953922930e-02	1.367962550665794558e-02	2.521362768885317043e-03
1.900000000000000000e+02	4.437612655952741930e-02	1.367962550658682885e-02	2.521362768856050523e-03
1.910000000000000000e+02	4.315933195890987728e-02	1.346416779969604113e-02	2.487499030858228519e-03
1.920000000000000000e+02	4.315933195890307716e-02	1.346416779964022814e-02	2.487499030849209692e-03
1.930000000000000000e+02	4.199713475368085230e-02	1.325760161258334596e-02	2.454851874505858435e-03
1.940000000000000000e+02	4.199713475367421872e-02	1.325760161255769461e-02	2.454851874484972364e-03
1.950000000000000000e+02	4.088722454614229090e-02	1.305948053171294802e-02	2.423375220685878607e-03
1.960000000000000000e+02	4.088722454613060581e-02	1.305948053169933391e-02	2.423375220658178543e-03
1.970000000000000000e+02	3.982737676476904437e-02	1.286939197367749886e-02	2.393025406355062459e-03
1.980000000000000000e+02	3.982737676475146815e-02	1.286939197364583495e-02	2.393025406348055478e-03
1.990000000000000000e+02	3.881545180845374227e-02	1.268695393753478846e-02	2.363761041677197531e-03
2.000000000000000000e+02	3.881545180843047615e-02	1.268695393749651699e-02	2.363761041650867464e-03
2.010000000000000000e+02	3.784939392060620439e-02	1.251181210399392868e-02	2.335542877030355804e-03
2.020000000000000000e+02	3.784939392057810187e-02	1.251181210395822287e-02	2.335542876992318957e-03
2.030000000000000000e+02	3.692722982706341667e-02	1.234363724721567086e-02	2.308333679451396708e-03
2.040000000000000000e+02	3.692722982703149776e-02	1.234363724718640261e-02	2.308333679406302571e-03
2.050000000000000000e+02	3.604706716991585430e-02	1.218212292764584391e-02	2.282098117503444674e-03
2.060000000000000000e+02	3.604706716988140963e-02	1.218212292762482080e-02	2.282098117455993915e-03
2.070000000000000000e+02	3.520709276746499666e-02	1.202698343666633481e-02	2.256802654041142886e-03
2.080000000000000000e+02	3.520709276742941402e-02	1.202698343664542098e-02	2.256802654009858883e-03
2.090000000000000000e+02	3.440557072859420917e-02	1.187795196623145019e-02	2.232415446278310494e-03
2.100000000000000000e+02	3.440557072855887633e-02	1.187795196619771676e-02	2.232415446269942622e-03
2.110000000000000000e+02	3.364084044788238914e-02	1.173477897900467200e-02	2.208906252581679160e-03
2.120000000000000000e+02	3.364084044784869387e-02	1.173477897896173412e-02	2.208906252532540516e-03
2.130000000000000000e+02	3.291131450583682783e-02	1.159723075674297214e-02	2.186246345357898292e-03
2.140000000000000000e+02	3.291131450580609547e-02	1.159723075670291044e-02	2.186246345310482227e-03
2.150000000000000000e+02	3.221547649668716345e-02	1.146508810672773951e-02	2.164408429977433043e-03
2.160000000000000000e+02	3.221547649666067076e-02	1.146508810669756399e-02	2.164408429957151957e-03
2.170000000000000000e+02	3.155187880427589436e-02	1.133814520807671124e-02	2.143366568877802785e-03
2.180000000000000000e+02	3.155187880425452257e-02	1.133814520804418517e-02	2.143366568805569333e-03
2.190000000000000000e+02	3.091914034472454526e-02	1.121620858161176924e-02	2.123096110484166184e-03
2.200000000000000000e+02	3.091914034470895356e-02	1.121620858156815656e-02	2.123096110414764235e-03
2.210000000000000000e+02	3.031594429275089042e-02	1.109909616874969057e-02	2.103573623090979061e-03
2.220000000000000000e+02	3.031594429274149863e-02	1.109909616870536492e-02	2.103573623069567369e-03
2.230000000000000000e+02	2.974103580677870187e-02	1.098663650643623944e-02	2.084776832825928870e-03
2.240000000000000000e+02	2.974103580677565917e-02	1.098663650640597199e-02	2.084776832762992235e-03
2.250000000000000000e+02	2.919321976632322305e-02	1.087866798659751014e-02	2.066684565421908135e-03
2.260000000000000000e+02	2.919321976632024279e-02	1.087866798658821028e-02	2.066684565336045394e-03
2.270000000000000000e+02	2.867135853354122951e-02	1.077503818997802704e-02	2.049276692045244944e-03
2.280000000000000000e+02	2.867135853353279182e-02	1.077503818996428456e-02	2.049276691977516569e-03
2.290000000000000000e+02	2.817436974937215927e-02	1.067560328537423345e-02	2.032534078391410454e-03
2.300000000000000000e+02	2.817436974935910027e-02	1.067560328535531108e-02	2.032534078365042657e-03
2.310000000000000000e+02	2.770122417327380848e-02	1.058022748654551502e-02	2.016438537053094875e-03
2.320000000000000000e+02	2.770122417325729391e-02	1.058022748653497137e-02	2.016438536977144778e-03
2.330000000000000000e+02	2.725094357423565872e-02	1.048878255985753391e-02	2.000972782699170834e-03
2.340000000000000000e+02	2.725094357421702779e-02	1.048878255983707632e-02	2.000972782607347150e-03
2.350000000000000000e+02	2.682259867956177102e-02	1.040114737663618526e-02	1.986120390409366367e-03
2.360000000000000000e+02	2.682259867954249824e-02	1.040114737659401933e-02	1.986120390339206343e-03
2.370000000000000000e+02	2.641530718677848402e-02	1.031720750514722104e-02	1.971865756434395753e-03
2.380000000000000000e+02	2.641530718676013065e-02	1.031720750509394248e-02	1.971865756347311333e-03
2.390000000000000000e+02	2.602823184299574849e-02	1.023685483764138517e-02	1.958194061322009877e-03
2.400000000000000000e+02	2.602823184297983414e-02	1.023685483759369068e-02	1.958194061246499966e-03
2.410000000000000000e+02	2.566057859511396838e-02	1.015998724853445744e-02	1.945091235556078903e-03
2.420000000000000000e+02	2.566057859510186348e-02	1.015998724850483530e-02	1.945091235530758663e-03
2.430000000000000000e+02	2.531159481341954329e-02	1.008650828036800930e-02	1.932543927282297496e-03
2.440000000000000000e+02	2.531159481341227827e-02	1.008650828034723945e-02	1.932543927240147619e-03
2.450000000000000000e+02	2.498056759035254329e-02	1.001632685461021494e-02	1.920539471909848408e-03
2.460000000000000000e+02	2.498056759034880669e-02	1.001632685457479188e-02	1.920539471801362705e-03
2.470000000000000000e+02	2.466682211554955748e-02	9.949357004787294512e-03	1.909065863754645220e-03
2.480000000000000000e+02	2.466682211554140428e-02	9.949357004741624447e-03	1.909065863630753004e-03
2.490000000000000000e+02	2.436972012765640030e-02	9.885517629824747826e-03	1.898111729524808687e-03
2.500000000000000000e+02	2.436972012764120413e-02	9.885517629780819424e-03	1.898111729471390046e-03
2.510000000000000000e+02	2.408865844291732672e-02	9.824732265634726971e-03	1.887666303470961334e-03
2.520000000000000000e+02	2.408865844289475797e-02	9.824732265601847023e-03	1.887666303433061746e-03
2.530000000000000000e+02	2.382306756004432674e-02	9.766928873366447980e-03	1.877719403899676641e-03
2.540000000000000000e+02	2.382306756001470460e-02	9.766928873344271275e-03	1.877719403841598316e-03
2.550000000000000000e+02	2.357241034051657871e-02	9.712039642910945403e-03	1.868261411417488803e-03
2.560000000000000000e+02	2.357241034048072892e-02	9.712039642885353027e-03	1.868261411352335841e-03
2.570000000000000000e+02	2.333618076312745857e-02	9.660000810428042567e-03	1.859283248598966702e-03
2.580000000000000000e+02	2.333618076308654685e-02	9.660000810396304066e-03	1.859283248467189301e-03
2.590000000000000000e+02	2.311390275132798808e-02	9.610752488873684773e-03	1.850776360765705661e-03
2.600000000000000000e+02	2.311390275128365548e-02	9.610752488848919861e-03	1.850776360616206758e-03
2.610000000000000000e+02	2.290512907170160276e-02	9.564238510580920505e-03	1.842732698320812554e-03
2.620000000000000000e+02	2.290512907165573667e-02	9.564238510569223264e-03	1.842732698217442984e-03
2.630000000000000000e+02	2.270944030173735473e-02	9.520406281080712879e-03	1.835144700124015761e-03
2.640000000000000000e+02	2.270944030169215130e-02	9.520406281033507584e-03	1.835144700099445138e-03
2.650000000000000000e+02	2.252644386494751655e-02	9.479206643367085738e-03	1.828005278083799862e-03
2.660000000000000000e+02	2.252644386490523787e-02	9.479206643278476063e-03	1.828005277989382549e-03
2.670000000000000000e+02	2.235577313129025537e-02	9.440593752195169594e-03	1.821307802505807991e-03
2.680000000000000000e+02	2.235577313125307330e-02	9.440593752082495835e-03	1.821307802417246454e-03
2.690000000000000000e+02	2.219708658081169517e-02	9.404524957661308804e-03	1.815046089080553544e-03
2.700000000000000000e+02	2.219708658078156302e-02	9.404524957556623446e-03	1.815046089049986633e-03
2.710000000000000000e+02	2.205006702840453525e-02	9.370960697642717260e-03	1.809214386481931705e-03
2.720000000000000000e+02	2.205006702838224752e-02	9.370960697579455365e-03	1.809214386391452432e-03
2.730000000000000000e+02	2.191442090759319894e-02	9.339864398663411116e-03	1.803807364690566094e-03
2.740000000000000000e+02	2.191442090757556374e-02	9.339864398628668074e-03	1.803807364646070003e-03
2.750000000000000000e+02	2.178987761128952511e-02	9.311202384749542316e-03	1.798820104889954381e-03
2.760000000000000000e+02	2.178987761126677941e-02	9.311202384656942777e-03	1.798820104822072916e-03
2.770000000000000000e+02	2.167618888751880746e-02	9.284943793860045771e-03	1.794248089525292368e-03
2.780000000000000000e+02	2.167618888748320052e-02	9.284943793721219321e-03	1.794248089409619922e-03
2.790000000000000000e+02	2.157312828821109085e-02	9.261060501884046253e-03	1.790087193607223888e-03
2.800000000000000000e+02	2.157312828815931977e-02	9.261060501739687770e-03	1.790087193488059227e-03
2.810000000000000000e+02	2.148049066922313663e-02	9.239527053559948994e-03	1.786333676790759911e-03
2.820000000000000000e+02	2.148049066915383096e-02	9.239527053454625258e-03	1.786333676671225971e-03
2.830000000000000000e+02	2.139809173986992677e-02	9.220320600222100052e-03	1.782984176088506668e-03
2.840000000000000000e+02	2.139809173978267018e-02	9.220320600186206889e-03	1.782984175979179190e-03
2.850000000000000000e+02	2.132576766036879332e-02	9.203420844171653070e-03	1.780035699489127769e-03
2.860000000000000000e+02	2.132576766026383908e-02	9.203420844127832220e-03	1.780035699316716855e-03
2.870000000000000000e+02	2.126337468572581102e-02	9.188809989276675375e-03	1.777485620069527280e-03
2.880000000000000000e+02	2.126337468560409588e-02	9.188809989175150683e-03	1.777485619926723976e-03
2.890000000000000000e+02	2.121078885472945513e-02	9.176472697930445829e-03	1.775331671227542516e-03
2.900000000000000000e+02	2.121078885459246402e-02	9.176472697805762579e-03	1.775331671155751852e-03
2.910000000000000000e+02	2.116790572286105301e-02	9.166396054090210008e-03	1.773571942291654905e-03
2.920000000000000000e+02	2.116790572271079821e-02	9.166396053978294323e-03	1.773571942240134485e-03
2.930000000000000000e+02	2.113464013808074790e-02	9.158569532131927149e-03	1.772204874873437247e-03
2.940000000000000000e+02	2.113464013791967883e-02	9.158569532051444653e-03	1.772204874720670342e-03
2.950000000000000000e+02	2.111092605860108787e-02	9.152984971544686141e-03	1.771229259915777085e-03
2.960000000000000000e+02	2.111092605843201131e-02	9.152984971476653756e-03	1.771229259507846234e-03
2.970000000000000000e+02	2.109671641191776872e-02	9.149636557317422300e-03	1.770644235246354552e-03
2.980000000000000000e+02	2.109671641174381065e-02	9.149636557231678388e-03	1.770644234769927277e-03
2.990000000000000000e+02	2.109198299443880084e-02	9.148520805936729075e-03	1.770449284132496288e-03


==> dat/JacobianCleanImg.csv <==
6.762933123294638790e+03	2.314867129183802910e-06
6.849331170715407097e+03	0.000000000000000000e+00
6.935729218136176314e+03	2.314867129183778770e-06
7.022127265556944621e+03	4.629734258367605821e-06
7.108525312977713838e+03	9.259468516735211641e-06
7.194923360398482146e+03	2.314867129183778685e-05
7.281321407819251363e+03	4.861220971285935035e-05
7.367719455240019670e+03	3.935274119612465032e-05
7.454117502660788887e+03	7.870548239224930064e-05
7.540515550081557194e+03	1.134284893300051576e-04
7.626913597502326411e+03	1.759299018179671611e-04
7.713311644923094718e+03	2.222272444016451065e-04
7.799709692343863935e+03	2.754691883728725590e-04
7.886107739764632242e+03	2.824137897604209820e-04
7.972505787185401459e+03	3.865828105736910194e-04
8.058903834606169767e+03	5.208451040663556082e-04
8.145301882026938983e+03	5.208451040663556082e-04
8.231699929447706381e+03	6.088100549753337407e-04
8.318097976868477417e+03	6.759412017216633517e-04
8.404496024289244815e+03	6.389033276547229252e-04
8.490894071710014032e+03	6.944601387551482558e-04
8.577292119130783249e+03	7.546466841139117714e-04
8.663690166551550647e+03	6.365884605255391418e-04
8.750088213972319863e+03	6.782560688508613381e-04
8.836486261393089080e+03	5.902911179418634732e-04
8.922884308813856478e+03	5.879762508126797982e-04
9.009282356234627514e+03	4.976964327745124613e-04
9.095680403655394912e+03	4.976964327745124613e-04
9.182078451076164129e+03	4.236206846406403905e-04
9.268476498496933345e+03	3.773233420569558857e-04
9.354874545917700743e+03	2.569502513393994185e-04
9.441272593338469960e+03	2.569502513394047853e-04
9.527670640759239177e+03	1.736150346887833777e-04
9.614068688180006575e+03	1.250028249759240341e-04
9.700466735600777611e+03	1.111136222008213742e-04
9.786864783021545009e+03	7.407574813388092063e-05
9.873262830442314225e+03	6.018654535877950755e-05
9.959660877863083442e+03	3.703787406694046032e-05
1.004605892528385084e+04	2.314867129183778685e-05
1.013245697270462006e+04	3.009327267938975378e-05
1.021885502012538927e+04	1.388920277510267177e-05
1.030525306754615667e+04	1.157433564591889343e-05
1.039165111496692771e+04	6.944601387551335886e-06
1.047804916238769511e+04	9.259468516735115079e-06
1.056444720980846432e+04	6.944601387551481576e-06
1.065084525722923354e+04	0.000000000000000000e+00
1.073724330465000094e+04	2.314867129183778770e-06
1.082364135207077015e+04	2.314867129183827051e-06
1.091003939949153937e+04	2.314867129183729642e-06
1.099643744691230859e+04	2.314867129183827051e-06


==> dat/JacobianCleanImgDIP.csv <==
3.085873182064783032e+04	1.669892581386414761e-07
3.205641364898406755e+04	3.339785162772829523e-07
3.325409547732030478e+04	3.339785162772829523e-07
3.445177730565654201e+04	6.679570325545659045e-07
3.564945913399277924e+04	6.679570325545659045e-07
3.684714096232901647e+04	2.671828130218263618e-06
3.804482279066524643e+04	4.007742195327419356e-06
3.924250461900148366e+04	5.844624034852451056e-06
4.044018644733772089e+04	9.184409197625279626e-06
4.163786827567395812e+04	1.102129103715033589e-05
4.283555010401019535e+04	2.271053910685524139e-05
4.403323193234643259e+04	2.772021685101448297e-05
4.523091376068266982e+04	3.222892682075780582e-05
4.642859558901890705e+04	4.024441121141259371e-05
4.762627741735514428e+04	4.174731453466036686e-05
4.882395924569138151e+04	4.976279892531516153e-05
5.002164107402761874e+04	4.842688486020602909e-05
5.121932290236385597e+04	5.427150889505847421e-05
5.241700473070009321e+04	4.825989560206738838e-05
5.361468655903633044e+04	4.942882040903788011e-05
5.481236838737256767e+04	5.627537999272217627e-05
5.601005021570880490e+04	4.191430379279900757e-05
5.720773204404504213e+04	4.508709969743319459e-05
5.840541387238127936e+04	4.007742195327395300e-05
5.960309570071751659e+04	3.323086236958965007e-05
6.080077752905375382e+04	3.189494830448051763e-05
6.199845935738999106e+04	2.504838872079622147e-05
6.319614118572622829e+04	2.053967875105302399e-05
6.439382301406245824e+04	1.686591507200278949e-05
6.559150484239870275e+04	1.536301174875492485e-05
6.678918667073493998e+04	1.219021584412082763e-05
6.798686849907117721e+04	1.052032326273441207e-05
6.918455032740741444e+04	9.518387713902564431e-06
7.038223215574365167e+04	5.009677744159244125e-06
7.157991398407988891e+04	4.174731453466036348e-06
7.277759581241612614e+04	5.009677744159244125e-06
7.397527764075236337e+04	5.343656260436527236e-06
7.517295946908860060e+04	1.836881839525056264e-06
7.637064129742483783e+04	1.669892581386414708e-06
7.756832312576107506e+04	8.349462906932073542e-07
7.876600495409729774e+04	6.679570325545739514e-07
7.996368678243353497e+04	5.009677744159244549e-07
8.116136861076977220e+04	5.009677744159244549e-07
8.235905043910600943e+04	3.339785162772829523e-07
8.355673226744224667e+04	1.669892581386414761e-07
8.475441409577848390e+04	1.669892581386414761e-07
8.595209592411472113e+04	1.669892581386414761e-07
8.714977775245095836e+04	0.000000000000000000e+00
8.834745958078719559e+04	1.669892581386414761e-07
8.954514140912343282e+04	1.669892581386414761e-07


==> dat/JacobianNoiseImg.csv <==
4.114774032131409172e+02	6.519677840905919205e-05
4.298832206366788569e+02	1.303935568181179775e-04
4.482890380602167397e+02	4.237790596588847077e-04
4.666948554837546226e+02	1.064880714014633262e-03
4.851006729072925054e+02	2.303619503786750837e-03
5.035064903308305020e+02	2.716532433710791040e-03
5.219123077543683848e+02	4.063932520831355609e-03
5.403181251779062677e+02	4.933222899618810997e-03
5.587239426014441506e+02	5.454797126891285618e-03
5.771297600249820334e+02	4.987553548293027772e-03
5.955355774485199163e+02	4.933222899618810997e-03
6.139413948720577991e+02	4.389916412876624166e-03
6.323472122955957957e+02	3.466295385414979759e-03
6.507530297191336786e+02	3.129445363634840785e-03
6.691588471426716751e+02	2.727398563445625462e-03
6.875646645662095580e+02	2.205824336173169056e-03
7.059704819897474408e+02	1.705982368370381926e-03
7.243762994132853237e+02	1.325667827650870139e-03
7.427821168368232065e+02	1.097479103219162764e-03
7.611879342603610894e+02	6.519677840905918663e-04
7.795937516838989723e+02	5.541726164770031460e-04
7.979995691074368551e+02	3.477161515149823395e-04
8.164053865309747380e+02	2.607871136362351419e-04
8.348112039545127345e+02	3.585822812498255427e-04
8.532170213780506174e+02	2.281887244317071586e-04
8.716228388015886139e+02	1.521258162878038147e-04
8.900286562251264968e+02	1.521258162878047634e-04
9.084344736486643797e+02	1.195274270832751674e-04
9.268402910722022625e+02	5.433064867421598886e-05
9.452461084957401454e+02	4.346451893937279244e-05
9.636519259192780282e+02	7.606290814390238169e-05
9.820577433428159111e+02	5.433064867421598886e-05
1.000463560766353794e+03	2.173225946968639622e-05
1.018869378189891677e+03	3.259838920452959603e-05
1.037275195613429787e+03	1.086612973484306428e-05
1.055681013036967670e+03	2.173225946968639622e-05
1.074086830460505553e+03	2.173225946968639622e-05
1.092492647884043436e+03	1.086612973484319811e-05
1.110898465307581318e+03	0.000000000000000000e+00
1.129304282731119201e+03	0.000000000000000000e+00
1.147710100154657084e+03	0.000000000000000000e+00
1.166115917578194967e+03	0.000000000000000000e+00
1.184521735001732850e+03	0.000000000000000000e+00
1.202927552425270733e+03	1.086612973484319811e-05
1.221333369848808616e+03	0.000000000000000000e+00
1.239739187272346499e+03	0.000000000000000000e+00
1.258145004695884609e+03	0.000000000000000000e+00
1.276550822119422492e+03	1.086612973484319811e-05
1.294956639542960374e+03	0.000000000000000000e+00
1.313362456966498257e+03	1.086612973484319811e-05


==> dat/JacobianNoiseImgDIP.csv <==
1.178314155215702522e+04	3.136397539887714901e-06
1.203821125866771217e+04	4.704596309831571928e-06
1.229328096517839731e+04	7.840993849719341886e-06
1.254835067168908427e+04	3.293217416882100349e-05
1.280342037819977122e+04	4.861416186825957885e-05
1.305849008471045818e+04	8.233043542205251890e-05
1.331355979122114513e+04	1.168308083608173887e-04
1.356862949773183209e+04	1.913202499331519786e-04
1.382369920424251723e+04	2.336616167216347775e-04
1.407876891075320418e+04	2.595368964257083926e-04
1.433383861726388932e+04	3.426514312327353078e-04
1.458890832377457627e+04	3.473560275425644200e-04
1.484397803028526323e+04	3.395150336928451492e-04
1.509904773679595019e+04	3.340263379980416272e-04
1.535411744330663714e+04	3.277535429182662431e-04
1.560918714981732410e+04	2.313093185667189475e-04
1.586425685632801105e+04	2.203319271771119847e-04
1.611932656283869801e+04	1.873997530082922890e-04
1.637439626934938497e+04	1.646608708441038452e-04
1.662946597586006828e+04	1.168308083608190557e-04
1.688453568237075524e+04	9.879652250646301726e-05
1.713960538888144220e+04	6.115975202781044184e-05
1.739467509539212915e+04	3.920496924859643499e-05
1.764974480190281611e+04	3.293217416882100349e-05
1.790481450841350306e+04	2.822757785898943495e-05
1.815988421492419002e+04	1.960248462429821749e-05
1.841495392143487697e+04	1.176149077457909923e-05
1.867002362794556029e+04	7.056894464747358739e-06
1.892509333445624725e+04	8.625093234691215765e-06
1.918016304096693420e+04	3.136397539887714901e-06
1.943523274747762116e+04	3.920496924859643838e-06
1.969030245398830812e+04	2.352298154915785964e-06
1.994537216049899507e+04	2.352298154915785964e-06
2.020044186700968203e+04	7.840993849719287252e-07
2.045551157352036898e+04	2.352298154915785964e-06
2.071058128003105594e+04	1.568198769943857450e-06
2.096565098654174290e+04	0.000000000000000000e+00
2.122072069305242985e+04	0.000000000000000000e+00
2.147579039956311317e+04	7.840993849719398425e-07
2.173086010607380013e+04	0.000000000000000000e+00
2.198592981258448708e+04	0.000000000000000000e+00
2.224099951909517404e+04	7.840993849719287252e-07
2.249606922560586099e+04	7.840993849719287252e-07
2.275113893211654795e+04	0.000000000000000000e+00
2.300620863862723127e+04	0.000000000000000000e+00
2.326127834513791822e+04	0.000000000000000000e+00
2.351634805164860518e+04	7.840993849719287252e-07
2.377141775815929213e+04	0.000000000000000000e+00
2.402648746466997909e+04	0.000000000000000000e+00
2.428155717118066605e+04	7.840993849719287252e-07


==> dat/JacobianOther6.dat <==
0.000000000000000000e+00 -5.618646391667425632e-04 -4.299164575058966875e-04 -1.453497074544429779e-02 -1.101303845643997192e-02 -7.680180948227643967e-03 -2.587882336229085922e-03 3.520710021257400513e-02 1.956268958747386932e-02 8.599875494837760925e-03 -1.902251242427155375e-04 5.196783691644668579e-03 2.275223378092050552e-03
1.000000000000000000e+00 8.093794167507439852e-05 -8.626485359854996204e-04 -2.487542852759361267e-02 -2.169581130146980286e-02 -1.476493943482637405e-02 -4.601532593369483948e-03 -3.271515015512704849e-03 3.581594675779342651e-02 2.305916883051395416e-02 -4.595954960677772760e-04 2.101024053990840912e-02 3.045317716896533966e-03
2.000000000000000000e+00 7.285760366357862949e-04 -1.331556239165365696e-03 -3.406957164406776428e-02 -3.134363889694213867e-02 -2.179030701518058777e-02 -5.186942871659994125e-03 -4.138857498764991760e-02 4.626452550292015076e-02 4.480277374386787415e-02 -1.294417306780815125e-03 9.394696913659572601e-03 -4.397470620460808277e-04
3.000000000000000000e+00 1.419543288648128510e-03 -1.764903427101671696e-03 -4.296101629734039307e-02 -3.462052717804908752e-02 -2.825644612312316895e-02 4.316293168812990189e-03 -7.458609342575073242e-02 3.389810025691986084e-02 6.223316490650177002e-02 -1.453598774969577789e-02 3.846333362162113190e-03 -7.205901667475700378e-03
4.000000000000000000e+00 1.870137406513094902e-03 -2.288842573761940002e-03 -4.745031893253326416e-02 -3.627702966332435608e-02 -1.906666159629821777e-02 9.320601820945739746e-03 -4.231155663728713989e-02 1.589618436992168427e-02 2.189346560044214129e-04 -5.413643084466457367e-03 -1.444470137357711792e-02 -6.157002877444028854e-03
5.000000000000000000e+00 2.439657924696803093e-03 -2.991600427776575089e-03 -5.122157558798789978e-02 -3.730500116944313049e-02 -9.753785096108913422e-03 8.363809436559677124e-03 -9.646811522543430328e-03 -7.093345746397972107e-03 -5.846875905990600586e-02 1.088665332645177841e-02 -1.956529915332794189e-02 5.730272387154400349e-04
6.000000000000000000e+00 3.078771056607365608e-03 -3.938714507967233658e-03 -5.396217852830886841e-02 -3.746660798788070679e-02 -1.042675343342125416e-03 3.625698853284120560e-03 1.848658919334411621e-02 -3.244113922119140625e-02 -1.024674549698829651e-01 1.195702236145734787e-02 -1.470775157213211060e-02 1.888081245124340057e-02
7.000000000000000000e+00 4.238893743604421616e-03 -5.010649561882019043e-03 -5.358867719769477844e-02 -3.388839587569236755e-02 -2.866449067369103432e-04 1.734726945869624615e-03 5.506602302193641663e-02 -6.249849125742912292e-02 -6.536258012056350708e-02 -1.152575016021728516e-02 1.808110624551773071e-02 -2.842975966632366180e-02
8.000000000000000000e+00 4.919989965856075287e-03 -7.083070464432239532e-03 -5.032655969262123108e-02 -3.093194961547851562e-02 1.038060802966356277e-02 -1.068449020385742188e-02 6.861832737922668457e-02 -3.502404317259788513e-02 3.237628936767578125e-02 -8.492956869304180145e-03 1.633064635097980499e-02 1.104815304279327393e-02
9.000000000000000000e+00 6.547666154801845551e-03 -8.923178538680076599e-03 -4.363745078444480896e-02 -2.711844816803932190e-02 2.073300257325172424e-02 -1.597590930759906769e-02 4.702137783169746399e-02 -1.977312564849853516e-02 1.043644249439239502e-01 8.023126982152462006e-03 -6.862988229840993881e-03 1.099831331521272659e-02
1.000000000000000000e+01 9.170331992208957672e-03 -1.206987351179122925e-02 -3.352186456322669983e-02 -2.663985267281532288e-02 2.751163579523563385e-02 -1.299944357015192509e-03 -2.491289377212524414e-02 2.674364857375621796e-02 4.150628671050071716e-02 -1.639782101847231388e-03 4.166612867265939713e-03 8.618932217359542847e-03
1.100000000000000000e+01 1.166769489645957947e-02 -1.530534494668245316e-02 -1.881876215338706970e-02 -2.027333155274391174e-02 3.653300553560256958e-02 1.208745222538709641e-02 -9.564987570047378540e-02 6.150221824645996094e-02 -9.364011697471141815e-03 -1.206621527671813965e-03 -2.511007525026798248e-02 -2.816383913159370422e-02
1.200000000000000000e+01 1.411210559308528900e-02 -1.943936198949813843e-02 -5.651436513289809227e-04 -1.395079400390386581e-02 1.918521709740161896e-02 1.414480619132518768e-02 -3.942311555147171021e-02 6.293629854917526245e-02 -4.858907684683799744e-02 -1.712625147774815559e-03 2.622136846184730530e-02 -1.428601425141096115e-02
1.300000000000000000e+01 1.606217585504055023e-02 -2.460301294922828674e-02 1.562159042805433273e-02 -5.556903313845396042e-03 -1.320259738713502884e-02 1.604482717812061310e-02 1.279367040842771530e-02 2.809170261025428772e-02 -1.717036403715610504e-02 -8.238171227276325226e-03 1.682945759966969490e-03 3.872513398528099060e-02
1.400000000000000000e+01 1.776996999979019165e-02 -2.860266901552677155e-02 3.154124692082405090e-02 5.700662266463041306e-03 -3.913229331374168396e-02 7.196534425020217896e-03 6.959576904773712158e-02 -4.932245612144470215e-02 2.203604020178318024e-02 2.386261522769927979e-02 -1.779242418706417084e-02 3.150717541575431824e-02
1.500000000000000000e+01 1.950745098292827606e-02 -3.208578377962112427e-02 5.052459239959716797e-02 1.831823959946632385e-02 -5.694272741675376892e-02 1.255829702131450176e-04 6.087388470768928528e-02 -1.116789802908897400e-01 9.077310562133789062e-03 3.384194895625114441e-02 -1.026199292391538620e-02 -2.778089419007301331e-02
1.600000000000000000e+01 1.959763281047344208e-02 -3.412065654993057251e-02 7.418114691972732544e-02 3.208878636360168457e-02 -4.045932739973068237e-02 -1.751021482050418854e-03 -4.741212725639343262e-02 -4.888499900698661804e-02 -1.177750062197446823e-02 -4.167655855417251587e-02 8.446129411458969116e-02 -1.472001057118177414e-02
1.700000000000000000e+01 1.908376626670360565e-02 -3.442694991827011108e-02 8.297502249479293823e-02 4.326570034027099609e-02 2.118534874171018600e-03 -2.588086994364857674e-03 -6.019564345479011536e-02 1.535946317017078400e-02 1.016963273286819458e-02 -6.290815025568008423e-02 -7.307446002960205078e-02 -2.602276764810085297e-02
1.800000000000000000e+01 1.850860938429832458e-02 -3.298738226294517517e-02 7.994557917118072510e-02 4.601138085126876831e-02 3.356030583381652832e-02 -1.677484810352325439e-02 -2.353682741522789001e-02 6.899824738502502441e-02 1.423925976268947124e-03 -7.124525029212236404e-03 -4.051598533987998962e-02 -1.376050757244229317e-03
1.900000000000000000e+01 1.777011528611183167e-02 -3.066163323819637299e-02 7.165421545505523682e-02 4.543635249137878418e-02 4.735999554395675659e-02 -2.616792544722557068e-02 2.455842867493629456e-02 6.401759386062622070e-02 -1.749601401388645172e-02 5.638838931918144226e-02 4.800740629434585571e-02 2.791858464479446411e-02
2.000000000000000000e+01 1.617794297635555267e-02 -2.764654718339443207e-02 4.935004189610481262e-02 4.316959902644157410e-02 3.873762860894203186e-02 -3.272833302617073059e-02 5.161610245704650879e-02 4.162359982728958130e-02 -3.376977052539587021e-03 7.948477566242218018e-02 2.808420173823833466e-02 4.081093892455101013e-02
2.100000000000000000e+01 1.403850130736827850e-02 -2.447612397372722626e-02 1.739898324012756348e-02 3.880630061030387878e-02 1.001303456723690033e-02 -2.834352478384971619e-02 4.283135756850242615e-02 1.693664089543744922e-04 3.037785738706588745e-02 1.893781870603561401e-02 -2.455465868115425110e-02 -1.517767459154129028e-02
2.200000000000000000e+01 1.088213827461004257e-02 -2.055736444890499115e-02 -6.543750409036874771e-03 3.382429108023643494e-02 -2.893018070608377457e-03 -1.361917518079280853e-02 3.858615644276142120e-03 -4.809330776333808899e-02 2.855476690456271172e-03 -6.384571641683578491e-02 -1.834303699433803558e-02 -4.506834223866462708e-02
2.300000000000000000e+01 7.345942780375480652e-03 -1.470045000314712524e-02 -3.087134473025798798e-02 2.705952152609825134e-02 -1.562715321779251099e-02 1.114999223500490189e-02 -2.403336390852928162e-02 -4.650212079286575317e-02 -1.778713800013065338e-02 -4.520058631896972656e-02 -4.467064049094915390e-03 -2.741597825661301613e-03
2.400000000000000000e+01 3.432783298194408417e-03 -8.141873404383659363e-03 -5.487821996212005615e-02 1.950113102793693542e-02 -2.569638378918170929e-02 3.570519760251045227e-02 -3.790586441755294800e-02 -4.214044287800788879e-02 -2.434994094073772430e-02 -1.856147497892379761e-02 1.667090691626071930e-02 9.765033610165119171e-03
2.500000000000000000e+01 -6.494754343293607235e-04 -2.562182256951928139e-03 -7.611054927110671997e-02 6.203342694789171219e-03 -2.770310081541538239e-02 5.198435857892036438e-02 -3.499146550893783569e-02 -1.014691311866044998e-02 -7.366927806288003922e-03 1.556245144456624985e-02 1.646433584392070770e-02 2.166550420224666595e-02
2.600000000000000000e+01 -4.619520157575607300e-03 3.196814330294728279e-03 -9.244338423013687134e-02 -8.053708821535110474e-03 -2.243865095078945160e-02 6.024632975459098816e-02 -2.343257889151573181e-02 3.416116163134574890e-02 1.751835830509662628e-02 3.369985520839691162e-02 7.176627404987812042e-04 -1.870697014965116978e-03
2.700000000000000000e+01 -8.517812006175518036e-03 1.083079632371664047e-02 -1.013703718781471252e-01 -2.747047320008277893e-02 -1.253723446279764175e-02 4.001091793179512024e-02 -1.116668921895325184e-03 6.947465240955352783e-02 3.456225991249084473e-02 -6.654484197497367859e-03 -7.278937380760908127e-03 -7.820452563464641571e-03
2.800000000000000000e+01 -1.266901008784770966e-02 1.858768053352832794e-02 -9.930610656738281250e-02 -4.135929048061370850e-02 -1.146598812192678452e-02 -1.089850254356861115e-02 2.854949980974197388e-02 1.210275199264287949e-02 7.354246452450752258e-03 -2.818532288074493408e-03 -9.383752010762691498e-03 1.340724248439073563e-02
2.900000000000000000e+01 -1.703727990388870239e-02 2.650777995586395264e-02 -8.850657939910888672e-02 -5.353993922472000122e-02 1.761642750352621078e-03 -6.106133386492729187e-02 5.312773957848548889e-02 -4.431403800845146179e-02 -3.440770879387855530e-02 1.084437943063676357e-03 5.775242112576961517e-03 5.634374916553497314e-03
3.000000000000000000e+01 -2.043055556714534760e-02 3.143545240163803101e-02 -5.655694380402565002e-02 -4.062584042549133301e-02 3.047801554203033447e-02 -4.882984235882759094e-02 -7.036844268441200256e-03 -2.750429511070251465e-02 -1.801871322095394135e-02 1.206044387072324753e-02 -4.107829183340072632e-03 -8.691095747053623199e-03
3.100000000000000000e+01 -2.195515111088752747e-02 3.581313416361808777e-02 -2.064901776611804962e-02 -2.804704196751117706e-02 5.653097853064537048e-02 -3.612322732806205750e-02 -2.538130991160869598e-02 -6.761190015822649002e-03 2.344491519033908844e-02 2.475415728986263275e-02 2.376168267801403999e-04 -3.907740861177444458e-02
3.200000000000000000e+01 -2.171847410500049591e-02 3.867352753877639771e-02 1.141776237636804581e-02 -1.355988066643476486e-02 3.825468942523002625e-02 -1.802614890038967133e-02 -5.891665350645780563e-03 -7.989524863660335541e-03 1.207284815609455109e-02 -2.950961887836456299e-02 -5.960682407021522522e-03 7.405318319797515869e-03
3.300000000000000000e+01 -2.013422921299934387e-02 4.050801694393157959e-02 4.697446525096893311e-02 -2.311465563252568245e-03 8.072431199252605438e-03 2.783449366688728333e-03 1.607709005475044250e-02 1.106284442357718945e-03 -4.181133583188056946e-02 -5.058389157056808472e-02 5.090661346912384033e-03 2.922781743109226227e-02
3.400000000000000000e+01 -1.972500048577785492e-02 4.118943959474563599e-02 6.105549633502960205e-02 4.076103679835796356e-03 -7.827748544514179230e-03 3.456666693091392517e-02 8.240761235356330872e-03 4.111970588564872742e-02 -5.200669984333217144e-04 2.637230325490236282e-03 6.873840931802988052e-03 2.441610954701900482e-02
3.500000000000000000e+01 -1.843455806374549866e-02 4.115515947341918945e-02 7.254201173782348633e-02 7.857429794967174530e-03 -2.351874671876430511e-02 6.364296376705169678e-02 1.081958762370049953e-03 7.492104172706604004e-02 2.977324463427066803e-02 8.183306455612182617e-02 -1.069011523213703185e-05 2.762051764875650406e-03
3.600000000000000000e+01 -1.653822138905525208e-02 4.102331772446632385e-02 8.056913316249847412e-02 1.494180969893932343e-02 -3.724256157875061035e-02 3.545204177498817444e-02 -4.353290889412164688e-03 3.393454710021615028e-03 3.754951059818267822e-02 -4.522357776295393705e-04 -1.006582193076610565e-02 -3.605882823467254639e-02
3.700000000000000000e+01 -1.450701151043176651e-02 4.037921875715255737e-02 8.293318003416061401e-02 2.078230120241641998e-02 -4.248926043510437012e-02 6.283314432948827744e-03 -7.737474516034126282e-03 -6.853646039962768555e-02 1.726099476218223572e-02 -5.926332995295524597e-02 -1.124851778149604797e-02 -1.089703068137168884e-01
3.800000000000000000e+01 -1.282829418778419495e-02 3.773850202560424805e-02 7.701077312231063843e-02 2.566811256110668182e-02 -3.202724084258079529e-02 -1.334292162209749222e-02 -6.280182860791683197e-03 -5.025398358702659607e-02 -3.178460896015167236e-02 -1.654224842786788940e-02 1.215261593461036682e-02 1.011477857828140259e-01
3.900000000000000000e+01 -1.140337623655796051e-02 3.437332063913345337e-02 6.492573022842407227e-02 3.497643768787384033e-02 -1.264979224652051926e-02 -3.816093876957893372e-02 -4.240009002387523651e-03 -2.416206151247024536e-02 -5.811313167214393616e-02 2.562113851308822632e-02 2.043105289340019226e-02 7.863578945398330688e-02
4.000000000000000000e+01 -9.630518034100532532e-03 3.063783980906009674e-02 4.797887057065963745e-02 4.345131292939186096e-02 3.784100059419870377e-03 -6.025454774498939514e-02 5.790585651993751526e-03 1.057022623717784882e-02 -2.062827348709106445e-02 5.701877921819686890e-02 -3.158064326271414757e-03 -6.218163296580314636e-02
4.100000000000000000e+01 -7.709821686148643494e-03 2.748618833720684052e-02 2.889277413487434387e-02 3.220958635210990906e-02 2.304708398878574371e-02 -4.384846612811088562e-02 1.354260370135307312e-02 2.352366037666797638e-02 3.857262432575225830e-02 -1.370601728558540344e-02 -1.629469543695449829e-02 1.529950834810733795e-02
4.200000000000000000e+01 -4.547140095382928848e-03 2.386000379920005798e-02 9.835974313318729401e-03 2.345583401620388031e-02 4.758719354867935181e-02 -1.447080448269844055e-02 3.357451176270842552e-03 4.174379259347915649e-02 5.118225514888763428e-02 -5.279545485973358154e-02 -1.241546217352151871e-02 -1.993812434375286102e-02
4.300000000000000000e+01 -2.237205626443028450e-03 2.048351243138313293e-02 -1.647110469639301300e-02 1.594876311719417572e-02 6.852584332227706909e-02 1.699034124612808228e-02 -1.686854101717472076e-02 4.494259878993034363e-02 -1.023895107209682465e-02 -4.560372233390808105e-02 -5.623355973511934280e-03 -1.833841949701309204e-02
4.400000000000000000e+01 -4.664759035222232342e-04 1.799163036048412323e-02 -3.775539249181747437e-02 1.281424146145582199e-02 6.265693902969360352e-02 4.178033024072647095e-02 -2.777526527643203735e-02 -2.349556423723697662e-02 -6.617190688848495483e-02 3.736692667007446289e-02 6.978715956211090088e-02 2.363349497318267822e-02
4.500000000000000000e+01 2.272390760481357574e-03 1.438478659838438034e-02 -6.224143132567405701e-02 7.238074904307723045e-04 3.404764691367745399e-03 5.059472844004631042e-02 5.143400281667709351e-03 -3.225278481841087341e-02 2.504040114581584930e-02 5.297860875725746155e-02 -2.733102999627590179e-02 6.316957063972949982e-03
4.600000000000000000e+01 4.723959602415561676e-03 1.080313418060541153e-02 -6.705788522958755493e-02 -1.356794778257608414e-02 -4.199334606528282166e-02 4.146370664238929749e-02 2.746263146400451660e-02 -2.500935457646846771e-02 4.348527640104293823e-02 2.247877232730388641e-02 -5.680528283119201660e-02 -4.226142074912786484e-03
4.700000000000000000e+01 6.526149809360504150e-03 7.559295743703842163e-03 -5.874622240662574768e-02 -3.593144938349723816e-02 -6.999676674604415894e-02 1.403017342090606689e-02 2.693360298871994019e-02 1.760551473125815392e-03 -5.733998492360115051e-03 -1.928632147610187531e-02 -1.779642328619956970e-02 -2.723264973610639572e-03
4.800000000000000000e+01 7.959233596920967102e-03 5.021921359002590179e-03 -3.955557569861412048e-02 -5.481138452887535095e-02 -8.892385661602020264e-02 -2.388611994683742523e-02 1.194744720123708248e-03 1.071071811020374298e-02 -2.441029623150825500e-02 -1.193847656250000000e-01 8.420948684215545654e-02 7.376344874501228333e-03
4.900000000000000000e+01 9.130211547017097473e-03 2.593080978840589523e-03 -1.345544122159481049e-02 -6.948981434106826782e-02 -6.100456044077873230e-02 -4.863733053207397461e-02 -1.344929169863462448e-02 2.267024666070938110e-02 -1.079157646745443344e-02 9.412186592817306519e-02 8.325736038386821747e-03 -4.570622742176055908e-02
5.000000000000000000e+01 9.880620986223220825e-03 -1.582710887305438519e-03 1.841287501156330109e-02 -6.922604143619537354e-02 -2.131935954093933105e-02 -3.618906438350677490e-02 -1.397647336125373840e-02 5.507813184522092342e-04 -1.474550180137157440e-02 2.638586424291133881e-02 -5.258231237530708313e-02 1.204458251595497131e-02
5.100000000000000000e+01 1.011093985289335251e-02 -5.548173096030950546e-03 4.394550621509552002e-02 -6.602003425359725952e-02 5.905137211084365845e-02 -2.863575331866741180e-02 -1.392086036503314972e-02 -1.370587386190891266e-02 2.723719365894794464e-02 -1.953601092100143433e-02 -3.783647343516349792e-02 5.078236013650894165e-02
5.200000000000000000e+01 1.022817194461822510e-02 -9.765475988388061523e-03 5.713335424661636353e-02 -4.452831298112869263e-02 1.424720138311386108e-01 -5.500612314790487289e-03 -3.807466127909719944e-04 -1.033631339669227600e-02 3.859146684408187866e-02 4.527120850980281830e-03 1.472036987543106079e-01 -1.074666064232587814e-02
5.300000000000000000e+01 1.167416479438543320e-02 -1.515840552747249603e-02 5.975661426782608032e-02 -2.141139656305313110e-02 1.256568878889083862e-01 2.082085795700550079e-02 5.080613773316144943e-04 -2.134820679202675819e-03 -3.227030858397483826e-02 2.062114886939525604e-03 -1.301575899124145508e-01 -4.729269444942474365e-02
5.400000000000000000e+01 1.356984581798315048e-02 -2.079209499061107635e-02 4.701888188719749451e-02 -3.671506885439157486e-03 3.797376900911331177e-02 2.955296263098716736e-02 6.090532988309860229e-03 -5.502463318407535553e-04 -1.514514535665512085e-02 -1.404160633683204651e-02 -3.018864989280700684e-02 -3.148967167362570763e-03
5.500000000000000000e+01 1.561556663364171982e-02 -2.688407711684703827e-02 2.772640250623226166e-02 1.466784626245498657e-02 -3.850299865007400513e-02 3.228049725294113159e-02 4.557042382657527924e-03 2.784823300316929817e-03 -1.649193814955651760e-03 -2.204112894833087921e-02 6.238843873143196106e-02 2.738910540938377380e-02
5.600000000000000000e+01 1.784520223736763000e-02 -3.318769112229347229e-02 2.734199864789843559e-03 3.463596478104591370e-02 -9.309466928243637085e-02 2.776698768138885498e-02 -2.253362676128745079e-03 6.698677781969308853e-03 5.305479280650615692e-03 -7.744546048343181610e-03 5.005182325839996338e-02 2.319813705980777740e-02
5.700000000000000000e+01 2.011499367654323578e-02 -3.927573561668395996e-02 -2.671455964446067810e-02 5.530259758234024048e-02 -1.256544291973114014e-01 1.888232678174972534e-02 -6.692229770123958588e-03 8.599215187132358551e-03 1.280243881046772003e-02 1.458395086228847504e-02 -5.658453330397605896e-02 -1.165177486836910248e-02
5.800000000000000000e+01 2.113609947264194489e-02 -4.348911717534065247e-02 -5.876968801021575928e-02 7.520148903131484985e-02 -1.046928465366363525e-01 6.340406835079193115e-03 1.895380206406116486e-02 4.429521039128303528e-03 -6.271582242334261537e-05 2.241653390228748322e-02 1.814597845077514648e-02 -3.604033216834068298e-02
5.900000000000000000e+01 2.217595838010311127e-02 -4.642827808856964111e-02 -9.190361201763153076e-02 8.779318630695343018e-02 -7.183896005153656006e-02 -4.530753474682569504e-03 3.373316302895545959e-02 -5.124305840581655502e-03 -1.238496787846088409e-02 4.911515396088361740e-03 1.655129343271255493e-02 -1.225377898663282394e-02
6.000000000000000000e+01 2.127696387469768524e-02 -5.050383508205413818e-02 -6.909093260765075684e-02 8.776551485061645508e-02 5.085060372948646545e-02 -3.417162969708442688e-02 -2.989758364856243134e-02 -6.510613486170768738e-03 3.236238611862063408e-03 -4.506842233240604401e-03 -7.356482744216918945e-02 5.856369808316230774e-02
6.100000000000000000e+01 2.012987248599529266e-02 -5.408294498920440674e-02 -4.200181737542152405e-02 8.421481400728225708e-02 1.467883884906768799e-01 -5.800939351320266724e-02 -4.449329152703285217e-02 -9.096302092075347900e-03 2.074503106996417046e-03 -2.507087029516696930e-02 9.476344101130962372e-03 8.450883626937866211e-02
6.200000000000000000e+01 1.861455291509628296e-02 -5.714301019906997681e-02 -1.689842157065868378e-02 7.318878918886184692e-02 1.718392968177795410e-01 -6.612918525934219360e-02 1.336651947349309921e-02 -1.802685111761093140e-02 1.471231039613485336e-02 1.630607806146144867e-02 9.942549467086791992e-02 -1.151844337582588196e-01
6.300000000000000000e+01 1.709090359508991241e-02 -5.680074915289878845e-02 2.016148995608091354e-03 5.214756727218627930e-02 1.118682175874710083e-01 -1.434035785496234894e-02 1.646096818149089813e-02 7.587075699120759964e-03 -1.969406753778457642e-02 6.838327739387750626e-03 -1.185982152819633484e-01 -8.446937799453735352e-02
6.400000000000000000e+01 1.557563245296478271e-02 -5.540943518280982971e-02 1.143608801066875458e-02 1.789264380931854248e-02 1.529292948544025421e-02 2.040628343820571899e-02 7.821734994649887085e-03 1.837058924138545990e-02 -1.642225659452378750e-03 2.104573883116245270e-03 3.796621039509773254e-02 1.970123946666717529e-01
6.500000000000000000e+01 1.364700030535459518e-02 -5.396626889705657959e-02 1.958647742867469788e-02 -1.777749322354793549e-02 -7.935110479593276978e-02 5.195710435509681702e-02 -1.073066727258265018e-03 -3.971976228058338165e-03 9.592278860509395599e-03 5.724472925066947937e-03 6.989799439907073975e-02 1.126610022038221359e-02
6.600000000000000000e+01 1.146932411938905716e-02 -5.120617896318435669e-02 2.479956485331058502e-02 -4.442778974771499634e-02 -1.499448865652084351e-01 7.008323073387145996e-02 -3.365200478583574295e-03 1.178405527025461197e-02 4.907311871647834778e-03 -5.221162736415863037e-02 2.949941437691450119e-03 -2.908206582069396973e-01
6.700000000000000000e+01 8.942607790231704712e-03 -4.751299694180488586e-02 2.906223572790622711e-02 -6.549692153930664062e-02 -1.563446223735809326e-01 7.616824656724929810e-02 -2.555603859946131706e-03 1.422481425106525421e-02 2.617950551211833954e-03 5.619070027023553848e-03 -7.278195768594741821e-02 1.433213502168655396e-01
6.800000000000000000e+01 6.057138554751873016e-03 -4.484461620450019836e-02 3.140905499458312988e-02 -8.256439119577407837e-02 -9.881806373596191406e-02 3.847006335854530334e-02 7.870289497077465057e-03 -1.978586427867412567e-02 -1.251479424536228180e-02 1.555582042783498764e-02 -2.667103521525859833e-02 7.328005880117416382e-02
6.900000000000000000e+01 2.885588910430669785e-03 -4.053233936429023743e-02 3.286617994308471680e-02 -9.344679862260818481e-02 -1.083763595670461655e-02 -1.622256264090538025e-02 1.968621462583541870e-02 -2.130180783569812775e-02 -2.535691298544406891e-02 2.953854762017726898e-02 5.467236414551734924e-02 5.922415293753147125e-03
7.000000000000000000e+01 -4.028732655569911003e-04 -3.521296754479408264e-02 3.404345363378524780e-02 -9.925842285156250000e-02 5.430309474468231201e-02 -6.731634587049484253e-02 -4.588346462696790695e-03 -6.690385751426219940e-03 2.137856371700763702e-02 1.094594132155179977e-02 1.770338229835033417e-02 -6.034259870648384094e-02
7.100000000000000000e+01 -3.500130958855152130e-03 -2.750057354569435120e-02 3.205964714288711548e-02 -9.604334086179733276e-02 9.062162041664123535e-02 -9.745591878890991211e-02 -8.056136779487133026e-03 2.278425358235836029e-02 3.285072371363639832e-02 1.083906646817922592e-02 -8.968363399617373943e-04 -1.883949153125286102e-02
7.200000000000000000e+01 -6.877404637634754181e-03 -1.844175532460212708e-02 2.625297941267490387e-02 -8.010326325893402100e-02 1.006377041339874268e-01 -7.038667052984237671e-02 -2.109137177467346191e-02 3.509850054979324341e-02 2.237523905932903290e-02 3.069591708481311798e-03 -4.835973680019378662e-02 6.405384838581085205e-02
7.300000000000000000e+01 -9.581763297319412231e-03 -1.001864112913608551e-02 1.559047866612672806e-02 -6.284937262535095215e-02 6.320639699697494507e-02 -2.184834703803062439e-02 -2.064656466245651245e-02 4.154432564973831177e-03 -3.027133271098136902e-02 -6.464538723230361938e-02 1.958186621777713299e-04 3.135880827903747559e-02
7.400000000000000000e+01 -1.247993391007184982e-02 -2.238169545307755470e-03 5.613903049379587173e-03 -4.215317964553833008e-02 3.132092952728271484e-02 3.204460442066192627e-02 -1.369883213192224503e-02 -2.609182335436344147e-02 -3.626431152224540710e-02 -1.029796898365020752e-01 1.854545436799526215e-02 -1.103555709123611450e-01
7.500000000000000000e+01 -1.491533312946557999e-02 5.719596520066261292e-03 -2.434264402836561203e-03 -2.160451188683509827e-02 4.447307437658309937e-03 5.906504392623901367e-02 1.047680270858108997e-03 -4.534683749079704285e-02 -2.692244760692119598e-02 7.013694266788661480e-04 1.845825649797916412e-02 -1.649449020624160767e-02
7.600000000000000000e+01 -1.661869697272777557e-02 1.384694036096334457e-02 -8.799724280834197998e-03 -2.782525552902370691e-04 -2.018108963966369629e-02 7.646141201257705688e-02 2.494836412370204926e-02 -5.959635600447654724e-03 1.163937058299779892e-02 1.910534948110580444e-01 5.131575278937816620e-03 8.223459124565124512e-02
7.700000000000000000e+01 -1.874367333948612213e-02 2.088520489633083344e-02 -1.191706955432891846e-02 1.780726388096809387e-02 -2.889911457896232605e-02 6.524655967950820923e-02 4.613533616065979004e-02 2.153543196618556976e-02 4.410425201058387756e-02 1.514009088277816772e-01 -2.538300305604934692e-02 1.020893156528472900e-01
7.800000000000000000e+01 -2.025481499731540680e-02 2.701662294566631317e-02 -1.536227669566869736e-02 4.105729237198829651e-02 -3.617125749588012695e-02 4.320425540208816528e-02 3.871295601129531860e-02 6.109612062573432922e-02 2.059868164360523224e-02 -1.016342863440513611e-01 -2.493491023778915405e-02 -2.524720430374145508e-01
7.900000000000000000e+01 -2.212950401008129120e-02 2.969369851052761078e-02 -1.822104677557945251e-02 5.087203159928321838e-02 -3.890937566757202148e-02 -2.294009737670421600e-02 -2.052300237119197845e-02 -9.895582683384418488e-03 -3.186562284827232361e-02 -1.974969953298568726e-01 3.279926627874374390e-02 1.062540188431739807e-01
8.000000000000000000e+01 -2.220466546714305878e-02 3.170055896043777466e-02 -1.929233595728874207e-02 6.117121502757072449e-02 -3.485706448554992676e-02 -7.362931966781616211e-02 -3.688107803463935852e-02 -3.530079871416091919e-02 -1.119426917284727097e-02 -8.364461362361907959e-02 1.495154295116662979e-02 1.221562474966049194e-01
8.100000000000000000e+01 -2.189117297530174255e-02 3.279692679643630981e-02 -1.914073526859283447e-02 6.876190751791000366e-02 -2.907053194940090179e-02 -1.065972596406936646e-01 -5.211189016699790955e-02 -3.935040533542633057e-02 -1.028594560921192169e-02 5.341476202011108398e-02 -1.478054001927375793e-02 3.871335461735725403e-02
8.200000000000000000e+01 -2.006365358829498291e-02 3.223209455609321594e-02 -1.840218342840671539e-02 7.116372883319854736e-02 -1.862062327563762665e-02 -6.247859075665473938e-02 -1.443136297166347504e-02 -1.107004098594188690e-02 1.664080657064914703e-02 8.166749030351638794e-02 -1.215718314051628113e-02 -1.592303216457366943e-01
8.300000000000000000e+01 -1.759310439229011536e-02 3.106035850942134857e-02 -1.636206544935703278e-02 6.702926754951477051e-02 -5.862990859895944595e-03 -1.467270962893962860e-02 2.843495085835456848e-02 2.307694591581821442e-02 3.381732478737831116e-02 8.175698667764663696e-02 -4.600918386131525040e-03 -7.203579694032669067e-02
8.400000000000000000e+01 -1.390479970723390579e-02 2.938180789351463318e-02 -7.314939517527818680e-03 5.986002832651138306e-02 2.399347163736820221e-02 4.423468187451362610e-02 4.580824077129364014e-02 5.211651697754859924e-02 2.507517673075199127e-02 3.141755238175392151e-02 1.826584152877330780e-02 6.979621946811676025e-02
8.500000000000000000e+01 -9.414574131369590759e-03 2.820154465734958649e-02 1.735454658046364784e-03 5.034020543098449707e-02 3.979421779513359070e-02 8.337076753377914429e-02 9.281973354518413544e-03 3.635117411613464355e-02 -4.210313409566879272e-02 8.919967222027480602e-04 3.261986747384071350e-02 2.482542209327220917e-02
8.600000000000000000e+01 -4.077568650245666504e-03 2.630350738763809204e-02 4.524444229900836945e-03 3.558020666241645813e-02 2.917024865746498108e-02 7.035497575998306274e-02 -7.108137360773980618e-04 -5.279730074107646942e-03 -3.902465477585792542e-02 -6.338659673929214478e-02 -2.275287918746471405e-02 2.286498434841632843e-02
8.700000000000000000e+01 1.198615762405097485e-03 2.384913153946399689e-02 7.710199337452650070e-03 1.876432821154594421e-02 2.502962574362754822e-02 4.318935424089431763e-02 -1.344864629209041595e-02 -4.856579750776290894e-02 -1.797529309988021851e-02 -9.902368485927581787e-02 -3.623317927122116089e-02 4.146983847022056580e-03
8.800000000000000000e+01 6.012466736137866974e-03 1.958865858614444733e-02 9.599887765944004059e-03 -2.403439022600650787e-03 1.754171587526798248e-02 -2.469961531460285187e-02 -2.132256701588630676e-02 -4.678190872073173523e-02 1.719994470477104187e-02 -1.931509375572204590e-02 -6.237817462533712387e-03 -1.823481358587741852e-02
8.900000000000000000e+01 1.001038588583469391e-02 1.523957494646310806e-02 1.078195683658123016e-02 -2.195067144930362701e-02 1.062323898077011108e-02 -6.505252420902252197e-02 -2.333046309649944305e-02 5.613885354250669479e-03 3.816019743680953979e-02 1.896613389253616333e-01 1.985127292573451996e-02 -1.208435650914907455e-02
9.000000000000000000e+01 1.324484311044216156e-02 1.079396344721317291e-02 8.261281065642833710e-03 -3.696979209780693054e-02 -1.726322108879685402e-03 -5.120705813169479370e-02 1.845135935582220554e-03 3.202919289469718933e-02 2.583945728838443756e-02 3.513298556208610535e-02 3.464924544095993042e-02 5.341151263564825058e-04
9.100000000000000000e+01 1.532458513975143433e-02 6.713311187922954559e-03 8.772246539592742920e-03 -5.036520212888717651e-02 -7.337804418057203293e-03 -4.524008184671401978e-02 1.015324331820011139e-02 4.127774760127067566e-02 -3.670944646000862122e-02 -1.026710942387580872e-01 -2.858151867985725403e-02 -1.449424307793378830e-02
9.200000000000000000e+01 1.708614081144332886e-02 3.492020303383469582e-03 1.417757943272590637e-03 -5.146536976099014282e-02 -2.038088813424110413e-02 2.546491101384162903e-02 2.036150917410850525e-02 1.268864434678107500e-04 -1.236875820904970169e-02 -7.441730052232742310e-02 -6.717118434607982635e-03 2.434762939810752869e-02
9.300000000000000000e+01 1.883077248930931091e-02 6.233706371858716011e-04 -6.163719110190868378e-03 -5.036875605583190918e-02 -3.633001446723937988e-02 7.602906972169876099e-02 2.397108823060989380e-02 -4.514188319444656372e-02 9.911501780152320862e-03 -2.663018554449081421e-02 6.304505281150341034e-03 6.285786628723144531e-02
9.400000000000000000e+01 2.016466110944747925e-02 -1.418752013705670834e-03 -1.148588769137859344e-02 -4.790284112095832825e-02 -4.990038275718688965e-02 5.983259528875350952e-02 9.139936417341232300e-03 -4.418411105871200562e-02 2.354921586811542511e-02 6.203756108880043030e-02 5.211624503135681152e-02 -2.692449651658535004e-02
9.500000000000000000e+01 1.904358714818954468e-02 -2.064153086394071579e-03 -9.862597100436687469e-03 -4.380412772297859192e-02 -1.225131005048751831e-02 7.774316240102052689e-03 -1.461530011147260666e-02 1.287716254591941833e-02 -1.059404574334621429e-02 9.113280475139617920e-02 -7.860542088747024536e-02 -8.710965514183044434e-02
9.600000000000000000e+01 1.691758818924427032e-02 -1.321495161391794682e-03 -6.997207179665565491e-03 -3.651409968733787537e-02 1.760393381118774414e-02 -5.166690051555633545e-02 -2.554686181247234344e-02 8.579684793949127197e-02 -2.481355890631675720e-02 -1.383093278855085373e-02 -1.504301000386476517e-02 2.632885240018367767e-02
9.700000000000000000e+01 1.397106144577264786e-02 7.888390682637691498e-04 -2.762461546808481216e-03 -2.419016323983669281e-02 3.187325596809387207e-02 -6.435764580965042114e-02 -1.583776064217090607e-02 3.397290781140327454e-02 -1.907748053781688213e-03 -6.494484841823577881e-02 3.480511531233787537e-02 2.068562805652618408e-02
9.800000000000000000e+01 1.029239594936370850e-02 2.923080231994390488e-03 1.663581118918955326e-03 -9.715813212096691132e-03 3.778579458594322205e-02 -4.443443939089775085e-02 -9.170404635369777679e-03 -2.389696799218654633e-02 2.300205454230308533e-02 -4.018944874405860901e-02 6.154374405741691589e-02 9.572437033057212830e-03
9.900000000000000000e+01 6.736466195434331894e-03 5.171364638954401016e-03 6.650483235716819763e-03 5.295881070196628571e-03 3.595670312643051147e-02 -1.834460161626338959e-02 9.518058970570564270e-03 -5.593226104974746704e-02 1.191334985196590424e-02 5.653724074363708496e-04 -2.665755711495876312e-02 1.044135447591543198e-02
1.000000000000000000e+02 3.169792238622903824e-03 7.664849981665611267e-03 8.259288966655731201e-03 1.902958750724792480e-02 2.436096034944057465e-02 1.239120680838823318e-02 1.416713930666446686e-02 -6.778093427419662476e-02 -9.393175132572650909e-03 4.313082620501518250e-02 -5.518668889999389648e-02 -9.050292894244194031e-03
1.010000000000000000e+02 -2.241077017970383167e-04 9.783133864402770996e-03 6.496041547507047653e-03 3.021358326077461243e-02 2.665509236976504326e-03 3.555156290531158447e-02 2.222029492259025574e-02 -3.450337797403335571e-02 -2.094249799847602844e-02 5.505633726716041565e-02 -5.518921185284852982e-03 -2.495461702346801758e-02
1.020000000000000000e+02 -2.780162729322910309e-03 1.093990541994571686e-02 2.456351183354854584e-03 3.972621634602546692e-02 -2.405894920229911804e-02 4.572641104459762573e-02 4.165292717516422272e-03 2.316828817129135132e-02 1.115644481615163386e-04 -4.799751937389373779e-02 5.761993303894996643e-02 1.725585013628005981e-02
1.030000000000000000e+02 -4.604512359946966171e-03 1.212026365101337433e-02 -2.235075691714882851e-03 4.604578763246536255e-02 -4.303023964166641235e-02 4.780762270092964172e-02 -1.960529573261737823e-02 8.439064025878906250e-02 7.199965883046388626e-03 -4.919667541980743408e-02 3.223583102226257324e-02 1.328100170940160751e-02
1.040000000000000000e+02 -5.124489311128854752e-03 1.163801643997430801e-02 -6.030587479472160339e-03 4.557041078805923462e-02 -4.094996303319931030e-02 2.475012838840484619e-02 -1.772652566432952881e-02 6.583333760499954224e-02 6.899033207446336746e-03 2.582677826285362244e-02 -2.918421477079391479e-02 -1.798111014068126678e-02
1.050000000000000000e+02 -4.743864759802818298e-03 1.113795954734086990e-02 -9.104670956730842590e-03 4.264366999268531799e-02 -2.770151942968368530e-02 8.802489377558231354e-03 2.467974809405859560e-06 1.053744833916425705e-02 -1.160626416094601154e-03 7.360737770795822144e-02 -1.385193169116973877e-01 -1.900670863687992096e-02
1.060000000000000000e+02 -4.291992168873548508e-03 9.986406192183494568e-03 -1.530218962579965591e-02 3.883669897913932800e-02 -1.478053722530603409e-02 -1.480424590408802032e-02 8.447488769888877869e-03 -4.169151186943054199e-02 -5.728129297494888306e-03 4.047805443406105042e-03 7.563212513923645020e-02 1.925246044993400574e-02
1.070000000000000000e+02 -5.366004072129726410e-03 8.897511288523674011e-03 -1.370236836373806000e-02 3.514424338936805725e-02 1.311133801937103271e-02 -3.379860147833824158e-02 2.295508235692977905e-02 -5.992307513952255249e-02 1.037504617124795914e-02 -1.270084232091903687e-01 9.966381639242172241e-02 3.485825285315513611e-02
1.080000000000000000e+02 -6.377214100211858749e-03 8.000661619007587433e-03 -1.105066388845443726e-02 2.468342147767543793e-02 2.970242314040660858e-02 -5.246688053011894226e-02 2.733482234179973602e-02 -5.343016982078552246e-02 2.005656622350215912e-02 3.955620899796485901e-02 1.305295620113611221e-02 -1.808588020503520966e-02
1.090000000000000000e+02 -7.244537584483623505e-03 7.279155310243368149e-03 -1.063472498208284378e-02 1.323655806481838226e-02 4.303256794810295105e-02 -5.015748366713523865e-02 -2.403932064771652222e-02 -1.546612125821411610e-03 -3.012002632021903992e-02 4.767033457756042480e-02 -1.564886122941970825e-01 -4.372614249587059021e-02
1.100000000000000000e+02 -7.796692661941051483e-03 6.560438778251409531e-03 -1.205629110336303711e-02 1.297431881539523602e-03 3.455476835370063782e-02 -3.720978274941444397e-02 -6.482693552970886230e-02 4.269711300730705261e-02 -1.700135692954063416e-02 2.096549980342388153e-02 3.877445682883262634e-02 1.260783150792121887e-02
1.110000000000000000e+02 -7.682967465370893478e-03 7.005815859884023666e-03 -8.374370634555816650e-03 -7.875503040850162506e-03 9.102775715291500092e-03 -6.302302703261375427e-03 -1.439612917602062225e-02 7.396397739648818970e-02 -1.592480228282511234e-03 -1.171259954571723938e-02 1.324773877859115601e-01 4.383831098675727844e-02
1.120000000000000000e+02 -7.222165819257497787e-03 8.337904699146747589e-03 -1.752927899360656738e-03 -1.285119354724884033e-02 -1.365610118955373764e-02 2.974218688905239105e-02 5.250764265656471252e-02 5.243903025984764099e-02 3.590345755219459534e-02 -7.266401499509811401e-02 -3.728690743446350098e-02 -2.570567652583122253e-03
1.130000000000000000e+02 -6.848953198641538620e-03 1.010139565914869308e-02 6.599020212888717651e-03 -1.274464838206768036e-02 -3.440591320395469666e-02 7.114445418119430542e-02 3.490411117672920227e-02 -9.615088813006877899e-03 1.898577623069286346e-02 -3.953144326806068420e-02 -1.393919885158538818e-01 -5.460590496659278870e-02
1.140000000000000000e+02 -6.448225118219852448e-03 1.098733302205801010e-02 1.282093301415443420e-02 -1.806606166064739227e-02 -3.314410522580146790e-02 5.985792726278305054e-02 5.982041824609041214e-03 -4.268833622336387634e-02 -2.640529908239841461e-02 6.616023927927017212e-02 4.175772890448570251e-03 2.146399021148681641e-02
1.150000000000000000e+02 -6.189766805619001389e-03 1.202280260622501373e-02 1.843877881765365601e-02 -2.335037291049957275e-02 -2.066505327820777893e-02 2.913594245910644531e-02 -1.054602116346359253e-02 -4.477790743112564087e-02 -2.199250832200050354e-02 8.369892090559005737e-02 1.214479207992553711e-01 3.350268304347991943e-02
1.160000000000000000e+02 -5.651094019412994385e-03 1.292565464973449707e-02 2.329608798027038574e-02 -2.730710059404373169e-02 -1.573074841871857643e-03 8.755266666412353516e-03 -2.571911178529262543e-02 -3.598665073513984680e-02 -4.672597162425518036e-03 8.208868093788623810e-03 4.174241051077842712e-02 -1.852490194141864777e-02
1.170000000000000000e+02 -5.099787842482328415e-03 1.352662499994039536e-02 2.499737404286861420e-02 -3.317677602171897888e-02 1.365962903946638107e-02 -1.822072640061378479e-02 -2.912862226366996765e-02 -1.701966114342212677e-02 1.599937491118907928e-02 -3.798126056790351868e-02 -8.498760312795639038e-02 -7.248702459037303925e-03
1.180000000000000000e+02 -4.533780273050069809e-03 1.393653359264135361e-02 2.138357609510421753e-02 -3.671026229858398438e-02 1.509134192019701004e-02 -3.571704402565956116e-02 -7.531159557402133942e-03 1.018831506371498108e-02 1.475737895816564560e-02 -5.357591062784194946e-02 -3.229572996497154236e-02 5.133897066116333008e-03
1.190000000000000000e+02 -4.200562834739685059e-03 1.423635520040988922e-02 1.573597453534603119e-02 -3.920123726129531860e-02 1.465867366641759872e-02 -4.636894166469573975e-02 1.064756885170936584e-02 3.122790157794952393e-02 4.262702539563179016e-03 -6.389787048101425171e-02 5.166107416152954102e-02 1.114501431584358215e-02
1.200000000000000000e+02 -4.455579444766044617e-03 1.419133413583040237e-02 1.012692321091890335e-02 -4.032918065786361694e-02 1.115842163562774658e-02 -4.103089869022369385e-02 2.411085180938243866e-02 2.794446423649787903e-02 -8.498227223753929138e-03 -9.888317435979843140e-04 4.008886590600013733e-02 8.613021112978458405e-03
1.210000000000000000e+02 -4.721315577626228333e-03 1.421648357063531876e-02 2.201436785981059074e-03 -3.914004564285278320e-02 1.827637781389057636e-03 -2.466736733913421631e-02 3.158265724778175354e-02 9.291234426200389862e-03 -1.553000044077634811e-02 6.377464532852172852e-02 -4.548370838165283203e-02 -1.815754733979701996e-02
1.220000000000000000e+02 -5.238087382167577744e-03 1.418705843389034271e-02 -5.100128240883350372e-03 -3.750574961304664612e-02 4.641733597964048386e-03 -1.156299933791160583e-02 2.130667865276336670e-02 -5.878780502825975418e-03 -2.082720166072249413e-03 1.217490732669830322e-01 -8.345005661249160767e-02 -5.653608590364456177e-02
1.230000000000000000e+02 -6.270108278840780258e-03 1.435574423521757126e-02 -1.199493464082479477e-02 -3.104766644537448883e-02 1.236043777316808701e-02 1.824691146612167358e-02 -2.816899446770548820e-03 -5.020190775394439697e-02 4.368140827864408493e-03 5.400180350989103317e-03 6.746494770050048828e-02 4.132847487926483154e-02
1.240000000000000000e+02 -6.288463249802589417e-03 1.442255731672048569e-02 -1.370545383542776108e-02 -2.611213549971580505e-02 5.441850051283836365e-03 3.466672450304031372e-02 -4.114333167672157288e-02 -7.080674171447753906e-03 9.396024048328399658e-03 -1.078920364379882812e-01 2.939871512353420258e-02 5.989484023302793503e-03
1.250000000000000000e+02 -6.205155979841947556e-03 1.380240730941295624e-02 -1.474940963089466095e-02 -2.048070356249809265e-02 -2.226028125733137131e-03 4.788538068532943726e-02 -5.419800058007240295e-02 2.906248718500137329e-02 1.464553363621234894e-02 -1.140160635113716125e-01 -1.309402869082987309e-03 8.790010586380958557e-03
1.260000000000000000e+02 -6.116730161011219025e-03 1.253714598715305328e-02 -1.564773172140121460e-02 -1.612046174705028534e-02 -1.160899642854928970e-02 5.580080673098564148e-02 -1.547439303249120712e-02 2.076329849660396576e-02 9.825623128563165665e-04 5.630716681480407715e-02 -3.187659010291099548e-02 1.354158762842416763e-02
1.270000000000000000e+02 -6.031218916177749634e-03 1.030009984970092773e-02 -1.482518389821052551e-02 -9.014772251248359680e-03 -1.834902539849281311e-02 3.683602064847946167e-02 5.654463171958923340e-02 -1.885644451249390841e-04 -3.156057000160217285e-02 1.519478708505630493e-01 -9.760337881743907928e-03 -1.964805647730827332e-02
1.280000000000000000e+02 -5.312920548021793365e-03 7.185200229287147522e-03 -7.659594062715768814e-03 5.492724478244781494e-03 -8.237532339990139008e-03 -2.050442155450582504e-03 8.295332640409469604e-02 -6.929676979780197144e-03 -1.071408204734325409e-02 6.981930229812860489e-03 3.075836226344108582e-02 -9.880358353257179260e-03
1.290000000000000000e+02 -2.985424827784299850e-03 4.048029426485300064e-03 2.366148401051759720e-03 2.315092273056507111e-02 8.118012920022010803e-03 -4.051252081990242004e-02 1.205945736728608608e-03 8.894718252122402191e-03 4.429313912987709045e-02 -1.544284075498580933e-01 -1.181142311543226242e-02 5.189171526581048965e-03
1.300000000000000000e+02 2.707244362682104111e-03 5.798051133751869202e-04 9.848050773143768311e-03 4.307460784912109375e-02 3.064999124035239220e-03 -8.072431385517120361e-02 -8.560386300086975098e-02 2.876748098060488701e-03 2.525715902447700500e-02 -1.121098175644874573e-01 -9.804298169910907745e-03 6.744776386767625809e-03
1.310000000000000000e+02 9.325947612524032593e-03 -3.604833036661148071e-03 1.045163627713918686e-02 6.344782561063766479e-02 -9.962149895727634430e-03 -8.740852028131484985e-02 -7.111594825983047485e-02 -5.930889397859573364e-02 -3.682283312082290649e-02 1.570099443197250366e-01 4.819777607917785645e-02 -3.262256039306521416e-03
1.320000000000000000e+02 1.471636537462472916e-02 -8.371355943381786346e-03 1.368238124996423721e-02 7.151921838521957397e-02 -3.462692955508828163e-03 1.805915310978889465e-02 -3.037519752979278564e-03 9.218500554561614990e-02 -4.474724829196929932e-02 1.053269580006599426e-01 -5.438832938671112061e-02 2.369165234267711639e-02
1.330000000000000000e+02 1.907523907721042633e-02 -1.249796245247125626e-02 1.249615009874105453e-02 7.520695775747299194e-02 -6.115587428212165833e-03 5.357338860630989075e-02 1.223684176802635193e-01 3.446505218744277954e-02 4.502491559833288193e-03 -3.559763357043266296e-02 2.230915240943431854e-02 -3.963095322251319885e-02
1.340000000000000000e+02 2.403413690626621246e-02 -1.647368073463439941e-02 5.033003399148583412e-04 7.078685611486434937e-02 -6.580281071364879608e-03 5.692055448889732361e-02 3.929106146097183228e-02 -1.167987436056137085e-01 4.239645227789878845e-02 -1.085249558091163635e-01 -1.372515317052602768e-02 1.653273589909076691e-02
1.350000000000000000e+02 2.777676284313201904e-02 -2.056012861430644989e-02 -1.384409051388502121e-02 4.627053067088127136e-02 -1.549661159515380859e-03 3.529286757111549377e-02 -3.798322752118110657e-02 1.223019091412425041e-03 2.162721566855907440e-02 5.174930393695831299e-02 -1.724293269217014313e-02 3.784704208374023438e-02
1.360000000000000000e+02 2.858633175492286682e-02 -2.304360270500183105e-02 1.062284223735332489e-03 2.849058248102664948e-02 1.971854455769062042e-02 -3.421767801046371460e-02 -3.066464886069297791e-02 4.991951584815979004e-02 -5.264361575245857239e-02 -1.828347519040107727e-02 1.305174734443426132e-02 -7.681499421596527100e-02
1.370000000000000000e+02 2.785902097821235657e-02 -2.430867217481136322e-02 2.963138557970523834e-02 1.047124154865741730e-02 2.319719642400741577e-02 -2.991753816604614258e-02 -1.541913952678442001e-02 1.640203222632408142e-02 -3.222565166652202606e-03 -1.843058317899703979e-02 3.539396077394485474e-02 -8.265698328614234924e-03
1.380000000000000000e+02 2.694312855601310730e-02 -2.569399587810039520e-02 5.677850544452667236e-02 -6.768831983208656311e-03 2.390467375516891479e-02 -2.451253868639469147e-02 -1.064325403422117233e-02 -1.340504735708236694e-02 5.043376982212066650e-02 1.212099194526672363e-02 1.202010083943605423e-02 4.076390713453292847e-02
1.390000000000000000e+02 2.575751580297946930e-02 -2.698229253292083740e-02 7.999516278505325317e-02 -2.306502126157283783e-02 1.974946446716785431e-02 -1.405846234411001205e-02 1.231444347649812698e-02 -4.971668124198913574e-02 1.436748355627059937e-02 4.310153797268867493e-02 -5.044532939791679382e-02 7.171484082937240601e-02
1.400000000000000000e+02 2.468593604862689972e-02 -2.889482118189334869e-02 8.176907151937484741e-02 -3.526208922266960144e-02 8.098823018372058868e-03 8.475613780319690704e-03 3.070736303925514221e-02 -2.387939207255840302e-02 -3.883337229490280151e-02 1.970100775361061096e-02 -1.943808607757091522e-02 -1.132188644260168076e-02
1.410000000000000000e+02 2.398296259343624115e-02 -3.088538907468318939e-02 6.347407400608062744e-02 -4.559279605746269226e-02 -4.192675650119781494e-02 3.346281871199607849e-02 5.693836603313684464e-03 1.787870074622333050e-03 -2.635135129094123840e-02 1.286531705409288406e-02 5.490006133913993835e-02 -9.742560237646102905e-02
1.420000000000000000e+02 2.277226373553276062e-02 -3.449920937418937683e-02 2.432951889932155609e-02 -4.955435916781425476e-02 -7.634583115577697754e-02 3.004210628569126129e-02 -2.935229241847991943e-02 9.063758701086044312e-02 2.245187945663928986e-02 -1.691177785396575928e-01 -1.421593315899372101e-02 7.000656425952911377e-02
1.430000000000000000e+02 2.019744925200939178e-02 -3.633366525173187256e-02 -6.456450372934341431e-02 -6.013393402099609375e-02 -2.704575099050998688e-02 2.350801043212413788e-02 -3.385441377758979797e-02 -4.741363518405705690e-04 1.300572766922414303e-03 1.290449202060699463e-01 2.112979814410209656e-02 -2.184756286442279816e-02
1.440000000000000000e+02 1.736410520970821381e-02 -3.515726327896118164e-02 -9.486310929059982300e-02 -4.722064360976219177e-02 -2.103718183934688568e-02 -1.746238209307193756e-02 -2.949917688965797424e-02 -9.413353167474269867e-03 3.054477833211421967e-02 3.377514705061912537e-02 -4.448556527495384216e-02 -3.021131828427314758e-02
1.450000000000000000e+02 1.410115696489810944e-02 -3.311995044350624084e-02 -1.055558845400810242e-01 -3.039412759244441986e-02 1.481439266353845596e-02 -4.505057260394096375e-02 2.277861163020133972e-02 -5.002534762024879456e-02 -1.612824737094342709e-03 -6.743893027305603027e-02 -1.114790234714746475e-02 7.320369035005569458e-02
1.460000000000000000e+02 9.534906595945358276e-03 -3.029763326048851013e-02 -1.105021238327026367e-01 -1.127153355628252029e-02 4.406960308551788330e-02 -3.978123515844345093e-02 5.384898185729980469e-02 -1.415469311177730560e-02 -3.802899271249771118e-02 -4.877532273530960083e-02 2.600465901196002960e-02 -3.882784396409988403e-02
1.470000000000000000e+02 4.188154358416795731e-03 -2.737862616777420044e-02 -1.094557344913482666e-01 5.962302442640066147e-03 5.997196957468986511e-02 -3.131719678640365601e-02 5.769647657871246338e-02 1.847564242780208588e-02 -4.822925850749015808e-02 1.871476881206035614e-02 3.861004486680030823e-02 -4.903691262006759644e-02
1.480000000000000000e+02 -1.653954852372407913e-03 -2.404943667352199554e-02 -1.063770130276679993e-01 2.159501053392887115e-02 4.067383706569671631e-02 -1.938322558999061584e-02 1.323279552161693573e-02 4.844754189252853394e-02 3.465433418750762939e-02 1.139793694019317627e-01 -2.962689660489559174e-02 -4.026871640235185623e-03
1.490000000000000000e+02 -7.166861090809106827e-03 -1.849863305687904358e-02 -8.286963403224945068e-02 2.627038583159446716e-02 -2.224436466349288821e-04 4.495916515588760376e-02 -7.248158007860183716e-02 -4.444534704089164734e-02 7.692959159612655640e-02 -8.513260632753372192e-03 -4.681504890322685242e-02 7.501876354217529297e-02
1.500000000000000000e+02 -1.329535525292158127e-02 -1.311884075403213501e-02 -5.311872810125350952e-02 3.583140298724174500e-02 -3.331684321165084839e-02 5.504611134529113770e-02 -8.770980685949325562e-02 -1.819681935012340546e-02 4.810587968677282333e-03 -6.525718420743942261e-02 5.610308051109313965e-02 1.591331511735916138e-02
1.510000000000000000e+02 -1.876551657915115356e-02 -7.800610736012458801e-03 -1.954961009323596954e-02 4.053525626659393311e-02 -4.933627322316169739e-02 5.930264666676521301e-02 -3.126474842429161072e-02 4.074092023074626923e-03 -8.360805362462997437e-02 -4.006435722112655640e-02 2.527445182204246521e-02 -4.139892011880874634e-02
1.520000000000000000e+02 -2.356655150651931763e-02 -2.567305462434887886e-03 3.908569365739822388e-02 4.191037639975547791e-02 -2.434042282402515411e-02 4.625508189201354980e-02 5.112868919968605042e-02 3.321443498134613037e-02 -4.853900521993637085e-02 8.402077481150627136e-03 -7.112800329923629761e-02 -3.546864166855812073e-02
1.530000000000000000e+02 -2.785218693315982819e-02 2.513391897082328796e-03 8.100438863039016724e-02 3.931053355336189270e-02 -1.173508446663618088e-02 2.686140127480030060e-02 9.367230534553527832e-02 5.826484784483909607e-02 4.501037299633026123e-02 6.375239044427871704e-02 3.282296285033226013e-02 9.522230364382266998e-03
1.540000000000000000e+02 -3.153225034475326538e-02 7.846294902265071869e-03 1.262865364551544189e-01 2.820062637329101562e-02 1.080588344484567642e-02 -7.519708946347236633e-03 5.326273664832115173e-02 4.062254447489976883e-03 6.871327012777328491e-02 1.121132541447877884e-02 -1.112590078264474869e-02 3.336495161056518555e-02
1.550000000000000000e+02 -3.452283889055252075e-02 1.287495624274015427e-02 1.519790887832641602e-01 1.311811339110136032e-02 2.251875400543212891e-02 -3.773133829236030579e-02 3.801519982516765594e-03 -4.181188344955444336e-02 3.956039249897003174e-02 -3.290412575006484985e-02 1.528914552181959152e-02 3.295412659645080566e-02
1.560000000000000000e+02 -3.793598338961601257e-02 1.758550107479095459e-02 1.609343588352203369e-01 -5.985868629068136215e-03 4.043924808502197266e-02 -6.027008965611457825e-02 -4.764920845627784729e-02 -5.280459299683570862e-02 -3.022910840809345245e-02 -2.214908041059970856e-02 -9.285405278205871582e-03 -2.936354372650384903e-03
1.570000000000000000e+02 -4.098670184612274170e-02 2.181441336870193481e-02 1.455798894166946411e-01 -2.627770230174064636e-02 3.678508847951889038e-02 -7.847970724105834961e-02 -7.903057336807250977e-02 -4.384007304906845093e-02 -8.730300515890121460e-02 -2.027275785803794861e-02 2.049952046945691109e-03 -5.449228733777999878e-02
1.580000000000000000e+02 -4.389091581106185913e-02 2.526754885911941528e-02 1.088317930698394775e-01 -4.105750843882560730e-02 1.021571829915046692e-02 -6.369419395923614502e-02 -4.904283210635185242e-02 1.613980531692504883e-02 -5.172010883688926697e-02 2.387737669050693512e-02 1.237040571868419647e-02 -3.314920142292976379e-02
1.590000000000000000e+02 -4.728053137660026550e-02 2.810675278306007385e-02 6.248632073402404785e-02 -5.191439762711524963e-02 -1.385975535959005356e-02 -4.535375908017158508e-02 -1.118104904890060425e-03 5.768298357725143433e-02 5.817766860127449036e-02 1.530472654849290848e-02 -1.035298034548759460e-02 5.372451152652502060e-03
1.600000000000000000e+02 -4.942515864968299866e-02 3.055134229362010956e-02 3.170688869431614876e-03 -5.490966513752937317e-02 -3.885302692651748657e-02 -1.591154560446739197e-02 5.345921963453292847e-02 5.759983137249946594e-02 6.283064931631088257e-02 -1.051106024533510208e-02 -1.874590665102005005e-02 6.933173537254333496e-02
1.610000000000000000e+02 -4.917627200484275818e-02 3.272333368659019470e-02 -5.422637984156608582e-02 -4.963989928364753723e-02 -4.775634407997131348e-02 5.717047303915023804e-02 5.793350189924240112e-02 -9.569779969751834869e-03 1.355291064828634262e-02 5.107332766056060791e-02 2.923353761434555054e-02 -6.172893568873405457e-03
1.620000000000000000e+02 -4.907396063208580017e-02 3.317162021994590759e-02 -1.084182262420654297e-01 -3.659661486744880676e-02 -4.086714610457420349e-02 6.365386396646499634e-02 7.291719317436218262e-02 -2.744762599468231201e-02 -4.582382738590240479e-02 -3.476944402791559696e-05 4.410246852785348892e-03 -6.158355972729623318e-04
1.630000000000000000e+02 -4.480606690049171448e-02 3.303622826933860779e-02 -1.332522481679916382e-01 -1.981993019580841064e-02 -1.662235590629279613e-03 6.693731993436813354e-02 -3.886662423610687256e-02 -3.554078564047813416e-02 -1.776349171996116638e-02 -2.504174225032329559e-02 -8.635215461254119873e-03 -1.626572757959365845e-02
1.640000000000000000e+02 -3.834870085120201111e-02 3.254065290093421936e-02 -1.344045549631118774e-01 -3.319675335660576820e-03 5.413233861327171326e-02 6.970652192831039429e-02 -1.188082545995712280e-01 -4.440764710307121277e-02 1.969684287905693054e-02 -6.446941196918487549e-02 -2.876644954085350037e-02 -2.599104680120944977e-02
1.650000000000000000e+02 -3.262048214673995972e-02 3.103597648441791534e-02 -1.291739046573638916e-01 1.749046891927719116e-02 7.734739035367965698e-02 2.919761650264263153e-02 -8.952648937702178955e-02 8.669469505548477173e-03 1.997054368257522583e-02 7.027921080589294434e-02 2.459315955638885498e-02 4.548458009958267212e-02
1.660000000000000000e+02 -2.635145373642444611e-02 2.819455042481422424e-02 -1.024062186479568481e-01 2.773544751107692719e-02 5.661229044198989868e-02 -9.552669711410999298e-03 9.160456247627735138e-03 2.484868280589580536e-02 -2.533241547644138336e-02 -6.425913423299789429e-02 -1.318725571036338806e-02 -1.769600808620452881e-02
1.670000000000000000e+02 -2.007252536714076996e-02 2.542756684124469757e-02 -7.650994509458541870e-02 3.409782052040100098e-02 9.918195195496082306e-03 -4.232655465602874756e-02 1.085022091865539551e-01 3.980567306280136108e-02 -3.818967565894126892e-02 -9.239260852336883545e-02 1.424667146056890488e-02 -3.756877034902572632e-02
1.680000000000000000e+02 -1.245764736086130142e-02 2.255976572632789612e-02 -3.255715593695640564e-02 3.559820726513862610e-02 -2.721043117344379425e-02 -3.737993538379669189e-02 1.286711692810058594e-01 1.683958806097507477e-02 1.673063263297080994e-02 1.535619497299194336e-01 1.155615504831075668e-02 2.708180062472820282e-02
1.690000000000000000e+02 -7.195583079010248184e-03 1.896137930452823639e-02 1.050650957040488720e-03 3.302723541855812073e-02 -5.773665010929107666e-02 -4.436888173222541809e-02 3.804963454604148865e-02 -7.012432906776666641e-03 6.307411938905715942e-02 8.816324174404144287e-02 -2.174871787428855896e-02 2.593283075839281082e-03
1.700000000000000000e+02 -2.948053414002060890e-03 1.490416377782821655e-02 2.443966455757617950e-02 3.116080909967422485e-02 -7.379798591136932373e-02 -5.252861976623535156e-02 -3.638375177979469299e-02 -2.254768460988998413e-02 5.839001387357711792e-02 -6.610186398029327393e-02 -5.441575776785612106e-03 -4.465723875910043716e-03
1.710000000000000000e+02 2.326627873117104173e-05 1.116905361413955688e-02 4.941312596201896667e-02 2.997894957661628723e-02 -5.654973909258842468e-02 -4.730541259050369263e-02 -7.701700180768966675e-02 -3.213009238243103027e-02 -8.625143766403198242e-02 -1.063157767057418823e-01 2.619239315390586853e-02 3.038169071078300476e-02
1.720000000000000000e+02 3.884820966050028801e-03 6.845639087259769440e-03 6.681787222623825073e-02 2.269006706774234772e-02 -1.745225861668586731e-02 5.645544268190860748e-03 -7.795356214046478271e-02 -2.362784696742892265e-03 -8.504637330770492554e-02 5.545406043529510498e-02 5.034873727709054947e-03 -1.134461723268032074e-02
1.730000000000000000e+02 8.387980051338672638e-03 3.243326442316174507e-03 8.070600777864456177e-02 1.607511006295681000e-02 3.014009632170200348e-02 4.514648392796516418e-02 -6.574916839599609375e-02 2.775166369974613190e-02 2.407615305855870247e-03 1.184578016400337219e-01 -2.639785595238208771e-02 -3.933721035718917847e-02
1.740000000000000000e+02 1.351020578294992447e-02 3.584706282708793879e-04 8.844911307096481323e-02 1.125898770987987518e-02 6.276725232601165771e-02 4.777091741561889648e-02 2.488591521978378296e-02 2.965670824050903320e-02 1.149391159415245056e-01 -4.141510277986526489e-02 4.175031557679176331e-03 9.311463683843612671e-03
1.750000000000000000e+02 1.932866498827934265e-02 -1.873018452897667885e-03 7.889949530363082886e-02 5.933981388807296753e-03 6.588265299797058105e-02 4.325931519269943237e-02 6.612613797187805176e-02 1.764152944087982178e-02 4.587214440107345581e-02 -1.167364940047264099e-01 6.473992485553026199e-03 3.517984226346015930e-02
1.760000000000000000e+02 2.553771995007991791e-02 -3.588705789297819138e-03 6.219969689846038818e-02 -1.427637296728789806e-03 4.591322690248489380e-02 3.035886026918888092e-02 7.227519899606704712e-02 -2.014447189867496490e-02 -5.417593568563461304e-02 -4.743541777133941650e-02 -6.410040426999330521e-03 1.858306117355823517e-02
1.770000000000000000e+02 3.108653053641319275e-02 -4.666289314627647400e-03 4.108013585209846497e-02 -1.024703774601221085e-02 7.422423455864191055e-03 1.419163495302200317e-02 4.359884187579154968e-02 -6.513660401105880737e-02 -1.056692898273468018e-01 9.274055808782577515e-02 -4.075565375387668610e-03 -2.987115271389484406e-02
1.780000000000000000e+02 3.641850873827934265e-02 -6.132885813713073730e-03 2.126720733940601349e-02 -1.907891407608985901e-02 -3.975740820169448853e-02 -2.748973201960325241e-03 -1.565003953874111176e-02 -2.828681468963623047e-02 -6.815320998430252075e-02 3.835232183337211609e-02 2.055799029767513275e-02 -2.349769882857799530e-02
1.790000000000000000e+02 3.839381784200668335e-02 -7.028436288237571716e-03 1.699993968941271305e-03 -2.789396792650222778e-02 -6.065709143877029419e-02 -2.289931289851665497e-02 -6.158705428242683411e-02 1.919773407280445099e-02 1.662097126245498657e-01 -1.445742510259151459e-02 -4.164852574467658997e-02 -4.600008577108383179e-02
1.800000000000000000e+02 3.982202336192131042e-02 -6.994562689214944839e-03 -2.023927867412567139e-02 -3.046848997473716736e-02 -5.846225470304489136e-02 -2.851240523159503937e-02 -4.818032681941986084e-02 2.914898097515106201e-02 8.036255091428756714e-02 -5.980141926556825638e-03 5.776406731456518173e-03 3.054442442953586578e-02
1.810000000000000000e+02 4.039849340915679932e-02 -5.833108443766832352e-03 -4.150851815938949585e-02 -2.905099838972091675e-02 -3.975171968340873718e-02 -2.228365652263164520e-02 -2.839123457670211792e-02 2.475406602025032043e-02 -2.342614345252513885e-02 1.480081002227962017e-03 5.345225334167480469e-02 5.042034015059471130e-02
1.820000000000000000e+02 3.922154754400253296e-02 -4.604069516062736511e-03 -6.253056228160858154e-02 -2.610759995877742767e-02 4.927164409309625626e-03 -1.414782181382179260e-02 1.044369116425514221e-02 2.370771020650863647e-02 -7.617545127868652344e-02 2.994782407768070698e-04 -2.327013574540615082e-02 5.889440327882766724e-02
1.830000000000000000e+02 3.962164372205734253e-02 -3.771479474380612373e-03 -7.647741585969924927e-02 -2.758288756012916565e-02 4.009790346026420593e-02 -2.907510148361325264e-03 2.595851570367813110e-02 6.214517168700695038e-03 -6.222603842616081238e-02 -2.050941064953804016e-02 -4.282848909497261047e-02 4.694273695349693298e-03
1.840000000000000000e+02 4.425914213061332703e-02 -2.815835177898406982e-03 -7.678740471601486206e-02 -2.974207885563373566e-02 5.253237485885620117e-02 -3.063212498091161251e-04 2.777566388249397278e-02 6.142984144389629364e-03 -1.498152129352092743e-02 -1.834529265761375427e-02 1.259302999824285507e-02 -9.530969709157943726e-02
1.850000000000000000e+02 5.181491002440452576e-02 -1.964352093636989594e-03 -6.711864471435546875e-02 -2.825532108545303345e-02 4.332790896296501160e-02 5.104911047965288162e-03 2.326200343668460846e-02 -3.458773950114846230e-03 3.741155192255973816e-02 -2.734059002250432968e-03 5.329729244112968445e-02 -7.581530511379241943e-02
1.860000000000000000e+02 6.086710467934608459e-02 -1.156639889813959599e-03 -5.097037553787231445e-02 -2.304642461240291595e-02 1.863472908735275269e-02 6.040603388100862503e-03 8.045680820941925049e-03 -1.317662838846445084e-02 4.632211104035377502e-02 1.227016560733318329e-02 1.585809513926506042e-02 -7.942531257867813110e-03
1.870000000000000000e+02 7.034478336572647095e-02 -4.945602267980575562e-04 -2.963023819029331207e-02 -1.500078197568655014e-02 -1.184221729636192322e-02 5.273939575999975204e-03 -8.665244095027446747e-03 -2.198973298072814941e-02 2.995941787958145142e-02 2.108448557555675507e-02 -5.061206221580505371e-02 6.705617159605026245e-02
1.880000000000000000e+02 7.673636078834533691e-02 -7.997159991646185517e-05 -8.531309664249420166e-03 -5.003793165087699890e-03 -2.808986045420169830e-02 5.578115116804838181e-03 5.075826309621334076e-03 -2.887722663581371307e-02 -2.894609048962593079e-02 1.812614127993583679e-02 -2.964573539793491364e-02 1.079282313585281372e-01
1.890000000000000000e+02 7.898025214672088623e-02 -5.381513037718832493e-04 8.698132820427417755e-03 3.757878206670284271e-03 -3.243380039930343628e-02 7.200007094070315361e-04 2.729968982748687267e-04 -1.737551577389240265e-02 -1.011906340718269348e-01 -3.534512128680944443e-03 3.492104634642601013e-02 1.440629456192255020e-02
1.900000000000000000e+02 6.797097623348236084e-02 -9.345751022920012474e-04 1.303782500326633453e-02 2.041458897292613983e-02 1.299389731138944626e-02 -4.457736795302480459e-04 -5.289205536246299744e-02 9.470161981880664825e-03 1.465589851140975952e-01 -1.733963564038276672e-02 7.399939466267824173e-03 -7.323553413152694702e-02
1.910000000000000000e+02 6.350276619195938110e-02 -1.353784813545644283e-03 3.613921999931335449e-02 3.971409052610397339e-02 1.506542135030031204e-02 4.454912152141332626e-03 -2.565134875476360321e-02 1.962567865848541260e-02 4.509664326906204224e-02 -9.599010460078716278e-03 -2.311513759195804596e-02 -4.115309193730354309e-02
1.920000000000000000e+02 5.695787817239761353e-02 -2.849355340003967285e-03 5.349785462021827698e-02 5.599521473050117493e-02 -1.902575138956308365e-03 5.730168428272008896e-03 1.250794157385826111e-02 3.397170826792716980e-02 -1.332382708787918091e-01 1.724059693515300751e-03 -1.546890288591384888e-02 -2.355415374040603638e-03
1.930000000000000000e+02 3.957699239253997803e-02 -5.248428788036108017e-03 5.649595335125923157e-02 6.083122640848159790e-02 2.541157184168696404e-03 1.200576545670628548e-03 4.535489901900291443e-02 2.654400467872619629e-02 -1.266258060932159424e-01 1.833530550356954336e-04 8.047472685575485229e-02 -3.772157803177833557e-02
1.940000000000000000e+02 9.019706398248672485e-03 -7.250293157994747162e-03 3.958167508244514465e-02 5.367351695895195007e-02 2.402900904417037964e-02 -1.440396066755056381e-03 7.021975237876176834e-03 2.927763620391488075e-03 1.619002670049667358e-01 -1.603063574293628335e-04 -5.203434824943542480e-02 6.985726952552795410e-02
1.950000000000000000e+02 -1.349373720586299896e-02 -9.186526760458946228e-03 2.353445254266262054e-02 4.200715199112892151e-02 1.259675715118646622e-02 -3.325034398585557938e-03 -9.060425683856010437e-03 -1.296146772801876068e-02 1.150980591773986816e-01 9.268227964639663696e-03 -2.541762031614780426e-02 1.010605469346046448e-01
1.960000000000000000e+02 -3.447359800338745117e-02 -1.115584280341863632e-02 7.364942692220211029e-03 2.789385989308357239e-02 -1.470199413597583771e-02 -2.983380574733018875e-03 -2.233217284083366394e-02 -3.829512372612953186e-02 -6.369757000356912613e-03 -2.910754643380641937e-03 5.624025594443082809e-03 -6.338258087635040283e-02
1.970000000000000000e+02 -5.324864760041236877e-02 -1.303907204419374466e-02 -4.234125837683677673e-03 1.171159371733665466e-02 -3.681654483079910278e-02 -1.730166608467698097e-03 -2.019599452614784241e-02 -4.686078429222106934e-02 -8.879183232784271240e-02 -7.426917087286710739e-03 1.400782167911529541e-02 -1.179801821708679199e-01
1.980000000000000000e+02 -6.703969836235046387e-02 -1.499883737415075302e-02 -4.765650257468223572e-03 -6.955252494663000107e-03 -4.071331396698951721e-02 9.231417061528190970e-05 2.275042980909347534e-02 -2.055126242339611053e-02 -9.824147820472717285e-02 3.704278962686657906e-03 2.013360708951950073e-02 -2.003515884280204773e-02
1.990000000000000000e+02 -7.772141695022583008e-02 -1.689914800226688385e-02 -1.855115988291800022e-03 -2.610160782933235168e-02 -2.561199851334095001e-02 1.096049672923982143e-03 3.870566189289093018e-02 2.257580868899822235e-02 -4.212078452110290527e-02 1.227982901036739349e-02 8.989690802991390228e-03 1.162588670849800110e-01
2.000000000000000000e+02 -8.779273927211761475e-02 -1.822429709136486053e-02 -5.165800685063004494e-04 -4.060897231101989746e-02 -4.673504736274480820e-03 -3.907838370651006699e-03 3.458235412836074829e-02 7.731688022613525391e-02 1.198218986392021179e-01 -1.269408036023378372e-02 -2.218212559819221497e-02 5.920210853219032288e-02
2.010000000000000000e+02 -9.565608203411102295e-02 -1.920025609433650970e-02 4.982406389899551868e-04 -6.028674542903900146e-02 1.671245507895946503e-02 -3.616139525547623634e-03 -2.492198906838893890e-02 3.383252024650573730e-02 1.091335415840148926e-01 -1.988114416599273682e-02 -2.389954775571823120e-02 -7.091004401445388794e-02
2.020000000000000000e+02 -1.008913144469261169e-01 -1.934764720499515533e-02 3.468860872089862823e-03 -7.029812783002853394e-02 2.574154175817966461e-02 5.563461687415838242e-03 -3.790753707289695740e-02 -1.409158110618591309e-02 -1.710015535354614258e-02 3.308216854929924011e-02 1.719221845269203186e-02 -1.186271533370018005e-01
2.030000000000000000e+02 -1.047180816531181335e-01 -1.904817670583724976e-02 5.743350367993116379e-03 -7.561480253934860229e-02 2.999549172818660736e-02 1.204963307827711105e-02 -2.771302312612533569e-02 -9.167329221963882446e-02 -9.518529474735260010e-02 1.703113690018653870e-02 2.341774106025695801e-02 8.569961786270141602e-02
2.040000000000000000e+02 -1.076604202389717102e-01 -1.774349436163902283e-02 8.293479681015014648e-03 -6.205844879150390625e-02 3.343474119901657104e-02 5.066280718892812729e-03 -5.505958106368780136e-03 -3.246242925524711609e-02 -9.322927147150039673e-02 -3.328416123986244202e-02 -4.478794522583484650e-03 7.500783354043960571e-02
2.050000000000000000e+02 -1.088880971074104309e-01 -1.667396537959575653e-02 1.018676068633794785e-02 -3.695707395672798157e-02 3.119006007909774780e-02 -2.274391241371631622e-03 1.653137989342212677e-02 5.174046754837036133e-02 -2.452705241739749908e-02 -3.966258838772773743e-02 -2.744885534048080444e-02 -6.692931801080703735e-02
2.060000000000000000e+02 -1.077961400151252747e-01 -1.496748533099889755e-02 9.460122324526309967e-03 -1.793193817138671875e-02 2.053994871675968170e-02 -3.822026541456580162e-03 2.917892113327980042e-02 5.357078462839126587e-02 8.203250169754028320e-02 4.282889887690544128e-02 -7.010093890130519867e-03 3.195787081494927406e-03
2.070000000000000000e+02 -1.044663190841674805e-01 -1.360034570097923279e-02 6.148632150143384933e-03 3.838730743154883385e-03 -1.393952989019453526e-03 -1.852496294304728508e-03 2.341743931174278259e-02 3.593443706631660461e-02 1.265551000833511353e-01 4.006770253181457520e-02 3.225275501608848572e-02 -5.945310462266206741e-03
2.080000000000000000e+02 -9.883017838001251221e-02 -1.281312014907598495e-02 -1.800597645342350006e-03 2.418447285890579224e-02 -3.318408504128456116e-02 -4.339179024100303650e-03 -9.055757895112037659e-03 -2.357722073793411255e-02 1.136050559580326080e-02 -9.322984144091606140e-03 1.931313052773475647e-02 6.496149580925703049e-03
2.090000000000000000e+02 -9.226571023464202881e-02 -1.219275873154401779e-02 -8.698970079421997070e-03 3.641200810670852661e-02 -5.090145394206047058e-02 1.079759560525417328e-03 -2.275627665221691132e-02 -3.264908492565155029e-02 -9.708568453788757324e-02 -2.861751988530158997e-02 -1.690795086324214935e-02 2.683747746050357819e-02
2.100000000000000000e+02 -8.363693952560424805e-02 -1.148501131683588028e-02 -1.446935534477233887e-02 4.945615306496620178e-02 -5.667063966393470764e-02 4.099002573639154434e-03 -1.652477309107780457e-02 -3.187108784914016724e-02 -9.853447228670120239e-02 -2.876171655952930450e-02 -3.277764096856117249e-02 9.679279173724353313e-04
2.110000000000000000e+02 -7.310842722654342651e-02 -1.073957234621047974e-02 -1.825072430074214935e-02 6.000353023409843445e-02 -4.758799821138381958e-02 2.806796692311763763e-03 -4.439671058207750320e-03 -1.743662171065807343e-02 -1.665018871426582336e-02 -1.526338048279285431e-02 -5.387143697589635849e-03 -1.630950160324573517e-02
2.120000000000000000e+02 -6.025985628366470337e-02 -9.075249545276165009e-03 -1.968710497021675110e-02 6.434313952922821045e-02 -1.779082790017127991e-02 -7.376620196737349033e-04 5.125411786139011383e-03 -5.405350588262081146e-03 7.991877198219299316e-02 4.201003909111022949e-02 1.882389187812805176e-02 -3.110077232122421265e-02
2.130000000000000000e+02 -4.546321555972099304e-02 -7.366016972810029984e-03 -1.881992444396018982e-02 6.244595721364021301e-02 2.042780071496963501e-02 -4.379400517791509628e-03 8.281246758997440338e-03 3.180469572544097900e-02 8.247774839401245117e-02 2.842031605541706085e-02 2.199846319854259491e-02 1.350944302976131439e-02
2.140000000000000000e+02 -2.997664175927639008e-02 -5.522862076759338379e-03 -1.772378571331501007e-02 5.262559279799461365e-02 5.301246419548988342e-02 -4.487634636461734772e-03 1.538770273327827454e-02 4.462117329239845276e-02 3.739497438073158264e-02 -1.453973259776830673e-02 -1.916526089189574122e-04 3.167878091335296631e-02
2.150000000000000000e+02 -1.633437722921371460e-02 -4.158413037657737732e-03 -1.452125329524278641e-02 3.711804002523422241e-02 6.731169670820236206e-02 -2.382837235927581787e-03 2.664175815880298615e-02 4.508711397647857666e-02 -1.370823662728071213e-02 -4.194660484790802002e-02 6.191321182996034622e-03 6.595487240701913834e-03
2.160000000000000000e+02 -3.036462934687733650e-03 -3.399013075977563858e-03 -1.134369242936372757e-02 1.359400618821382523e-02 6.397913396358489990e-02 4.195997316855937243e-04 1.507270429283380508e-02 -1.831601187586784363e-02 -1.025046855211257935e-01 -2.501693321391940117e-03 -2.236380055546760559e-02 -1.082502491772174835e-02
2.170000000000000000e+02 8.414595387876033783e-03 -2.847461728379130363e-03 -9.524978697299957275e-03 -1.074411533772945404e-02 3.601345047354698181e-02 5.968410987406969070e-03 -1.671781949698925018e-02 -6.900103390216827393e-02 -5.411905050277709961e-02 3.230428695678710938e-02 -2.438022755086421967e-02 -1.975308917462825775e-02
2.180000000000000000e+02 1.950966380536556244e-02 -2.684990875422954559e-03 -6.747007835656404495e-03 -3.570246696472167969e-02 2.946892986074090004e-03 3.210043767467141151e-03 -3.727578744292259216e-02 -4.683933407068252563e-02 7.539345882833003998e-03 2.524606324732303619e-02 -5.782101652584969997e-04 -1.012687664479017258e-02
2.190000000000000000e+02 3.019472211599349976e-02 -2.427039202302694321e-03 -3.206263994798064232e-03 -5.851588025689125061e-02 -2.823678590357303619e-02 2.482284326106309891e-03 -4.565403237938880920e-02 -1.993841491639614105e-02 7.186546176671981812e-02 8.833865635097026825e-03 2.615399472415447235e-02 8.283990435302257538e-03
2.200000000000000000e+02 4.022847115993499756e-02 -2.126146340742707253e-03 1.473920070566236973e-03 -7.471121847629547119e-02 -5.181742832064628601e-02 2.812736667692661285e-03 -1.021923311054706573e-02 2.945924177765846252e-02 5.621698498725891113e-02 -3.004342690110206604e-02 2.690904401242733002e-02 3.393629193305969238e-02
2.210000000000000000e+02 4.989026114344596863e-02 -1.472356147132813931e-03 6.945169065147638321e-03 -8.312430232763290405e-02 -6.478338688611984253e-02 8.142222068272531033e-04 2.494368515908718109e-02 6.124704331159591675e-02 -4.367442335933446884e-03 -1.586703769862651825e-02 -1.033198367804288864e-02 -3.085804544389247894e-02
2.220000000000000000e+02 5.892673507332801819e-02 -3.638063499238342047e-04 1.227314211428165436e-02 -8.832707256078720093e-02 -7.043011486530303955e-02 8.950243704020977020e-03 7.240391522645950317e-02 2.958137728273868561e-02 -7.021978497505187988e-02 9.434876032173633575e-03 -7.841961830854415894e-02 -7.754617836326360703e-03
2.230000000000000000e+02 6.493061780929565430e-02 2.827517746482044458e-04 1.838664151728153229e-02 -8.814294636249542236e-02 -4.472608491778373718e-02 1.150347851216793060e-02 2.443853393197059631e-02 3.529044799506664276e-03 1.102553401142358780e-02 1.432654447853565216e-02 6.814104318618774414e-02 4.986082203686237335e-03
2.240000000000000000e+02 7.058437168598175049e-02 2.563161251600831747e-04 2.053380571305751801e-02 -6.372965872287750244e-02 -1.262731943279504776e-02 -1.485941745340824127e-02 -4.208759218454360962e-02 -5.558977648615837097e-02 7.800302002578973770e-03 -1.918519032187759876e-03 5.394041910767555237e-02 3.849919140338897705e-02
2.250000000000000000e+02 7.580652832984924316e-02 6.529544480144977570e-04 2.030141651630401611e-02 -4.017020761966705322e-02 2.198161371052265167e-02 -2.397645078599452972e-02 -5.335032567381858826e-02 -3.550390154123306274e-02 6.396646611392498016e-03 -1.182841043919324875e-02 -8.642125874757766724e-02 -3.403599187731742859e-02
2.260000000000000000e+02 8.117017894983291626e-02 1.457495149224996567e-03 2.108973078429698944e-02 -5.870256107300519943e-03 4.396057873964309692e-02 -1.340345572680234909e-02 -1.615986227989196777e-02 -1.172164268791675568e-02 7.731069345027208328e-03 -9.819927625358104706e-03 -1.905390433967113495e-02 1.204853598028421402e-02
2.270000000000000000e+02 8.532320708036422729e-02 1.862947945483028889e-03 1.967855729162693024e-02 5.392907187342643738e-03 5.864527821540832520e-02 -6.735971197485923767e-03 3.381491452455520630e-02 4.134721122682094574e-03 -7.897354662418365479e-03 -3.278158837929368019e-03 4.610848054289817810e-02 -8.484040386974811554e-03
2.280000000000000000e+02 8.746951818466186523e-02 3.995548468083143234e-03 1.641128584742546082e-02 3.247350454330444336e-02 6.089490279555320740e-02 -8.079843595623970032e-03 4.078461229801177979e-02 8.953114040195941925e-03 -2.558425813913345337e-02 3.135639801621437073e-02 3.240394219756126404e-02 -1.886175759136676788e-02
2.290000000000000000e+02 8.660772442817687988e-02 5.500458180904388428e-03 1.032807026058435440e-02 5.667754635214805603e-02 5.717868357896804810e-02 1.003478374332189560e-02 1.926767081022262573e-02 5.289395526051521301e-02 3.684153081849217415e-03 -1.797939464449882507e-02 -5.902624689042568207e-03 7.386832963675260544e-03
2.300000000000000000e+02 8.347323536872863770e-02 7.226353045552968979e-03 3.091931343078613281e-03 8.237930387258529663e-02 4.211319983005523682e-02 1.619535498321056366e-02 -1.907950639724731445e-02 4.373706504702568054e-02 1.297815516591072083e-02 -1.030020974576473236e-02 -3.971263393759727478e-02 1.961786486208438873e-02
2.310000000000000000e+02 7.854601740837097168e-02 8.938154205679893494e-03 -4.625653848052024841e-03 1.072369441390037537e-01 2.133915945887565613e-02 1.754219830036163330e-02 -4.694242030382156372e-02 1.864895969629287720e-02 9.641805663704872131e-03 -2.302157692611217499e-03 -3.263982012867927551e-02 1.707384549081325531e-02
2.320000000000000000e+02 7.259755581617355347e-02 1.063472125679254532e-02 -1.161864865571260452e-02 1.304137706756591797e-01 -3.377066459506750107e-03 1.195564959198236465e-02 -3.325297310948371887e-02 -1.945978030562400818e-02 -4.446772858500480652e-03 3.708314150571823120e-03 3.826546296477317810e-02 -6.861556321382522583e-03
2.330000000000000000e+02 6.586345285177230835e-02 1.216194964945316315e-02 -1.881283707916736603e-02 1.496962755918502808e-01 -4.927947372198104858e-02 6.869708187878131866e-03 1.104200538247823715e-02 -5.575779080390930176e-02 1.762229390442371368e-02 8.559710346162319183e-03 4.226674512028694153e-02 -4.029743373394012451e-02
2.340000000000000000e+02 5.787836387753486633e-02 1.172987464815378189e-02 -2.494813688099384308e-02 9.778673946857452393e-02 -7.765205204486846924e-02 1.846420345827937126e-03 5.306881293654441833e-02 -2.786203473806381226e-02 -3.424727916717529297e-02 1.426346972584724426e-02 -1.234930567443370819e-02 -5.281177815049886703e-03
2.350000000000000000e+02 4.868273809552192688e-02 1.174861565232276917e-02 -2.883461676537990570e-02 5.721599608659744263e-02 -8.528245240449905396e-02 -9.033106267452239990e-03 6.123717501759529114e-02 -1.114570256322622299e-02 -6.061106920242309570e-02 2.255200641229748726e-03 -5.139461159706115723e-02 2.658851817250251770e-02
2.360000000000000000e+02 3.831699863076210022e-02 1.109217479825019836e-02 -2.928233705461025238e-02 8.361433632671833038e-03 -6.895832717418670654e-02 -1.630020327866077423e-02 3.956896252930164337e-03 1.581344567239284515e-02 3.797511011362075806e-02 -4.388609901070594788e-03 -6.814556545577943325e-04 1.780159585177898407e-02
2.370000000000000000e+02 2.784613706171512604e-02 1.004164200276136398e-02 -2.836965955793857574e-02 -4.330651462078094482e-02 -4.109181091189384460e-02 -1.573589444160461426e-02 -6.168088316917419434e-02 4.014630615711212158e-02 1.308414340019226074e-01 -1.362092141062021255e-02 4.750346392393112183e-02 -4.790687467902898788e-03
2.380000000000000000e+02 1.721806079149246216e-02 7.287864107638597488e-03 -2.757304720580577850e-02 -1.037338599562644958e-01 1.507382001727819443e-02 1.599199138581752777e-02 -8.142670989036560059e-02 2.662917226552963257e-02 1.567038893699645996e-02 4.672239068895578384e-03 1.009447313845157623e-02 -5.867817439138889313e-03
2.390000000000000000e+02 7.852793671190738678e-03 6.471502594649791718e-03 -2.659177035093307495e-02 -1.461991816759109497e-01 5.653565749526023865e-02 1.357828173786401749e-02 -2.841112948954105377e-02 -1.821946725249290466e-02 -1.344327926635742188e-01 1.897080428898334503e-02 -5.142984539270401001e-02 -3.528745099902153015e-02
2.400000000000000000e+02 1.341166644124314189e-04 7.261141669005155563e-03 -1.769279129803180695e-02 -1.296769380569458008e-01 7.861214876174926758e-02 3.816038835793733597e-03 3.896118700504302979e-02 -4.967210441827774048e-02 -8.769793063402175903e-02 2.000571228563785553e-03 -3.374590305611491203e-03 3.208544477820396423e-02
2.410000000000000000e+02 -5.531031172722578049e-03 9.500128217041492462e-03 -5.438762716948986053e-03 -7.942648231983184814e-02 8.042798936367034912e-02 -1.112265326082706451e-02 7.471518963575363159e-02 -1.497317291796207428e-02 5.816629901528358459e-02 -4.259707778692245483e-02 6.347675621509552002e-02 4.526318609714508057e-02
2.420000000000000000e+02 -8.150394074618816376e-03 1.001352537423372269e-02 3.813961520791053772e-03 -6.814395636320114136e-02 6.423995643854141235e-02 -1.214893907308578491e-02 5.727566778659820557e-02 -5.994919687509536743e-03 7.311069220304489136e-02 -7.266851607710123062e-03 -9.119752794504165649e-03 3.958827350288629532e-03
2.430000000000000000e+02 -1.037198677659034729e-02 1.124774012714624405e-02 1.565723121166229248e-02 -3.152665868401527405e-02 3.301541879773139954e-02 -5.250482819974422455e-03 1.806209981441497803e-02 1.909808069467544556e-02 7.175686955451965332e-02 2.500839298591017723e-03 -3.781397268176078796e-02 -7.572330534458160400e-02
2.440000000000000000e+02 -1.233213767409324646e-02 1.216035708785057068e-02 2.776625938713550568e-02 1.265702303498983383e-03 -1.446587312966585159e-02 -1.067997654899954796e-03 -2.614780701696872711e-02 3.447798639535903931e-02 -2.165313810110092163e-02 4.382876068120822310e-05 -4.403931554406881332e-03 -7.347819209098815918e-02
2.450000000000000000e+02 -1.399749889969825745e-02 1.225191354751586914e-02 3.994501382112503052e-02 2.180637419223785400e-02 -5.836103111505508423e-02 -2.538771135732531548e-03 -5.368245393037796021e-02 2.399520389735698700e-02 -1.209265589714050293e-01 1.230364292860031128e-02 1.519783772528171539e-02 3.545654565095901489e-02
2.460000000000000000e+02 -1.492550969123840332e-02 1.211523823440074921e-02 4.491390287876129150e-02 4.201662167906761169e-02 -7.219354063272476196e-02 -4.026541486382484436e-03 -3.208358958363533020e-02 8.860518224537372589e-03 -4.286733642220497131e-02 2.130963653326034546e-02 8.420766331255435944e-03 1.396792531013488770e-01
2.470000000000000000e+02 -1.542097423225641251e-02 1.240484416484832764e-02 4.645654559135437012e-02 7.544521987438201904e-02 -7.334617525339126587e-02 4.683819133788347244e-03 -4.613346420228481293e-03 -3.265483537688851357e-03 8.167519420385360718e-02 -1.300154603086411953e-03 1.072379876859486103e-03 -8.133202791213989258e-03
2.480000000000000000e+02 -1.512830238789319992e-02 1.171897724270820618e-02 4.333632066845893860e-02 8.393845707178115845e-02 -5.697658658027648926e-02 6.903896108269691467e-03 -2.727410988882184029e-03 -3.308225050568580627e-02 7.956604659557342529e-02 1.504445634782314301e-02 -1.545598544180393219e-02 -1.652274131774902344e-01
2.490000000000000000e+02 -1.466991752386093140e-02 1.078955363482236862e-02 3.840579837560653687e-02 9.194146096706390381e-02 -2.568514831364154816e-02 7.346617989242076874e-03 1.084172050468623638e-03 -2.072778530418872833e-02 1.517631928436458111e-03 -5.657263565808534622e-03 -8.258027024567127228e-03 7.917403243482112885e-03
2.500000000000000000e+02 -1.432857848703861237e-02 9.735992178320884705e-03 3.265960142016410828e-02 9.562999755144119263e-02 7.415500935167074203e-03 8.892693556845188141e-03 -1.292442320846021175e-03 -4.522875417023897171e-03 -7.140135020017623901e-02 -8.411568589508533478e-03 3.965027630329132080e-03 1.415380239486694336e-01
2.510000000000000000e+02 -1.378799788653850555e-02 9.006886743009090424e-03 2.637965045869350433e-02 1.028732955455780029e-01 3.072607517242431641e-02 1.181803178042173386e-02 1.030194107443094254e-02 9.363146498799324036e-03 -8.922512084245681763e-02 -1.473886985331773758e-02 8.892745710909366608e-03 2.669966034591197968e-02
2.520000000000000000e+02 -1.314909104257822037e-02 7.688956800848245621e-03 1.747205108404159546e-02 9.818059206008911133e-02 3.667981922626495361e-02 6.898853927850723267e-03 2.415840700268745422e-02 1.451559644192457199e-02 6.803879141807556152e-02 -1.099715195596218109e-02 2.244521491229534149e-02 -4.334542527794837952e-02
2.530000000000000000e+02 -1.344238314777612686e-02 6.027159746736288071e-03 5.549517460167407990e-03 8.914031833410263062e-02 5.683088302612304688e-02 -1.049329154193401337e-02 2.139225415885448456e-02 1.524038799107074738e-02 8.428750932216644287e-02 -4.508271813392639160e-02 -1.362969353795051575e-02 -7.181291282176971436e-02
2.540000000000000000e+02 -1.397041138261556625e-02 5.068946164101362228e-03 -5.567071959376335144e-03 7.762423157691955566e-02 6.498888880014419556e-02 -9.545647539198398590e-03 -4.705622792243957520e-03 1.457438431680202484e-02 -1.467889733612537384e-02 5.177370458841323853e-02 -3.491910174489021301e-02 1.933872327208518982e-02
2.550000000000000000e+02 -1.509205251932144165e-02 3.023553173989057541e-03 -1.699417829513549805e-02 4.905984550714492798e-02 5.070220679044723511e-02 -2.176758833229541779e-02 -1.446274761110544205e-02 -1.722368411719799042e-02 -8.608262240886688232e-02 4.773632064461708069e-02 -6.017528357915580273e-04 2.256151102483272552e-02
2.560000000000000000e+02 -1.549868751317262650e-02 7.051180000416934490e-04 -2.503261901438236237e-02 1.121835038065910339e-02 1.611360907554626465e-02 -2.398166060447692871e-02 -1.268640626221895218e-02 -4.228805378079414368e-02 -3.011565841734409332e-02 -2.816767431795597076e-02 3.292940929532051086e-02 -2.276182733476161957e-02
2.570000000000000000e+02 -1.556072477251291275e-02 -7.331625674851238728e-04 -3.380204737186431885e-02 -1.585211977362632751e-02 -3.652287274599075317e-02 -9.776448830962181091e-03 -8.348823525011539459e-03 -1.083833537995815277e-02 5.555886775255203247e-02 -2.990343049168586731e-02 3.173712268471717834e-02 4.305002838373184204e-02
2.580000000000000000e+02 -1.549053005874156952e-02 -1.472979085519909859e-03 -4.208353906869888306e-02 -4.925142601132392883e-02 -9.158739447593688965e-02 7.533804979175329208e-03 -3.800934180617332458e-03 4.112026467919349670e-02 8.970119059085845947e-02 -4.775919020175933838e-03 -2.677670866250991821e-02 -9.524205699563026428e-03
2.590000000000000000e+02 -1.655242592096328735e-02 -2.216205932199954987e-03 -4.760982096195220947e-02 -8.683823049068450928e-02 -9.674637764692306519e-02 2.102996036410331726e-02 8.082992397248744965e-03 4.222235083580017090e-02 -8.961940184235572815e-03 2.145656198263168335e-02 -5.841989442706108093e-02 -2.919910289347171783e-02
2.600000000000000000e+02 -1.824438013136386871e-02 -2.579312538728117943e-03 -5.189234018325805664e-02 -1.084828674793243408e-01 -7.068624347448348999e-02 1.728800870478153229e-02 4.086100030690431595e-03 1.100677810609340668e-02 -1.100924834609031677e-01 1.216970384120941162e-02 4.384955763816833496e-02 -2.028919290751218796e-03
2.610000000000000000e+02 -1.870403066277503967e-02 -2.589666983112692833e-03 -4.241686314344406128e-02 -1.280634254217147827e-01 2.033326774835586548e-02 1.219403836876153946e-02 -9.252278832718729973e-04 -2.959545142948627472e-02 -9.673806838691234589e-03 -5.473385564982891083e-03 2.270888350903987885e-02 1.724474132061004639e-02
2.620000000000000000e+02 -1.860180497169494629e-02 -3.002115292474627495e-03 -2.794646285474300385e-02 -1.397372335195541382e-01 1.088630408048629761e-01 1.036916300654411316e-02 4.127555061131715775e-03 -2.817451953887939453e-02 9.404824674129486084e-02 1.253537740558385849e-02 -1.302303560078144073e-02 3.159342333674430847e-02
2.630000000000000000e+02 -2.179916389286518097e-02 -3.266048384830355644e-03 -1.811711676418781281e-02 -1.396680921316146851e-01 1.062345132231712341e-01 5.795044824481010437e-03 2.225550124421715736e-03 -2.593985386192798615e-02 -1.899087615311145782e-02 1.732953533064574003e-04 -8.775553666055202484e-03 -2.678074873983860016e-02
2.640000000000000000e+02 -2.479073405265808105e-02 -3.220361890271306038e-03 -4.383597057312726974e-03 -1.280623227357864380e-01 8.086096495389938354e-02 -4.899049177765846252e-03 4.895321559160947800e-03 -1.669918932020664215e-02 -6.524913012981414795e-02 -2.300577051937580109e-02 -3.221499966457486153e-03 -6.260936707258224487e-02
2.650000000000000000e+02 -3.076399676501750946e-02 -3.055339213460683823e-03 5.617658142000436783e-03 -1.099046021699905396e-01 1.419992465525865555e-02 -7.289522793143987656e-03 3.350144485011696815e-03 8.144500665366649628e-03 1.024998910725116730e-02 -8.700620383024215698e-03 6.552975159138441086e-03 -4.685995168983936310e-03
2.660000000000000000e+02 -3.660311549901962280e-02 -2.996754832565784454e-03 1.710806973278522491e-02 -8.312070369720458984e-02 -5.345937609672546387e-02 -5.217989441007375717e-03 -1.341272727586328983e-03 1.819509826600551605e-02 7.877852022647857666e-02 -5.353590240702033043e-04 1.345715671777725220e-02 3.024840354919433594e-02
2.670000000000000000e+02 -3.509550914168357849e-02 -2.702772850170731544e-03 2.386490628123283386e-02 -5.381390452384948730e-02 -1.194145083427429199e-01 1.486115274019539356e-03 -1.992842368781566620e-02 1.541854720562696457e-02 -2.174539491534233093e-02 5.055242218077182770e-04 -4.617444798350334167e-02 6.856916844844818115e-02
2.680000000000000000e+02 -3.590314462780952454e-02 -1.918194349855184555e-03 3.309952467679977417e-02 -2.057912014424800873e-02 -1.140716820955276489e-01 2.987431362271308899e-04 -6.865798961371183395e-03 1.301676966249942780e-02 -3.196169435977935791e-02 5.385793745517730713e-03 5.266932025551795959e-02 3.441122546792030334e-02
2.690000000000000000e+02 -4.110620915889739990e-02 -9.857071563601493835e-04 3.542925789952278137e-02 1.405853312462568283e-02 -3.379492461681365967e-02 -7.677218411117792130e-03 2.005590870976448059e-02 1.220380142331123352e-02 9.632063098251819611e-03 1.536560710519552231e-02 -2.739655226469039917e-02 -3.023405931890010834e-02
2.700000000000000000e+02 -4.188570007681846619e-02 -4.237497923895716667e-04 3.551336377859115601e-02 4.800041764974594116e-02 5.238023772835731506e-02 -2.370422473177313805e-03 2.561199478805065155e-02 -9.595375508069992065e-03 -1.841312646865844727e-02 1.006978750228881836e-02 -2.862941101193428040e-02 -6.329222768545150757e-02
2.710000000000000000e+02 -2.909627929329872131e-02 -1.707283954601734877e-04 4.077026620507240295e-02 8.033286035060882568e-02 7.524904608726501465e-02 -6.879146676510572433e-03 -1.258820109069347382e-02 -6.224622949957847595e-03 -5.224323365837335587e-03 -2.352025825530290604e-03 6.598722189664840698e-02 -4.612424969673156738e-02
2.720000000000000000e+02 -1.725460216403007507e-02 1.554549089632928371e-04 4.442389681935310364e-02 1.082465127110481262e-01 8.186651766300201416e-02 -1.360484678298234940e-02 -3.494320809841156006e-02 2.435711445286870003e-03 1.775687187910079956e-02 -8.758618496358394623e-03 2.241536974906921387e-03 5.810948461294174194e-02
2.730000000000000000e+02 -5.940913688391447067e-03 1.729415846057236195e-03 4.308724403381347656e-02 1.206506788730621338e-01 6.019729375839233398e-02 -1.465454138815402985e-02 -5.019489303231239319e-02 4.295977123547345400e-05 3.684291243553161621e-02 -5.092028994113206863e-03 -3.486635908484458923e-02 2.672588080167770386e-02
2.740000000000000000e+02 6.609659641981124878e-03 3.442322369664907455e-03 3.477498143911361694e-02 1.286901533603668213e-01 2.098208665847778320e-02 -1.694789901375770569e-02 4.197860881686210632e-02 -5.837837699800729752e-03 -7.875321432948112488e-03 -6.107572000473737717e-03 -9.383107535541057587e-03 7.588727748952805996e-04
2.750000000000000000e+02 1.689994707703590393e-02 5.308247171342372894e-03 2.360754832625389099e-02 1.328442245721817017e-01 -2.118476107716560364e-02 -2.677292376756668091e-02 8.533795177936553955e-02 -1.724893413484096527e-02 -4.130326211452484131e-02 -1.744209602475166321e-02 2.149563841521739960e-02 -2.417627349495887756e-02
2.760000000000000000e+02 2.395215071737766266e-02 6.458741147071123123e-03 5.949761718511581421e-03 1.067129448056221008e-01 -5.803278088569641113e-02 6.650498602539300919e-03 2.963165193796157837e-02 -4.263372160494327545e-03 -9.630195796489715576e-03 1.054249051958322525e-02 -3.156242892146110535e-02 -7.568664848804473877e-03
2.770000000000000000e+02 2.872193977236747742e-02 7.497849874198436737e-03 -1.531839370727539062e-02 7.703815400600433350e-02 -7.438387721776962280e-02 2.961155027151107788e-02 -4.133335500955581665e-02 6.420251913368701935e-03 1.896609924733638763e-02 2.697897516191005707e-02 3.493318799883127213e-03 1.330642215907573700e-02
2.780000000000000000e+02 3.271410614252090454e-02 8.502341806888580322e-03 -3.692049160599708557e-02 3.989739716053009033e-02 -7.674422860145568848e-02 3.206055983901023865e-02 -1.084816828370094299e-01 7.709464058279991150e-03 4.777239635586738586e-02 1.076677720993757248e-02 5.194277316331863403e-02 -2.761004492640495300e-03
2.790000000000000000e+02 3.592243790626525879e-02 8.891391567885875702e-03 -5.888518318533897400e-02 -5.391747108660638332e-04 -4.274164885282516479e-02 3.307195007801055908e-02 -4.294915124773979187e-02 6.195973139256238937e-03 -4.681904986500740051e-02 -6.906909402459859848e-03 -2.609374560415744781e-02 -2.011431613937020302e-03
2.800000000000000000e+02 4.002970829606056213e-02 9.158116765320301056e-03 -7.133308798074722290e-02 -3.953689709305763245e-02 2.416384965181350708e-02 3.135228157043457031e-02 6.714519858360290527e-02 3.322516102343797684e-03 -2.685067243874073029e-02 -1.363124791532754898e-02 -2.492866665124893188e-02 2.222383162006735802e-03
2.810000000000000000e+02 4.348894581198692322e-02 9.215852245688438416e-03 -7.727244496345520020e-02 -7.600922137498855591e-02 6.690698862075805664e-02 2.591690607368946075e-02 8.833801746368408203e-02 1.728313509374856949e-03 5.764855071902275085e-02 -1.146209426224231720e-02 -6.346159148961305618e-03 5.237615667283535004e-03
2.820000000000000000e+02 4.705292731523513794e-02 9.009630419313907623e-03 -7.529770582914352417e-02 -1.089014410972595215e-01 7.213519513607025146e-02 1.635877043008804321e-02 2.729522809386253357e-02 2.666063373908400536e-03 -2.596920821815729141e-03 -2.502905437722802162e-03 1.187796797603368759e-02 -1.670900033786892891e-03
2.830000000000000000e+02 4.999635368585586548e-02 8.505830541253089905e-03 -6.827158480882644653e-02 -1.360682398080825806e-01 6.626226007938385010e-02 4.992388654500246048e-03 -1.838860101997852325e-02 7.879372686147689819e-03 -3.289742022752761841e-02 1.689938828349113464e-02 2.227258123457431793e-02 -1.384509378112852573e-03
2.840000000000000000e+02 5.251589417457580566e-02 8.789615705609321594e-03 -5.473962426185607910e-02 -1.156182214617729187e-01 3.561868891119956970e-02 -1.283591091632843018e-01 -5.728535726666450500e-02 1.305651478469371796e-02 -2.349990420043468475e-02 4.743069410324096680e-03 8.204283192753791809e-03 4.158185794949531555e-03
2.850000000000000000e+02 5.381152406334877014e-02 5.814745556563138962e-03 -3.536001965403556824e-02 -1.015494093298912048e-01 -4.457882605493068695e-03 -6.566381454467773438e-02 -6.377164274454116821e-02 -3.895609453320503235e-02 1.238381583243608475e-02 -1.963251829147338867e-02 -1.013620290905237198e-02 -1.319492817856371403e-03
2.860000000000000000e+02 5.299893021583557129e-02 2.857541898265480995e-03 -1.064602658152580261e-02 -7.833790034055709839e-02 -3.851027786731719971e-02 -1.851264014840126038e-02 -1.813458465039730072e-02 -3.064662218093872070e-02 6.403720378875732422e-02 3.748381510376930237e-03 -1.062829699367284775e-02 -1.137566007673740387e-02
2.870000000000000000e+02 5.063017830252647400e-02 -6.105637294240295887e-04 1.855607517063617706e-02 -4.890074580907821655e-02 -6.269150227308273315e-02 3.318019583821296692e-02 6.682377308607101440e-02 1.792686432600021362e-02 -8.736214600503444672e-03 2.826322242617607117e-02 -9.943505749106407166e-03 -9.956989437341690063e-03
2.880000000000000000e+02 4.617448151111602783e-02 -5.260438192635774612e-03 4.792379587888717651e-02 -2.242432907223701477e-02 -5.683956667780876160e-02 5.552424117922782898e-02 6.616391241550445557e-02 5.214910022914409637e-03 -3.403491526842117310e-02 -1.157396845519542694e-02 2.316789759788662195e-04 3.225011378526687622e-02
2.890000000000000000e+02 3.993903100490570068e-02 -9.869351983070373535e-03 7.227833569049835205e-02 5.669014062732458115e-03 -3.420004248619079590e-02 6.167348846793174744e-02 -2.995988470502197742e-04 -8.251596242189407349e-03 -1.810143142938613892e-02 -4.078619554638862610e-02 1.867309212684631348e-02 -2.193583920598030090e-02
2.900000000000000000e+02 3.284534066915512085e-02 -1.455634646117687225e-02 9.353916347026824951e-02 3.074448183178901672e-02 -9.575256146490573883e-03 3.859268501400947571e-02 -6.096047908067703247e-02 1.735173165798187256e-02 4.253972787410020828e-03 -6.551792030222713947e-04 1.006121281534433365e-02 -1.255441177636384964e-02
2.910000000000000000e+02 2.630916610360145569e-02 -1.913260668516159058e-02 9.261602163314819336e-02 5.640584602952003479e-02 3.057049028575420380e-02 1.200447604060173035e-02 -4.153224825859069824e-02 3.962498903274536133e-02 2.974804723635315895e-03 3.649919852614402771e-02 -3.027329780161380768e-02 2.225775457918643951e-02
2.920000000000000000e+02 1.798038929700851440e-02 -2.299872040748596191e-02 7.879605889320373535e-02 7.533726841211318970e-02 4.082712903618812561e-02 -8.211545646190643311e-03 2.438066294416785240e-03 1.609501428902149200e-02 -6.298329681158065796e-04 1.624966785311698914e-02 -1.116822706535458565e-03 9.813050739467144012e-03
2.930000000000000000e+02 9.474693797528743744e-03 -2.678178995847702026e-02 6.050931289792060852e-02 9.120567888021469116e-02 3.896277025341987610e-02 -3.283402323722839355e-02 2.225480601191520691e-02 -1.504807639867067337e-02 1.967118307948112488e-02 -8.503528311848640442e-03 2.018428035080432892e-02 -2.721093595027923584e-03
2.940000000000000000e+02 7.435549050569534302e-04 -2.990087307989597321e-02 3.996734693646430969e-02 1.071851998567581177e-01 2.878610789775848389e-02 -5.409072339534759521e-02 3.601305931806564331e-02 -4.265176877379417419e-02 1.637440733611583710e-02 -3.056738153100013733e-02 1.326400227844715118e-02 6.458998192101716995e-03
2.950000000000000000e+02 -8.230510167777538300e-03 -3.333901241421699524e-02 1.990200206637382507e-02 9.753756225109100342e-02 1.463688258081674576e-02 -4.895323142409324646e-02 4.635748267173767090e-02 3.446305869147181511e-03 -1.515908446162939072e-02 1.209473330527544022e-02 -2.307965420186519623e-02 -1.239802502095699310e-02
2.960000000000000000e+02 -1.764163374900817871e-02 -3.572566434741020203e-02 -1.677563297562301159e-03 8.396328985691070557e-02 1.466843415983021259e-03 -4.056515544652938843e-02 -4.639403894543647766e-03 -1.860705390572547913e-02 -2.760683558881282806e-02 6.394704338163137436e-03 -3.737627994269132614e-03 -2.889276109635829926e-02
2.970000000000000000e+02 -2.403785102069377899e-02 -3.794562816619873047e-02 -2.649932727217674255e-02 6.652836501598358154e-02 -1.485486421734094620e-02 -2.710223570466041565e-02 -2.685995772480964661e-02 -3.102710284292697906e-02 7.055155467242002487e-03 5.936148809269070625e-04 -1.491424976848065853e-03 -2.782386029139161110e-03
2.980000000000000000e+02 -2.989132516086101532e-02 -3.896339610219001770e-02 -4.950427263975143433e-02 4.248945787549018860e-02 -3.304065391421318054e-02 2.597786486148834229e-02 -4.323483258485794067e-02 3.139098733663558960e-02 3.215334564447402954e-02 2.322241896763443947e-03 2.253430709242820740e-02 2.834161370992660522e-02
2.990000000000000000e+02 -3.434558212757110596e-02 -3.906918689608573914e-02 -6.633199006319046021e-02 1.343862526118755341e-02 -5.300870165228843689e-02 6.158463284373283386e-02 -5.608840659260749817e-02 4.505544528365135193e-02 5.832688882946968079e-03 -5.903721321374177933e-03 -1.552351471036672592e-02 2.029020898044109344e-02
3.000000000000000000e+02 -3.974553570151329041e-02 -3.799059987068176270e-02 -6.958079338073730469e-02 -1.614911481738090515e-02 -4.144797846674919128e-02 9.496910870075225830e-02 2.472694776952266693e-02 4.444801434874534607e-02 -1.776836812496185303e-02 6.439129821956157684e-03 -3.419004147872328758e-03 -1.735758595168590546e-02
3.010000000000000000e+02 -4.484133049845695496e-02 -3.686586394906044006e-02 -6.542862951755523682e-02 -4.501174390316009521e-02 -1.167068723589181900e-02 5.576815456151962280e-02 1.125939190387725830e-01 -3.866466926410794258e-03 -3.457393869757652283e-02 -1.073934510350227356e-02 3.866996383294463158e-03 -3.211474046111106873e-02
3.020000000000000000e+02 -4.799598082900047302e-02 -3.510642424225807190e-02 -6.257597357034683228e-02 -7.061264663934707642e-02 2.180509641766548157e-02 1.414840761572122574e-02 6.775227189064025879e-02 -5.778601020574569702e-02 -9.033799171447753906e-03 -1.443863566964864731e-02 -2.618148922920227051e-03 3.982707113027572632e-02
3.030000000000000000e+02 -4.891047626733779907e-02 -3.162813186645507812e-02 -5.765775591135025024e-02 -9.214140474796295166e-02 5.389498919248580933e-02 -4.043412581086158752e-02 -7.885710150003433228e-02 -4.956335946917533875e-02 4.330138489603996277e-02 1.982886530458927155e-02 -9.354218840599060059e-03 -8.549847640097141266e-03
3.040000000000000000e+02 -5.027781054377555847e-02 -2.745298482477664948e-02 -4.655414447188377380e-02 -1.093209385871887207e-01 5.765208229422569275e-02 -8.002857863903045654e-02 -1.256463229656219482e-01 -8.968549780547618866e-03 4.309126362204551697e-02 -2.277954714372754097e-03 4.892036691308021545e-02 1.224518194794654846e-02
3.050000000000000000e+02 -5.025064200162887573e-02 -1.986707746982574463e-02 -3.595034033060073853e-02 -9.936808049678802490e-02 3.698701038956642151e-02 -7.897666096687316895e-02 -5.952423065900802612e-02 1.502980105578899384e-02 -5.036369338631629944e-02 -3.156488062813878059e-03 -2.753102406859397888e-02 -8.762162178754806519e-03
3.060000000000000000e+02 -4.846971854567527771e-02 -4.567472264170646667e-03 -1.888330467045307159e-02 -4.295033961534500122e-02 6.469181738793849945e-03 5.995381623506546021e-03 5.307047069072723389e-02 6.316715478897094727e-02 -3.654041513800621033e-02 2.857336588203907013e-02 -3.575265407562255859e-02 -2.151323109865188599e-02
3.070000000000000000e+02 -4.626442119479179382e-02 7.921988144516944885e-03 -1.705118920654058456e-03 -3.583054058253765106e-03 -3.415640071034431458e-02 6.122092157602310181e-02 1.443237364292144775e-01 8.496049791574478149e-02 1.482354383915662766e-02 -8.058597333729267120e-03 -8.002014365047216415e-04 -8.444475010037422180e-03
3.080000000000000000e+02 -4.422830790281295776e-02 1.736716926097869873e-02 1.329792477190494537e-02 2.032769471406936646e-02 -5.275583639740943909e-02 5.393555015325546265e-02 6.010224670171737671e-02 8.154047653079032898e-03 5.146663635969161987e-02 -2.291241846978664398e-02 5.168773978948593140e-02 1.853547990322113037e-02
3.090000000000000000e+02 -4.185282811522483826e-02 2.496922202408313751e-02 2.325290255248546600e-02 3.199887648224830627e-02 -7.390927523374557495e-02 1.850889436900615692e-02 -5.904560908675193787e-02 -1.395561099052429199e-01 -2.854956546798348427e-03 1.396470982581377029e-02 -2.096901880577206612e-03 6.686348468065261841e-02
3.100000000000000000e+02 -3.720539063215255737e-02 3.125077858567237854e-02 3.927679732441902161e-02 3.638985753059387207e-02 -3.377882018685340881e-02 -1.987069100141525269e-02 -5.595642328262329102e-02 -5.766644328832626343e-02 -2.393611147999763489e-02 -4.729920625686645508e-02 -2.636836096644401550e-02 -7.836653292179107666e-02
3.110000000000000000e+02 -3.243310377001762390e-02 3.665468841791152954e-02 5.394837632775306702e-02 3.984237834811210632e-02 1.936499960720539093e-03 -4.232050850987434387e-02 -4.114465415477752686e-02 -3.930191695690155029e-02 -1.889882050454616547e-02 2.295832894742488861e-02 -1.759081333875656128e-02 -1.491640787571668625e-02
3.120000000000000000e+02 -2.759568393230438232e-02 4.191694408655166626e-02 6.841319799423217773e-02 4.171459749341011047e-02 3.565714880824089050e-02 -5.392469465732574463e-02 -1.949729584157466888e-02 1.142810331657528877e-03 -2.186017809435725212e-05 8.233588933944702148e-02 9.390269406139850616e-03 2.216034382581710815e-02
3.130000000000000000e+02 -2.261850237846374512e-02 4.408025369048118591e-02 8.101284503936767578e-02 3.196525946259498596e-02 6.157090514898300171e-02 -3.580634668469429016e-02 1.179852429777383804e-02 1.904517859220504761e-01 2.083030901849269867e-02 -6.184452772140502930e-02 3.305366635322570801e-02 4.603847861289978027e-03
3.140000000000000000e+02 -1.733687333762645721e-02 4.734500497579574585e-02 8.905666321516036987e-02 2.782377973198890686e-02 7.547617703676223755e-02 1.392393314745277166e-04 5.017511919140815735e-02 8.051723986864089966e-02 1.715735346078872681e-02 -3.467101976275444031e-02 4.462081938982009888e-03 4.088659584522247314e-02
3.150000000000000000e+02 -1.294148620218038559e-02 5.110642686486244202e-02 8.803173899650573730e-02 2.331451699137687683e-02 6.010358408093452454e-02 4.275609180331230164e-02 1.161348354071378708e-02 -1.542701572179794312e-01 -1.891922019422054291e-02 7.349263876676559448e-02 -5.432777851819992065e-02 -4.351937398314476013e-02
3.160000000000000000e+02 -8.628302253782749176e-03 5.327321216464042664e-02 7.792332023382186890e-02 1.367404591292142868e-02 7.820675149559974670e-03 3.132448717951774597e-02 -6.514081265777349472e-03 -5.870128795504570007e-02 -2.266911417245864868e-02 -2.514893747866153717e-02 1.079834438860416412e-02 -1.665546209551393986e-03
3.170000000000000000e+02 -4.702437669038772583e-03 5.506876856088638306e-02 6.448383629322052002e-02 2.691868692636489868e-03 -4.111792892217636108e-02 2.918773144483566284e-02 -1.484929490834474564e-02 -4.076143726706504822e-02 -1.757273077964782715e-02 -3.856727853417396545e-02 5.551973357796669006e-02 2.473474852740764618e-02
3.180000000000000000e+02 -1.753453747369349003e-03 5.675920471549034119e-02 4.419060423970222473e-02 -2.937268931418657303e-03 -7.817827165126800537e-02 2.042610011994838715e-02 -2.108101174235343933e-02 1.067549362778663635e-01 3.247228264808654785e-02 -2.388145960867404938e-02 -1.314735133200883865e-02 -2.227270416915416718e-02
3.190000000000000000e+02 -9.070832311408594251e-05 5.660404264926910400e-02 1.224397029727697372e-02 -1.104614045470952988e-02 -8.548998087644577026e-02 3.690354293212294579e-03 -1.083677075803279877e-02 9.173793345689773560e-02 2.633587270975112915e-02 2.899307757616043091e-02 -5.895360559225082397e-02 -5.488342139869928360e-03
3.200000000000000000e+02 1.822938676923513412e-03 5.611073225736618042e-02 -2.068892493844032288e-02 -2.479601837694644928e-02 -6.916788965463638306e-02 -5.968470126390457153e-03 1.550515275448560715e-02 -1.558031607419252396e-02 -2.399326534941792488e-03 3.259516134858131409e-02 3.849067538976669312e-02 2.219800651073455811e-02
3.210000000000000000e+02 2.838795073330402374e-03 5.282543599605560303e-02 -5.517708882689476013e-02 -3.219089284539222717e-02 -1.642631553113460541e-02 -2.178848162293434143e-02 3.889501094818115234e-02 -5.589635297656059265e-02 -5.313682835549116135e-03 1.765469834208488464e-02 1.068903040140867233e-02 -1.452528289519250393e-03
3.220000000000000000e+02 6.363165099173784256e-03 4.668672010302543640e-02 -7.785217463970184326e-02 -3.277684748172760010e-02 4.159464687108993530e-02 -3.014769405126571655e-02 9.549112059175968170e-03 -3.836149349808692932e-02 -2.298125065863132477e-02 -1.627823896706104279e-02 -9.549518115818500519e-03 -5.761594045907258987e-03
3.230000000000000000e+02 9.554922580718994141e-03 4.008554667234420776e-02 -9.998750686645507812e-02 -3.105418011546134949e-02 1.213696599006652832e-01 -2.760130353271961212e-02 -2.457155101001262665e-02 -2.104370482265949249e-02 1.247753668576478958e-02 -2.444857358932495117e-02 -7.093671709299087524e-02 -4.676962736994028091e-03
3.240000000000000000e+02 1.496749278157949448e-02 3.318038582801818848e-02 -9.555287659168243408e-02 -2.537796087563037872e-02 7.929422706365585327e-02 -1.549486350268125534e-02 -1.937060058116912842e-02 1.452513318508863449e-02 2.367081819102168083e-03 -1.340740732848644257e-02 4.328057169914245605e-03 -2.798140514642000198e-03
3.250000000000000000e+02 2.081625163555145264e-02 2.653277851641178131e-02 -8.790487796068191528e-02 -1.608212292194366455e-02 3.033478185534477234e-02 3.238664939999580383e-03 -9.072381071746349335e-03 6.812437623739242554e-02 -4.905903711915016174e-03 1.234171260148286819e-02 7.764164358377456665e-02 7.725012023001909256e-03
3.260000000000000000e+02 2.715854533016681671e-02 2.112389169633388519e-02 -7.550113648176193237e-02 -6.791449617594480515e-03 -2.186971530318260193e-02 1.851643063127994537e-02 -2.997724805027246475e-04 2.432119660079479218e-02 -2.353856898844242096e-02 1.279649976640939713e-02 1.011929586529731750e-01 9.423269075341522694e-04
3.270000000000000000e+02 3.434327244758605957e-02 1.562575995922088623e-02 -5.614278092980384827e-02 3.274236107245087624e-03 -7.930719852447509766e-02 3.490734472870826721e-02 5.763284862041473389e-03 -2.180149219930171967e-02 -3.257074207067489624e-02 2.358588948845863342e-02 -3.801036253571510315e-02 5.984191375318914652e-05
3.280000000000000000e+02 3.732283040881156921e-02 8.094012737274169922e-03 -4.264706373214721680e-02 6.815577391535043716e-03 -4.011360555887222290e-02 2.387498691678047180e-02 1.816123537719249725e-02 -4.040360450744628906e-02 3.748773410916328430e-02 -3.324168734252452850e-03 -1.013403460383415222e-01 -5.764491856098175049e-03
3.290000000000000000e+02 4.211880639195442200e-02 4.383867781143635511e-04 -1.983115635812282562e-02 1.209546439349651337e-02 -9.865913540124893188e-03 1.203292328864336014e-02 1.140381209552288055e-02 -4.934832453727722168e-02 4.838440939784049988e-02 -2.742330543696880341e-02 -4.916590452194213867e-02 -4.649406764656305313e-03
3.300000000000000000e+02 4.712124168872833252e-02 -7.248268928378820419e-03 5.764041095972061157e-03 1.790768094360828400e-02 8.408466354012489319e-03 1.156447455286979675e-03 4.329915973357856274e-04 -5.313235893845558167e-02 2.546026557683944702e-02 -4.761841148138046265e-02 5.788903683423995972e-02 1.172712072730064392e-03
3.310000000000000000e+02 5.113854259252548218e-02 -1.626108959317207336e-02 2.784510143101215363e-02 2.220275439321994781e-02 1.312534324824810028e-02 -9.761934168636798859e-03 -1.116524264216423035e-02 3.690009191632270813e-02 -2.144643105566501617e-02 8.256649598479270935e-03 7.469785958528518677e-02 7.182598579674959183e-03
3.320000000000000000e+02 5.157676711678504944e-02 -2.526058815419673920e-02 3.560120612382888794e-02 1.915668137371540070e-02 8.531351573765277863e-03 -1.999881491065025330e-02 -9.254787117242813110e-03 3.374212607741355896e-02 -2.931877411901950836e-02 4.132564738392829895e-02 -2.635399997234344482e-02 5.006420891731977463e-03
3.330000000000000000e+02 5.057834461331367493e-02 -3.485127538442611694e-02 3.673546388745307922e-02 1.581394113600254059e-02 2.702728612348437309e-03 -2.292652428150177002e-02 -1.046773861162364483e-03 2.222457528114318848e-02 -2.247915603220462799e-02 3.988760337233543396e-02 -1.212242394685745239e-01 -1.277780812233686447e-02
3.340000000000000000e+02 5.015406385064125061e-02 -4.398709163069725037e-02 4.020042344927787781e-02 1.124850474298000336e-02 -8.904085261747241020e-04 -2.404291555285453796e-02 2.896427176892757416e-03 2.045661956071853638e-02 -1.884991116821765900e-02 2.357249846681952477e-03 1.012097112834453583e-02 -5.900499410927295685e-03
3.350000000000000000e+02 4.997117817401885986e-02 -5.206477642059326172e-02 4.359252750873565674e-02 6.153655238449573517e-03 -1.969367964193224907e-03 -1.874952949583530426e-02 4.523439798504114151e-03 1.092860847711563110e-02 -5.117159802466630936e-03 -5.029897391796112061e-02 1.102809831500053406e-01 1.298645418137311935e-02
3.360000000000000000e+02 4.952348768711090088e-02 -5.934324115514755249e-02 4.529512673616409302e-02 -4.226492310408502817e-04 -4.154201596975326538e-03 -4.496895708143711090e-03 2.518962137401103973e-03 -5.356987472623586655e-03 3.032760880887508392e-02 -2.175965532660484314e-02 7.071996480226516724e-02 9.341571480035781860e-03
3.370000000000000000e+02 4.879092425107955933e-02 -6.540644913911819458e-02 4.501619935035705566e-02 -5.982773378491401672e-03 -9.145039133727550507e-03 1.040737051516771317e-02 -1.536725554615259171e-03 -2.410101145505905151e-02 5.376161262392997742e-02 1.631088368594646454e-02 -6.144410371780395508e-02 -5.116839893162250519e-03
3.380000000000000000e+02 4.707534611225128174e-02 -6.939762830734252930e-02 3.477127850055694580e-02 -8.316453546285629272e-03 -7.122381124645471573e-03 2.042349986732006073e-02 -3.282520221546292305e-03 -1.263454277068376541e-02 1.305829733610153198e-02 4.046019911766052246e-02 -7.140101492404937744e-02 -1.242137141525745392e-02
3.390000000000000000e+02 4.476728290319442749e-02 -7.132150977849960327e-02 2.044493518769741058e-02 -8.113411255180835724e-03 -5.301186814904212952e-03 2.603156119585037231e-02 -2.290562493726611137e-03 1.099255168810486794e-03 -3.374609723687171936e-02 9.420153684914112091e-03 -2.420788817107677460e-02 1.391575555317103863e-03
3.400000000000000000e+02 4.205887764692306519e-02 -7.267079502344131470e-02 4.833308514207601547e-03 -6.685894913971424103e-03 -9.077234426513314247e-04 3.114986605942249298e-02 7.069913204759359360e-03 9.369817562401294708e-03 -5.717343837022781372e-02 -3.361491113901138306e-02 1.838585548102855682e-02 1.799473166465759277e-02
3.410000000000000000e+02 3.850657492876052856e-02 -7.275258004665374756e-02 -1.633287779986858368e-02 -3.389017423614859581e-03 3.950519487261772156e-03 3.145263716578483582e-02 -4.045381676405668259e-03 4.020553547888994217e-03 -1.527874451130628586e-02 -2.216878719627857208e-02 4.732134193181991577e-02 -3.519370919093489647e-03
3.420000000000000000e+02 3.477337211370468140e-02 -7.226353883743286133e-02 -3.760353475809097290e-02 4.213978536427021027e-04 3.902105847373604774e-03 1.305699162185192108e-02 -5.480715539306402206e-03 3.321122378110885620e-03 5.159594863653182983e-02 -4.847643431276082993e-03 2.428389899432659149e-02 -1.662406697869300842e-02
3.430000000000000000e+02 3.215906396508216858e-02 -7.135478407144546509e-02 -4.851914942264556885e-02 4.263779148459434509e-03 4.229908343404531479e-03 -1.938530802726745605e-02 7.484646979719400406e-03 -2.107722684741020203e-03 6.736391037702560425e-02 2.015631087124347687e-02 -2.378350310027599335e-02 -1.097648777067661285e-02
3.440000000000000000e+02 3.112622350454330444e-02 -6.985199451446533203e-02 -3.765543550252914429e-02 5.277978256344795227e-03 1.084806025028228760e-02 -4.487899318337440491e-02 1.333383191376924515e-02 -4.935595672577619553e-03 -6.786406785249710083e-02 3.528347238898277283e-02 2.008183393627405167e-03 2.049599401652812958e-02
3.450000000000000000e+02 3.023664280772209167e-02 -6.713830679655075073e-02 -2.491743862628936768e-02 5.404263734817504883e-03 1.330364681780338287e-02 -7.480830699205398560e-02 7.150065153837203979e-03 1.539244502782821655e-02 -6.676063686609268188e-02 -3.729049488902091980e-02 -2.731679752469062805e-02 1.093686791136860847e-03
3.460000000000000000e+02 2.908371016383171082e-02 -6.241912767291069031e-02 -1.054016966372728348e-02 -2.499105175957083702e-03 6.420083343982696533e-03 -2.997419424355030060e-02 -6.606907118111848831e-03 -1.927746273577213287e-02 1.272149290889501572e-02 -1.045712642371654510e-02 -1.744964346289634705e-02 -1.312271051574498415e-04
3.470000000000000000e+02 2.742655202746391296e-02 -5.718489736318588257e-02 4.957088269293308258e-03 -1.314317155629396439e-02 6.350825424306094646e-04 1.223144866526126862e-02 -1.794395223259925842e-02 -2.438595704734325409e-02 1.077878773212432861e-01 -2.160071767866611481e-02 4.532475769519805908e-02 -1.918744063004851341e-03
3.480000000000000000e+02 2.640404924750328064e-02 -5.424312129616737366e-02 1.383249089121818542e-02 -1.746190339326858521e-02 -7.729148957878351212e-03 3.294379636645317078e-02 -1.906597055494785309e-02 -6.456235889345407486e-03 1.713481917977333069e-02 6.596747040748596191e-02 -3.590799635276198387e-03 1.029962953180074692e-02
3.490000000000000000e+02 2.496346645057201385e-02 -4.847723618149757385e-02 2.239478938281536102e-02 -1.967855915427207947e-02 -8.779344148933887482e-03 5.062689632177352905e-02 -2.216915600001811981e-03 3.018016926944255829e-02 -7.849559932947158813e-02 1.075183134526014328e-02 -8.326711133122444153e-03 -7.854306139051914215e-03
3.500000000000000000e+02 2.278174646198749542e-02 -4.114691913127899170e-02 2.707678265869617462e-02 -1.809256337583065033e-02 -1.088542025536298752e-02 5.443495512008666992e-02 1.092364732176065445e-02 1.020900346338748932e-02 -5.407922714948654175e-02 -2.769180200994014740e-02 -1.780319400131702423e-02 -8.247753605246543884e-03
3.510000000000000000e+02 1.905209571123123169e-02 -3.283161297440528870e-02 3.047424741089344025e-02 -1.387016102671623230e-02 -4.241832997649908066e-03 2.518636919558048248e-02 9.064857847988605499e-03 1.935691200196743011e-02 2.098102495074272156e-02 -5.096577852964401245e-02 1.237003132700920105e-02 -8.075013756752014160e-04
3.520000000000000000e+02 1.508580986410379410e-02 -2.468557469546794891e-02 3.167774528264999390e-02 -1.007680315524339676e-02 3.126926021650433540e-03 -4.873917251825332642e-02 1.634557731449604034e-02 1.622060686349868774e-02 5.198172479867935181e-02 -1.119133271276950836e-02 3.098091110587120056e-03 -9.330183384008705616e-04
3.530000000000000000e+02 1.041133888065814972e-02 -1.474651508033275604e-02 2.717862464487552643e-02 -2.462774747982621193e-03 1.277748402208089828e-02 -3.413960710167884827e-02 4.753108951263129711e-04 -3.998512774705886841e-02 4.044883698225021362e-02 7.718396931886672974e-02 3.233920410275459290e-02 1.814478076994419098e-02
3.540000000000000000e+02 3.770897863432765007e-03 -4.002670291811227798e-03 1.809658296406269073e-02 8.506471291184425354e-03 1.004565879702568054e-02 -3.625170513987541199e-02 -2.921592071652412415e-02 -3.887295722961425781e-02 -1.968649402260780334e-02 4.503921419382095337e-02 -3.820079937577247620e-02 -2.151159010827541351e-02
3.550000000000000000e+02 -4.288892261683940887e-03 6.681943312287330627e-03 7.265989668667316437e-03 1.904916763305664062e-02 3.984525683335959911e-04 -3.021502308547496796e-02 -2.397767268121242523e-02 2.955220453441143036e-02 -5.493944138288497925e-02 -9.664525836706161499e-02 -4.554543644189834595e-02 -3.111181221902370453e-02
3.560000000000000000e+02 -1.412558928132057190e-02 1.278082188218832016e-02 -3.959852270781993866e-03 2.021379396319389343e-02 -8.263899013400077820e-03 -9.762936388142406940e-04 1.701808348298072815e-02 2.627241052687168121e-02 -2.319465577602386475e-02 -3.413028270006179810e-02 2.644244395196437836e-02 8.116585016250610352e-02
3.570000000000000000e+02 -2.410178631544113159e-02 2.012445032596588135e-02 -1.568811945617198944e-02 2.481547929346561432e-02 -1.017039082944393158e-02 3.226513788104057312e-02 5.508729815483093262e-02 -1.064815185964107513e-02 4.408654570579528809e-02 8.790303766727447510e-02 8.802949637174606323e-02 -1.325070671737194061e-02
3.580000000000000000e+02 -3.344500064849853516e-02 3.010620363056659698e-02 -2.123150229454040527e-02 1.151943858712911606e-02 1.760594197548925877e-03 1.502554584294557571e-02 3.620581701397895813e-02 -7.588832173496484756e-03 4.527952149510383606e-02 2.105158753693103790e-03 -2.680016495287418365e-02 -4.299935325980186462e-02
3.590000000000000000e+02 -4.127307608723640442e-02 3.978886827826499939e-02 -2.443212084472179413e-02 -1.398958382196724415e-03 3.136531217023730278e-03 1.163561176508665085e-02 1.003864128142595291e-02 -1.878587342798709869e-02 -4.845342040061950684e-02 -9.704575873911380768e-03 -8.495839685201644897e-02 8.860189467668533325e-03
3.600000000000000000e+02 -4.864383488893508911e-02 5.248544737696647644e-02 -2.753682993352413177e-02 -3.393552266061306000e-03 4.064563836436718702e-04 1.690810546278953552e-02 -2.051418088376522064e-02 -2.884914632886648178e-03 -1.926656067371368408e-02 -2.451667748391628265e-02 -5.212001036852598190e-03 -5.058676470071077347e-04
3.610000000000000000e+02 -5.573453009128570557e-02 6.398338079452514648e-02 -2.855375967919826508e-02 -5.107810720801353455e-03 -5.557329859584569931e-04 1.084157358855009079e-02 -5.298021808266639709e-02 1.296882238239049911e-02 7.552814669907093048e-03 -3.070563450455665588e-02 5.947926640510559082e-02 1.859537907876074314e-03
3.620000000000000000e+02 -6.287305802106857300e-02 7.420337200164794922e-02 -2.776912786066532135e-02 -6.100028753280639648e-03 -6.841487251222133636e-03 2.563570160418748856e-03 -6.439457088708877563e-02 1.491140574216842651e-02 2.330307289958000183e-02 1.420110184699296951e-02 4.483888298273086548e-02 1.966019347310066223e-02
3.630000000000000000e+02 -6.988666206598281860e-02 8.452061563730239868e-02 -2.519620209932327271e-02 -3.526997985318303108e-03 -1.076136808842420578e-02 1.514627016149461269e-03 -6.253565847873687744e-02 3.243844583630561829e-02 6.127834320068359375e-02 1.922243088483810425e-02 -2.181473374366760254e-02 -4.679339751601219177e-02
3.640000000000000000e+02 -7.810934633016586304e-02 8.970277011394500732e-02 -2.016987465322017670e-02 -6.055934354662895203e-03 -7.833813317120075226e-03 -1.821583509445190430e-02 1.855916902422904968e-02 -1.407319679856300354e-02 -4.049521684646606445e-02 9.859530255198478699e-03 -6.106634810566902161e-02 5.024031549692153931e-02
3.650000000000000000e+02 -8.635380119085311890e-02 9.436990320682525635e-02 -1.272815652191638947e-02 -3.044381504878401756e-03 2.622546628117561340e-03 -3.117055632174015045e-03 7.548645883798599243e-02 -3.726737201213836670e-02 -6.098144128918647766e-02 1.057597249746322632e-02 1.182176079601049423e-02 2.540320716798305511e-02
3.660000000000000000e+02 -9.446922689676284790e-02 9.790942072868347168e-02 -5.101587157696485519e-03 7.115281186997890472e-04 1.766372472047805786e-02 4.751672036945819855e-03 9.758857637643814087e-02 -3.874930739402770996e-02 -3.425674512982368469e-02 -2.175069786608219147e-02 4.656909406185150146e-02 -5.929471179842948914e-02
3.670000000000000000e+02 -1.013606637716293335e-01 9.919078648090362549e-02 1.568480278365314007e-03 5.012069828808307648e-03 2.258959040045738220e-02 4.881748929619789124e-02 7.483001798391342163e-02 6.046315655112266541e-03 3.411081805825233459e-02 2.008753130212426186e-03 -1.161647681146860123e-02 -1.715505681931972504e-02
3.680000000000000000e+02 -1.031011790037155151e-01 9.875636547803878784e-02 1.008402928709983826e-02 8.306040428578853607e-03 7.952653802931308746e-03 2.776269428431987762e-02 -4.432031139731407166e-02 1.902914047241210938e-02 8.245791494846343994e-02 4.614910110831260681e-03 -6.829977035522460938e-02 2.607373893260955811e-02
3.690000000000000000e+02 -1.024748161435127258e-01 9.649939835071563721e-02 1.681921631097793579e-02 7.962874136865139008e-03 -1.267418032512068748e-03 -6.445325911045074463e-02 -1.476426422595977783e-01 3.353423252701759338e-02 -6.030911463312804699e-04 -9.896268136799335480e-03 2.154457010328769684e-02 1.722081936895847321e-02
3.700000000000000000e+02 -9.984157979488372803e-02 9.382755309343338013e-02 2.521219477057456970e-02 8.790240623056888580e-03 -1.100247912108898163e-02 -1.706391870975494385e-01 -7.115536928176879883e-02 3.568951785564422607e-02 -6.212333962321281433e-02 2.758970018476247787e-03 1.168410181999206543e-01 1.547671854496002197e-02
3.710000000000000000e+02 -9.484133869409561157e-02 8.951466530561447144e-02 2.988522499799728394e-02 6.720974110066890717e-03 -1.261391397565603256e-02 -2.027133405208587646e-01 1.897914707660675049e-02 1.594294980168342590e-02 -5.553548783063888550e-02 1.222047954797744751e-02 -1.158509105443954468e-01 -2.699507586658000946e-02
3.720000000000000000e+02 -8.838880062103271484e-02 8.044642210006713867e-02 3.161879628896713257e-02 -1.217795256525278091e-02 -1.666014641523361206e-02 5.040871500968933105e-01 1.148201897740364075e-01 -1.098504010587930679e-02 6.987445801496505737e-02 1.804213412106037140e-02 -2.738977549597620964e-03 4.396823793649673462e-02
3.730000000000000000e+02 -8.165753632783889771e-02 7.414474338293075562e-02 3.021689131855964661e-02 -6.274942308664321899e-03 -1.314471196383237839e-02 1.532708406448364258e-01 7.193485647439956665e-02 -8.777649700641632080e-02 5.071990564465522766e-02 -4.680013284087181091e-02 3.571395203471183777e-02 -1.014206260442733765e-01
3.740000000000000000e+02 -7.471071183681488037e-02 6.650698184967041016e-02 2.689145132899284363e-02 5.493066739290952682e-03 -3.487844078335911036e-04 -1.993197798728942871e-01 -5.901935510337352753e-03 -2.716886997222900391e-02 -2.241854742169380188e-02 -1.819958095438778400e-03 2.659393660724163055e-02 4.633276164531707764e-02
3.750000000000000000e+02 -6.790687143802642822e-02 5.460979416966438293e-02 2.221448533236980438e-02 2.618169644847512245e-03 1.928316429257392883e-02 -9.955604374408721924e-02 -9.232412278652191162e-02 9.224329143762588501e-03 -9.643274545669555664e-02 1.789905130863189697e-02 -1.952739059925079346e-02 3.884560614824295044e-02
3.760000000000000000e+02 -5.957103893160820007e-02 4.155013337731361389e-02 1.844907738268375397e-02 2.160521922633051872e-03 1.490233466029167175e-02 -4.522008821368217468e-02 -4.539471864700317383e-02 3.601547703146934509e-02 -1.594042638316750526e-03 4.238501191139221191e-02 -1.793170161545276642e-02 -2.335373684763908386e-02
3.770000000000000000e+02 -5.128127336502075195e-02 2.910028770565986633e-02 1.378579251468181610e-02 -1.944338320754468441e-03 1.361608691513538361e-02 -2.641935646533966064e-02 3.611934604123234749e-03 4.938960820436477661e-02 7.336427271366119385e-02 -4.974297434091567993e-02 -1.285715401172637939e-02 -3.973065316677093506e-02
3.780000000000000000e+02 -4.277533665299415588e-02 1.444708276540040970e-02 8.495930582284927368e-03 -2.743237419053912163e-03 1.330309361219406128e-02 2.726148627698421478e-02 3.363101556897163391e-02 6.615156680345535278e-02 6.286061555147171021e-02 -4.451908543705940247e-02 -2.444745739921927452e-03 5.482731014490127563e-02
3.790000000000000000e+02 -3.353258594870567322e-02 -4.167776787653565407e-04 2.561180386692285538e-03 -9.074326604604721069e-03 5.443905480206012726e-03 5.920672416687011719e-02 4.811422899365425110e-02 -1.201452221721410751e-02 3.299231873825192451e-03 3.897267952561378479e-02 2.992478758096694946e-02 -1.741150207817554474e-02
3.800000000000000000e+02 -2.420267648994922638e-02 -1.502054743468761444e-02 -5.359823349863290787e-03 -9.593974798917770386e-03 -4.229248967021703720e-03 3.199482336640357971e-02 2.999697625637054443e-02 -5.254852026700973511e-02 -6.519348174333572388e-02 4.359969124197959900e-02 2.631172724068164825e-02 -5.110630765557289124e-03
3.810000000000000000e+02 -1.476565189659595490e-02 -2.910264581441879272e-02 -1.352182682603597641e-02 -8.027348667383193970e-03 -1.870398595929145813e-02 3.245631232857704163e-03 -7.515202742069959641e-03 -7.070439308881759644e-02 -5.432813614606857300e-02 2.309744060039520264e-02 -9.505583904683589935e-03 5.903908517211675644e-03
3.820000000000000000e+02 -5.736216437071561813e-03 -4.239585250616073608e-02 -2.217992953956127167e-02 -5.016892217099666595e-03 -2.635735459625720978e-02 -3.191189840435981750e-02 -4.475036263465881348e-02 -7.807591557502746582e-02 2.279608743265271187e-03 -1.687036454677581787e-02 -4.632169753313064575e-02 3.632993204519152641e-03
3.830000000000000000e+02 3.604501718655228615e-03 -5.397839471697807312e-02 -3.044742904603481293e-02 -1.047749188728630543e-03 -2.673870511353015900e-02 -3.305339440703392029e-02 -3.887110203504562378e-02 -6.774031789973378181e-04 4.282723367214202881e-02 -6.659900397062301636e-02 5.066366400569677353e-03 2.736652269959449768e-02
3.840000000000000000e+02 1.201352383941411972e-02 -6.535359472036361694e-02 -3.831946104764938354e-02 1.455138990422710776e-04 -1.349802687764167786e-02 7.718725129961967468e-03 -1.852680556476116180e-02 1.181206926703453064e-01 4.870885238051414490e-02 -1.077045919373631477e-03 4.494437947869300842e-02 -1.670367456972599030e-02
3.850000000000000000e+02 2.069106884300708771e-02 -7.409244030714035034e-02 -4.302515834569931030e-02 3.666136879473924637e-03 6.466805934906005859e-03 1.672928966581821442e-02 2.685074694454669952e-02 1.550645232200622559e-01 -2.266703546047210693e-02 3.807184472680091858e-02 -2.696769312024116516e-02 -5.443406850099563599e-02
3.860000000000000000e+02 2.874258160591125488e-02 -8.020990341901779175e-02 -4.252348840236663818e-02 6.165772210806608200e-03 2.005386538803577423e-02 2.289288211613893509e-03 5.294828489422798157e-02 1.596746779978275299e-02 -4.705321788787841797e-02 2.203424647450447083e-02 -2.057189680635929108e-02 1.576803275384008884e-03
3.870000000000000000e+02 3.596873953938484192e-02 -8.518711477518081665e-02 -3.564522787928581238e-02 8.176537230610847473e-03 4.590358585119247437e-02 -8.084340021014213562e-03 6.283508986234664917e-02 -1.234185993671417236e-01 -6.765985395759344101e-03 1.111776102334260941e-02 3.479763865470886230e-02 7.435769587755203247e-02
3.880000000000000000e+02 4.205770790576934814e-02 -8.923943340778350830e-02 -2.800196222960948944e-02 7.692822255194187164e-03 4.416838660836219788e-02 -3.601934760808944702e-02 -1.233351044356822968e-02 -1.825585514307022095e-01 6.524223089218139648e-02 -2.537827380001544952e-02 1.348859630525112152e-02 -3.401218354701995850e-02
3.890000000000000000e+02 4.786246642470359802e-02 -9.198106825351715088e-02 -1.862604916095733643e-02 8.812954649329185486e-03 1.501164212822914124e-02 2.338785305619239807e-02 -6.912450492382049561e-02 1.075945235788822174e-02 8.073168806731700897e-03 -2.442646026611328125e-02 -3.509176522493362427e-02 -5.835388787090778351e-03
3.900000000000000000e+02 5.406418070197105408e-02 -9.409507364034652710e-02 -7.536017801612615585e-03 7.089357357472181320e-03 -9.235361590981483459e-03 6.491557508707046509e-02 -7.508829236030578613e-02 2.134630978107452393e-01 -3.130178526043891907e-02 -3.946070093661546707e-03 -1.525636669248342514e-02 6.933433935046195984e-03
3.910000000000000000e+02 6.034463271498680115e-02 -9.236765652894973755e-02 3.645602846518158913e-03 -4.501050862018018961e-04 -3.016755729913711548e-02 -2.232514135539531708e-02 -4.587426409125328064e-02 -7.348089665174484253e-02 -4.236664250493049622e-02 -3.827604698017239571e-03 8.682668209075927734e-03 -3.074108064174652100e-02
3.920000000000000000e+02 6.657049804925918579e-02 -8.951522409915924072e-02 1.438413001596927643e-02 -2.368880668655037880e-03 -4.420333728194236755e-02 -1.801484264433383942e-02 1.968431472778320312e-02 -3.245279891416430473e-03 -1.493975799530744553e-02 2.500789240002632141e-02 2.083942852914333344e-02 1.710407808423042297e-02
3.930000000000000000e+02 7.239044457674026489e-02 -8.619733899831771851e-02 2.501006983220577240e-02 -3.729022806510329247e-03 -4.834132269024848938e-02 -1.058708317577838898e-02 1.032659634947776794e-01 3.784812614321708679e-02 5.868069082498550415e-02 3.459409996867179871e-02 -4.080554004758596420e-03 3.813744336366653442e-02
3.940000000000000000e+02 7.931739836931228638e-02 -8.152562379837036133e-02 3.966950997710227966e-02 -4.358284641057252884e-03 -1.236910186707973480e-02 -1.226172689348459244e-02 4.526951536536216736e-02 -1.527067460119724274e-02 2.119549736380577087e-02 -6.387201137840747833e-03 -5.942321848124265671e-03 -1.799171045422554016e-02
3.950000000000000000e+02 8.545015752315521240e-02 -7.568795979022979736e-02 5.062415450811386108e-02 -4.445830360054969788e-03 2.098054997622966766e-02 -2.680930308997631073e-03 -1.411410328000783920e-02 -6.561502814292907715e-02 -2.068081498146057129e-02 -6.155056506395339966e-02 6.258845329284667969e-03 -4.299763124436140060e-03
3.960000000000000000e+02 9.095531702041625977e-02 -7.028637081384658813e-02 5.315659195184707642e-02 -8.892210200428962708e-03 3.330836445093154907e-02 1.315626082941889763e-03 -4.145290702581405640e-02 -7.924894243478775024e-02 -1.944031752645969391e-02 -5.023872479796409607e-02 3.240421647205948830e-03 -4.689146298915147781e-03
3.970000000000000000e+02 9.658600389957427979e-02 -6.352668255567550659e-02 5.061603337526321411e-02 -1.042419578880071640e-02 2.892822027206420898e-02 2.983942627906799316e-03 -3.362992778420448303e-02 3.992942348122596741e-02 -2.323202043771743774e-02 7.848361134529113770e-02 -9.930833475664258003e-04 -3.680127114057540894e-02
3.980000000000000000e+02 1.020439937710762024e-01 -5.602137371897697449e-02 4.965998604893684387e-02 -1.203814800828695297e-02 1.191757339984178543e-02 7.949818857014179230e-03 5.933410953730344772e-03 7.100726664066314697e-02 -5.120073910802602768e-03 6.219782680273056030e-02 -1.551618985831737518e-02 1.978719979524612427e-02
3.990000000000000000e+02 1.003884077072143555e-01 -4.914483055472373962e-02 3.432834893465042114e-02 -1.468116044998168945e-02 -1.691449992358684540e-02 1.131541840732097626e-02 2.919106930494308472e-02 8.126228302717208862e-02 6.607710570096969604e-02 -2.966739609837532043e-02 9.736428968608379364e-03 7.570954412221908569e-02
4.000000000000000000e+02 8.950359374284744263e-02 -3.745422884821891785e-02 2.946871565654873848e-03 -4.912212956696748734e-03 -1.047627418301999569e-03 3.432923927903175354e-03 4.505954217165708542e-03 1.618275069631636143e-03 1.302891317754983902e-02 -5.726063996553421021e-02 2.219856716692447662e-02 -6.998393684625625610e-02
4.010000000000000000e+02 7.830070704221725464e-02 -2.487863041460514069e-02 -1.687123626470565796e-02 6.560840178281068802e-03 -4.585274495184421539e-03 -4.485182929784059525e-03 2.571494877338409424e-02 -6.371980905532836914e-02 -6.338775157928466797e-02 3.805050626397132874e-03 -1.262743491679430008e-02 -3.907893225550651550e-02
4.020000000000000000e+02 6.349210441112518311e-02 -1.070328429341316223e-02 -3.875724226236343384e-02 1.776937581598758698e-02 -2.119099721312522888e-03 -7.037286646664142609e-03 -3.592193871736526489e-02 -7.658756524324417114e-02 -7.248702924698591232e-03 3.437714651226997375e-02 -2.545270510017871857e-02 3.286727145314216614e-02
4.030000000000000000e+02 5.130210146307945251e-02 3.418027190491557121e-03 -5.337557196617126465e-02 2.462130039930343628e-02 -5.709666758775711060e-03 -1.022806856781244278e-02 -6.341152638196945190e-02 -3.956221044063568115e-02 2.568607404828071594e-02 2.030314318835735321e-02 -1.162390410900115967e-02 5.988017469644546509e-02
4.040000000000000000e+02 3.643968328833580017e-02 1.839055120944976807e-02 -6.378854066133499146e-02 2.728196606040000916e-02 -6.734494119882583618e-03 -4.989915061742067337e-03 3.149823984131217003e-03 6.242959201335906982e-02 1.121526304632425308e-02 -3.044954314827919006e-02 2.331915684044361115e-02 -3.679841756820678711e-02
4.050000000000000000e+02 2.128957770764827728e-02 3.176980093121528625e-02 -6.796496361494064331e-02 2.318718098104000092e-02 -7.582134567201137543e-04 -3.239208832383155823e-03 6.651633977890014648e-02 7.610482722520828247e-02 -6.065654102712869644e-03 -2.489563077688217163e-02 4.401998221874237061e-02 -2.532024495303630829e-02
4.060000000000000000e+02 6.344717927277088165e-03 4.560779407620429993e-02 -6.392998993396759033e-02 1.694593206048011780e-02 1.223461981862783432e-02 -4.020834341645240784e-03 1.109538823366165161e-01 2.359648235142230988e-02 -1.825885102152824402e-02 2.546051051467657089e-03 -3.906757012009620667e-02 2.159027010202407837e-02
4.070000000000000000e+02 -1.239848043769598007e-02 5.867302045226097107e-02 -5.520018190145492554e-02 9.939402341842651367e-03 1.741572655737400055e-02 1.572446431964635849e-03 -2.541399560868740082e-02 -1.855860464274883270e-02 1.693005301058292389e-02 1.559837441891431808e-02 -6.630540825426578522e-03 1.742666773498058319e-02
4.080000000000000000e+02 -2.509239874780178070e-02 7.197781652212142944e-02 -3.172719478607177734e-02 3.284978913143277168e-03 9.192495606839656830e-03 4.984620958566665649e-03 -1.378012597560882568e-01 -3.981700167059898376e-02 8.048483170568943024e-03 9.850428439676761627e-03 2.164697274565696716e-02 -5.954317282885313034e-03
4.090000000000000000e+02 -3.806333243846893311e-02 8.494640886783599854e-02 7.806209847331047058e-03 -2.710354747250676155e-03 -1.335645280778408051e-02 6.527611520141363144e-03 -4.260946810245513916e-02 -6.150286272168159485e-02 -1.428537257015705109e-02 1.061856746673583984e-02 -3.771197795867919922e-02 -2.304550632834434509e-02
4.100000000000000000e+02 -5.248399823904037476e-02 9.703940898180007935e-02 3.966452181339263916e-02 -3.316515823826193810e-03 -2.984451502561569214e-02 1.195832714438438416e-02 8.210670948028564453e-02 -2.052578516304492950e-02 7.433727849274873734e-03 -1.377797685563564301e-03 6.448479252867400646e-04 -8.272677659988403320e-03
4.110000000000000000e+02 -6.419850885868072510e-02 1.077484562993049622e-01 5.009623244404792786e-02 -4.811543971300125122e-03 -1.409703493118286133e-02 1.481043733656406403e-02 4.887191578745841980e-02 1.221677754074335098e-02 -5.928379949182271957e-03 -2.440132573246955872e-02 2.259040437638759613e-02 8.754094131290912628e-03
4.120000000000000000e+02 -7.403101027011871338e-02 1.173776984214782715e-01 5.781358107924461365e-02 -6.135336589068174362e-03 -8.241478353738784790e-04 6.929429247975349426e-03 1.677435263991355896e-02 5.542473867535591125e-02 -5.698277615010738373e-03 -1.725580892525613308e-03 2.493766322731971741e-02 1.630541123449802399e-02
4.130000000000000000e+02 -8.145866543054580688e-02 1.228240355849266052e-01 6.070559471845626831e-02 -2.023614756762981415e-02 8.714943192899227142e-03 -1.875751093029975891e-02 -3.373699262738227844e-02 6.761103868484497070e-02 3.742159809917211533e-03 1.472399476915597916e-02 -4.250738304108381271e-03 4.211989231407642365e-03
4.140000000000000000e+02 -8.886033296585083008e-02 1.265949457883834839e-01 5.980000644922256470e-02 -3.411397337913513184e-02 1.520194951444864273e-02 -5.571074783802032471e-02 -4.565221443772315979e-02 5.405664816498756409e-02 -8.806197438389062881e-04 -1.041829958558082581e-02 -4.847426339983940125e-02 -1.829304546117782593e-02
4.150000000000000000e+02 -9.516147524118423462e-02 1.267410516738891602e-01 5.316124856472015381e-02 -2.429561316967010498e-02 5.053373984992504120e-03 -4.050050303339958191e-02 -1.766935735940933228e-02 -1.917422749102115631e-02 1.509016472846269608e-02 1.779209636151790619e-02 1.010482758283615112e-02 -5.193160177441313863e-05
4.160000000000000000e+02 -9.718958288431167603e-02 1.218241304159164429e-01 4.429364204406738281e-02 -1.703044585883617401e-02 2.731306594796478748e-04 -2.154820598661899567e-02 3.775682672858238220e-02 -6.008199602365493774e-02 1.311749871820211411e-02 -8.966077119112014771e-03 5.050679296255111694e-02 -1.194818061776459217e-03
4.170000000000000000e+02 -9.432828426361083984e-02 1.135436221957206726e-01 3.172148019075393677e-02 -5.624607205390930176e-03 -8.424372412264347076e-03 4.765715450048446655e-02 4.427332058548927307e-02 -9.714967757463455200e-02 -4.468139261007308960e-02 1.469818060286343098e-03 -3.093346022069454193e-02 1.054749917238950729e-02
4.180000000000000000e+02 -8.604814112186431885e-02 1.033628210425376892e-01 1.251250505447387695e-02 3.621619427576661110e-03 -3.571413923054933548e-03 1.126679629087448120e-01 -8.168583153747022152e-04 -8.704508095979690552e-02 -9.866828098893165588e-03 -3.590237582102417946e-03 -1.344567909836769104e-02 1.110805384814739227e-02
4.190000000000000000e+02 -7.498825341463088989e-02 9.109894931316375732e-02 -8.571354672312736511e-03 1.010436657816171646e-02 1.459000399336218834e-03 1.112594529986381531e-01 -3.965866193175315857e-02 4.158207215368747711e-03 2.388904243707656860e-02 -1.707632793113589287e-03 8.245309814810752869e-03 -2.829784341156482697e-02
4.200000000000000000e+02 -6.121619790792465210e-02 7.850985229015350342e-02 -3.093111328780651093e-02 1.083812955766916275e-02 -4.281498957425355911e-03 -2.477320656180381775e-02 -3.710607066750526428e-02 1.721265614032745361e-01 1.731668971478939056e-02 8.331034332513809204e-03 1.164863258600234985e-02 -8.358348277397453785e-04
4.210000000000000000e+02 -4.646375030279159546e-02 6.269956380128860474e-02 -4.975455999374389648e-02 1.385159324854612350e-02 -7.883720099925994873e-03 -8.797875046730041504e-02 -1.076301652938127518e-02 1.349731981754302979e-01 6.662285886704921722e-03 -3.239957441110163927e-04 2.834416693076491356e-03 2.437180839478969574e-02
4.220000000000000000e+02 -3.147325292229652405e-02 4.160650447010993958e-02 -6.171739101409912109e-02 1.231907308101654053e-02 -1.576536742504686117e-04 -7.764413952827453613e-02 1.393506675958633423e-02 -2.728717634454369545e-03 -2.246318385004997253e-03 -8.848129771649837494e-03 -2.042238041758537292e-02 -4.925659857690334320e-03
4.230000000000000000e+02 -1.684757322072982788e-02 1.985746622085571289e-02 -6.688590347766876221e-02 9.383045136928558350e-03 7.791715208441019058e-03 -6.901475042104721069e-02 3.460777178406715393e-02 -1.159918531775474548e-01 -1.131257507950067520e-02 -3.937464673072099686e-03 -3.404742479324340820e-02 -2.322500385344028473e-02
4.240000000000000000e+02 -2.060778904706239700e-03 -3.216821467503905296e-03 -6.211780384182929993e-02 6.924255751073360443e-03 1.172377541661262512e-02 -1.364183146506547928e-02 3.414834290742874146e-02 -1.623272448778152466e-01 -2.148435078561306000e-02 1.703096739947795868e-02 5.524399876594543457e-02 2.485522441565990448e-02
4.250000000000000000e+02 1.105257030576467514e-02 -2.698097005486488342e-02 -5.237604305148124695e-02 -1.475213328376412392e-03 1.514375209808349609e-02 5.367816984653472900e-02 8.324961178004741669e-03 -3.141812607645988464e-02 4.597183316946029663e-03 -9.963735006749629974e-03 1.887227967381477356e-02 -2.407845342531800270e-03
4.260000000000000000e+02 2.285730093717575073e-02 -4.700301960110664368e-02 -4.006964340806007385e-02 -6.705863401293754578e-03 1.590589433908462524e-02 6.464160978794097900e-02 -2.260423265397548676e-02 6.365510076284408569e-02 9.042497724294662476e-03 -4.280812107026576996e-03 -8.009564131498336792e-03 -1.849277690052986145e-02
4.270000000000000000e+02 3.341453522443771362e-02 -6.412169337272644043e-02 -2.388969622552394867e-02 -9.887363761663436890e-03 1.384242530912160873e-02 5.300418287515640259e-02 -4.213014245033264160e-02 1.535701900720596313e-01 1.526894420385360718e-02 1.749329082667827606e-02 -3.111764229834079742e-02 8.327949792146682739e-03
4.280000000000000000e+02 4.290483519434928894e-02 -7.768560200929641724e-02 -6.598129402846097946e-03 -7.188837975263595581e-03 4.476954694837331772e-03 7.614361122250556946e-03 -3.806106746196746826e-02 2.356294728815555573e-02 2.570074982941150665e-03 1.180250942707061768e-02 -3.009325638413429260e-02 1.657791994512081146e-02
4.290000000000000000e+02 5.196970328688621521e-02 -8.920944482088088989e-02 7.990450598299503326e-03 -6.743015255779027939e-03 -2.382492460310459137e-02 -1.281468570232391357e-02 1.664395257830619812e-02 -2.952434122562408447e-02 -2.193519100546836853e-02 -1.118233334273099899e-02 2.578999474644660950e-02 -1.780225895345211029e-03
4.300000000000000000e+02 5.969176068902015686e-02 -9.916608035564422607e-02 2.522379904985427856e-02 -5.705934017896652222e-03 -2.644874900579452515e-02 -2.303406409919261932e-02 9.052124619483947754e-02 -3.490687161684036255e-02 -1.749018952250480652e-02 -2.820267528295516968e-02 1.099414005875587463e-01 -6.220842711627483368e-03
4.310000000000000000e+02 6.720522046089172363e-02 -1.076548099517822266e-01 3.695064783096313477e-02 -4.409648478031158447e-03 -2.374450117349624634e-02 -2.675544656813144684e-02 3.929300978779792786e-02 -1.776516251266002655e-02 2.934892103075981140e-02 -2.532061375677585602e-02 -1.169211268424987793e-01 -2.412166213616728783e-03
4.320000000000000000e+02 7.455459982156753540e-02 -1.144401058554649353e-01 4.333481937646865845e-02 -2.390645444393157959e-03 -1.608715578913688660e-02 -2.426885627210140228e-02 -4.620133712887763977e-02 -7.568306755274534225e-04 2.360864169895648956e-02 2.834190800786018372e-02 -8.692135661840438843e-02 -6.663838867098093033e-03
4.330000000000000000e+02 8.002201467752456665e-02 -1.175345405936241150e-01 4.936355352401733398e-02 -1.879531919257715344e-04 2.715127775445580482e-03 -1.610994711518287659e-02 -8.352532982826232910e-02 -5.444943904876708984e-02 -9.769896976649761200e-03 5.050915852189064026e-02 7.146754115819931030e-02 1.579668745398521423e-02
4.340000000000000000e+02 8.378095179796218872e-02 -1.213288903236389160e-01 5.463854968547821045e-02 3.405316267162561417e-03 2.493499591946601868e-02 -7.710300851613283157e-03 -6.627979129552841187e-02 -5.482467636466026306e-02 -2.529593184590339661e-02 -4.082469269633293152e-02 1.179191693663597107e-01 -1.736756414175033569e-02
4.350000000000000000e+02 8.548630028963088989e-02 -1.205276548862457275e-01 5.578568577766418457e-02 6.283584982156753540e-03 4.549504444003105164e-02 -2.959347038995474577e-04 4.169751703739166260e-02 7.677336782217025757e-02 -8.536009117960929871e-03 -1.739383675158023834e-02 -8.311834186315536499e-02 1.059036003425717354e-03
4.360000000000000000e+02 8.672618120908737183e-02 -1.178853213787078857e-01 4.760456085205078125e-02 9.426912292838096619e-03 2.845908701419830322e-02 9.063949808478355408e-03 6.781957298517227173e-02 1.894646733999252319e-01 1.717960275709629059e-02 2.085315808653831482e-02 -1.610757969319820404e-02 1.298934593796730042e-02
4.370000000000000000e+02 8.756282180547714233e-02 -1.092115715146064758e-01 3.092798031866550446e-02 9.684310294687747955e-03 -1.029066857881844044e-03 2.078530937433242798e-02 7.355848699808120728e-02 -8.617908507585525513e-02 1.335355639457702637e-02 -3.006309503689408302e-03 -2.384365908801555634e-02 7.409609854221343994e-03
4.380000000000000000e+02 8.691965043544769287e-02 -9.686075150966644287e-02 1.129423081874847412e-02 9.503033012151718140e-03 -2.105423063039779663e-02 1.626625098288059235e-02 2.277197502553462982e-02 -7.676224410533905029e-02 -5.836975295096635818e-03 1.395258400589227676e-02 2.508199214935302734e-02 -2.725217258557677269e-03
4.390000000000000000e+02 8.448759466409683228e-02 -8.314667642116546631e-02 -1.032977737486362457e-02 8.309178054332733154e-03 -3.048863075673580170e-02 1.135183684527873993e-02 -7.321460545063018799e-02 -4.621491953730583191e-02 -2.648263424634933472e-02 5.940006580203771591e-03 1.409581154584884644e-01 -1.251613348722457886e-02
4.400000000000000000e+02 8.090269565582275391e-02 -6.848413497209548950e-02 -3.185466304421424866e-02 7.102957461029291153e-03 -3.403526172041893005e-02 6.696302909404039383e-03 -7.188565284013748169e-02 -7.120144553482532501e-03 1.136702718213200569e-03 -1.574312523007392883e-02 -1.218213513493537903e-01 -6.197946611791849136e-03
4.410000000000000000e+02 7.546226680278778076e-02 -5.329201743006706238e-02 -4.554750025272369385e-02 3.244176739826798439e-03 -2.482396177947521210e-02 -1.354495156556367874e-02 -2.881660498678684235e-02 2.459884621202945709e-02 1.897476427257061005e-02 -9.987654164433479309e-03 -1.036079227924346924e-01 1.663311384618282318e-02
4.420000000000000000e+02 6.902870535850524902e-02 -3.906285017728805542e-02 -5.215293914079666138e-02 -8.203559264075011015e-05 -5.627560894936323166e-03 -3.249739482998847961e-02 9.247908368706703186e-03 2.932976931333541870e-02 2.302875928580760956e-02 -6.712157744914293289e-03 1.284807026386260986e-01 -3.876149281859397888e-02
4.430000000000000000e+02 6.135091185569763184e-02 -2.495139278471469879e-02 -5.070477351546287537e-02 1.322817755863070488e-03 2.513664774596691132e-02 -2.022412605583667755e-02 7.440240681171417236e-02 -5.603014957159757614e-03 -1.963377185165882111e-02 5.649201571941375732e-03 -2.229592204093933105e-02 3.592802211642265320e-02
4.440000000000000000e+02 5.095816031098365784e-02 -1.301900576800107956e-02 -4.205742105841636658e-02 3.650177270174026489e-03 5.195210874080657959e-02 9.037936106324195862e-03 6.183292344212532043e-02 7.640087977051734924e-03 -1.993708498775959015e-02 1.414788514375686646e-02 -3.739453107118606567e-02 1.226717233657836914e-02
4.450000000000000000e+02 3.933727368712425232e-02 -2.612011507153511047e-03 -2.544384449720382690e-02 5.905704107135534286e-03 7.408831268548965454e-02 4.303785040974617004e-02 3.245661268010735512e-03 8.744100108742713928e-03 7.490427698940038681e-03 3.045925113838165998e-04 1.304553542286157608e-02 -5.623005330562591553e-02
4.460000000000000000e+02 2.904234640300273895e-02 7.841384969651699066e-03 4.918224876746535301e-04 3.320702817291021347e-03 1.738524436950683594e-02 2.860412560403347015e-02 -3.779064491391181946e-02 -1.288348995149135590e-02 2.137201651930809021e-02 -2.640747406985610723e-04 5.972857400774955750e-02 3.220839425921440125e-02
4.470000000000000000e+02 1.773188449442386627e-02 1.864007860422134399e-02 2.531898394227027893e-02 -5.550615955144166946e-03 -3.173124417662620544e-02 -2.485797740519046783e-02 -7.573124021291732788e-02 -1.460770796984434128e-02 -1.787184388376772404e-03 -3.961587790399789810e-03 -7.362775970250368118e-03 5.375476926565170288e-02
4.480000000000000000e+02 4.782696254551410675e-03 2.911020256578922272e-02 4.418642073869705200e-02 -2.054779604077339172e-02 -8.364351093769073486e-02 -1.101063862442970276e-01 -7.890569418668746948e-02 2.988236956298351288e-02 -3.456659615039825439e-02 -4.284545313566923141e-03 -1.403337419033050537e-01 -4.101362824440002441e-02
4.490000000000000000e+02 -5.898798815906047821e-03 3.357733786106109619e-02 5.126832425594329834e-02 -1.218852587044239044e-03 -8.241763710975646973e-02 4.966939613223075867e-02 3.191224485635757446e-02 -6.009032949805259705e-03 1.420393027365207672e-02 -4.186173900961875916e-02 1.658141613006591797e-01 -3.408721461892127991e-02
4.500000000000000000e+02 -1.887066289782524109e-02 4.015502333641052246e-02 4.850840196013450623e-02 -2.337483922019600868e-03 -1.788596808910369873e-02 3.829352930188179016e-02 8.253429830074310303e-02 -4.829437471926212311e-03 1.015449967235326767e-02 -4.381502512842416763e-03 -4.390006884932518005e-02 2.520475536584854126e-03
4.510000000000000000e+02 -3.135262802243232727e-02 4.686719924211502075e-02 3.976701945066452026e-02 -2.908224239945411682e-03 3.831474483013153076e-02 2.655887603759765625e-02 1.114177629351615906e-01 -3.851667046546936035e-03 4.520552698522806168e-03 2.547837607562541962e-02 -1.039955765008926392e-01 2.266062237322330475e-02
4.520000000000000000e+02 -4.227016493678092957e-02 5.351255461573600769e-02 2.646320685744285583e-02 -3.531378228217363358e-03 6.458146125078201294e-02 9.463802911341190338e-03 3.933101892471313477e-02 -4.213012289255857468e-03 5.379619542509317398e-03 4.732960090041160583e-02 1.259754300117492676e-01 2.504905126988887787e-02
4.530000000000000000e+02 -5.291939526796340942e-02 5.991289392113685608e-02 1.307124458253383636e-02 -3.991927020251750946e-03 5.399720370769500732e-02 -5.257794633507728577e-03 -6.805094331502914429e-02 -4.418049473315477371e-03 -9.895920753479003906e-03 4.699838906526565552e-02 2.286238782107830048e-02 1.177132129669189453e-02
4.540000000000000000e+02 -6.228421628475189209e-02 6.589001417160034180e-02 -5.195308011025190353e-03 -4.074849188327789307e-03 3.573631495237350464e-02 -9.872079826891422272e-03 -1.364510208368301392e-01 -2.971348585560917854e-03 3.497295547276735306e-03 1.031101960688829422e-02 -8.043919503688812256e-02 -1.508711650967597961e-02
4.550000000000000000e+02 -7.018375396728515625e-02 7.129739969968795776e-02 -1.811916939914226532e-02 -4.258321132510900497e-03 9.510288015007972717e-03 -1.133565604686737061e-02 -7.874330133199691772e-02 2.560026186984032393e-04 -5.244982894510030746e-03 -4.464891552925109863e-02 -2.795523591339588165e-02 -4.906113818287849426e-02
4.560000000000000000e+02 -7.597539573907852173e-02 7.543469220399856567e-02 -2.990567125380039215e-02 -5.678484216332435608e-03 -1.621740497648715973e-02 -9.643955156207084656e-03 1.339749246835708618e-02 7.641737814992666245e-03 -8.726029773242771626e-04 -4.490416869521141052e-02 2.719561569392681122e-02 -5.913096480071544647e-03
4.570000000000000000e+02 -7.996772974729537964e-02 7.882125675678253174e-02 -3.867715969681739807e-02 -7.290520705282688141e-03 -3.611261025071144104e-02 -9.860496036708354950e-03 9.237955510616302490e-02 1.509173214435577393e-02 -5.703358328901231289e-04 -4.401209577918052673e-02 4.837399348616600037e-02 3.676522150635719299e-02
4.580000000000000000e+02 -8.235388249158859253e-02 8.123163878917694092e-02 -4.260159283876419067e-02 -5.380129441618919373e-03 -4.693745076656341553e-02 -1.215542200952768326e-02 1.137440651655197144e-01 8.416669443249702454e-03 -1.210686378180980682e-02 -8.448555134236812592e-03 7.687838748097419739e-03 2.533715590834617615e-02
4.590000000000000000e+02 -8.350159972906112671e-02 8.328118175268173218e-02 -4.259790480136871338e-02 -5.898535251617431641e-03 -4.251738637685775757e-02 -2.591047808527946472e-02 3.632619976997375488e-02 -2.027785638347268105e-03 1.365878526121377945e-02 4.411600530147552490e-02 -6.700910627841949463e-02 -6.721445359289646149e-03
4.600000000000000000e+02 -8.265529572963714600e-02 8.181545883417129517e-02 -3.843158483505249023e-02 2.572549507021903992e-03 -2.455192990601062775e-02 4.621146246790885925e-03 -6.219358369708061218e-02 -8.388999849557876587e-03 3.086957614868879318e-03 4.376978799700737000e-02 1.032096147537231445e-02 -3.528134152293205261e-02
4.610000000000000000e+02 -8.067598193883895874e-02 7.794340699911117554e-02 -3.237812593579292297e-02 2.304042316973209381e-02 -4.811293445527553558e-03 9.385939687490463257e-02 -1.425279229879379272e-01 -1.702687330543994904e-02 -2.289769239723682404e-02 -3.023601695895195007e-02 3.219948709011077881e-02 -1.917844265699386597e-02
4.620000000000000000e+02 -7.639913260936737061e-02 7.730978727340698242e-02 -2.016272395849227905e-02 1.246990170329809189e-02 1.748543232679367065e-02 -1.959362439811229706e-02 -1.306077279150485992e-02 -1.935284957289695740e-02 2.185204438865184784e-02 3.058720566332340240e-02 -1.972096273675560951e-03 1.877933368086814880e-02
4.630000000000000000e+02 -7.123443484306335449e-02 6.786742806434631348e-02 -7.216141559183597565e-03 7.424593437463045120e-03 4.025778546929359436e-02 -5.135635379701852798e-03 1.051968783140182495e-01 1.471805013716220856e-02 3.379090130329132080e-02 -5.490320548415184021e-02 1.832376234233379364e-02 9.596367925405502319e-02
4.640000000000000000e+02 -6.297001987695693970e-02 5.666135251522064209e-02 4.511958919465541840e-03 4.979678895324468613e-03 3.470301628112792969e-02 -3.207587450742721558e-02 5.736446008086204529e-02 1.486769039183855057e-02 -1.863583177328109741e-02 5.351065192371606827e-03 -7.854354381561279297e-02 -1.252206563949584961e-01
4.650000000000000000e+02 -5.278241634368896484e-02 4.062804952263832092e-02 1.756870374083518982e-02 -3.668799996376037598e-03 2.188113890588283539e-02 -4.311278834939002991e-02 -1.476584700867533684e-03 1.706788875162601471e-02 -6.511116772890090942e-02 3.380336984992027283e-02 4.690257459878921509e-02 5.644411779940128326e-03
4.660000000000000000e+02 -4.046411067247390747e-02 2.467157132923603058e-02 2.985657937824726105e-02 -4.254008643329143524e-03 9.023007005453109741e-03 8.924811147153377533e-03 -5.082638189196586609e-02 -1.431085634976625443e-02 2.616186253726482391e-02 2.086487784981727600e-02 1.575032807886600494e-02 9.233101457357406616e-02
4.670000000000000000e+02 -2.660884521901607513e-02 6.587157957255840302e-03 4.198510199785232544e-02 -2.633267315104603767e-03 -1.970900595188140869e-02 3.676814958453178406e-02 -6.002530828118324280e-02 -2.069668099284172058e-02 6.171038374304771423e-02 -3.378200531005859375e-02 1.720134518109261990e-03 -5.844887346029281616e-02
4.680000000000000000e+02 -1.271213870495557785e-02 -1.309357210993766785e-02 4.402896389365196228e-02 -9.555664844810962677e-03 -3.778244182467460632e-02 1.591525785624980927e-02 -1.207174733281135559e-02 5.673081148415803909e-03 -2.202908322215080261e-02 -1.367054134607315063e-02 -4.307371005415916443e-02 -1.942825317382812500e-02
4.690000000000000000e+02 7.029396365396678448e-04 -3.113142028450965881e-02 4.126481711864471436e-02 -9.780027903616428375e-03 -4.800920560956001282e-02 8.242108859121799469e-03 2.331079170107841492e-02 1.271509006619453430e-02 -6.003252044320106506e-02 -1.466123480349779129e-02 5.291156098246574402e-02 7.355363667011260986e-02
4.700000000000000000e+02 1.489381585270166397e-02 -4.571368172764778137e-02 3.338631987571716309e-02 -7.217179518193006516e-03 -2.905994094908237457e-02 -1.070831064134836197e-02 5.520997941493988037e-02 1.272201724350452423e-02 2.180326357483863831e-02 4.073931276798248291e-02 -1.894695684313774109e-02 -5.916031822562217712e-02
4.710000000000000000e+02 2.767589874565601349e-02 -5.657599866390228271e-02 2.415575273334980011e-02 -3.250469220802187920e-03 1.046571531333029270e-03 -2.704980550333857536e-03 5.371907353401184082e-02 3.107609227299690247e-03 4.960868880152702332e-02 2.711964212357997894e-02 -7.316341158002614975e-03 -1.598843187093734741e-02
4.720000000000000000e+02 3.867696598172187805e-02 -6.537579745054244995e-02 1.258037425577640533e-02 -9.456017869524657726e-04 3.918740898370742798e-02 5.162761081010103226e-03 -1.134213712066411972e-02 -9.984045289456844330e-03 7.888451218605041504e-04 -1.407620403915643692e-02 -1.736208796501159668e-02 3.830830380320549011e-02
4.730000000000000000e+02 4.861287027597427368e-02 -7.166890799999237061e-02 -3.676005406305193901e-03 4.704144666902720928e-04 7.814396917819976807e-02 3.428276861086487770e-03 -8.705439418554306030e-02 -1.132759079337120056e-02 -5.141201987862586975e-02 -2.103260532021522522e-02 4.501379653811454773e-02 -1.163216959685087204e-02
4.740000000000000000e+02 5.986854806542396545e-02 -7.687676697969436646e-02 -1.822382584214210510e-02 1.566514256410300732e-03 6.703574210405349731e-02 4.429510328918695450e-03 -2.766533941030502319e-02 -9.754762053489685059e-03 3.399854293093085289e-03 -3.247471526265144348e-02 -4.962053522467613220e-02 -1.285067386925220490e-02
4.750000000000000000e+02 6.776998192071914673e-02 -8.094129711389541626e-02 -2.969576232135295868e-02 1.891634892672300339e-03 4.115456715226173401e-02 2.334825461730360985e-03 1.813276857137680054e-02 -9.244216606020927429e-03 2.568293549120426178e-02 -8.897751569747924805e-03 -5.694959312677383423e-03 -8.416096097789704800e-04
4.760000000000000000e+02 7.336539030075073242e-02 -8.377396315336227417e-02 -4.190589115023612976e-02 3.692729165777564049e-03 -2.183123026043176651e-03 -3.009673906490206718e-03 6.117537617683410645e-02 1.163122709840536118e-02 -1.446891546947881579e-04 5.093900114297866821e-02 1.153918802738189697e-01 4.244688525795936584e-02
4.770000000000000000e+02 7.545886933803558350e-02 -8.446793258190155029e-02 -4.209952801465988159e-02 5.775347352027893066e-03 -4.277955368161201477e-02 -2.484740875661373138e-02 4.149764776229858398e-02 1.707258075475692749e-02 -8.025582879781723022e-03 3.295879065990447998e-02 -1.212871074676513672e-01 -4.495466500520706177e-02
4.780000000000000000e+02 7.717680186033248901e-02 -8.350265771150588989e-02 -3.740001469850540161e-02 6.377290934324264526e-03 -8.486738801002502441e-02 -2.682778798043727875e-02 -1.195017714053392410e-02 1.431120745837688446e-02 6.455789785832166672e-03 -1.017220765352249146e-01 -2.755647897720336914e-02 1.624873466789722443e-02
4.790000000000000000e+02 7.730855792760848999e-02 -8.085580170154571533e-02 -3.127017989754676819e-02 2.239839523099362850e-04 -1.028337180614471436e-01 -9.787352755665779114e-03 -5.383056774735450745e-02 -1.414671569364145398e-04 1.012411713600158691e-02 2.517533674836158752e-02 1.232865080237388611e-01 6.884382106363773346e-03
4.800000000000000000e+02 7.421061396598815918e-02 -7.719573378562927246e-02 -1.808664016425609589e-02 -3.282540477812290192e-03 -7.483002543449401855e-02 7.376728579401969910e-03 -5.581604689359664917e-02 -1.818931289017200470e-02 -2.011811919510364532e-02 4.195465520024299622e-02 1.568599145684856921e-05 -7.581063546240329742e-03
4.810000000000000000e+02 6.898697465658187866e-02 -7.361657917499542236e-02 -3.759094979614019394e-03 -6.544556003063917160e-03 -1.885008998215198517e-02 2.877794951200485229e-02 -1.384382229298353195e-02 -1.519346330314874649e-02 -1.971788518130779266e-02 5.762121826410293579e-02 -1.025728583335876465e-01 2.328240312635898590e-03
4.820000000000000000e+02 6.223472580313682556e-02 -6.764379888772964478e-02 7.459237240254878998e-03 1.582849654369056225e-03 3.229971602559089661e-02 3.723460063338279724e-02 1.806323975324630737e-02 5.521920975297689438e-04 2.688280073925852776e-03 -5.824883654713630676e-02 -4.558334872126579285e-02 9.705958887934684753e-03
4.830000000000000000e+02 5.452361702919006348e-02 -6.010212376713752747e-02 1.466730982065200806e-02 6.375222466886043549e-03 6.836918741464614868e-02 3.370583057403564453e-02 3.191300481557846069e-02 7.585029583424329758e-03 2.437365800142288208e-02 -6.113999336957931519e-02 8.631731569766998291e-02 -1.649048738181591034e-02
4.840000000000000000e+02 4.475949332118034363e-02 -5.403533950448036194e-02 1.910295151174068451e-02 7.692505605518817902e-03 7.779440283775329590e-02 3.678787127137184143e-02 4.018695652484893799e-02 1.891727745532989502e-02 8.203492499887943268e-03 3.073636628687381744e-02 4.596783965826034546e-02 -1.307586673647165298e-02
4.850000000000000000e+02 3.440285101532936096e-02 -4.152010753750801086e-02 2.173671498894691467e-02 8.283209055662155151e-03 7.245860248804092407e-02 -1.283999066799879074e-02 3.163467347621917725e-02 -1.874333992600440979e-02 -1.037574838846921921e-03 2.563772909343242645e-02 -1.536208670586347580e-03 2.893049269914627075e-02
4.860000000000000000e+02 2.357909455895423889e-02 -2.835879661142826080e-02 2.323465235531330109e-02 1.200430281460285187e-02 5.723224207758903503e-02 -7.673731446266174316e-02 1.148721016943454742e-02 -4.277412220835685730e-02 -3.135938663035631180e-03 -1.617649942636489868e-02 -2.739243954420089722e-02 -2.889690222218632698e-03
4.870000000000000000e+02 1.226720772683620453e-02 -1.708688214421272278e-02 2.420777268707752228e-02 4.886562470346689224e-03 3.378054872155189514e-02 -4.685530811548233032e-02 -1.137086376547813416e-02 4.951877146959304810e-02 -3.561202203854918480e-03 4.295197874307632446e-02 -3.076214715838432312e-02 -1.547997235320508480e-03
4.880000000000000000e+02 4.461827629711478949e-04 -5.122977774590253830e-03 2.526709623634815216e-02 2.760125789791345596e-03 3.768740221858024597e-03 -2.450754307210445404e-02 -2.805492095649242401e-02 3.966613858938217163e-02 -7.782956119626760483e-03 1.070895604789257050e-02 -1.080713141709566116e-02 -4.205562174320220947e-03
4.890000000000000000e+02 -1.146055664867162704e-02 7.241727318614721298e-03 2.605718746781349182e-02 2.811670303344726562e-03 -3.023465350270271301e-02 -4.764551296830177307e-03 -3.566446155309677124e-02 -1.294303778558969498e-02 -1.101321913301944733e-02 -6.206155940890312195e-02 1.208917330950498581e-02 -1.197784673422574997e-02
4.900000000000000000e+02 -2.308358438313007355e-02 1.936388947069644928e-02 2.705902047455310822e-02 -1.391577301546931267e-03 -6.355298310518264771e-02 3.007403388619422913e-02 -3.112978860735893250e-02 -5.883761867880821228e-02 5.956408102065324783e-03 -4.625159502029418945e-02 1.143661886453628540e-02 -1.901489333249628544e-03
4.910000000000000000e+02 -3.356274589896202087e-02 3.260579705238342285e-02 2.540391869843006134e-02 -1.128118485212326050e-03 -9.306425601243972778e-02 2.893643639981746674e-02 -3.232420608401298523e-02 -5.350242834538221359e-03 1.915453001856803894e-02 4.312733560800552368e-02 1.517080608755350113e-02 4.428438376635313034e-03
4.920000000000000000e+02 -4.322640597820281982e-02 4.556345939636230469e-02 1.021740026772022247e-02 -6.068201619200408459e-04 -6.976898014545440674e-02 2.241912484169006348e-02 3.113082423806190491e-02 2.475445345044136047e-02 -1.065375935286283493e-02 5.469171702861785889e-02 -2.833960810676217079e-03 3.078876761719584465e-03
4.930000000000000000e+02 -5.074250325560569763e-02 5.834744870662689209e-02 -8.440554141998291016e-03 -4.065798420924693346e-04 -3.494302928447723389e-02 1.481962855905294418e-02 6.142792105674743652e-02 3.165106847882270813e-02 -1.610954664647579193e-02 5.529055837541818619e-03 -9.026872925460338593e-03 1.666605286300182343e-02
4.940000000000000000e+02 -5.556764081120491028e-02 7.029515504837036133e-02 -3.135573863983154297e-02 -6.561549962498247623e-04 1.720301620662212372e-02 3.732643788680434227e-03 4.748557507991790771e-02 2.351973764598369598e-02 1.329596526920795441e-02 -4.540199413895606995e-02 -3.602317301556468010e-03 8.928237482905387878e-03
4.950000000000000000e+02 -5.887562781572341919e-02 7.505477964878082275e-02 -5.294637382030487061e-02 -8.809419348835945129e-03 5.774734169244766235e-02 -6.337650120258331299e-03 -1.575762033462524414e-02 -1.846246793866157532e-02 4.932149127125740051e-02 6.501049268990755081e-03 -2.117462269961833954e-02 -3.883520513772964478e-02
4.960000000000000000e+02 -6.004616245627403259e-02 7.877768576145172119e-02 -5.323248729109764099e-02 -1.437062863260507584e-02 6.474904716014862061e-02 -1.184412278234958649e-02 -3.332226723432540894e-02 -3.547616302967071533e-02 -1.172621734440326691e-02 5.848246160894632339e-03 3.797645121812820435e-02 -1.535900519229471684e-04
4.970000000000000000e+02 -6.040151044726371765e-02 8.158273994922637939e-02 -4.444553703069686890e-02 -1.585350744426250458e-02 5.619484186172485352e-02 -1.266624499112367630e-02 -3.392218798398971558e-02 -2.762252278625965118e-02 -6.889590620994567871e-02 -1.124365068972110748e-02 -8.567457087337970734e-03 1.932414621114730835e-02
4.980000000000000000e+02 -5.929297581315040588e-02 8.243779093027114868e-02 -3.652244433760643005e-02 -1.563462615013122559e-02 4.044238105416297913e-02 -5.531582050025463104e-03 -5.228505935519933701e-03 -1.262235082685947418e-02 -1.475975289940834045e-02 5.320405121892690659e-03 -1.193230226635932922e-02 2.277928777039051056e-02
4.990000000000000000e+02 -5.594474077224731445e-02 8.138608932495117188e-02 -2.586291171610355377e-02 -1.272911857813596725e-02 1.007127389311790466e-02 1.151725067757070065e-03 1.658246479928493500e-02 1.728024706244468689e-02 5.490434542298316956e-02 6.942491512745618820e-03 1.105366460978984833e-02 -8.459901437163352966e-03
5.000000000000000000e+02 -5.040661990642547607e-02 7.863003760576248169e-02 -9.461169131100177765e-03 -9.966225363314151764e-03 -3.285073488950729370e-02 1.738474005833268166e-03 1.221028901636600494e-02 3.278466314077377319e-02 2.949946746230125427e-02 6.284253904595971107e-04 4.061071667820215225e-03 -2.010751515626907349e-02
5.010000000000000000e+02 -4.279193282127380371e-02 7.452454417943954468e-02 1.027083396911621094e-02 -6.361304316669702530e-03 -6.814489513635635376e-02 4.063158296048641205e-03 -1.850477652624249458e-03 3.882898017764091492e-02 -8.713686466217041016e-02 -6.899306084960699081e-03 -4.875606857240200043e-03 -4.542078822851181030e-02
5.020000000000000000e+02 -3.639758005738258362e-02 6.865286082029342651e-02 2.363494597375392914e-02 1.245332532562315464e-03 -7.179587334394454956e-02 2.002637833356857300e-02 -1.921124197542667389e-02 -1.651025749742984772e-02 -3.894668072462081909e-02 -1.577854529023170471e-02 -2.899210527539253235e-02 4.077093675732612610e-02
5.030000000000000000e+02 -3.110694698989391327e-02 6.136057153344154358e-02 3.322586044669151306e-02 7.488420233130455017e-03 -5.413014441728591919e-02 1.833182014524936676e-02 -6.424033548682928085e-03 -3.351640701293945312e-02 1.225429400801658630e-01 -4.276311025023460388e-03 2.465180493891239166e-02 1.220830902457237244e-02
5.040000000000000000e+02 -2.591190300881862640e-02 5.300477519631385803e-02 4.137624055147171021e-02 1.194670610129833221e-02 -2.117991633713245392e-02 1.069805864244699478e-02 1.641232520341873169e-02 -2.968433313071727753e-02 7.967103272676467896e-02 1.551054697483778000e-02 1.957865618169307709e-02 -3.261934220790863037e-02
5.050000000000000000e+02 -2.114372327923774719e-02 4.362922906875610352e-02 4.807873442769050598e-02 8.325915783643722534e-03 2.056169509887695312e-02 -1.498793810606002808e-02 5.018772184848785400e-02 6.461950484663248062e-03 -1.009129881858825684e-01 1.222830917686223984e-02 -2.087586931884288788e-02 5.437130853533744812e-02
5.060000000000000000e+02 -1.687006652355194092e-02 3.534037619829177856e-02 4.555033892393112183e-02 6.578618660569190979e-03 4.508072882890701294e-02 -2.619475312530994415e-02 -3.415863262489438057e-03 2.199238166213035583e-02 -2.886755391955375671e-02 1.042581815272569656e-02 -2.838569227606058121e-03 4.241714626550674438e-02
5.070000000000000000e+02 -1.293439604341983795e-02 2.792419679462909698e-02 4.055334255099296570e-02 6.376372650265693665e-03 6.271040439605712891e-02 -2.208852209150791168e-02 -4.029842466115951538e-02 6.022569723427295685e-03 3.663393482565879822e-02 -4.928703419864177704e-03 1.065508555620908737e-02 -1.099898517131805420e-01
5.080000000000000000e+02 -9.304867126047611237e-03 2.043169736862182617e-02 3.171043097972869873e-02 3.922503441572189331e-03 5.782061815261840820e-02 -2.225396968424320221e-02 -2.646059170365333557e-02 9.056512266397476196e-03 1.646876044105738401e-04 -2.487985650077462196e-03 3.939866088330745697e-03 3.854789538308978081e-03
5.090000000000000000e+02 -5.890071857720613480e-03 1.337707508355379105e-02 2.038978040218353271e-02 3.339897608384490013e-03 4.234329983592033386e-02 -1.450507622212171555e-02 8.210806176066398621e-03 2.065633237361907959e-02 -4.011616855859756470e-02 -2.186634205281734467e-02 -1.036851108074188232e-02 5.054284632205963135e-02
5.100000000000000000e+02 -3.521596314385533333e-03 6.599891465157270432e-03 8.284535259008407593e-03 1.771600916981697083e-03 2.181759104132652283e-02 -7.560215424746274948e-03 4.006050527095794678e-02 1.379497628659009933e-02 -2.360418252646923065e-02 -1.368849631398916245e-02 -1.084859203547239304e-02 3.689758107066154480e-02
5.110000000000000000e+02 -1.207267283461987972e-03 -1.529637120256666094e-05 -4.087060224264860153e-03 1.873414876172319055e-04 -6.726065766997635365e-04 1.401417684974148870e-04 7.397170364856719971e-02 4.042032232973724604e-04 -4.816208034753799438e-03 -2.067432214971631765e-04 -1.111220754683017731e-02 -6.292721373029053211e-04


==> dat/JacobianSingularVal.dat <==
0.000000000000000000e+00 1.989828515625000000e+04 7.190703125000000000e+03 6.109536132812500000e+03
1.000000000000000000e+00 1.035347460937500000e+04 3.463239746093750000e+03 2.899767089843750000e+03
2.000000000000000000e+00 7.184637207031250000e+03 2.263607666015625000e+03 1.706953369140625000e+03
3.000000000000000000e+00 5.296010253906250000e+03 1.599598266601562500e+03 1.388364013671875000e+03
4.000000000000000000e+00 3.996882568359375000e+03 1.348111938476562500e+03 1.038279541015625000e+03
5.000000000000000000e+00 3.050274658203125000e+03 1.023867248535156250e+03 8.310336303710937500e+02
6.000000000000000000e+00 2.708357421875000000e+03 9.302067871093750000e+02 7.133872070312500000e+02
7.000000000000000000e+00 2.365143066406250000e+03 8.263061523437500000e+02 6.479520874023437500e+02
8.000000000000000000e+00 2.224540527343750000e+03 7.095797119140625000e+02 6.349461059570312500e+02
9.000000000000000000e+00 1.894000610351562500e+03 6.295228881835937500e+02 5.325625610351562500e+02
1.000000000000000000e+01 1.801163330078125000e+03 5.506416015625000000e+02 4.769354248046875000e+02
1.100000000000000000e+01 1.523783081054687500e+03 4.682923889160156250e+02 4.408973999023437500e+02
1.200000000000000000e+01 1.405160644531250000e+03 4.146490783691406250e+02 3.927803344726562500e+02
1.300000000000000000e+01 1.252975341796875000e+03 3.777127685546875000e+02 3.532348022460937500e+02
1.400000000000000000e+01 1.074479736328125000e+03 3.539000549316406250e+02 3.386153564453125000e+02
1.500000000000000000e+01 1.023976867675781250e+03 3.358704528808593750e+02 3.151898193359375000e+02
1.600000000000000000e+01 9.337830810546875000e+02 3.147153625488281250e+02 2.847017517089843750e+02
1.700000000000000000e+01 8.640801391601562500e+02 2.878377990722656250e+02 2.642155151367187500e+02
1.800000000000000000e+01 8.551315917968750000e+02 2.770530090332031250e+02 2.497832183837890625e+02
1.900000000000000000e+01 8.223389282226562500e+02 2.327146453857421875e+02 2.350258026123046875e+02
2.000000000000000000e+01 7.168436889648437500e+02 2.295039978027343750e+02 2.199245147705078125e+02
2.100000000000000000e+01 6.941443481445312500e+02 2.182402343750000000e+02 2.103117828369140625e+02
2.200000000000000000e+01 6.884909667968750000e+02 1.717838745117187500e+02 1.938334808349609375e+02
2.300000000000000000e+01 6.476084594726562500e+02 1.690203857421875000e+02 1.836916198730468750e+02
2.400000000000000000e+01 5.983345336914062500e+02 1.619126281738281250e+02 1.752575836181640625e+02
2.500000000000000000e+01 5.767251586914062500e+02 1.524730529785156250e+02 1.619080352783203125e+02
2.600000000000000000e+01 5.004027099609375000e+02 1.475806884765625000e+02 1.600718994140625000e+02
2.700000000000000000e+01 4.955493774414062500e+02 1.306324768066406250e+02 1.543759613037109375e+02
2.800000000000000000e+01 4.776685791015625000e+02 1.284822540283203125e+02 1.458416442871093750e+02
2.900000000000000000e+01 4.481530456542968750e+02 1.190079574584960938e+02 1.397306213378906250e+02
3.000000000000000000e+01 4.312163696289062500e+02 1.090319442749023438e+02 1.263647155761718750e+02
3.100000000000000000e+01 3.820353088378906250e+02 9.835545349121093750e+01 1.221360244750976562e+02
3.200000000000000000e+01 3.480344848632812500e+02 9.246986389160156250e+01 1.192413558959960938e+02
3.300000000000000000e+01 3.397757263183593750e+02 8.931378936767578125e+01 1.070216140747070312e+02
3.400000000000000000e+01 3.304312438964843750e+02 7.991990661621093750e+01 1.024378662109375000e+02
3.500000000000000000e+01 3.148962097167968750e+02 7.784252929687500000e+01 9.765622711181640625e+01
3.600000000000000000e+01 2.988086242675781250e+02 7.249111938476562500e+01 9.336478424072265625e+01
3.700000000000000000e+01 2.842456054687500000e+02 7.131809234619140625e+01 9.230068969726562500e+01
3.800000000000000000e+01 2.673760986328125000e+02 6.683167266845703125e+01 8.690419006347656250e+01
3.900000000000000000e+01 2.572437438964843750e+02 6.420751953125000000e+01 8.223230743408203125e+01
4.000000000000000000e+01 2.518549194335937500e+02 6.124138259887695312e+01 8.134911346435546875e+01
4.100000000000000000e+01 2.439416046142578125e+02 5.880769729614257812e+01 8.058129119873046875e+01
4.200000000000000000e+01 2.330139160156250000e+02 5.690421295166015625e+01 7.788882446289062500e+01
4.300000000000000000e+01 2.189930114746093750e+02 5.626110458374023438e+01 7.534000396728515625e+01
4.400000000000000000e+01 2.117013092041015625e+02 5.018783950805664062e+01 7.038388061523437500e+01
4.500000000000000000e+01 2.078997039794921875e+02 4.838942718505859375e+01 6.853931427001953125e+01
4.600000000000000000e+01 2.005603942871093750e+02 4.716378784179687500e+01 6.526679229736328125e+01
4.700000000000000000e+01 1.957870025634765625e+02 4.661997985839843750e+01 6.485450744628906250e+01
4.800000000000000000e+01 1.773410491943359375e+02 4.322161865234375000e+01 6.332725524902343750e+01
4.900000000000000000e+01 1.751476287841796875e+02 3.980365753173828125e+01 6.231655502319335938e+01
5.000000000000000000e+01 1.550198669433593750e+02 3.858599853515625000e+01 5.727158355712890625e+01
5.100000000000000000e+01 1.522611694335937500e+02 3.518283462524414062e+01 5.540266036987304688e+01
5.200000000000000000e+01 1.485278015136718750e+02 3.487312698364257812e+01 5.418512344360351562e+01
5.300000000000000000e+01 1.425267639160156250e+02 3.449694061279296875e+01 5.117085266113281250e+01
5.400000000000000000e+01 1.424170837402343750e+02 3.314767456054687500e+01 4.901092910766601562e+01
5.500000000000000000e+01 1.320646514892578125e+02 3.210701751708984375e+01 4.838009643554687500e+01
5.600000000000000000e+01 1.283517456054687500e+02 3.118044090270996094e+01 4.769295883178710938e+01
5.700000000000000000e+01 1.207835845947265625e+02 3.027312278747558594e+01 4.432884597778320312e+01
5.800000000000000000e+01 1.181991577148437500e+02 2.970412254333496094e+01 4.381163787841796875e+01
5.900000000000000000e+01 1.129256134033203125e+02 2.842575263977050781e+01 4.267341232299804688e+01
6.000000000000000000e+01 1.113883590698242188e+02 2.585974693298339844e+01 4.225032806396484375e+01
6.100000000000000000e+01 1.063990402221679688e+02 2.486512756347656250e+01 4.047790145874023438e+01
6.200000000000000000e+01 1.048385620117187500e+02 2.414575767517089844e+01 3.925462722778320312e+01
6.300000000000000000e+01 1.013327560424804688e+02 2.330022621154785156e+01 3.887110519409179688e+01
6.400000000000000000e+01 9.854704284667968750e+01 2.277165031433105469e+01 3.859486770629882812e+01
6.500000000000000000e+01 9.391725921630859375e+01 2.204239273071289062e+01 3.686294555664062500e+01
6.600000000000000000e+01 9.315945434570312500e+01 2.149841499328613281e+01 3.628818893432617188e+01
6.700000000000000000e+01 9.090035247802734375e+01 2.065092468261718750e+01 3.579999160766601562e+01
6.800000000000000000e+01 8.997988128662109375e+01 2.021973609924316406e+01 3.397626876831054688e+01
6.900000000000000000e+01 8.384590911865234375e+01 1.991865158081054688e+01 3.303118515014648438e+01
7.000000000000000000e+01 7.942523193359375000e+01 1.910052680969238281e+01 3.155703544616699219e+01
7.100000000000000000e+01 7.495352172851562500e+01 1.808797645568847656e+01 3.154352378845214844e+01
7.200000000000000000e+01 7.445930480957031250e+01 1.758484268188476562e+01 3.000310897827148438e+01
7.300000000000000000e+01 7.234384918212890625e+01 1.687269783020019531e+01 2.978299903869628906e+01
7.400000000000000000e+01 6.960400390625000000e+01 1.659667205810546875e+01 2.853923416137695312e+01
7.500000000000000000e+01 6.755001068115234375e+01 1.620904922485351562e+01 2.743528747558593750e+01
7.600000000000000000e+01 6.651338195800781250e+01 1.608864212036132812e+01 2.719894790649414062e+01
7.700000000000000000e+01 6.390213012695312500e+01 1.564576053619384766e+01 2.649088859558105469e+01
7.800000000000000000e+01 6.277728271484375000e+01 1.541616725921630859e+01 2.561641693115234375e+01
7.900000000000000000e+01 6.183333206176757812e+01 1.405994892120361328e+01 2.478540992736816406e+01
8.000000000000000000e+01 6.028887939453125000e+01 1.373187923431396484e+01 2.475125694274902344e+01
8.100000000000000000e+01 5.837456130981445312e+01 1.358137798309326172e+01 2.388849639892578125e+01
8.200000000000000000e+01 5.674928283691406250e+01 1.322088527679443359e+01 2.323727989196777344e+01
8.300000000000000000e+01 5.326313781738281250e+01 1.305083751678466797e+01 2.279561424255371094e+01
8.400000000000000000e+01 5.198271179199218750e+01 1.249217796325683594e+01 2.255925941467285156e+01
8.500000000000000000e+01 4.969131469726562500e+01 1.198791122436523438e+01 2.184684753417968750e+01
8.600000000000000000e+01 4.808401870727539062e+01 1.178808403015136719e+01 2.166647338867187500e+01
8.700000000000000000e+01 4.663211059570312500e+01 1.149001026153564453e+01 2.128404808044433594e+01
8.800000000000000000e+01 4.576409530639648438e+01 1.099498558044433594e+01 2.083109092712402344e+01
8.900000000000000000e+01 4.392281341552734375e+01 1.060738945007324219e+01 2.048560714721679688e+01
9.000000000000000000e+01 4.305101776123046875e+01 1.030079269409179688e+01 2.007739257812500000e+01
9.100000000000000000e+01 4.266239166259765625e+01 1.005832672119140625e+01 1.985847091674804688e+01
9.200000000000000000e+01 4.165050125122070312e+01 9.860435485839843750e+00 1.941750335693359375e+01
9.300000000000000000e+01 4.072515106201171875e+01 9.663375854492187500e+00 1.914416313171386719e+01
9.400000000000000000e+01 3.976975631713867188e+01 9.578202247619628906e+00 1.894917297363281250e+01
9.500000000000000000e+01 3.847835540771484375e+01 9.300625801086425781e+00 1.807420158386230469e+01
9.600000000000000000e+01 3.721484756469726562e+01 9.083506584167480469e+00 1.769990158081054688e+01
9.700000000000000000e+01 3.707825851440429688e+01 8.865389823913574219e+00 1.723587799072265625e+01
9.800000000000000000e+01 3.675270080566406250e+01 8.696232795715332031e+00 1.710108184814453125e+01
9.900000000000000000e+01 3.564706039428710938e+01 8.568137168884277344e+00 1.671860694885253906e+01
1.000000000000000000e+02 3.521448516845703125e+01 8.202029228210449219e+00 1.645396614074707031e+01
1.010000000000000000e+02 3.406436538696289062e+01 8.145609855651855469e+00 1.634441566467285156e+01
1.020000000000000000e+02 3.326410293579101562e+01 8.037388801574707031e+00 1.605316352844238281e+01
1.030000000000000000e+02 3.242001724243164062e+01 7.861454486846923828e+00 1.578735828399658203e+01
1.040000000000000000e+02 3.058832550048828125e+01 7.685241699218750000e+00 1.555021381378173828e+01
1.050000000000000000e+02 3.012169075012207031e+01 7.505297660827636719e+00 1.538822364807128906e+01
1.060000000000000000e+02 2.962982368469238281e+01 7.451796054840087891e+00 1.498742103576660156e+01
1.070000000000000000e+02 2.897634506225585938e+01 7.185123443603515625e+00 1.446097850799560547e+01
1.080000000000000000e+02 2.811418342590332031e+01 6.975256919860839844e+00 1.422184371948242188e+01
1.090000000000000000e+02 2.740434837341308594e+01 6.883154869079589844e+00 1.404190254211425781e+01
1.100000000000000000e+02 2.688955116271972656e+01 6.648181915283203125e+00 1.396925258636474609e+01
1.110000000000000000e+02 2.550445365905761719e+01 6.427597045898437500e+00 1.363139533996582031e+01
1.120000000000000000e+02 2.490814208984375000e+01 6.324580192565917969e+00 1.359582614898681641e+01
1.130000000000000000e+02 2.441842651367187500e+01 6.314269542694091797e+00 1.319172954559326172e+01
1.140000000000000000e+02 2.409425735473632812e+01 6.192030906677246094e+00 1.297222328186035156e+01
1.150000000000000000e+02 2.353891944885253906e+01 6.104076862335205078e+00 1.275638103485107422e+01
1.160000000000000000e+02 2.320126914978027344e+01 5.979032516479492188e+00 1.253412914276123047e+01
1.170000000000000000e+02 2.299830436706542969e+01 5.912672042846679688e+00 1.230985736846923828e+01
1.180000000000000000e+02 2.237437629699707031e+01 5.666695594787597656e+00 1.211153030395507812e+01
1.190000000000000000e+02 2.185988616943359375e+01 5.551918506622314453e+00 1.202390289306640625e+01
1.200000000000000000e+02 2.148967933654785156e+01 5.363154411315917969e+00 1.161434268951416016e+01
1.210000000000000000e+02 2.136835098266601562e+01 5.311071872711181641e+00 1.153206157684326172e+01
1.220000000000000000e+02 2.074551963806152344e+01 5.160680770874023438e+00 1.151703739166259766e+01
1.230000000000000000e+02 2.030546760559082031e+01 5.133518695831298828e+00 1.138292217254638672e+01
1.240000000000000000e+02 1.977242469787597656e+01 4.953345775604248047e+00 1.130076026916503906e+01
1.250000000000000000e+02 1.949673271179199219e+01 4.858107089996337891e+00 1.098526382446289062e+01
1.260000000000000000e+02 1.920052528381347656e+01 4.674125671386718750e+00 1.087788009643554688e+01
1.270000000000000000e+02 1.884087753295898438e+01 4.591903686523437500e+00 1.053079986572265625e+01
1.280000000000000000e+02 1.869498634338378906e+01 4.539956569671630859e+00 1.031641101837158203e+01
1.290000000000000000e+02 1.831770706176757812e+01 4.459703445434570312e+00 1.007143878936767578e+01
1.300000000000000000e+02 1.771557807922363281e+01 4.356489658355712891e+00 9.987718582153320312e+00
1.310000000000000000e+02 1.747863769531250000e+01 4.334833145141601562e+00 9.952497482299804688e+00
1.320000000000000000e+02 1.744311714172363281e+01 4.304994106292724609e+00 9.781229972839355469e+00
1.330000000000000000e+02 1.682986640930175781e+01 4.251437187194824219e+00 9.497314453125000000e+00
1.340000000000000000e+02 1.640316772460937500e+01 4.164342880249023438e+00 9.225026130676269531e+00
1.350000000000000000e+02 1.615779876708984375e+01 4.051403999328613281e+00 9.139120101928710938e+00
1.360000000000000000e+02 1.589852046966552734e+01 4.021173000335693359e+00 8.961252212524414062e+00
1.370000000000000000e+02 1.568847751617431641e+01 3.957716464996337891e+00 8.815269470214843750e+00
1.380000000000000000e+02 1.546259117126464844e+01 3.902061223983764648e+00 8.762967109680175781e+00
1.390000000000000000e+02 1.531093978881835938e+01 3.869246244430541992e+00 8.464396476745605469e+00
1.400000000000000000e+02 1.520306015014648438e+01 3.748674392700195312e+00 8.281893730163574219e+00
1.410000000000000000e+02 1.465678024291992188e+01 3.716881036758422852e+00 8.199687004089355469e+00
1.420000000000000000e+02 1.451815509796142578e+01 3.698399782180786133e+00 8.089373588562011719e+00
1.430000000000000000e+02 1.435540008544921875e+01 3.562816143035888672e+00 7.991001129150390625e+00
1.440000000000000000e+02 1.419247341156005859e+01 3.524811029434204102e+00 7.861310958862304688e+00
1.450000000000000000e+02 1.399645996093750000e+01 3.452726840972900391e+00 7.808484077453613281e+00
1.460000000000000000e+02 1.390284538269042969e+01 3.383518218994140625e+00 7.730082988739013672e+00
1.470000000000000000e+02 1.368138599395751953e+01 3.362185955047607422e+00 7.654430389404296875e+00
1.480000000000000000e+02 1.353621196746826172e+01 3.285476922988891602e+00 7.612868309020996094e+00
1.490000000000000000e+02 1.308674812316894531e+01 3.255402803421020508e+00 7.469704151153564453e+00
1.500000000000000000e+02 1.300935935974121094e+01 3.205403566360473633e+00 7.406312942504882812e+00
1.510000000000000000e+02 1.275766849517822266e+01 3.113874673843383789e+00 7.387810230255126953e+00
1.520000000000000000e+02 1.261610126495361328e+01 3.090667486190795898e+00 7.279333114624023438e+00
1.530000000000000000e+02 1.245445442199707031e+01 3.026357889175415039e+00 7.197855472564697266e+00
1.540000000000000000e+02 1.217975616455078125e+01 2.986933708190917969e+00 7.131530761718750000e+00
1.550000000000000000e+02 1.208578586578369141e+01 2.970165014266967773e+00 7.021548748016357422e+00
1.560000000000000000e+02 1.170029354095458984e+01 2.953802108764648438e+00 6.922746658325195312e+00
1.570000000000000000e+02 1.161828517913818359e+01 2.880048036575317383e+00 6.828730583190917969e+00
1.580000000000000000e+02 1.144407653808593750e+01 2.864199399948120117e+00 6.741881847381591797e+00
1.590000000000000000e+02 1.133208751678466797e+01 2.861527681350708008e+00 6.655127048492431641e+00
1.600000000000000000e+02 1.108824348449707031e+01 2.827109575271606445e+00 6.598858356475830078e+00
1.610000000000000000e+02 1.085719680786132812e+01 2.745128154754638672e+00 6.581479072570800781e+00
1.620000000000000000e+02 1.075199031829833984e+01 2.728143930435180664e+00 6.527182579040527344e+00
1.630000000000000000e+02 1.059184169769287109e+01 2.663717508316040039e+00 6.463848590850830078e+00
1.640000000000000000e+02 1.043046379089355469e+01 2.639348268508911133e+00 6.328368186950683594e+00
1.650000000000000000e+02 1.039978218078613281e+01 2.562589406967163086e+00 6.279103755950927734e+00
1.660000000000000000e+02 1.020393943786621094e+01 2.517556905746459961e+00 6.186544418334960938e+00
1.670000000000000000e+02 9.857172966003417969e+00 2.505012035369873047e+00 6.111823081970214844e+00
1.680000000000000000e+02 9.762949943542480469e+00 2.432441473007202148e+00 6.016442298889160156e+00
1.690000000000000000e+02 9.589026451110839844e+00 2.413824319839477539e+00 6.001567363739013672e+00
1.700000000000000000e+02 9.558069229125976562e+00 2.361554384231567383e+00 5.879602432250976562e+00
1.710000000000000000e+02 9.479033470153808594e+00 2.318029880523681641e+00 5.818566322326660156e+00
1.720000000000000000e+02 9.381573677062988281e+00 2.293651342391967773e+00 5.748282432556152344e+00
1.730000000000000000e+02 9.184790611267089844e+00 2.267674684524536133e+00 5.718668937683105469e+00
1.740000000000000000e+02 9.080471038818359375e+00 2.251132965087890625e+00 5.663861751556396484e+00
1.750000000000000000e+02 8.846001625061035156e+00 2.212729930877685547e+00 5.573930263519287109e+00
1.760000000000000000e+02 8.716434478759765625e+00 2.203043460845947266e+00 5.538607597351074219e+00
1.770000000000000000e+02 8.447683334350585938e+00 2.158245801925659180e+00 5.523656368255615234e+00
1.780000000000000000e+02 8.357334136962890625e+00 2.138182878494262695e+00 5.445194244384765625e+00
1.790000000000000000e+02 8.245778083801269531e+00 2.106416702270507812e+00 5.403822422027587891e+00
1.800000000000000000e+02 8.122585296630859375e+00 2.075808286666870117e+00 5.333579540252685547e+00
1.810000000000000000e+02 8.026751518249511719e+00 2.009604454040527344e+00 5.269344329833984375e+00
1.820000000000000000e+02 7.895787239074707031e+00 2.002061843872070312e+00 5.246694087982177734e+00
1.830000000000000000e+02 7.873365879058837891e+00 1.966037869453430176e+00 5.181801795959472656e+00
1.840000000000000000e+02 7.730085849761962891e+00 1.951851010322570801e+00 5.161364078521728516e+00
1.850000000000000000e+02 7.658037185668945312e+00 1.914991259574890137e+00 5.126678943634033203e+00
1.860000000000000000e+02 7.411983489990234375e+00 1.877597808837890625e+00 5.082364082336425781e+00
1.870000000000000000e+02 7.305890083312988281e+00 1.851082086563110352e+00 5.048483371734619141e+00
1.880000000000000000e+02 7.250478267669677734e+00 1.835459113121032715e+00 4.967031955718994141e+00
1.890000000000000000e+02 7.210512638092041016e+00 1.818163871765136719e+00 4.884057998657226562e+00
1.900000000000000000e+02 7.122650146484375000e+00 1.809632420539855957e+00 4.864671707153320312e+00
1.910000000000000000e+02 7.112957000732421875e+00 1.799649477005004883e+00 4.823507308959960938e+00
1.920000000000000000e+02 7.061911106109619141e+00 1.767027378082275391e+00 4.777886390686035156e+00
1.930000000000000000e+02 6.973245143890380859e+00 1.748966455459594727e+00 4.743454456329345703e+00
1.940000000000000000e+02 6.799854278564453125e+00 1.738367676734924316e+00 4.688063621520996094e+00
1.950000000000000000e+02 6.747180461883544922e+00 1.693383693695068359e+00 4.627102851867675781e+00
1.960000000000000000e+02 6.647836685180664062e+00 1.688280105590820312e+00 4.612330436706542969e+00
1.970000000000000000e+02 6.614489555358886719e+00 1.672296404838562012e+00 4.465759754180908203e+00
1.980000000000000000e+02 6.522013187408447266e+00 1.649628996849060059e+00 4.415960788726806641e+00
1.990000000000000000e+02 6.445084571838378906e+00 1.641655921936035156e+00 4.366745471954345703e+00
2.000000000000000000e+02 6.409288883209228516e+00 1.609468460083007812e+00 4.313302040100097656e+00
2.010000000000000000e+02 6.348450183868408203e+00 1.590820670127868652e+00 4.268292903900146484e+00
2.020000000000000000e+02 6.344050407409667969e+00 1.573146104812622070e+00 4.243558406829833984e+00
2.030000000000000000e+02 6.268525123596191406e+00 1.547427535057067871e+00 4.204013824462890625e+00
2.040000000000000000e+02 6.197234153747558594e+00 1.534190893173217773e+00 4.098174571990966797e+00
2.050000000000000000e+02 6.123247623443603516e+00 1.525739192962646484e+00 4.062183380126953125e+00
2.060000000000000000e+02 6.112858295440673828e+00 1.501388072967529297e+00 3.980664491653442383e+00
2.070000000000000000e+02 5.977153778076171875e+00 1.499493837356567383e+00 3.944211483001708984e+00
2.080000000000000000e+02 5.915687084197998047e+00 1.473408699035644531e+00 3.856990098953247070e+00
2.090000000000000000e+02 5.863012790679931641e+00 1.447513103485107422e+00 3.850304126739501953e+00
2.100000000000000000e+02 5.839540958404541016e+00 1.433540105819702148e+00 3.807061910629272461e+00
2.110000000000000000e+02 5.790917396545410156e+00 1.420756936073303223e+00 3.783100843429565430e+00
2.120000000000000000e+02 5.744843482971191406e+00 1.418334364891052246e+00 3.723543882369995117e+00
2.130000000000000000e+02 5.700880527496337891e+00 1.373784780502319336e+00 3.696299791336059570e+00
2.140000000000000000e+02 5.628115653991699219e+00 1.361321330070495605e+00 3.666012048721313477e+00
2.150000000000000000e+02 5.578098773956298828e+00 1.348859071731567383e+00 3.608830451965332031e+00
2.160000000000000000e+02 5.528486251831054688e+00 1.333498358726501465e+00 3.571888446807861328e+00
2.170000000000000000e+02 5.428619384765625000e+00 1.321514129638671875e+00 3.556011199951171875e+00
2.180000000000000000e+02 5.404255867004394531e+00 1.308214426040649414e+00 3.496883153915405273e+00
2.190000000000000000e+02 5.359712600708007812e+00 1.297323942184448242e+00 3.457786560058593750e+00
2.200000000000000000e+02 5.233436107635498047e+00 1.290464401245117188e+00 3.416828870773315430e+00
2.210000000000000000e+02 5.171037673950195312e+00 1.278622627258300781e+00 3.397631645202636719e+00
2.220000000000000000e+02 5.154084682464599609e+00 1.263257861137390137e+00 3.392034053802490234e+00
2.230000000000000000e+02 5.092370033264160156e+00 1.252912402153015137e+00 3.388937711715698242e+00
2.240000000000000000e+02 5.008361816406250000e+00 1.242924213409423828e+00 3.316676855087280273e+00
2.250000000000000000e+02 4.993258476257324219e+00 1.240427374839782715e+00 3.299631834030151367e+00
2.260000000000000000e+02 4.940279006958007812e+00 1.216070890426635742e+00 3.263128995895385742e+00
2.270000000000000000e+02 4.899660587310791016e+00 1.210991382598876953e+00 3.213724374771118164e+00
2.280000000000000000e+02 4.872670650482177734e+00 1.206604003906250000e+00 3.205721139907836914e+00
2.290000000000000000e+02 4.811610221862792969e+00 1.192851901054382324e+00 3.189696073532104492e+00
2.300000000000000000e+02 4.784058570861816406e+00 1.181709170341491699e+00 3.159398794174194336e+00
2.310000000000000000e+02 4.692076683044433594e+00 1.170688509941101074e+00 3.123936653137207031e+00
2.320000000000000000e+02 4.637334346771240234e+00 1.168795824050903320e+00 3.078136444091796875e+00
2.330000000000000000e+02 4.614992618560791016e+00 1.158188104629516602e+00 3.074891328811645508e+00
2.340000000000000000e+02 4.579433917999267578e+00 1.146702766418457031e+00 3.048228740692138672e+00
2.350000000000000000e+02 4.526129722595214844e+00 1.133830666542053223e+00 3.013866186141967773e+00
2.360000000000000000e+02 4.516613960266113281e+00 1.124130725860595703e+00 2.983417034149169922e+00
2.370000000000000000e+02 4.491391181945800781e+00 1.119714260101318359e+00 2.977993726730346680e+00
2.380000000000000000e+02 4.428539276123046875e+00 1.108329653739929199e+00 2.944390773773193359e+00
2.390000000000000000e+02 4.370418071746826172e+00 1.104433417320251465e+00 2.916265249252319336e+00
2.400000000000000000e+02 4.324957370758056641e+00 1.095155000686645508e+00 2.888075113296508789e+00
2.410000000000000000e+02 4.269711971282958984e+00 1.083009600639343262e+00 2.874843597412109375e+00
2.420000000000000000e+02 4.226665973663330078e+00 1.078775286674499512e+00 2.846788644790649414e+00
2.430000000000000000e+02 4.191525936126708984e+00 1.071152806282043457e+00 2.810832262039184570e+00
2.440000000000000000e+02 4.143145084381103516e+00 1.067935585975646973e+00 2.758133172988891602e+00
2.450000000000000000e+02 4.080662727355957031e+00 1.047817111015319824e+00 2.739728689193725586e+00
2.460000000000000000e+02 4.062273502349853516e+00 1.039114236831665039e+00 2.734863996505737305e+00
2.470000000000000000e+02 4.019587993621826172e+00 1.031645059585571289e+00 2.700079441070556641e+00
2.480000000000000000e+02 3.966194391250610352e+00 1.025028944015502930e+00 2.657511472702026367e+00
2.490000000000000000e+02 3.941443681716918945e+00 1.017280101776123047e+00 2.617523193359375000e+00
2.500000000000000000e+02 3.907389879226684570e+00 1.003428578376770020e+00 2.603521823883056641e+00
2.510000000000000000e+02 3.850603342056274414e+00 1.001441001892089844e+00 2.597341537475585938e+00
2.520000000000000000e+02 3.833196878433227539e+00 9.899546504020690918e-01 2.576354265213012695e+00
2.530000000000000000e+02 3.812854766845703125e+00 9.859660863876342773e-01 2.552538156509399414e+00
2.540000000000000000e+02 3.750221967697143555e+00 9.804758429527282715e-01 2.541734218597412109e+00
2.550000000000000000e+02 3.739242792129516602e+00 9.699248075485229492e-01 2.522132873535156250e+00
2.560000000000000000e+02 3.690713882446289062e+00 9.650092720985412598e-01 2.490338325500488281e+00
2.570000000000000000e+02 3.627629995346069336e+00 9.513773918151855469e-01 2.474683284759521484e+00
2.580000000000000000e+02 3.570447444915771484e+00 9.483510851860046387e-01 2.458057165145874023e+00
2.590000000000000000e+02 3.528136491775512695e+00 9.271004199981689453e-01 2.427906513214111328e+00
2.600000000000000000e+02 3.482519388198852539e+00 9.192647933959960938e-01 2.400799036026000977e+00
2.610000000000000000e+02 3.447027921676635742e+00 9.136269092559814453e-01 2.388197422027587891e+00
2.620000000000000000e+02 3.435449361801147461e+00 8.921283483505249023e-01 2.352427005767822266e+00
2.630000000000000000e+02 3.395691871643066406e+00 8.818453550338745117e-01 2.345251560211181641e+00
2.640000000000000000e+02 3.373343467712402344e+00 8.803510069847106934e-01 2.327693223953247070e+00
2.650000000000000000e+02 3.357987165451049805e+00 8.757627606391906738e-01 2.302702903747558594e+00
2.660000000000000000e+02 3.313405752182006836e+00 8.663753271102905273e-01 2.272157430648803711e+00
2.670000000000000000e+02 3.281952381134033203e+00 8.572572469711303711e-01 2.242220163345336914e+00
2.680000000000000000e+02 3.228138685226440430e+00 8.545224666595458984e-01 2.232722759246826172e+00
2.690000000000000000e+02 3.218156099319458008e+00 8.469217419624328613e-01 2.232028722763061523e+00
2.700000000000000000e+02 3.172345399856567383e+00 8.403937220573425293e-01 2.219820022583007812e+00
2.710000000000000000e+02 3.153231382369995117e+00 8.350003361701965332e-01 2.200639963150024414e+00
2.720000000000000000e+02 3.127286434173583984e+00 8.218781948089599609e-01 2.195725679397583008e+00
2.730000000000000000e+02 3.083340406417846680e+00 8.176717758178710938e-01 2.169675350189208984e+00
2.740000000000000000e+02 3.050887107849121094e+00 8.144494295120239258e-01 2.142181396484375000e+00
2.750000000000000000e+02 3.036808490753173828e+00 8.020211458206176758e-01 2.123453378677368164e+00
2.760000000000000000e+02 3.019485712051391602e+00 7.969817519187927246e-01 2.112245082855224609e+00
2.770000000000000000e+02 2.976014137268066406e+00 7.880721688270568848e-01 2.104995727539062500e+00
2.780000000000000000e+02 2.967388391494750977e+00 7.801849842071533203e-01 2.077675580978393555e+00
2.790000000000000000e+02 2.944710016250610352e+00 7.651669383049011230e-01 2.069110870361328125e+00
2.800000000000000000e+02 2.907628774642944336e+00 7.592552304267883301e-01 2.056956052780151367e+00
2.810000000000000000e+02 2.879070758819580078e+00 7.535548806190490723e-01 2.015774726867675781e+00
2.820000000000000000e+02 2.864825010299682617e+00 7.529451847076416016e-01 2.003324747085571289e+00
2.830000000000000000e+02 2.856756210327148438e+00 7.455758452415466309e-01 1.975513696670532227e+00
2.840000000000000000e+02 2.822928905487060547e+00 7.349380850791931152e-01 1.969294428825378418e+00
2.850000000000000000e+02 2.779846429824829102e+00 7.263889312744140625e-01 1.958339095115661621e+00
2.860000000000000000e+02 2.772653818130493164e+00 7.252022027969360352e-01 1.954611063003540039e+00
2.870000000000000000e+02 2.751718521118164062e+00 7.191379070281982422e-01 1.931882381439208984e+00
2.880000000000000000e+02 2.731508016586303711e+00 7.122165560722351074e-01 1.906552791595458984e+00
2.890000000000000000e+02 2.688903808593750000e+00 7.029881477355957031e-01 1.886191368103027344e+00
2.900000000000000000e+02 2.671489477157592773e+00 6.981903314590454102e-01 1.875738382339477539e+00
2.910000000000000000e+02 2.647089242935180664e+00 6.940714716911315918e-01 1.853396296501159668e+00
2.920000000000000000e+02 2.642103195190429688e+00 6.913443803787231445e-01 1.846075773239135742e+00
2.930000000000000000e+02 2.633448362350463867e+00 6.726254224777221680e-01 1.831798672676086426e+00
2.940000000000000000e+02 2.595865964889526367e+00 6.705770492553710938e-01 1.820769071578979492e+00
2.950000000000000000e+02 2.561414718627929688e+00 6.647883057594299316e-01 1.790516853332519531e+00
2.960000000000000000e+02 2.556684017181396484e+00 6.587796807289123535e-01 1.775115966796875000e+00
2.970000000000000000e+02 2.541552066802978516e+00 6.533521413803100586e-01 1.761945247650146484e+00
2.980000000000000000e+02 2.529910802841186523e+00 6.519967913627624512e-01 1.750160455703735352e+00
2.990000000000000000e+02 2.510971784591674805e+00 6.467294692993164062e-01 1.738315105438232422e+00
3.000000000000000000e+02 2.478387832641601562e+00 6.412583589553833008e-01 1.727155208587646484e+00
3.010000000000000000e+02 2.457393407821655273e+00 6.365103721618652344e-01 1.716567516326904297e+00
3.020000000000000000e+02 2.446709394454956055e+00 6.283699274063110352e-01 1.706722140312194824e+00
3.030000000000000000e+02 2.431728601455688477e+00 6.257217526435852051e-01 1.679064393043518066e+00
3.040000000000000000e+02 2.404921531677246094e+00 6.218920946121215820e-01 1.671723008155822754e+00
3.050000000000000000e+02 2.393740892410278320e+00 6.136416792869567871e-01 1.650064945220947266e+00
3.060000000000000000e+02 2.390392780303955078e+00 6.064666509628295898e-01 1.629203081130981445e+00
3.070000000000000000e+02 2.374855041503906250e+00 6.033456325531005859e-01 1.619123578071594238e+00
3.080000000000000000e+02 2.347838163375854492e+00 5.992025136947631836e-01 1.609859108924865723e+00
3.090000000000000000e+02 2.329493761062622070e+00 5.977174639701843262e-01 1.595801949501037598e+00
3.100000000000000000e+02 2.314435482025146484e+00 5.937275886535644531e-01 1.577416062355041504e+00
3.110000000000000000e+02 2.293836593627929688e+00 5.885736346244812012e-01 1.575419902801513672e+00
3.120000000000000000e+02 2.278774499893188477e+00 5.862680077552795410e-01 1.565374612808227539e+00
3.130000000000000000e+02 2.248799562454223633e+00 5.782553553581237793e-01 1.541834592819213867e+00
3.140000000000000000e+02 2.240097045898437500e+00 5.728936791419982910e-01 1.526594042778015137e+00
3.150000000000000000e+02 2.231275320053100586e+00 5.720614194869995117e-01 1.512453913688659668e+00
3.160000000000000000e+02 2.220025539398193359e+00 5.706049799919128418e-01 1.502411246299743652e+00
3.170000000000000000e+02 2.214161157608032227e+00 5.615656375885009766e-01 1.487343549728393555e+00
3.180000000000000000e+02 2.194489479064941406e+00 5.592665672302246094e-01 1.479781508445739746e+00
3.190000000000000000e+02 2.177463293075561523e+00 5.540745854377746582e-01 1.469540715217590332e+00
3.200000000000000000e+02 2.167140722274780273e+00 5.473194122314453125e-01 1.457748651504516602e+00
3.210000000000000000e+02 2.162231922149658203e+00 5.444154739379882812e-01 1.447046875953674316e+00
3.220000000000000000e+02 2.144990444183349609e+00 5.388674736022949219e-01 1.425027847290039062e+00
3.230000000000000000e+02 2.131156682968139648e+00 5.353973507881164551e-01 1.421577453613281250e+00
3.240000000000000000e+02 2.110936641693115234e+00 5.344429016113281250e-01 1.403578042984008789e+00
3.250000000000000000e+02 2.107663393020629883e+00 5.289504528045654297e-01 1.396015048027038574e+00
3.260000000000000000e+02 2.100500106811523438e+00 5.201933979988098145e-01 1.390172600746154785e+00
3.270000000000000000e+02 2.065963268280029297e+00 5.176137685775756836e-01 1.382186532020568848e+00
3.280000000000000000e+02 2.063791275024414062e+00 5.125018358230590820e-01 1.367267608642578125e+00
3.290000000000000000e+02 2.054831266403198242e+00 5.089273452758789062e-01 1.359635829925537109e+00
3.300000000000000000e+02 2.039846897125244141e+00 5.040771961212158203e-01 1.348470807075500488e+00
3.310000000000000000e+02 2.019321441650390625e+00 5.030764937400817871e-01 1.341911196708679199e+00
3.320000000000000000e+02 2.010415554046630859e+00 5.016980171203613281e-01 1.332539319992065430e+00
3.330000000000000000e+02 2.006282567977905273e+00 4.969692528247833252e-01 1.318105459213256836e+00
3.340000000000000000e+02 1.983600020408630371e+00 4.905802905559539795e-01 1.312269330024719238e+00
3.350000000000000000e+02 1.970849752426147461e+00 4.876098334789276123e-01 1.298905253410339355e+00
3.360000000000000000e+02 1.962396025657653809e+00 4.861388802528381348e-01 1.294779062271118164e+00
3.370000000000000000e+02 1.947665691375732422e+00 4.806872308254241943e-01 1.288661718368530273e+00
3.380000000000000000e+02 1.938547968864440918e+00 4.781245589256286621e-01 1.281695008277893066e+00
3.390000000000000000e+02 1.919599890708923340e+00 4.725605249404907227e-01 1.270487427711486816e+00
3.400000000000000000e+02 1.889216303825378418e+00 4.707456529140472412e-01 1.256987571716308594e+00
3.410000000000000000e+02 1.882047653198242188e+00 4.668762981891632080e-01 1.247922897338867188e+00
3.420000000000000000e+02 1.865189790725708008e+00 4.649133384227752686e-01 1.242579698562622070e+00
3.430000000000000000e+02 1.851453423500061035e+00 4.620704650878906250e-01 1.233343124389648438e+00
3.440000000000000000e+02 1.829715371131896973e+00 4.566852450370788574e-01 1.223037958145141602e+00
3.450000000000000000e+02 1.822848916053771973e+00 4.530563652515411377e-01 1.205744147300720215e+00
3.460000000000000000e+02 1.802270650863647461e+00 4.431568980216979980e-01 1.200204968452453613e+00
3.470000000000000000e+02 1.793369889259338379e+00 4.422045350074768066e-01 1.188977360725402832e+00
3.480000000000000000e+02 1.787469625473022461e+00 4.396891593933105469e-01 1.182982683181762695e+00
3.490000000000000000e+02 1.763338327407836914e+00 4.358578622341156006e-01 1.176900267601013184e+00
3.500000000000000000e+02 1.745549917221069336e+00 4.298386871814727783e-01 1.157832264900207520e+00
3.510000000000000000e+02 1.728906035423278809e+00 4.272871911525726318e-01 1.148963928222656250e+00
3.520000000000000000e+02 1.703286767005920410e+00 4.253225624561309814e-01 1.144510269165039062e+00
3.530000000000000000e+02 1.697624087333679199e+00 4.247235059738159180e-01 1.130744457244873047e+00
3.540000000000000000e+02 1.671890854835510254e+00 4.178463816642761230e-01 1.123783111572265625e+00
3.550000000000000000e+02 1.660467028617858887e+00 4.130124151706695557e-01 1.118770718574523926e+00
3.560000000000000000e+02 1.643977165222167969e+00 4.114112854003906250e-01 1.106703400611877441e+00
3.570000000000000000e+02 1.631592392921447754e+00 4.062359631061553955e-01 1.102909922599792480e+00
3.580000000000000000e+02 1.626263737678527832e+00 4.053168296813964844e-01 1.099989175796508789e+00
3.590000000000000000e+02 1.597756624221801758e+00 3.993921577930450439e-01 1.081503152847290039e+00
3.600000000000000000e+02 1.594279289245605469e+00 3.932816386222839355e-01 1.073385477066040039e+00
3.610000000000000000e+02 1.573619604110717773e+00 3.892814517021179199e-01 1.066205501556396484e+00
3.620000000000000000e+02 1.546335220336914062e+00 3.873719274997711182e-01 1.064454913139343262e+00
3.630000000000000000e+02 1.539766073226928711e+00 3.853684067726135254e-01 1.044877171516418457e+00
3.640000000000000000e+02 1.530118584632873535e+00 3.815958499908447266e-01 1.030518889427185059e+00
3.650000000000000000e+02 1.509975790977478027e+00 3.775528073310852051e-01 1.025103807449340820e+00
3.660000000000000000e+02 1.498561263084411621e+00 3.748224973678588867e-01 1.021848440170288086e+00
3.670000000000000000e+02 1.478804349899291992e+00 3.727286756038665771e-01 1.019319653511047363e+00
3.680000000000000000e+02 1.470987319946289062e+00 3.673641383647918701e-01 1.007236838340759277e+00
3.690000000000000000e+02 1.460447192192077637e+00 3.664371669292449951e-01 9.997463822364807129e-01
3.700000000000000000e+02 1.450564265251159668e+00 3.637655079364776611e-01 9.943491816520690918e-01
3.710000000000000000e+02 1.440002322196960449e+00 3.609557151794433594e-01 9.870041012763977051e-01
3.720000000000000000e+02 1.428013205528259277e+00 3.588939607143402100e-01 9.833520054817199707e-01
3.730000000000000000e+02 1.415195226669311523e+00 3.565690517425537109e-01 9.745796322822570801e-01
3.740000000000000000e+02 1.405336856842041016e+00 3.527384400367736816e-01 9.686185121536254883e-01
3.750000000000000000e+02 1.391727089881896973e+00 3.489198386669158936e-01 9.656759500503540039e-01
3.760000000000000000e+02 1.373278141021728516e+00 3.437896370887756348e-01 9.647719860076904297e-01
3.770000000000000000e+02 1.360865950584411621e+00 3.416361510753631592e-01 9.571773409843444824e-01
3.780000000000000000e+02 1.347628831863403320e+00 3.386575579643249512e-01 9.455056786537170410e-01
3.790000000000000000e+02 1.339668869972229004e+00 3.308615386486053467e-01 9.384415149688720703e-01
3.800000000000000000e+02 1.327396869659423828e+00 3.285838663578033447e-01 9.281267523765563965e-01
3.810000000000000000e+02 1.316855788230895996e+00 3.251203894615173340e-01 9.244584441184997559e-01
3.820000000000000000e+02 1.305435299873352051e+00 3.232280313968658447e-01 9.117285013198852539e-01
3.830000000000000000e+02 1.295814871788024902e+00 3.225419223308563232e-01 9.007406830787658691e-01
3.840000000000000000e+02 1.282329201698303223e+00 3.189220726490020752e-01 8.955142498016357422e-01
3.850000000000000000e+02 1.277993917465209961e+00 3.143386542797088623e-01 8.815853595733642578e-01
3.860000000000000000e+02 1.268560171127319336e+00 3.110879659652709961e-01 8.726744651794433594e-01
3.870000000000000000e+02 1.261571288108825684e+00 3.083519041538238525e-01 8.656141757965087891e-01
3.880000000000000000e+02 1.250503897666931152e+00 3.037527501583099365e-01 8.513123989105224609e-01
3.890000000000000000e+02 1.239617705345153809e+00 3.010509610176086426e-01 8.378531932830810547e-01
3.900000000000000000e+02 1.223361134529113770e+00 2.993054687976837158e-01 8.317548632621765137e-01
3.910000000000000000e+02 1.217090845108032227e+00 2.982169687747955322e-01 8.283147215843200684e-01
3.920000000000000000e+02 1.210026741027832031e+00 2.939484119415283203e-01 8.251242637634277344e-01
3.930000000000000000e+02 1.203046917915344238e+00 2.936347424983978271e-01 8.066859841346740723e-01
3.940000000000000000e+02 1.194472908973693848e+00 2.931817173957824707e-01 8.011318445205688477e-01
3.950000000000000000e+02 1.183751702308654785e+00 2.888303101062774658e-01 7.973971962928771973e-01
3.960000000000000000e+02 1.179762363433837891e+00 2.829215228557586670e-01 7.894961833953857422e-01
3.970000000000000000e+02 1.175440073013305664e+00 2.807177603244781494e-01 7.840007543563842773e-01
3.980000000000000000e+02 1.160371899604797363e+00 2.761350870132446289e-01 7.769725918769836426e-01
3.990000000000000000e+02 1.155028700828552246e+00 2.749445438385009766e-01 7.728228569030761719e-01
4.000000000000000000e+02 1.152552366256713867e+00 2.718755304813385010e-01 7.625265717506408691e-01
4.010000000000000000e+02 1.142685770988464355e+00 2.704098820686340332e-01 7.607755064964294434e-01
4.020000000000000000e+02 1.135326147079467773e+00 2.681692838668823242e-01 7.464751005172729492e-01
4.030000000000000000e+02 1.125374436378479004e+00 2.640454173088073730e-01 7.437409758567810059e-01
4.040000000000000000e+02 1.120684623718261719e+00 2.606759667396545410e-01 7.372619509696960449e-01
4.050000000000000000e+02 1.114878654479980469e+00 2.579617500305175781e-01 7.246404290199279785e-01
4.060000000000000000e+02 1.110907316207885742e+00 2.571025490760803223e-01 7.202785611152648926e-01
4.070000000000000000e+02 1.098826169967651367e+00 2.521896362304687500e-01 7.038131952285766602e-01
4.080000000000000000e+02 1.090398550033569336e+00 2.446360141038894653e-01 7.026808261871337891e-01
4.090000000000000000e+02 1.080099940299987793e+00 2.421434521675109863e-01 6.855665445327758789e-01
4.100000000000000000e+02 1.074912428855895996e+00 2.404739409685134888e-01 6.771664619445800781e-01
4.110000000000000000e+02 1.067767620086669922e+00 2.398743778467178345e-01 6.693496704101562500e-01
4.120000000000000000e+02 1.064698815345764160e+00 2.363856136798858643e-01 6.636892557144165039e-01
4.130000000000000000e+02 1.050806522369384766e+00 2.341831326484680176e-01 6.536985039710998535e-01
4.140000000000000000e+02 1.040204882621765137e+00 2.292925119400024414e-01 6.361427307128906250e-01
4.150000000000000000e+02 1.036095976829528809e+00 2.278934866189956665e-01 6.306222677230834961e-01
4.160000000000000000e+02 1.031362652778625488e+00 2.241189330816268921e-01 6.233173608779907227e-01
4.170000000000000000e+02 1.020660877227783203e+00 2.225239127874374390e-01 6.209785342216491699e-01
4.180000000000000000e+02 1.012340784072875977e+00 2.194619923830032349e-01 6.118025779724121094e-01
4.190000000000000000e+02 9.931417107582092285e-01 2.168196886777877808e-01 6.094453930854797363e-01
4.200000000000000000e+02 9.813550114631652832e-01 2.143040299415588379e-01 6.035854816436767578e-01
4.210000000000000000e+02 9.663672447204589844e-01 2.117943614721298218e-01 6.013553738594055176e-01
4.220000000000000000e+02 9.633774161338806152e-01 2.101565450429916382e-01 5.967158675193786621e-01
4.230000000000000000e+02 9.556670784950256348e-01 2.089302241802215576e-01 5.909757018089294434e-01
4.240000000000000000e+02 9.469412565231323242e-01 2.064397782087326050e-01 5.882570147514343262e-01
4.250000000000000000e+02 9.209737181663513184e-01 2.031459659337997437e-01 5.841683745384216309e-01
4.260000000000000000e+02 9.130532145500183105e-01 2.013107836246490479e-01 5.722157955169677734e-01
4.270000000000000000e+02 9.015088677406311035e-01 1.956818103790283203e-01 5.680126547813415527e-01
4.280000000000000000e+02 8.941094279289245605e-01 1.933484226465225220e-01 5.648320317268371582e-01
4.290000000000000000e+02 8.741560578346252441e-01 1.924685537815093994e-01 5.619492530822753906e-01
4.300000000000000000e+02 8.653372526168823242e-01 1.922433972358703613e-01 5.575149059295654297e-01
4.310000000000000000e+02 8.574743866920471191e-01 1.905627101659774780e-01 5.551311373710632324e-01
4.320000000000000000e+02 8.507589101791381836e-01 1.872232705354690552e-01 5.538303852081298828e-01
4.330000000000000000e+02 8.434711694717407227e-01 1.841020882129669189e-01 5.485111474990844727e-01
4.340000000000000000e+02 8.264928460121154785e-01 1.802376508712768555e-01 5.465522408485412598e-01
4.350000000000000000e+02 8.221781849861145020e-01 1.755609065294265747e-01 5.410754680633544922e-01
4.360000000000000000e+02 8.210787177085876465e-01 1.747955381870269775e-01 5.333166122436523438e-01
4.370000000000000000e+02 8.111987709999084473e-01 1.727196574211120605e-01 5.321013331413269043e-01
4.380000000000000000e+02 8.038687109947204590e-01 1.703356653451919556e-01 5.251947045326232910e-01
4.390000000000000000e+02 7.944906353950500488e-01 1.653169542551040649e-01 5.176623463630676270e-01
4.400000000000000000e+02 7.893474698066711426e-01 1.638447493314743042e-01 5.130031704902648926e-01
4.410000000000000000e+02 7.823790907859802246e-01 1.626352667808532715e-01 5.047243833541870117e-01
4.420000000000000000e+02 7.784304618835449219e-01 1.613957881927490234e-01 5.038464665412902832e-01
4.430000000000000000e+02 7.764124274253845215e-01 1.606408804655075073e-01 5.009080171585083008e-01
4.440000000000000000e+02 7.669010758399963379e-01 1.587913185358047485e-01 4.920819103717803955e-01
4.450000000000000000e+02 7.646779417991638184e-01 1.571942120790481567e-01 4.851584434509277344e-01
4.460000000000000000e+02 7.529145479202270508e-01 1.556851863861083984e-01 4.802008271217346191e-01
4.470000000000000000e+02 7.465246319770812988e-01 1.527405828237533569e-01 4.773257672786712646e-01
4.480000000000000000e+02 7.318530678749084473e-01 1.514871865510940552e-01 4.742190539836883545e-01
4.490000000000000000e+02 7.299329638481140137e-01 1.505583673715591431e-01 4.732874631881713867e-01
4.500000000000000000e+02 7.195779681205749512e-01 1.419893056154251099e-01 4.674017131328582764e-01
4.510000000000000000e+02 7.180989384651184082e-01 1.348549127578735352e-01 4.636737406253814697e-01
4.520000000000000000e+02 7.062928080558776855e-01 1.331932246685028076e-01 4.587896168231964111e-01
4.530000000000000000e+02 6.979622840881347656e-01 1.318793743848800659e-01 4.517454504966735840e-01
4.540000000000000000e+02 6.881150007247924805e-01 1.293027549982070923e-01 4.484742581844329834e-01
4.550000000000000000e+02 6.774050593376159668e-01 1.248819082975387573e-01 4.448411464691162109e-01
4.560000000000000000e+02 6.734068393707275391e-01 1.192972138524055481e-01 4.423949718475341797e-01
4.570000000000000000e+02 6.686275601387023926e-01 1.180792450904846191e-01 4.348022043704986572e-01
4.580000000000000000e+02 6.657847166061401367e-01 1.068582683801651001e-01 4.223771393299102783e-01
4.590000000000000000e+02 6.367090940475463867e-01 1.061451211571693420e-01 4.203689992427825928e-01
4.600000000000000000e+02 6.146934628486633301e-01 1.036098599433898926e-01 4.125522375106811523e-01
4.610000000000000000e+02 6.110083460807800293e-01 1.004470288753509521e-01 4.076046645641326904e-01
4.620000000000000000e+02 6.103208065032958984e-01 9.880265593528747559e-02 4.031270742416381836e-01
4.630000000000000000e+02 5.976718068122863770e-01 9.681741148233413696e-02 3.884549140930175781e-01
4.640000000000000000e+02 5.927710533142089844e-01 9.522843360900878906e-02 3.863425552845001221e-01
4.650000000000000000e+02 5.877599120140075684e-01 9.258625656366348267e-02 3.743690550327301025e-01
4.660000000000000000e+02 5.815103650093078613e-01 9.207010269165039062e-02 3.726895153522491455e-01
4.670000000000000000e+02 5.563744902610778809e-01 8.850231021642684937e-02 3.679442405700683594e-01
4.680000000000000000e+02 5.468172430992126465e-01 8.683294057846069336e-02 3.599488735198974609e-01
4.690000000000000000e+02 5.418039560317993164e-01 8.162660896778106689e-02 3.566949069499969482e-01
4.700000000000000000e+02 5.285937190055847168e-01 7.977997511625289917e-02 3.414050936698913574e-01
4.710000000000000000e+02 5.235054492950439453e-01 7.783038169145584106e-02 3.269582092761993408e-01
4.720000000000000000e+02 5.168243050575256348e-01 7.595819234848022461e-02 3.234781026840209961e-01
4.730000000000000000e+02 5.115488767623901367e-01 7.570214569568634033e-02 3.058685660362243652e-01
4.740000000000000000e+02 4.939865469932556152e-01 7.342554628849029541e-02 2.993612885475158691e-01
4.750000000000000000e+02 4.879787564277648926e-01 7.138020545244216919e-02 2.983019053936004639e-01
4.760000000000000000e+02 4.709672927856445312e-01 7.031694799661636353e-02 2.982061207294464111e-01
4.770000000000000000e+02 4.660438597202301025e-01 6.898248195648193359e-02 2.968644201755523682e-01
4.780000000000000000e+02 4.605372846126556396e-01 6.579831242561340332e-02 2.920703887939453125e-01
4.790000000000000000e+02 4.572300910949707031e-01 6.504379957914352417e-02 2.903871536254882812e-01
4.800000000000000000e+02 4.421719908714294434e-01 6.354660540819168091e-02 2.880693972110748291e-01
4.810000000000000000e+02 4.235600233078002930e-01 5.979339405894279480e-02 2.850941717624664307e-01
4.820000000000000000e+02 3.956528902053833008e-01 4.753474891185760498e-02 2.823199629783630371e-01
4.830000000000000000e+02 3.799330592155456543e-01 4.631300270557403564e-02 2.773345410823822021e-01
4.840000000000000000e+02 3.726846277713775635e-01 4.364725947380065918e-02 2.737819254398345947e-01
4.850000000000000000e+02 3.387193679809570312e-01 4.127297177910804749e-02 2.712270021438598633e-01
4.860000000000000000e+02 3.348181247711181641e-01 3.479429334402084351e-02 2.699151337146759033e-01
4.870000000000000000e+02 3.324161171913146973e-01 3.068011254072189331e-02 2.684338390827178955e-01
4.880000000000000000e+02 3.241765499114990234e-01 3.029335848987102509e-02 2.628014087677001953e-01
4.890000000000000000e+02 3.140622973442077637e-01 2.957316860556602478e-02 2.569265961647033691e-01
4.900000000000000000e+02 3.054088354110717773e-01 2.878078818321228027e-02 2.566391825675964355e-01
4.910000000000000000e+02 3.044730722904205322e-01 2.616567350924015045e-02 2.549236118793487549e-01
4.920000000000000000e+02 3.015332520008087158e-01 2.120381966233253479e-02 2.348179817199707031e-01
4.930000000000000000e+02 2.950331270694732666e-01 1.779744587838649750e-02 2.314886003732681274e-01
4.940000000000000000e+02 2.882802486419677734e-01 1.435575168579816818e-02 2.287019789218902588e-01
4.950000000000000000e+02 2.839727103710174561e-01 1.074439659714698792e-02 1.877514868974685669e-01
4.960000000000000000e+02 2.556698918342590332e-01 8.010843768715858459e-03 1.841831207275390625e-01
4.970000000000000000e+02 2.480675429105758667e-01 5.507094319909811020e-04 1.703739017248153687e-01
4.980000000000000000e+02 2.114324718713760376e-01 5.319917818269459531e-06 1.580130457878112793e-01
4.990000000000000000e+02 2.046966254711151123e-01 5.311529548635007814e-06 1.533603072166442871e-01
5.000000000000000000e+02 2.024238109588623047e-01 5.179819709155708551e-06 1.449320167303085327e-01
5.010000000000000000e+02 1.894939839839935303e-01 3.433736083024996333e-06 1.385646611452102661e-01
5.020000000000000000e+02 1.844421923160552979e-01 3.296888053228030913e-06 1.296638846397399902e-01
5.030000000000000000e+02 1.614805012941360474e-01 3.238643557779141702e-06 1.282625645399093628e-01
5.040000000000000000e+02 1.506511867046356201e-01 2.815231255226535723e-06 9.989928454160690308e-02
5.050000000000000000e+02 1.447890549898147583e-01 2.529973471609991975e-06 8.711569756269454956e-02
5.060000000000000000e+02 1.297651678323745728e-01 2.188029611716046929e-06 6.448868662118911743e-02
5.070000000000000000e+02 1.159214377403259277e-01 1.666420757828745991e-06 5.685857683420181274e-02
5.080000000000000000e+02 6.579126417636871338e-02 1.582325012350338511e-06 1.325258053839206696e-02
5.090000000000000000e+02 2.836885675787925720e-02 1.415440692653646693e-06 3.195508033968508244e-04
5.100000000000000000e+02 1.753288961481302977e-05 1.219821456288627815e-06 4.405314939504023641e-06
5.110000000000000000e+02 7.424530394928297028e-06 1.015021325656562112e-06 2.717134066188009456e-06


==> dat/JacobianTop6.dat <==
0.000000000000000000e+00 -1.582855911692604423e-04 -2.936987730208784342e-04 -2.013608609559014440e-04 -2.296780003234744072e-04 -1.728278584778308868e-04 2.053663192782551050e-04 -1.490927068516612053e-03 -1.941780647030100226e-04 2.547126496210694313e-04 1.246312051080167294e-03 1.032829866744577885e-03 5.073511274531483650e-04 -2.938560792244970798e-04 -1.714303158223628998e-03 -2.213412197306752205e-03 1.410451135598123074e-03 9.152024285867810249e-04 1.704233116470277309e-03
1.000000000000000000e+00 -3.611469874158501625e-04 -5.888417363166809082e-04 -4.031430289614945650e-04 -5.021973629482090473e-04 -3.501419851090759039e-04 4.316955746617168188e-04 -2.596894511952996254e-03 -3.917271096725016832e-04 5.470257601700723171e-04 2.199637005105614662e-03 2.070954302325844765e-03 9.845389286056160927e-04 -6.908941431902348995e-04 -3.429340198636054993e-03 -4.406187217682600021e-03 2.986744511872529984e-03 1.838306314311921597e-03 3.419244661927223206e-03
2.000000000000000000e+00 -5.586526240222156048e-04 -8.853118633851408958e-04 -6.048450595699250698e-04 -7.761953747831285000e-04 -5.351473810151219368e-04 6.421505240723490715e-04 -3.743078326806426048e-03 -6.003547459840774536e-04 8.381238440051674843e-04 3.162205917760729790e-03 3.115915693342685699e-03 1.436518621630966663e-03 -1.079490524716675282e-03 -5.149218719452619553e-03 -6.574936676770448685e-03 4.571618046611547470e-03 2.775248605757951736e-03 5.084272008389234543e-03
3.000000000000000000e+00 -7.550856098532676697e-04 -1.183772808872163296e-03 -8.017710060812532902e-04 -1.055925153195858002e-03 -7.316896808333694935e-04 8.999365963973104954e-04 -4.862206056714057922e-03 -8.256004075519740582e-04 1.191660761833190918e-03 4.102319013327360153e-03 4.171133041381835938e-03 1.911596162244677544e-03 -1.464606146328151226e-03 -6.876359693706035614e-03 -8.574075996875762939e-03 6.156544666737318039e-03 3.732948563992977142e-03 6.560110952705144882e-03
4.000000000000000000e+00 -9.546961518935859203e-04 -1.484888140112161636e-03 -1.005665981210768223e-03 -1.312431995756924152e-03 -9.436145192012190819e-04 1.127878320403397083e-03 -5.957768298685550690e-03 -1.073003513738512993e-03 1.551940804347395897e-03 5.023682024329900742e-03 5.240024998784065247e-03 2.335716038942337036e-03 -2.056994708254933357e-03 -8.613184094429016113e-03 -1.061268057674169540e-02 7.819318212568759918e-03 4.718325100839138031e-03 7.977077737450599670e-03
5.000000000000000000e+00 -1.156904734671115875e-03 -1.787494984455406666e-03 -1.222262275405228138e-03 -1.576402457430958748e-03 -1.175238750874996185e-03 1.300869625993072987e-03 -7.033712230622768402e-03 -1.349004684016108513e-03 1.895205467008054256e-03 5.921700969338417053e-03 6.310401484370231628e-03 2.706808969378471375e-03 -2.640911145135760307e-03 -1.034746598452329636e-02 -1.270413585007190704e-02 9.474650025367736816e-03 5.744242109358310699e-03 9.452941827476024628e-03
6.000000000000000000e+00 -1.360801281407475471e-03 -2.095923526212573051e-03 -1.425090245902538300e-03 -1.835089642554521561e-03 -1.434958539903163910e-03 1.436574151739478111e-03 -8.108275011181831360e-03 -1.670215628109872341e-03 2.213159808889031410e-03 6.822210736572742462e-03 7.390264887362718582e-03 3.062690142542123795e-03 -3.211969276890158653e-03 -1.208966970443725586e-02 -1.475608535110950470e-02 1.109292544424533844e-02 6.852476391941308975e-03 1.077555306255817413e-02
7.000000000000000000e+00 -1.561685465276241302e-03 -2.409493783488869667e-03 -1.609897939488291740e-03 -2.070751274004578590e-03 -1.723636407405138016e-03 1.568703679367899895e-03 -9.130216203629970551e-03 -2.050212817266583443e-03 2.392341382801532745e-03 7.770256139338016510e-03 8.494681678712368011e-03 3.590230597183108330e-03 -3.737147198989987373e-03 -1.384089235216379166e-02 -1.680548861622810364e-02 1.253127958625555038e-02 8.018538355827331543e-03 1.199034322053194046e-02
8.000000000000000000e+00 -1.785097061656415462e-03 -2.731659449636936188e-03 -1.816870528273284435e-03 -2.294407458975911140e-03 -2.043292624875903130e-03 1.492525101639330387e-03 -1.036661583930253983e-02 -2.508610719814896584e-03 2.480202354490756989e-03 8.871560916304588318e-03 9.653924033045768738e-03 4.074004944413900375e-03 -4.268148448318243027e-03 -1.561944000422954559e-02 -1.878510229289531708e-02 1.417807582765817642e-02 9.238195605576038361e-03 1.323067769408226013e-02
9.000000000000000000e+00 -1.994092948734760284e-03 -3.061004681512713432e-03 -1.972448779270052910e-03 -2.548654098063707352e-03 -2.303940709680318832e-03 1.443454879336059093e-03 -1.146954670548439026e-02 -2.871998352929949760e-03 2.455006353557109833e-03 9.787458926439285278e-03 1.068509835749864578e-02 4.734166432172060013e-03 -4.897237755358219147e-03 -1.720688305795192719e-02 -2.047027088701725006e-02 1.570937409996986389e-02 1.017488073557615280e-02 1.409867312759160995e-02
1.000000000000000000e+01 -2.184857381507754326e-03 -3.392170416191220284e-03 -2.217696281149983406e-03 -2.838637679815292358e-03 -2.605289453640580177e-03 1.204784261062741280e-03 -1.243340689688920975e-02 -3.279957920312881470e-03 2.692823531106114388e-03 1.048489660024642944e-02 1.174239628016948700e-02 5.391556303948163986e-03 -5.592708010226488113e-03 -1.880781352519989014e-02 -2.192820236086845398e-02 1.703134179115295410e-02 1.118607819080352783e-02 1.517693512141704559e-02
1.100000000000000000e+01 -2.364584710448980331e-03 -3.728664945811033249e-03 -2.422024961560964584e-03 -3.089817706495523453e-03 -2.980478806421160698e-03 9.010976064018905163e-04 -1.339734438806772232e-02 -3.802428953349590302e-03 2.797247609123587608e-03 1.138379331678152084e-02 1.290768384933471680e-02 6.281415466219186783e-03 -6.174482870846986771e-03 -2.052648924291133881e-02 -2.327531948685646057e-02 1.824759319424629211e-02 1.239321939647197723e-02 1.605633646249771118e-02
1.200000000000000000e+01 -2.562669105827808380e-03 -4.075626842677593231e-03 -2.625139895826578140e-03 -3.206111723557114601e-03 -3.468162612989544868e-03 4.443060024641454220e-04 -1.400891970843076706e-02 -4.519346635788679123e-03 2.819158136844635010e-03 1.251238491386175156e-02 1.427211519330739975e-02 7.242945954203605652e-03 -6.748185958713293076e-03 -2.248887903988361359e-02 -2.450094185769557953e-02 1.910024695098400116e-02 1.393169909715652466e-02 1.699529401957988739e-02
1.300000000000000000e+01 -2.715254202485084534e-03 -4.424014128744602203e-03 -2.832007128745317459e-03 -3.362198127433657646e-03 -4.027802031487226486e-03 -1.638879621168598533e-04 -1.450083125382661819e-02 -5.347684025764465332e-03 2.756829839199781418e-03 1.344165857881307602e-02 1.573467813432216644e-02 8.400703780353069305e-03 -7.183783221989870071e-03 -2.457114122807979584e-02 -2.574717625975608826e-02 1.975427381694316864e-02 1.565538533031940460e-02 1.821464113891124725e-02
1.400000000000000000e+01 -2.885831287130713463e-03 -4.775738809257745743e-03 -2.997797913849353790e-03 -3.466750029474496841e-03 -4.615333396941423416e-03 -7.502605440095067024e-04 -1.494340598583221436e-02 -6.219216622412204742e-03 2.553794300183653831e-03 1.437157299369573593e-02 1.724335737526416779e-02 9.694893844425678253e-03 -7.538535632193088531e-03 -2.664960734546184540e-02 -2.682605572044849396e-02 2.025101520121097565e-02 1.737982779741287231e-02 1.962231844663619995e-02
1.500000000000000000e+01 -3.074646228924393654e-03 -5.126419011503458023e-03 -3.150425618514418602e-03 -3.694409970194101334e-03 -5.208827555179595947e-03 -1.330536673776805401e-03 -1.551612839102745056e-02 -7.114599924534559250e-03 2.318864688277244568e-03 1.546139549463987350e-02 1.870219036936759949e-02 1.107744313776493073e-02 -7.882422767579555511e-03 -2.862486429512500763e-02 -2.760699763894081116e-02 2.109762467443943024e-02 1.911512576043605804e-02 2.128062024712562561e-02
1.600000000000000000e+01 -3.288144478574395180e-03 -5.481625441461801529e-03 -3.284847363829612732e-03 -3.924528136849403381e-03 -5.848419386893510818e-03 -1.929080463014543056e-03 -1.612000912427902222e-02 -8.021764457225799561e-03 1.934406580403447151e-03 1.671303249895572662e-02 2.024303935468196869e-02 1.257067639380693436e-02 -8.383261039853096008e-03 -3.064141049981117249e-02 -2.839668281376361847e-02 2.202976122498512268e-02 2.082672528922557831e-02 2.337797544896602631e-02
1.700000000000000000e+01 -3.596657654270529747e-03 -5.817978177219629288e-03 -3.410357283428311348e-03 -4.380317404866218567e-03 -6.514999084174633026e-03 -2.525523304939270020e-03 -1.715883053839206696e-02 -8.936502970755100250e-03 1.523826271295547485e-03 1.835399307310581207e-02 2.179306186735630035e-02 1.412617042660713196e-02 -8.997392840683460236e-03 -3.255601227283477783e-02 -2.896261215209960938e-02 2.364839054644107819e-02 2.245238795876502991e-02 2.554501034319400787e-02
1.800000000000000000e+01 -3.933146130293607712e-03 -6.143142469227313995e-03 -3.514907322824001312e-03 -4.990691319108009338e-03 -7.212352007627487183e-03 -3.145817667245864868e-03 -1.823164150118827820e-02 -9.903867729008197784e-03 9.958418086171150208e-04 1.984549686312675476e-02 2.334437333047389984e-02 1.574649475514888763e-02 -9.659891948103904724e-03 -3.438869491219520569e-02 -2.949222363531589508e-02 2.561885863542556763e-02 2.409795857965946198e-02 2.796323224902153015e-02
1.900000000000000000e+01 -4.281494766473770142e-03 -6.459558382630348206e-03 -3.633600659668445587e-03 -5.776723381131887436e-03 -7.959247566759586334e-03 -3.824111074209213257e-03 -1.955662108957767487e-02 -1.088188122957944870e-02 3.370010817889124155e-04 2.126279287040233612e-02 2.494806982576847076e-02 1.752283982932567596e-02 -1.034878939390182495e-02 -3.617261722683906555e-02 -2.997170202434062958e-02 2.801512740552425385e-02 2.577244676649570465e-02 3.054946288466453552e-02
2.000000000000000000e+01 -4.655917175114154816e-03 -6.828425452113151550e-03 -3.757449099794030190e-03 -6.782487034797668457e-03 -8.738632313907146454e-03 -4.605028778314590454e-03 -2.145062759518623352e-02 -1.199390739202499390e-02 -4.073858144693076611e-04 2.249345928430557251e-02 2.660905383527278900e-02 1.938007213175296783e-02 -1.118726190179586411e-02 -3.804218024015426636e-02 -3.040374256670475006e-02 3.108458220958709717e-02 2.773951552808284760e-02 3.319715708494186401e-02
2.100000000000000000e+01 -5.073467269539833069e-03 -7.161820773035287857e-03 -3.863977268338203430e-03 -7.911526598036289215e-03 -9.533618576824665070e-03 -5.454956553876399994e-03 -2.371888235211372375e-02 -1.304585207253694534e-02 -1.115041901357471943e-03 2.375221066176891327e-02 2.821871638298034668e-02 2.124002762138843536e-02 -1.203018706291913986e-02 -3.976373001933097839e-02 -3.060688637197017670e-02 3.463944420218467712e-02 2.960021793842315674e-02 3.552487865090370178e-02
2.200000000000000000e+01 -5.475179292261600494e-03 -7.490286603569984436e-03 -3.978292457759380341e-03 -9.029966779053211212e-03 -1.031728647649288177e-02 -6.375267636030912399e-03 -2.633725851774215698e-02 -1.410227548331022263e-02 -1.976483501493930817e-03 2.548410929739475250e-02 2.972771041095256805e-02 2.319362200796604156e-02 -1.283962465822696686e-02 -4.140609502792358398e-02 -3.085921518504619598e-02 3.809922933578491211e-02 3.164231032133102417e-02 3.796657547354698181e-02
2.300000000000000000e+01 -5.894559901207685471e-03 -7.767913397401571274e-03 -4.149933345615863800e-03 -1.023349165916442871e-02 -1.118015777319669724e-02 -7.474620360881090164e-03 -2.904260158538818359e-02 -1.519116386771202087e-02 -3.143835579976439476e-03 2.726920321583747864e-02 3.135098144412040710e-02 2.534523792564868927e-02 -1.380511932075023651e-02 -4.303443059325218201e-02 -3.139886632561683655e-02 4.168300330638885498e-02 3.346323221921920776e-02 4.078729450702667236e-02
2.400000000000000000e+01 -6.323877256363630295e-03 -8.033697493374347687e-03 -4.340427927672863007e-03 -1.151474844664335251e-02 -1.211713347584009171e-02 -8.653171360492706299e-03 -3.178935125470161438e-02 -1.628341712057590485e-02 -4.435901530086994171e-03 2.912206016480922699e-02 3.315745294094085693e-02 2.752732671797275543e-02 -1.494374964386224747e-02 -4.481428861618041992e-02 -3.198676183819770813e-02 4.535475745797157288e-02 3.539058938622474670e-02 4.360804334282875061e-02
2.500000000000000000e+01 -6.758570671081542969e-03 -8.291415870189666748e-03 -4.529466852545738220e-03 -1.285016909241676331e-02 -1.307946350425481796e-02 -9.686497040092945099e-03 -3.456377983093261719e-02 -1.740169711410999298e-02 -5.559023469686508179e-03 3.101412951946258545e-02 3.503995016217231750e-02 2.928364835679531097e-02 -1.619971729815006256e-02 -4.666063934564590454e-02 -3.241365775465965271e-02 4.906675592064857483e-02 3.736313432455062866e-02 4.595668613910675049e-02
2.600000000000000000e+01 -7.193145342171192169e-03 -8.555213920772075653e-03 -4.725754726678133011e-03 -1.421700324863195419e-02 -1.402022503316402435e-02 -1.075745839625597000e-02 -3.727829456329345703e-02 -1.855864375829696655e-02 -6.704650819301605225e-03 3.293886408209800720e-02 3.691704198718070984e-02 3.097135387361049652e-02 -1.754984259605407715e-02 -4.854824021458625793e-02 -3.284917026758193970e-02 5.273014679551124573e-02 3.941650688648223877e-02 4.814789816737174988e-02
2.700000000000000000e+01 -7.630913984030485153e-03 -8.825442753732204437e-03 -4.925954155623912811e-03 -1.558523997664451599e-02 -1.492021139711141586e-02 -1.195138320326805115e-02 -3.991807252168655396e-02 -1.969261653721332550e-02 -7.959479466080665588e-03 3.489702194929122925e-02 3.873745352029800415e-02 3.258075192570686340e-02 -1.899443566799163818e-02 -5.040918290615081787e-02 -3.330021724104881287e-02 5.630319938063621521e-02 4.150735214352607727e-02 5.018150433897972107e-02
2.800000000000000000e+01 -8.081126026809215546e-03 -9.098604321479797363e-03 -5.171454977244138718e-03 -1.692260056734085083e-02 -1.580737158656120300e-02 -1.296938769519329071e-02 -4.253529384732246399e-02 -2.082204818725585938e-02 -9.320199489593505859e-03 3.683011978864669800e-02 4.055192321538925171e-02 3.405087813735008240e-02 -2.046504803001880646e-02 -5.225001648068428040e-02 -3.399232029914855957e-02 5.986301600933074951e-02 4.359552264213562012e-02 5.220806598663330078e-02
2.900000000000000000e+01 -8.555666543543338776e-03 -9.371082298457622528e-03 -5.433056969195604324e-03 -1.825866289436817169e-02 -1.666690967977046967e-02 -1.397207565605640411e-02 -4.498783499002456665e-02 -2.192326821386814117e-02 -1.064879260957241058e-02 3.871485963463783264e-02 4.234068095684051514e-02 3.547953069210052490e-02 -2.213887684047222137e-02 -5.405579134821891785e-02 -3.473349660634994507e-02 6.335648894309997559e-02 4.565263167023658752e-02 5.403102561831474304e-02
3.000000000000000000e+01 -8.869846351444721222e-03 -9.651898406445980072e-03 -5.712972022593021393e-03 -1.933315210044384003e-02 -1.751871407032012939e-02 -1.507639233022928238e-02 -4.694082215428352356e-02 -2.307786978781223297e-02 -1.210363861173391342e-02 3.988622501492500305e-02 4.412342980504035950e-02 3.701002150774002075e-02 -2.330389805138111115e-02 -5.589049309492111206e-02 -3.569829463958740234e-02 6.620467454195022583e-02 4.780726879835128784e-02 5.534174293279647827e-02
3.100000000000000000e+01 -9.118868969380855560e-03 -9.942189790308475494e-03 -6.031695753335952759e-03 -2.029638737440109253e-02 -1.833674125373363495e-02 -1.618966087698936462e-02 -4.852998629212379456e-02 -2.420353703200817108e-02 -1.355415023863315582e-02 4.088228568434715271e-02 4.581336677074432373e-02 3.852453827857971191e-02 -2.397807128727436066e-02 -5.764659866690635681e-02 -3.668434545397758484e-02 6.837227195501327515e-02 4.994589090347290039e-02 5.648312717676162720e-02
3.200000000000000000e+01 -9.267003275454044342e-03 -1.024310290813446045e-02 -6.420414429157972336e-03 -2.105381339788436890e-02 -1.915372349321842194e-02 -1.741729490458965302e-02 -4.972389712929725647e-02 -2.522993460297584534e-02 -1.526376511901617050e-02 4.178276658058166504e-02 4.737858101725578308e-02 4.024806246161460876e-02 -2.403930202126502991e-02 -5.931396782398223877e-02 -3.790634870529174805e-02 7.007222622632980347e-02 5.203672498464584351e-02 5.741467326879501343e-02
3.300000000000000000e+01 -9.409958496689796448e-03 -1.055583171546459198e-02 -6.839427165687084198e-03 -2.181460149586200714e-02 -1.993692107498645782e-02 -1.863423548638820648e-02 -5.106202885508537292e-02 -2.624861337244510651e-02 -1.689138449728488922e-02 4.267114028334617615e-02 4.880724102258682251e-02 4.188214987516403198e-02 -2.388122677803039551e-02 -6.087764725089073181e-02 -3.904497623443603516e-02 7.156809419393539429e-02 5.419621616601943970e-02 5.813242122530937195e-02
3.400000000000000000e+01 -9.637040086090564728e-03 -1.084721926599740982e-02 -7.256907876580953598e-03 -2.245957590639591217e-02 -2.059266716241836548e-02 -1.986433565616607666e-02 -5.212931707501411438e-02 -2.705285139381885529e-02 -1.837366446852684021e-02 4.311698675155639648e-02 4.995038732886314392e-02 4.343069717288017273e-02 -2.407189272344112396e-02 -6.214971467852592468e-02 -3.997475281357765198e-02 7.246978580951690674e-02 5.597835406661033630e-02 5.858230963349342346e-02
3.500000000000000000e+01 -9.884025901556015015e-03 -1.111394260078668594e-02 -7.696221116930246353e-03 -2.314874343574047089e-02 -2.112557925283908844e-02 -2.107233926653862000e-02 -5.321625620126724243e-02 -2.767068333923816681e-02 -1.980067603290081024e-02 4.353650286793708801e-02 5.096026137471199036e-02 4.496275633573532104e-02 -2.420165948569774628e-02 -6.318894773721694946e-02 -4.094036668539047241e-02 7.337618619203567505e-02 5.738747492432594299e-02 5.891947448253631592e-02
3.600000000000000000e+01 -1.013919990509748459e-02 -1.139689981937408447e-02 -8.248636499047279358e-03 -2.382848225533962250e-02 -2.157174795866012573e-02 -2.227184548974037170e-02 -5.427070334553718567e-02 -2.828992903232574463e-02 -2.135937660932540894e-02 4.397861286997795105e-02 5.203928053379058838e-02 4.645394906401634216e-02 -2.428466081619262695e-02 -6.422561407089233398e-02 -4.207845032215118408e-02 7.415822148323059082e-02 5.882925540208816528e-02 5.900516733527183533e-02
3.700000000000000000e+01 -1.038788072764873505e-02 -1.170153915882110596e-02 -8.824061602354049683e-03 -2.444589696824550629e-02 -2.197372727096080780e-02 -2.339627593755722046e-02 -5.524254590272903442e-02 -2.887159213423728943e-02 -2.283420786261558533e-02 4.447548836469650269e-02 5.303848534822463989e-02 4.791501909494400024e-02 -2.439552173018455505e-02 -6.519240140914916992e-02 -4.329185560345649719e-02 7.473138719797134399e-02 6.020978465676307678e-02 5.901598185300827026e-02
3.800000000000000000e+01 -1.061460282653570175e-02 -1.193810999393463135e-02 -9.400201030075550079e-03 -2.494061551988124847e-02 -2.230097353458404541e-02 -2.449448592960834503e-02 -5.608313158154487610e-02 -2.932684496045112610e-02 -2.413730137050151825e-02 4.508982598781585693e-02 5.384086444973945618e-02 4.949228093028068542e-02 -2.460070326924324036e-02 -6.593982130289077759e-02 -4.448612034320831299e-02 7.498724758625030518e-02 6.114890053868293762e-02 5.852976813912391663e-02
3.900000000000000000e+01 -1.081153657287359238e-02 -1.217640377581119537e-02 -1.001500990241765976e-02 -2.535998634994029999e-02 -2.261275425553321838e-02 -2.551267109811306000e-02 -5.682737007737159729e-02 -2.973663248121738434e-02 -2.543176710605621338e-02 4.583227261900901794e-02 5.457026138901710510e-02 5.119775235652923584e-02 -2.475756779313087463e-02 -6.668177247047424316e-02 -4.597449675202369690e-02 7.506049424409866333e-02 6.203137710690498352e-02 5.787379667162895203e-02
4.000000000000000000e+01 -1.104695908725261688e-02 -1.244808081537485123e-02 -1.064418349415063858e-02 -2.577875554561614990e-02 -2.292805537581443787e-02 -2.641331404447555542e-02 -5.769151449203491211e-02 -3.019234910607337952e-02 -2.661305107176303864e-02 4.682330787181854248e-02 5.525509640574455261e-02 5.287665501236915588e-02 -2.493058703839778900e-02 -6.749769300222396851e-02 -4.758618772029876709e-02 7.502988725900650024e-02 6.301642954349517822e-02 5.721000581979751587e-02
4.100000000000000000e+01 -1.129454746842384338e-02 -1.277409959584474564e-02 -1.117873005568981171e-02 -2.619846723973751068e-02 -2.327402122318744659e-02 -2.710815705358982086e-02 -5.852339416742324829e-02 -3.066085837781429291e-02 -2.727195248007774353e-02 4.792401194572448730e-02 5.590402707457542419e-02 5.411044880747795105e-02 -2.512438409030437469e-02 -6.838934123516082764e-02 -4.868749156594276428e-02 7.492396980524063110e-02 6.425042450428009033e-02 5.647269263863563538e-02
4.200000000000000000e+01 -1.156879682093858719e-02 -1.309512648731470108e-02 -1.167140435427427292e-02 -2.677882462739944458e-02 -2.357828617095947266e-02 -2.770527452230453491e-02 -5.934966355562210083e-02 -3.104622103273868561e-02 -2.769585885107517242e-02 4.916722699999809265e-02 5.645044520497322083e-02 5.526688322424888611e-02 -2.535164728760719299e-02 -6.925037503242492676e-02 -4.986295104026794434e-02 7.487802952527999878e-02 6.534473598003387451e-02 5.590076744556427002e-02
4.300000000000000000e+01 -1.180045027285814285e-02 -1.343111228197813034e-02 -1.212699152529239655e-02 -2.723364345729351044e-02 -2.391213923692703247e-02 -2.819462306797504425e-02 -6.006374210119247437e-02 -3.144646808505058289e-02 -2.795660495758056641e-02 5.052408948540687561e-02 5.696025863289833069e-02 5.622309446334838867e-02 -2.570856176316738129e-02 -7.017893344163894653e-02 -5.109304189682006836e-02 7.486960291862487793e-02 6.640881299972534180e-02 5.554446578025817871e-02
4.400000000000000000e+01 -1.197611168026924133e-02 -1.375932898372411728e-02 -1.253959164023399353e-02 -2.764737606048583984e-02 -2.422105893492698669e-02 -2.857169136404991150e-02 -6.053301692008972168e-02 -3.179594129323959351e-02 -2.803618088364601135e-02 5.139034241437911987e-02 5.739868804812431335e-02 5.677233636379241943e-02 -2.606469206511974335e-02 -7.103947550058364868e-02 -5.231557413935661316e-02 7.488288730382919312e-02 6.736131757497787476e-02 5.552995577454566956e-02
4.500000000000000000e+01 -1.217371691018342972e-02 -1.408868562430143356e-02 -1.286848355084657669e-02 -2.801289409399032593e-02 -2.452883310616016388e-02 -2.884748764336109161e-02 -6.086222082376480103e-02 -3.213281929492950439e-02 -2.793318033218383789e-02 5.248728021979331970e-02 5.777101591229438782e-02 5.705368891358375549e-02 -2.635147422552108765e-02 -7.182247936725616455e-02 -5.366324260830879211e-02 7.449464499950408936e-02 6.823711842298507690e-02 5.571005120873451233e-02
4.600000000000000000e+01 -1.238777022808790207e-02 -1.440761890262365341e-02 -1.323910523205995560e-02 -2.838751114904880524e-02 -2.484421990811824799e-02 -2.901447564363479614e-02 -6.110015138983726501e-02 -3.241814300417900085e-02 -2.792462706565856934e-02 5.321636050939559937e-02 5.801061913371086121e-02 5.704093724489212036e-02 -2.652499265968799591e-02 -7.239849120378494263e-02 -5.507292225956916809e-02 7.403129339218139648e-02 6.894829869270324707e-02 5.625793337821960449e-02
4.700000000000000000e+01 -1.260890811681747437e-02 -1.474486477673053741e-02 -1.361959241330623627e-02 -2.877761982381343842e-02 -2.516962960362434387e-02 -2.906508184969425201e-02 -6.124809756875038147e-02 -3.268396854400634766e-02 -2.812987565994262695e-02 5.377947911620140076e-02 5.817848443984985352e-02 5.688535422086715698e-02 -2.672150731086730957e-02 -7.280647009611129761e-02 -5.639065429568290710e-02 7.344304770231246948e-02 6.961271166801452637e-02 5.726984888315200806e-02
4.800000000000000000e+01 -1.289971079677343369e-02 -1.507112663239240646e-02 -1.412525586783885956e-02 -2.936176955699920654e-02 -2.550281211733818054e-02 -2.910937182605266571e-02 -6.155599653720855713e-02 -3.297584876418113708e-02 -2.852320298552513123e-02 5.396925657987594604e-02 5.824777111411094666e-02 5.657792836427688599e-02 -2.708682417869567871e-02 -7.290572673082351685e-02 -5.762973800301551819e-02 7.270793616771697998e-02 6.988147646188735962e-02 5.845754966139793396e-02
4.900000000000000000e+01 -1.322198938578367233e-02 -1.541137602180242538e-02 -1.450461987406015396e-02 -3.001727536320686340e-02 -2.589202858507633209e-02 -2.932994626462459564e-02 -6.193440034985542297e-02 -3.337557986378669739e-02 -2.937039360404014587e-02 5.411713197827339172e-02 5.827258527278900146e-02 5.632701143622398376e-02 -2.765120752155780792e-02 -7.276287674903869629e-02 -5.851322785019874573e-02 7.166973501443862915e-02 7.002072036266326904e-02 5.933492630720138550e-02
5.000000000000000000e+01 -1.359028089791536331e-02 -1.576908119022846222e-02 -1.480884477496147156e-02 -3.076416999101638794e-02 -2.632739581167697906e-02 -2.975578978657722473e-02 -6.233903020620346069e-02 -3.373206034302711487e-02 -3.024412132799625397e-02 5.417951568961143494e-02 5.820189416408538818e-02 5.625872313976287842e-02 -2.830721251666545868e-02 -7.241006195545196533e-02 -5.869768559932708740e-02 7.053078711032867432e-02 7.011276483535766602e-02 5.926300957798957825e-02
5.100000000000000000e+01 -1.400315761566162109e-02 -1.614584960043430328e-02 -1.512216217815876007e-02 -3.152937069535255432e-02 -2.680348418653011322e-02 -3.016401268541812897e-02 -6.277801096439361572e-02 -3.412296622991561890e-02 -3.115621581673622131e-02 5.441753566265106201e-02 5.809393525123596191e-02 5.601623281836509705e-02 -2.937893383204936981e-02 -7.191643863916397095e-02 -5.862525850534439087e-02 6.912998855113983154e-02 7.017125189304351807e-02 5.936526879668235779e-02
5.200000000000000000e+01 -1.442375965416431427e-02 -1.647781394422054291e-02 -1.541875395923852921e-02 -3.223300352692604065e-02 -2.725024335086345673e-02 -3.072126954793930054e-02 -6.323916465044021606e-02 -3.473227843642234802e-02 -3.235427662730216980e-02 5.485778674483299255e-02 5.788647755980491638e-02 5.576128885149955750e-02 -3.042652085423469543e-02 -7.121890783309936523e-02 -5.853724479675292969e-02 6.801614910364151001e-02 7.008042931556701660e-02 5.914941802620887756e-02
5.300000000000000000e+01 -1.484534796327352524e-02 -1.681610383093357086e-02 -1.574424467980861664e-02 -3.301249071955680847e-02 -2.769424207508563995e-02 -3.136252239346504211e-02 -6.375914067029953003e-02 -3.535122424364089966e-02 -3.359225392341613770e-02 5.516017973423004150e-02 5.770055949687957764e-02 5.551882833242416382e-02 -3.169382363557815552e-02 -7.044248282909393311e-02 -5.829844623804092407e-02 6.601525098085403442e-02 6.997516751289367676e-02 5.872174352407455444e-02
5.400000000000000000e+01 -1.520287711173295975e-02 -1.713144592940807343e-02 -1.613605394959449768e-02 -3.376951068639755249e-02 -2.811008319258689880e-02 -3.195705264806747437e-02 -6.415829062461853027e-02 -3.599831089377403259e-02 -3.462175652384757996e-02 5.515934154391288757e-02 5.749813094735145569e-02 5.528089776635169983e-02 -3.296638280153274536e-02 -6.965281069278717041e-02 -5.776390805840492249e-02 6.419327110052108765e-02 6.969036161899566650e-02 5.839976668357849121e-02
5.500000000000000000e+01 -1.556449383497238159e-02 -1.744404621422290802e-02 -1.653576642274856567e-02 -3.449317440390586853e-02 -2.852421440184116364e-02 -3.259887546300888062e-02 -6.452941894531250000e-02 -3.665302693843841553e-02 -3.567202389240264893e-02 5.517106130719184875e-02 5.729950219392776489e-02 5.504854023456573486e-02 -3.423298522830009460e-02 -6.884232908487319946e-02 -5.719297379255294800e-02 6.236797198653221130e-02 6.935154646635055542e-02 5.797967687249183655e-02
5.600000000000000000e+01 -1.594222895801067352e-02 -1.775881461799144745e-02 -1.693394780158996582e-02 -3.517903387546539307e-02 -2.894445881247520447e-02 -3.328203782439231873e-02 -6.487718969583511353e-02 -3.730689361691474915e-02 -3.676800429821014404e-02 5.521893873810768127e-02 5.709280818700790405e-02 5.481145530939102173e-02 -3.540595620870590210e-02 -6.800341606140136719e-02 -5.663668736815452576e-02 6.058965995907783508e-02 6.896231323480606079e-02 5.750477686524391174e-02
5.700000000000000000e+01 -1.633322052657604218e-02 -1.807488128542900085e-02 -1.731774024665355682e-02 -3.580648079514503479e-02 -2.937283739447593689e-02 -3.396950289607048035e-02 -6.521815061569213867e-02 -3.796574473381042480e-02 -3.789028152823448181e-02 5.537467822432518005e-02 5.688317492604255676e-02 5.454722419381141663e-02 -3.647787868976593018e-02 -6.714656949043273926e-02 -5.613435432314872742e-02 5.891250446438789368e-02 6.852249056100845337e-02 5.706874281167984009e-02
5.800000000000000000e+01 -1.678651943802833557e-02 -1.839138381183147430e-02 -1.764859817922115326e-02 -3.630414232611656189e-02 -2.981137484312057495e-02 -3.452744707465171814e-02 -6.559871137142181396e-02 -3.863541781902313232e-02 -3.893030062317848206e-02 5.602456256747245789e-02 5.667572841048240662e-02 5.417210608720779419e-02 -3.773391619324684143e-02 -6.628226488828659058e-02 -5.566984042525291443e-02 5.707725510001182556e-02 6.803186237812042236e-02 5.702011287212371826e-02
5.900000000000000000e+01 -1.720290631055831909e-02 -1.871096901595592499e-02 -1.796098984777927399e-02 -3.682621195912361145e-02 -3.027166239917278290e-02 -3.502218052744865417e-02 -6.597774475812911987e-02 -3.931569680571556091e-02 -3.989680483937263489e-02 5.655564740300178528e-02 5.647112429141998291e-02 5.375181883573532104e-02 -3.884339332580566406e-02 -6.542237102985382080e-02 -5.525968596339225769e-02 5.550254881381988525e-02 6.748165935277938843e-02 5.709648877382278442e-02
6.000000000000000000e+01 -1.791064441204071045e-02 -1.902772672474384308e-02 -1.821913570165634155e-02 -3.709558397531509399e-02 -3.075090609490871429e-02 -3.568631410598754883e-02 -6.605755537748336792e-02 -4.001270979642868042e-02 -4.104738682508468628e-02 5.724034085869789124e-02 5.629550665616989136e-02 5.348682031035423279e-02 -4.086835309863090515e-02 -6.457827240228652954e-02 -5.527393147349357605e-02 5.186828598380088806e-02 6.684488058090209961e-02 5.665273591876029968e-02
6.100000000000000000e+01 -1.859955862164497375e-02 -1.934182643890380859e-02 -1.847621053457260132e-02 -3.732587397098541260e-02 -3.123798407614231110e-02 -3.631837666034698486e-02 -6.605575233697891235e-02 -4.072537645697593689e-02 -4.206150397658348083e-02 5.810116976499557495e-02 5.612847954034805298e-02 5.324850231409072876e-02 -4.289206117391586304e-02 -6.372570991516113281e-02 -5.535908415913581848e-02 4.799175262451171875e-02 6.613686680793762207e-02 5.615467205643653870e-02
6.200000000000000000e+01 -1.924136839807033539e-02 -1.965342834591865540e-02 -1.875726319849491119e-02 -3.751126304268836975e-02 -3.172177821397781372e-02 -3.685693070292472839e-02 -6.605855375528335571e-02 -4.145260527729988098e-02 -4.279112070798873901e-02 5.896168202161788940e-02 5.594965070486068726e-02 5.314189940690994263e-02 -4.451580718159675598e-02 -6.284038722515106201e-02 -5.537438765168190002e-02 4.424621164798736572e-02 6.537293642759323120e-02 5.558046326041221619e-02
6.300000000000000000e+01 -1.967725530266761780e-02 -1.995828934013843536e-02 -1.897115632891654968e-02 -3.776861354708671570e-02 -3.219560161232948303e-02 -3.712814301252365112e-02 -6.608570367097854614e-02 -4.221911355853080750e-02 -4.321644827723503113e-02 5.927354097366333008e-02 5.576483160257339478e-02 5.279127508401870728e-02 -4.532185196876525879e-02 -6.191791594028472900e-02 -5.549623444676399231e-02 4.154660925269126892e-02 6.453768163919448853e-02 5.532052740454673767e-02
6.400000000000000000e+01 -2.005652152001857758e-02 -2.025638520717620850e-02 -1.934108696877956390e-02 -3.791411593556404114e-02 -3.265868127346038818e-02 -3.745482861995697021e-02 -6.609315425157546997e-02 -4.299686849117279053e-02 -4.350116103887557983e-02 5.954844877123832703e-02 5.558730661869049072e-02 5.238058790564537048e-02 -4.579591751098632812e-02 -6.094970554113388062e-02 -5.588041990995407104e-02 3.947150334715843201e-02 6.365003436803817749e-02 5.494201555848121643e-02
6.500000000000000000e+01 -2.041556127369403839e-02 -2.060052752494812012e-02 -1.977086998522281647e-02 -3.802576661109924316e-02 -3.321937471628189087e-02 -3.775654733180999756e-02 -6.615936756134033203e-02 -4.383355006575584412e-02 -4.352384060621261597e-02 5.980183184146881104e-02 5.550861731171607971e-02 5.185315385460853577e-02 -4.624613001942634583e-02 -5.980981513857841492e-02 -5.611445382237434387e-02 3.744024410843849182e-02 6.245989724993705750e-02 5.454798415303230286e-02
6.600000000000000000e+01 -2.078516408801078796e-02 -2.097118087112903595e-02 -2.013409510254859924e-02 -3.815583884716033936e-02 -3.380178660154342651e-02 -3.809859603643417358e-02 -6.625258922576904297e-02 -4.472346231341362000e-02 -4.351736605167388916e-02 6.001132354140281677e-02 5.538955330848693848e-02 5.117414519190788269e-02 -4.671776667237281799e-02 -5.854765698313713074e-02 -5.615476146340370178e-02 3.531017154455184937e-02 6.122423335909843445e-02 5.387890711426734924e-02
6.700000000000000000e+01 -2.128259278833866119e-02 -2.134319208562374115e-02 -2.043783664703369141e-02 -3.836691752076148987e-02 -3.439442813396453857e-02 -3.836289793252944946e-02 -6.630346924066543579e-02 -4.563537240028381348e-02 -4.343789443373680115e-02 6.028924882411956787e-02 5.527630820870399475e-02 5.051538348197937012e-02 -4.757282137870788574e-02 -5.722915381193161011e-02 -5.624201893806457520e-02 3.254681825637817383e-02 5.996422469615936279e-02 5.328974127769470215e-02
6.800000000000000000e+01 -2.185553498566150665e-02 -2.171682007610797882e-02 -2.077783644199371338e-02 -3.864397853612899780e-02 -3.500602021813392639e-02 -3.880662843585014343e-02 -6.637052446603775024e-02 -4.656961932778358459e-02 -4.350218921899795532e-02 6.067764014005661011e-02 5.518131330609321594e-02 4.991980642080307007e-02 -4.871875420212745667e-02 -5.583795905113220215e-02 -5.659802630543708801e-02 2.935398742556571960e-02 5.866916477680206299e-02 5.242043733596801758e-02
6.900000000000000000e+01 -2.245910465717315674e-02 -2.210910059511661530e-02 -2.108062990009784698e-02 -3.895820677280426025e-02 -3.559971600770950317e-02 -3.922650590538978577e-02 -6.643590331077575684e-02 -4.756806045770645142e-02 -4.361504316329956055e-02 6.105122715234756470e-02 5.507510900497436523e-02 4.930838942527770996e-02 -5.005546659231185913e-02 -5.429882183670997620e-02 -5.684773623943328857e-02 2.598014846444129944e-02 5.731888115406036377e-02 5.164550244808197021e-02
7.000000000000000000e+01 -2.293733879923820496e-02 -2.247390709817409515e-02 -2.134531736373901367e-02 -3.929295390844345093e-02 -3.613830730319023132e-02 -3.962654247879981995e-02 -6.638461351394653320e-02 -4.851165786385536194e-02 -4.376876726746559143e-02 6.106882914900779724e-02 5.492968112230300903e-02 4.875723272562026978e-02 -5.158173292875289917e-02 -5.285272002220153809e-02 -5.703013017773628235e-02 2.308098785579204559e-02 5.607643723487854004e-02 5.083825439214706421e-02
7.100000000000000000e+01 -2.340147271752357483e-02 -2.281451411545276642e-02 -2.163776941597461700e-02 -3.964351490139961243e-02 -3.665377572178840637e-02 -4.010065644979476929e-02 -6.639053672552108765e-02 -4.942234978079795837e-02 -4.410718008875846863e-02 6.105368584394454956e-02 5.475236475467681885e-02 4.821275547146797180e-02 -5.305014178156852722e-02 -5.148304626345634460e-02 -5.706799402832984924e-02 2.032935991883277893e-02 5.488143116235733032e-02 4.974884912371635437e-02
7.200000000000000000e+01 -2.383837290108203888e-02 -2.315650880336761475e-02 -2.197665162384510040e-02 -3.995158523321151733e-02 -3.728464990854263306e-02 -4.071049764752388000e-02 -6.649885326623916626e-02 -5.053935945034027100e-02 -4.469653964042663574e-02 6.102910265326499939e-02 5.458585917949676514e-02 4.780227690935134888e-02 -5.440343171358108521e-02 -4.978734627366065979e-02 -5.718591436743736267e-02 1.782700791954994202e-02 5.278690159320831299e-02 4.832316190004348755e-02
7.300000000000000000e+01 -2.424336783587932587e-02 -2.349027432501316071e-02 -2.231098152697086334e-02 -4.028274118900299072e-02 -3.793642669916152954e-02 -4.135771095752716064e-02 -6.675936281681060791e-02 -5.167523398995399475e-02 -4.527370259165763855e-02 6.103051826357841492e-02 5.442364141345024109e-02 4.740698263049125671e-02 -5.535568296909332275e-02 -4.813300445675849915e-02 -5.714740231633186340e-02 1.573276519775390625e-02 5.059976875782012939e-02 4.675028473138809204e-02
7.400000000000000000e+01 -2.473573014140129089e-02 -2.381002716720104218e-02 -2.260416746139526367e-02 -4.057291895151138306e-02 -3.859717771410942078e-02 -4.196735844016075134e-02 -6.688224524259567261e-02 -5.281415954232215881e-02 -4.584669694304466248e-02 6.134552881121635437e-02 5.428594723343849182e-02 4.706020653247833252e-02 -5.631731450557708740e-02 -4.656999558210372925e-02 -5.703449621796607971e-02 1.319702714681625366e-02 4.840239882469177246e-02 4.528662562370300293e-02
7.500000000000000000e+01 -2.523582428693771362e-02 -2.411719411611557007e-02 -2.288141846656799316e-02 -4.081173613667488098e-02 -3.927277028560638428e-02 -4.260522499680519104e-02 -6.695941090583801270e-02 -5.400668084621429443e-02 -4.645213857293128967e-02 6.182442605495452881e-02 5.414579063653945923e-02 4.674779623746871948e-02 -5.694336444139480591e-02 -4.501441493630409241e-02 -5.673821270465850830e-02 1.068101450800895691e-02 4.627691581845283508e-02 4.397798329591751099e-02
7.600000000000000000e+01 -2.573140524327754974e-02 -2.439218573272228241e-02 -2.313912846148014069e-02 -4.099906608462333679e-02 -3.990120068192481995e-02 -4.334157705307006836e-02 -6.694973260164260864e-02 -5.508750304579734802e-02 -4.719225689768791199e-02 6.249535083770751953e-02 5.407289788126945496e-02 4.673179984092712402e-02 -5.708297342061996460e-02 -4.363830760121345520e-02 -5.631572380661964417e-02 8.255855180323123932e-03 4.421340301632881165e-02 4.294715821743011475e-02
7.700000000000000000e+01 -2.624341659247875214e-02 -2.468773350119590759e-02 -2.337998524308204651e-02 -4.114779829978942871e-02 -4.058298468589782715e-02 -4.417347162961959839e-02 -6.691746413707733154e-02 -5.623049661517143250e-02 -4.792193695902824402e-02 6.313905119895935059e-02 5.402401834726333618e-02 4.673969000577926636e-02 -5.736420676112174988e-02 -4.227788001298904419e-02 -5.557363480329513550e-02 5.846158601343631744e-03 4.214130714535713196e-02 4.202482476830482483e-02
7.800000000000000000e+01 -2.671428956091403961e-02 -2.496577054262161255e-02 -2.362778410315513611e-02 -4.135515913367271423e-02 -4.124315828084945679e-02 -4.516968503594398499e-02 -6.672073155641555786e-02 -5.734121054410934448e-02 -4.874515905976295471e-02 6.346379220485687256e-02 5.394165217876434326e-02 4.675532877445220947e-02 -5.768870934844017029e-02 -4.088148847222328186e-02 -5.473303422331809998e-02 3.607310820370912552e-03 4.001074284315109253e-02 4.099492356181144714e-02
7.900000000000000000e+01 -2.702041715383529663e-02 -2.523348294198513031e-02 -2.389757335186004639e-02 -4.167633503675460815e-02 -4.185432195663452148e-02 -4.600478336215019226e-02 -6.681289523839950562e-02 -5.839621648192405701e-02 -4.930078610777854919e-02 6.329611688852310181e-02 5.384043976664543152e-02 4.631699621677398682e-02 -5.810929834842681885e-02 -3.962066024541854858e-02 -5.348017811775207520e-02 2.036842051893472672e-03 3.813131526112556458e-02 3.947499766945838928e-02
8.000000000000000000e+01 -2.733321860432624817e-02 -2.549321390688419342e-02 -2.414029464125633240e-02 -4.206318035721778870e-02 -4.241954535245895386e-02 -4.664096981287002563e-02 -6.681890785694122314e-02 -5.939299613237380981e-02 -4.992577061057090759e-02 6.320757418870925903e-02 5.371872708201408386e-02 4.598872363567352295e-02 -5.805306136608123779e-02 -3.841734305024147034e-02 -5.258273333311080933e-02 4.160154494456946850e-04 3.629813343286514282e-02 3.816011920571327209e-02
8.100000000000000000e+01 -2.758803032338619232e-02 -2.572342567145824432e-02 -2.436232566833496094e-02 -4.250812903046607971e-02 -4.293503612279891968e-02 -4.714414849877357483e-02 -6.685306876897811890e-02 -6.028847768902778625e-02 -5.060383677482604980e-02 6.288628280162811279e-02 5.353178456425666809e-02 4.570890963077545166e-02 -5.801364034414291382e-02 -3.737290576100349426e-02 -5.182299762964248657e-02 -8.246509241871535778e-04 3.490722179412841797e-02 3.687839582562446594e-02
8.200000000000000000e+01 -2.787773124873638153e-02 -2.595664188265800476e-02 -2.452909387648105621e-02 -4.294532537460327148e-02 -4.347319900989532471e-02 -4.759335145354270935e-02 -6.690941751003265381e-02 -6.112950295209884644e-02 -5.139554291963577271e-02 6.270331889390945435e-02 5.328017100691795349e-02 4.539829492568969727e-02 -5.753695964813232422e-02 -3.624404221773147583e-02 -5.127061903476715088e-02 -2.185214776545763016e-03 3.352325782179832458e-02 3.563256934285163879e-02
8.300000000000000000e+01 -2.814970351755619049e-02 -2.617266960442066193e-02 -2.467867545783519745e-02 -4.335206747055053711e-02 -4.396340996026992798e-02 -4.793825373053550720e-02 -6.691442430019378662e-02 -6.184428930282592773e-02 -5.218409374356269836e-02 6.259558349847793579e-02 5.301196500658988953e-02 4.505544528365135193e-02 -5.671496689319610596e-02 -3.527563810348510742e-02 -5.055881664156913757e-02 -3.401621244847774506e-03 3.222304582595825195e-02 3.422943502664566040e-02
8.400000000000000000e+01 -2.837580814957618713e-02 -2.639039605855941772e-02 -2.479715459048748016e-02 -4.356374964118003845e-02 -4.442070797085762024e-02 -4.822053015232086182e-02 -6.658750772476196289e-02 -6.245743110775947571e-02 -5.302509292960166931e-02 6.289245933294296265e-02 5.278509855270385742e-02 4.467479512095451355e-02 -5.500954762101173401e-02 -3.428547084331512451e-02 -4.975886270403862000e-02 -4.383901599794626236e-03 3.085128776729106903e-02 3.280396386981010437e-02
8.500000000000000000e+01 -2.853635698556900024e-02 -2.661053836345672607e-02 -2.492675930261611938e-02 -4.381413385272026062e-02 -4.486664757132530212e-02 -4.841562360525131226e-02 -6.618811190128326416e-02 -6.303565204143524170e-02 -5.390737205743789673e-02 6.292717158794403076e-02 5.254187434911727905e-02 4.438930004835128784e-02 -5.342067405581474304e-02 -3.330944105982780457e-02 -4.886983707547187805e-02 -5.270055495202541351e-03 2.948327176272869110e-02 3.124245628714561462e-02
8.600000000000000000e+01 -2.871148660778999329e-02 -2.683041803538799286e-02 -2.502939477562904358e-02 -4.423669353127479553e-02 -4.529628157615661621e-02 -4.844948276877403259e-02 -6.603254377841949463e-02 -6.357441842555999756e-02 -5.471166968345642090e-02 6.270694732666015625e-02 5.229442939162254333e-02 4.422548785805702209e-02 -5.208467692136764526e-02 -3.238547593355178833e-02 -4.785342887043952942e-02 -6.548894103616476059e-03 2.815847098827362061e-02 2.987519279122352600e-02
8.700000000000000000e+01 -2.888374403119087219e-02 -2.706079185009002686e-02 -2.512378245592117310e-02 -4.459919035434722900e-02 -4.572605714201927185e-02 -4.842795059084892273e-02 -6.574545800685882568e-02 -6.408443301916122437e-02 -5.549216270446777344e-02 6.258200854063034058e-02 5.201406776905059814e-02 4.411703720688819885e-02 -5.059444904327392578e-02 -3.153835609555244446e-02 -4.682755842804908752e-02 -7.916777394711971283e-03 2.682067453861236572e-02 2.856689691543579102e-02
8.800000000000000000e+01 -2.905456721782684326e-02 -2.732163295149803162e-02 -2.520865760743618011e-02 -4.496892541646957397e-02 -4.616386815905570984e-02 -4.838783293962478638e-02 -6.541465222835540771e-02 -6.457112729549407959e-02 -5.624362453818321228e-02 6.240823492407798767e-02 5.170002579689025879e-02 4.407518729567527771e-02 -4.920506104826927185e-02 -3.065242990851402283e-02 -4.564403742551803589e-02 -9.394409134984016418e-03 2.540103159844875336e-02 2.717350982129573822e-02
8.900000000000000000e+01 -2.923452854156494141e-02 -2.760255709290504456e-02 -2.530554495751857758e-02 -4.536521807312965393e-02 -4.663074016571044922e-02 -4.841957613825798035e-02 -6.503086537122726440e-02 -6.504610925912857056e-02 -5.700102448463439941e-02 6.213961914181709290e-02 5.136154592037200928e-02 4.404031112790107727e-02 -4.792058467864990234e-02 -2.976019307971000671e-02 -4.454154521226882935e-02 -1.108658965677022934e-02 2.391886338591575623e-02 2.558907866477966309e-02
9.000000000000000000e+01 -2.946277521550655365e-02 -2.789067104458808899e-02 -2.540141902863979340e-02 -4.585236310958862305e-02 -4.717739298939704895e-02 -4.846303910017013550e-02 -6.460049748420715332e-02 -6.551843881607055664e-02 -5.772383138537406921e-02 6.172979623079299927e-02 5.096508190035820007e-02 4.387815669178962708e-02 -4.672943428158760071e-02 -2.878984063863754272e-02 -4.380877688527107239e-02 -1.335701718926429749e-02 2.230818569660186768e-02 2.440802752971649170e-02
9.100000000000000000e+01 -2.968897670507431030e-02 -2.819894626736640930e-02 -2.553620003163814545e-02 -4.634216055274009705e-02 -4.777289554476737976e-02 -4.853188619017601013e-02 -6.408860534429550171e-02 -6.597541272640228271e-02 -5.840700864791870117e-02 6.122532486915588379e-02 5.051176622509956360e-02 4.373795911669731140e-02 -4.567585885524749756e-02 -2.781027927994728088e-02 -4.323684796690940857e-02 -1.574223674833774567e-02 2.060646936297416687e-02 2.321324869990348816e-02
9.200000000000000000e+01 -2.994213066995143890e-02 -2.856662124395370483e-02 -2.572523429989814758e-02 -4.689085856080055237e-02 -4.844416305422782898e-02 -4.883445054292678833e-02 -6.352420151233673096e-02 -6.646326929330825806e-02 -5.906257778406143188e-02 6.058539450168609619e-02 4.994036257266998291e-02 4.338037967681884766e-02 -4.519156366586685181e-02 -2.676273882389068604e-02 -4.314790666103363037e-02 -1.815349608659744263e-02 1.861379668116569519e-02 2.148855850100517273e-02
9.300000000000000000e+01 -3.019878640770912170e-02 -2.894280850887298584e-02 -2.594847977161407471e-02 -4.742743074893951416e-02 -4.914505779743194580e-02 -4.918589070439338684e-02 -6.291671097278594971e-02 -6.693559139966964722e-02 -5.965535342693328857e-02 5.994537472724914551e-02 4.931380599737167358e-02 4.299096018075942993e-02 -4.465589672327041626e-02 -2.574980631470680237e-02 -4.325922951102256775e-02 -2.048738300800323486e-02 1.647968962788581848e-02 1.969226822257041931e-02
9.400000000000000000e+01 -3.044950403273105621e-02 -2.932706847786903381e-02 -2.616637200117111206e-02 -4.795752093195915222e-02 -4.989121854305267334e-02 -4.949085041880607605e-02 -6.226865574717521667e-02 -6.739191710948944092e-02 -6.009443104267120361e-02 5.921306461095809937e-02 4.857013374567031860e-02 4.273852333426475525e-02 -4.370335489511489868e-02 -2.484476193785667419e-02 -4.358521848917007446e-02 -2.279587648808956146e-02 1.422467455267906189e-02 1.811408437788486481e-02
9.500000000000000000e+01 -3.079156018793582916e-02 -2.970261126756668091e-02 -2.637849003076553345e-02 -4.852722585201263428e-02 -5.062668770551681519e-02 -4.977755248546600342e-02 -6.148009002208709717e-02 -6.780411303043365479e-02 -6.036252155900001526e-02 5.833875387907028198e-02 4.781907051801681519e-02 4.254802316427230835e-02 -4.203937947750091553e-02 -2.398136630654335022e-02 -4.403435066342353821e-02 -2.535890601575374603e-02 1.175760477781295776e-02 1.678317226469516754e-02
9.600000000000000000e+01 -3.117753937840461731e-02 -3.009361773729324341e-02 -2.661342360079288483e-02 -4.913869500160217285e-02 -5.144527927041053772e-02 -5.009465292096138000e-02 -6.081294640898704529e-02 -6.819089502096176147e-02 -6.053569912910461426e-02 5.720544233918190002e-02 4.711455851793289185e-02 4.232719913125038147e-02 -3.975536301732063293e-02 -2.281685918569564819e-02 -4.467092081904411316e-02 -2.790536172688007355e-02 8.969434536993503571e-03 1.536798942834138870e-02
9.700000000000000000e+01 -3.161050751805305481e-02 -3.048797510564327240e-02 -2.689815126359462738e-02 -4.983472824096679688e-02 -5.226949974894523621e-02 -5.047024413943290710e-02 -6.038895249366760254e-02 -6.851867586374282837e-02 -6.079221144318580627e-02 5.586039647459983826e-02 4.633444920182228088e-02 4.201207309961318970e-02 -3.712486475706100464e-02 -2.157191745936870575e-02 -4.533764719963073730e-02 -3.048663586378097534e-02 5.975699517875909805e-03 1.352032925933599472e-02
9.800000000000000000e+01 -3.209764137864112854e-02 -3.087184391915798187e-02 -2.721182256937026978e-02 -5.058690905570983887e-02 -5.308669060468673706e-02 -5.099810659885406494e-02 -6.011919304728507996e-02 -6.880555301904678345e-02 -6.098954752087593079e-02 5.436443164944648743e-02 4.545824974775314331e-02 4.157109931111335754e-02 -3.410354629158973694e-02 -2.023112215101718903e-02 -4.590892791748046875e-02 -3.310425579547882080e-02 2.808117540553212166e-03 1.119438838213682175e-02
9.900000000000000000e+01 -3.262632712721824646e-02 -3.120244480669498444e-02 -2.753157727420330048e-02 -5.131325870752334595e-02 -5.383994057774543762e-02 -5.159505829215049744e-02 -6.001686304807662964e-02 -6.901691854000091553e-02 -6.115829572081565857e-02 5.290574207901954651e-02 4.447858408093452454e-02 4.111027717590332031e-02 -3.113893605768680573e-02 -1.904536969959735870e-02 -4.634214192628860474e-02 -3.561679273843765259e-02 -2.604173496365547180e-04 8.601055480539798737e-03
1.000000000000000000e+02 -3.317065164446830750e-02 -3.152667358517646790e-02 -2.783781848847866058e-02 -5.203218013048171997e-02 -5.460021644830703735e-02 -5.221115425229072571e-02 -6.004527956247329712e-02 -6.918881088495254517e-02 -6.131136789917945862e-02 5.143428593873977661e-02 4.342586174607276917e-02 4.056455194950103760e-02 -2.819262631237506866e-02 -1.776964776217937469e-02 -4.646703600883483887e-02 -3.808669373393058777e-02 -3.411095822229981422e-03 5.776427220553159714e-03
1.010000000000000000e+02 -3.375766426324844360e-02 -3.184794262051582336e-02 -2.813311107456684113e-02 -5.283488705754280090e-02 -5.537445098161697388e-02 -5.283297598361968994e-02 -6.023222208023071289e-02 -6.932725757360458374e-02 -6.136041507124900818e-02 4.987070709466934204e-02 4.232193902134895325e-02 3.993606567382812500e-02 -2.481941878795623779e-02 -1.642955280840396881e-02 -4.636531323194503784e-02 -4.066658392548561096e-02 -6.662955041974782944e-03 2.710231812670826912e-03
1.020000000000000000e+02 -3.431162610650062561e-02 -3.218557313084602356e-02 -2.845497056841850281e-02 -5.368762463331222534e-02 -5.615707114338874817e-02 -5.348678678274154663e-02 -6.041511520743370056e-02 -6.948567181825637817e-02 -6.134621053934097290e-02 4.827406257390975952e-02 4.108707606792449951e-02 3.928229212760925293e-02 -2.126817591488361359e-02 -1.479212008416652679e-02 -4.617621749639511108e-02 -4.327051714062690735e-02 -1.021817419677972794e-02 -5.458917003124952316e-04
1.030000000000000000e+02 -3.486291691660881042e-02 -3.256127983331680298e-02 -2.883839793503284454e-02 -5.453536659479141235e-02 -5.697118118405342102e-02 -5.422164127230644226e-02 -6.057812646031379700e-02 -6.962422281503677368e-02 -6.141870841383934021e-02 4.660429805517196655e-02 3.974499925971031189e-02 3.876913338899612427e-02 -1.771348156034946442e-02 -1.274782046675682068e-02 -4.607776179909706116e-02 -4.586646333336830139e-02 -1.391169521957635880e-02 -3.301296615973114967e-03
1.040000000000000000e+02 -3.540858626365661621e-02 -3.293268382549285889e-02 -2.924401871860027313e-02 -5.533469095826148987e-02 -5.777643620967864990e-02 -5.507456511259078979e-02 -6.057548522949218750e-02 -6.975147873163223267e-02 -6.156075000762939453e-02 4.485587775707244873e-02 3.834864124655723572e-02 3.794690594077110291e-02 -1.437804009765386581e-02 -1.064544729888439178e-02 -4.556149244308471680e-02 -4.852150753140449524e-02 -1.757841929793357849e-02 -6.617621984332799911e-03
1.050000000000000000e+02 -3.594168648123741150e-02 -3.329703956842422485e-02 -2.959922514855861664e-02 -5.611088126897811890e-02 -5.856062844395637512e-02 -5.582087859511375427e-02 -6.043515726923942566e-02 -6.986253708600997925e-02 -6.154440343379974365e-02 4.304469749331474304e-02 3.693168237805366516e-02 3.725364804267883301e-02 -1.122596859931945801e-02 -8.454233407974243164e-03 -4.481313377618789673e-02 -5.117624253034591675e-02 -2.121648192405700684e-02 -1.027443353086709976e-02
1.060000000000000000e+02 -3.644285723567008972e-02 -3.364272788166999817e-02 -3.002058714628219604e-02 -5.670192465186119080e-02 -5.933396145701408386e-02 -5.662233754992485046e-02 -6.007903069257736206e-02 -6.990499794483184814e-02 -6.151959672570228577e-02 4.137606173753738403e-02 3.553225845098495483e-02 3.652238473296165466e-02 -8.523264899849891663e-03 -6.394452415406703949e-03 -4.396580904722213745e-02 -5.372199788689613342e-02 -2.461697906255722046e-02 -1.433614641427993774e-02
1.070000000000000000e+02 -3.701482340693473816e-02 -3.398865088820457458e-02 -3.049175255000591278e-02 -5.720971897244453430e-02 -6.008959561586380005e-02 -5.746548250317573547e-02 -5.966892465949058533e-02 -6.991196423768997192e-02 -6.154465675354003906e-02 3.966057300567626953e-02 3.409773111343383789e-02 3.593705222010612488e-02 -6.024453788995742798e-03 -4.291374236345291138e-03 -4.312634468078613281e-02 -5.618252605199813843e-02 -2.800518646836280823e-02 -1.847352273762226105e-02
1.080000000000000000e+02 -3.753891587257385254e-02 -3.431941196322441101e-02 -3.101241402328014374e-02 -5.764448642730712891e-02 -6.075157225131988525e-02 -5.829815939068794250e-02 -5.899342149496078491e-02 -6.982397288084030151e-02 -6.158535182476043701e-02 3.799278289079666138e-02 3.273336589336395264e-02 3.549277782440185547e-02 -3.757668659090995789e-03 -2.262824680656194687e-03 -4.193506762385368347e-02 -5.843510106205940247e-02 -3.111138567328453064e-02 -2.252021059393882751e-02
1.090000000000000000e+02 -3.805225715041160583e-02 -3.464975208044052124e-02 -3.152969479560852051e-02 -5.802071839570999146e-02 -6.139245256781578064e-02 -5.911613628268241882e-02 -5.809381604194641113e-02 -6.968466192483901978e-02 -6.177292764186859131e-02 3.635097295045852661e-02 3.135939687490463257e-02 3.500752896070480347e-02 -1.181834843009710312e-03 -2.225315838586539030e-04 -4.064371436834335327e-02 -6.061052531003952026e-02 -3.416051715612411499e-02 -2.635617926716804504e-02
1.100000000000000000e+02 -3.843135014176368713e-02 -3.497793152928352356e-02 -3.202022984623908997e-02 -5.822885036468505859e-02 -6.201094016432762146e-02 -5.989174544811248779e-02 -5.717090517282485962e-02 -6.948591768741607666e-02 -6.205997616052627563e-02 3.501204401254653931e-02 2.998963743448257446e-02 3.441900759935379028e-02 7.434072322212159634e-04 1.814739662222564220e-03 -3.930905088782310486e-02 -6.219794601202011108e-02 -3.712917119264602661e-02 -3.000003471970558167e-02
1.110000000000000000e+02 -3.875618800520896912e-02 -3.529248386621475220e-02 -3.247253224253654480e-02 -5.839302390813827515e-02 -6.261548399925231934e-02 -6.067290157079696655e-02 -5.638503655791282654e-02 -6.924322247505187988e-02 -6.245169043540954590e-02 3.379596024751663208e-02 2.867507934570312500e-02 3.370001167058944702e-02 2.361588180065155029e-03 3.741532564163208008e-03 -3.792775049805641174e-02 -6.347935646772384644e-02 -3.990391641855239868e-02 -3.336514532566070557e-02
1.120000000000000000e+02 -3.904742002487182617e-02 -3.555864840745925903e-02 -3.288855776190757751e-02 -5.864387005567550659e-02 -6.311924755573272705e-02 -6.134216487407684326e-02 -5.550494417548179626e-02 -6.895578652620315552e-02 -6.287983059883117676e-02 3.254009410738945007e-02 2.758692763745784760e-02 3.282363712787628174e-02 3.965331241488456726e-03 5.237838719040155411e-03 -3.662898764014244080e-02 -6.492492556571960449e-02 -4.210636392235755920e-02 -3.639702126383781433e-02
1.130000000000000000e+02 -3.932966291904449463e-02 -3.580007329583168030e-02 -3.320730477571487427e-02 -5.887874960899353027e-02 -6.358295679092407227e-02 -6.182194873690605164e-02 -5.443485081195831299e-02 -6.861454993486404419e-02 -6.325956434011459351e-02 3.133640065789222717e-02 2.656485885381698608e-02 3.170848637819290161e-02 5.931595806032419205e-03 6.633524317294359207e-03 -3.495107963681221008e-02 -6.607931852340698242e-02 -4.412447288632392883e-02 -3.930044174194335938e-02
1.140000000000000000e+02 -3.964570909738540649e-02 -3.603499010205268860e-02 -3.345252200961112976e-02 -5.920061469078063965e-02 -6.399542093276977539e-02 -6.213064864277839661e-02 -5.336656048893928528e-02 -6.819498538970947266e-02 -6.350338459014892578e-02 2.981281653046607971e-02 2.554448321461677551e-02 3.057774715125560760e-02 8.063630200922489166e-03 8.116010576486587524e-03 -3.325841203331947327e-02 -6.720672547817230225e-02 -4.602624103426933289e-02 -4.183774068951606750e-02
1.150000000000000000e+02 -3.995582461357116699e-02 -3.624268621206283569e-02 -3.367844596505165100e-02 -5.950863286852836609e-02 -6.427289545536041260e-02 -6.240851804614067078e-02 -5.219136923551559448e-02 -6.774205714464187622e-02 -6.365136057138442993e-02 2.822464704513549805e-02 2.454274892807006836e-02 2.935059554874897003e-02 9.937024675309658051e-03 9.651181288063526154e-03 -3.141088783740997314e-02 -6.835474073886871338e-02 -4.798590019345283508e-02 -4.438919201493263245e-02
1.160000000000000000e+02 -4.026070982217788696e-02 -3.644074872136116028e-02 -3.389155864715576172e-02 -5.983382090926170349e-02 -6.451518088579177856e-02 -6.265879422426223755e-02 -5.099966377019882202e-02 -6.726513803005218506e-02 -6.377444416284561157e-02 2.660638280212879181e-02 2.354444190859794617e-02 2.816392853856086731e-02 1.189773157238960266e-02 1.121111586689949036e-02 -2.950079552829265594e-02 -6.947003304958343506e-02 -4.991776123642921448e-02 -4.683725535869598389e-02
1.170000000000000000e+02 -4.057009518146514893e-02 -3.661866486072540283e-02 -3.409903496503829956e-02 -6.015771627426147461e-02 -6.472700089216232300e-02 -6.287138164043426514e-02 -4.974234104156494141e-02 -6.675962358713150024e-02 -6.383282691240310669e-02 2.501822821795940399e-02 2.264616638422012329e-02 2.695716544985771179e-02 1.382713764905929565e-02 1.275812834501266479e-02 -2.750142849981784821e-02 -7.050902396440505981e-02 -5.182699114084243774e-02 -4.920960217714309692e-02
1.180000000000000000e+02 -4.090491309762001038e-02 -3.680918365716934204e-02 -3.430415689945220947e-02 -6.036747246980667114e-02 -6.494780629873275757e-02 -6.306620687246322632e-02 -4.839503020048141479e-02 -6.620293110609054565e-02 -6.385089457035064697e-02 2.360676601529121399e-02 2.166966535151004791e-02 2.569324336946010590e-02 1.555309817194938660e-02 1.451238803565502167e-02 -2.531038783490657806e-02 -7.117950916290283203e-02 -5.383970960974693298e-02 -5.156675726175308228e-02
1.190000000000000000e+02 -4.125525057315826416e-02 -3.699225932359695435e-02 -3.450178727507591248e-02 -6.058827787637710571e-02 -6.515736877918243408e-02 -6.323414295911788940e-02 -4.707699269056320190e-02 -6.561757624149322510e-02 -6.385423243045806885e-02 2.220748551189899445e-02 2.070071734488010406e-02 2.447604760527610779e-02 1.730136573314666748e-02 1.627329178154468536e-02 -2.315881475806236267e-02 -7.174526154994964600e-02 -5.580073595046997070e-02 -5.380450189113616943e-02
1.200000000000000000e+02 -4.160145297646522522e-02 -3.716869652271270752e-02 -3.468443453311920166e-02 -6.074761599302291870e-02 -6.536149978637695312e-02 -6.335391849279403687e-02 -4.585788026452064514e-02 -6.500775367021560669e-02 -6.384006887674331665e-02 2.091284282505512238e-02 1.973533630371093750e-02 2.339636720716953278e-02 1.890559494495391846e-02 1.803313381969928741e-02 -2.110187150537967682e-02 -7.206709682941436768e-02 -5.771038308739662170e-02 -5.586736649274826050e-02
1.210000000000000000e+02 -4.198178648948669434e-02 -3.732863441109657288e-02 -3.486280143260955811e-02 -6.084003299474716187e-02 -6.556154042482376099e-02 -6.345466524362564087e-02 -4.466186091303825378e-02 -6.438206136226654053e-02 -6.383558362722396851e-02 1.979911327362060547e-02 1.883065700531005859e-02 2.239101193845272064e-02 2.028006315231323242e-02 1.975908689200878143e-02 -1.911765709519386292e-02 -7.230047136545181274e-02 -5.951835960149765015e-02 -5.780845880508422852e-02
1.220000000000000000e+02 -4.239763692021369934e-02 -3.749132901430130005e-02 -3.504922613501548767e-02 -6.096844002604484558e-02 -6.570261716842651367e-02 -6.355728209018707275e-02 -4.333662614226341248e-02 -6.387130916118621826e-02 -6.383159756660461426e-02 1.859942078590393066e-02 1.791748218238353729e-02 2.139585092663764954e-02 2.177686057984828949e-02 2.138094045221805573e-02 -1.718219742178916931e-02 -7.262020558118820190e-02 -6.093733757734298706e-02 -5.969614535570144653e-02
1.230000000000000000e+02 -4.280786588788032532e-02 -3.763747215270996094e-02 -3.524675965309143066e-02 -6.112017109990119934e-02 -6.578945368528366089e-02 -6.363012641668319702e-02 -4.192189499735832214e-02 -6.338440626859664917e-02 -6.376243382692337036e-02 1.738557405769824982e-02 1.696078106760978699e-02 2.033993601799011230e-02 2.317760698497295380e-02 2.288800664246082306e-02 -1.513852272182703018e-02 -7.296194881200790405e-02 -6.224504485726356506e-02 -6.177495419979095459e-02
1.240000000000000000e+02 -4.322742298245429993e-02 -3.777447342872619629e-02 -3.550638258457183838e-02 -6.141667813062667847e-02 -6.587544083595275879e-02 -6.380989402532577515e-02 -4.061283916234970093e-02 -6.293229758739471436e-02 -6.381544470787048340e-02 1.624530181288719177e-02 1.608852297067642212e-02 1.912066340446472168e-02 2.474919892847537994e-02 2.425301820039749146e-02 -1.333332620561122894e-02 -7.332839816808700562e-02 -6.337372958660125732e-02 -6.374958157539367676e-02
1.250000000000000000e+02 -4.367333650588989258e-02 -3.787231817841529846e-02 -3.579917550086975098e-02 -6.165198609232902527e-02 -6.606303155422210693e-02 -6.401661783456802368e-02 -3.923945501446723938e-02 -6.242511048913002014e-02 -6.383284181356430054e-02 1.519797276705503464e-02 1.545887533575296402e-02 1.797321252524852753e-02 2.608868107199668884e-02 2.527707442641258240e-02 -1.153297070413827896e-02 -7.379073649644851685e-02 -6.394618004560470581e-02 -6.574405729770660400e-02
1.260000000000000000e+02 -4.412716254591941833e-02 -3.799268975853919983e-02 -3.611831367015838623e-02 -6.181140244007110596e-02 -6.628695130348205566e-02 -6.424669921398162842e-02 -3.779224678874015808e-02 -6.192624941468238831e-02 -6.385912746191024780e-02 1.414466183632612228e-02 1.467585377395153046e-02 1.685874350368976593e-02 2.722412720322608948e-02 2.651370316743850708e-02 -9.441323578357696533e-03 -7.440654933452606201e-02 -6.460583209991455078e-02 -6.786375492811203003e-02
1.270000000000000000e+02 -4.464132338762283325e-02 -3.812167048454284668e-02 -3.648667410016059875e-02 -6.179574504494667053e-02 -6.649623066186904907e-02 -6.450609862804412842e-02 -3.623444586992263794e-02 -6.143335998058319092e-02 -6.387341022491455078e-02 1.323061436414718628e-02 1.382677722722291946e-02 1.602901518344879150e-02 2.809445001184940338e-02 2.769279107451438904e-02 -7.296597585082054138e-03 -7.549888640642166138e-02 -6.533855199813842773e-02 -6.992582231760025024e-02
1.280000000000000000e+02 -4.525220394134521484e-02 -3.825600445270538330e-02 -3.681392967700958252e-02 -6.158887222409248352e-02 -6.665333360433578491e-02 -6.477818638086318970e-02 -3.465725481510162354e-02 -6.090421602129936218e-02 -6.392636895179748535e-02 1.252104062587022781e-02 1.276718266308307648e-02 1.569266431033611298e-02 2.883986197412014008e-02 2.886228263378143311e-02 -5.771904718130826950e-03 -7.723857462406158447e-02 -6.600771099328994751e-02 -7.140582054853439331e-02
1.290000000000000000e+02 -4.586095362901687622e-02 -3.841796144843101501e-02 -3.718356788158416748e-02 -6.150908023118972778e-02 -6.681534647941589355e-02 -6.506550312042236328e-02 -3.294406458735466003e-02 -6.032416969537734985e-02 -6.399383395910263062e-02 1.114690303802490234e-02 1.154650934040546417e-02 1.545691397041082382e-02 2.989358454942703247e-02 3.003869019448757172e-02 -4.380316473543643951e-03 -7.895010709762573242e-02 -6.671547144651412964e-02 -7.297877222299575806e-02
1.300000000000000000e+02 -4.645136371254920959e-02 -3.858257085084915161e-02 -3.753798454999923706e-02 -6.174285709857940674e-02 -6.691960990428924561e-02 -6.528042256832122803e-02 -3.147852793335914612e-02 -5.977933108806610107e-02 -6.399426609277725220e-02 8.980477228760719299e-03 1.023763604462146759e-02 1.501268427819013596e-02 3.137493878602981567e-02 3.119608201086521149e-02 -2.972295274958014488e-03 -8.025373518466949463e-02 -6.731984764337539673e-02 -7.456057518720626831e-02
1.310000000000000000e+02 -4.684490710496902466e-02 -3.874180465936660767e-02 -3.783324360847473145e-02 -6.223452836275100708e-02 -6.699131429195404053e-02 -6.544778496026992798e-02 -2.979708835482597351e-02 -5.930183827877044678e-02 -6.405243277549743652e-02 6.251668091863393784e-03 9.007313288748264313e-03 1.423530094325542450e-02 3.299478441476821899e-02 3.223403915762901306e-02 -1.238825730979442596e-03 -8.072684705257415771e-02 -6.768479943275451660e-02 -7.596415281295776367e-02
1.320000000000000000e+02 -4.714568331837654114e-02 -3.892452642321586609e-02 -3.812849894165992737e-02 -6.275621056556701660e-02 -6.706214696168899536e-02 -6.561736762523651123e-02 -2.805963903665542603e-02 -5.883001536130905151e-02 -6.415028125047683716e-02 3.421189030632376671e-03 7.642571348696947098e-03 1.292155031114816666e-02 3.480319678783416748e-02 3.329631686210632324e-02 5.945618031546473503e-04 -8.074119687080383301e-02 -6.792496889829635620e-02 -7.697158306837081909e-02
1.330000000000000000e+02 -4.741132631897926331e-02 -3.913713246583938599e-02 -3.837222605943679810e-02 -6.328145414590835571e-02 -6.712841987609863281e-02 -6.571444869041442871e-02 -2.663075923919677734e-02 -5.826175212860107422e-02 -6.389199942350387573e-02 7.060589268803596497e-04 6.129335146397352219e-03 1.162764895707368851e-02 3.649785742163658142e-02 3.442768007516860962e-02 2.866574563086032867e-03 -8.039095252752304077e-02 -6.809365004301071167e-02 -7.774015516042709351e-02
1.340000000000000000e+02 -4.739527031779289246e-02 -3.937863186001777649e-02 -3.859429433941841125e-02 -6.407558917999267578e-02 -6.718121469020843506e-02 -6.580579280853271484e-02 -2.531789429485797882e-02 -5.766769126057624817e-02 -6.350035965442657471e-02 -2.385854488238692284e-03 4.464588128030300140e-03 1.026093214750289917e-02 3.840192407369613647e-02 3.558530658483505249e-02 5.563095211982727051e-03 -7.916632294654846191e-02 -6.816358119249343872e-02 -7.836714386940002441e-02
1.350000000000000000e+02 -4.741299524903297424e-02 -3.964200615882873535e-02 -3.890926018357276917e-02 -6.467998772859573364e-02 -6.722199916839599609e-02 -6.594735383987426758e-02 -2.399870939552783966e-02 -5.706426501274108887e-02 -6.312728673219680786e-02 -4.980421625077724457e-03 2.696593990549445152e-03 8.267857134342193604e-03 3.986977413296699524e-02 3.674359992146492004e-02 8.996084332466125488e-03 -7.823363691568374634e-02 -6.813819706439971924e-02 -7.881822437047958374e-02
1.360000000000000000e+02 -4.751664400100708008e-02 -3.987461701035499573e-02 -3.915032744407653809e-02 -6.507842987775802612e-02 -6.722366809844970703e-02 -6.593366712331771851e-02 -2.285463362932205200e-02 -5.655331164598464966e-02 -6.249281391501426697e-02 -7.336591836065053940e-03 1.202900428324937820e-03 6.243912968784570694e-03 4.074158146977424622e-02 3.770197927951812744e-02 1.215691585093736649e-02 -7.742837816476821899e-02 -6.842013448476791382e-02 -7.873456925153732300e-02
1.370000000000000000e+02 -4.765797778964042664e-02 -4.011726751923561096e-02 -3.934073075652122498e-02 -6.538172811269760132e-02 -6.722549349069595337e-02 -6.605859100818634033e-02 -2.220121771097183228e-02 -5.605285242199897766e-02 -6.202041357755661011e-02 -9.660522453486919403e-03 -3.442816087044775486e-04 5.217507481575012207e-03 4.111998155713081360e-02 3.861827030777931213e-02 1.397818699479103088e-02 -7.656880468130111694e-02 -6.862039119005203247e-02 -7.871498167514801025e-02
1.380000000000000000e+02 -4.782744497060775757e-02 -4.036660864949226379e-02 -3.954356536269187927e-02 -6.560415774583816528e-02 -6.722392141819000244e-02 -6.619115918874740601e-02 -2.157450281083583832e-02 -5.555102229118347168e-02 -6.153554096817970276e-02 -1.189419999718666077e-02 -1.925915013998746872e-03 4.145110491663217545e-03 4.130346328020095825e-02 3.949974849820137024e-02 1.590742729604244232e-02 -7.578913122415542603e-02 -6.875996291637420654e-02 -7.865099608898162842e-02
1.390000000000000000e+02 -4.799123108386993408e-02 -4.062303155660629272e-02 -3.975858539342880249e-02 -6.575360894203186035e-02 -6.722069531679153442e-02 -6.631865352392196655e-02 -2.090219967067241669e-02 -5.501556396484375000e-02 -6.101417914032936096e-02 -1.395194884389638901e-02 -3.560240380465984344e-03 3.003089921548962593e-03 4.121356830000877380e-02 4.031752794981002808e-02 1.794950105249881744e-02 -7.517316192388534546e-02 -6.873045861721038818e-02 -7.860655337572097778e-02
1.400000000000000000e+02 -4.812265560030937195e-02 -4.089288413524627686e-02 -3.999246656894683838e-02 -6.582177430391311646e-02 -6.720947474241256714e-02 -6.646147370338439941e-02 -2.021793648600578308e-02 -5.446437373757362366e-02 -6.044451147317886353e-02 -1.560416631400585175e-02 -5.196452606469392776e-03 1.639964757487177849e-03 4.096702113747596741e-02 4.106410220265388489e-02 2.018882706761360168e-02 -7.468447089195251465e-02 -6.846220046281814575e-02 -7.839433848857879639e-02
1.410000000000000000e+02 -4.819562286138534546e-02 -4.116554930806159973e-02 -4.021938517689704895e-02 -6.576676666736602783e-02 -6.717987358570098877e-02 -6.658270210027694702e-02 -1.955346204340457916e-02 -5.388866737484931946e-02 -5.985413119196891785e-02 -1.688343100249767303e-02 -6.810954306274652481e-03 2.696391893550753593e-04 4.060601815581321716e-02 4.175741225481033325e-02 2.246279269456863403e-02 -7.448641210794448853e-02 -6.811130046844482422e-02 -7.813394069671630859e-02
1.420000000000000000e+02 -4.825613275170326233e-02 -4.145061597228050232e-02 -4.050337150692939758e-02 -6.564435362815856934e-02 -6.709076464176177979e-02 -6.660442799329757690e-02 -1.857194304466247559e-02 -5.312220007181167603e-02 -5.892358347773551941e-02 -1.825077831745147705e-02 -8.395215496420860291e-03 -1.977881416678428650e-03 4.047320783138275146e-02 4.241429641842842102e-02 2.548159472644329071e-02 -7.398215681314468384e-02 -6.752732396125793457e-02 -7.731959223747253418e-02
1.430000000000000000e+02 -4.834920167922973633e-02 -4.172899574041366577e-02 -4.073899239301681519e-02 -6.545923650264739990e-02 -6.694905459880828857e-02 -6.650067865848541260e-02 -1.714062690734863281e-02 -5.225190892815589905e-02 -5.770552903413772583e-02 -2.025183476507663727e-02 -9.946734644472599030e-03 -3.979371394962072372e-03 4.088381305336952209e-02 4.306072369217872620e-02 2.848976850509643555e-02 -7.187565416097640991e-02 -6.676825135946273804e-02 -7.606113702058792114e-02
1.440000000000000000e+02 -4.846629127860069275e-02 -4.199249297380447388e-02 -4.103217273950576782e-02 -6.514868885278701782e-02 -6.681859493255615234e-02 -6.625726819038391113e-02 -1.562751829624176025e-02 -5.116290971636772156e-02 -5.636930838227272034e-02 -2.207281626760959625e-02 -1.160120125859975815e-02 -6.555673666298389435e-03 4.132785648107528687e-02 4.375154152512550354e-02 3.197173774242401123e-02 -7.068763673305511475e-02 -6.575308740139007568e-02 -7.459323853254318237e-02
1.450000000000000000e+02 -4.863162338733673096e-02 -4.224103689193725586e-02 -4.133455082774162292e-02 -6.478541344404220581e-02 -6.665211170911788940e-02 -6.600215286016464233e-02 -1.419952698051929474e-02 -5.005830526351928711e-02 -5.498502030968666077e-02 -2.388175576925277710e-02 -1.316989772021770477e-02 -8.866019546985626221e-03 4.215618222951889038e-02 4.429992288351058960e-02 3.523981198668479919e-02 -6.875645369291305542e-02 -6.455031037330627441e-02 -7.295844703912734985e-02
1.460000000000000000e+02 -4.882778599858283997e-02 -4.247969761490821838e-02 -4.163193330168724060e-02 -6.438098847866058350e-02 -6.644190847873687744e-02 -6.577210128307342529e-02 -1.284091267734766006e-02 -4.885553941130638123e-02 -5.374140664935112000e-02 -2.574560232460498810e-02 -1.473689917474985123e-02 -1.077456492930650711e-02 4.303028807044029236e-02 4.484365880489349365e-02 3.830863535404205322e-02 -6.660465151071548462e-02 -6.321285665035247803e-02 -7.156486809253692627e-02
1.470000000000000000e+02 -4.902958124876022339e-02 -4.271320253610610962e-02 -4.193621501326560974e-02 -6.393907219171524048e-02 -6.618797034025192261e-02 -6.552756577730178833e-02 -1.160449814051389694e-02 -4.755054414272308350e-02 -5.239804834127426147e-02 -2.753556333482265472e-02 -1.632853969931602478e-02 -1.262897718697786331e-02 4.391744732856750488e-02 4.538940638303756714e-02 4.135209694504737854e-02 -6.439893692731857300e-02 -6.173234805464744568e-02 -7.000921666622161865e-02
1.480000000000000000e+02 -4.919898509979248047e-02 -4.294461756944656372e-02 -4.225808009505271912e-02 -6.347396969795227051e-02 -6.588805466890335083e-02 -6.525168567895889282e-02 -1.062668208032846451e-02 -4.614366218447685242e-02 -5.096467956900596619e-02 -2.904609963297843933e-02 -1.796262711286544800e-02 -1.443920750170946121e-02 4.465001076459884644e-02 4.594549164175987244e-02 4.430960118770599365e-02 -6.254737824201583862e-02 -6.010583788156509399e-02 -6.840932369232177734e-02
1.490000000000000000e+02 -4.932814836502075195e-02 -4.319273680448532104e-02 -4.266641288995742798e-02 -6.311567872762680054e-02 -6.552982330322265625e-02 -6.474662572145462036e-02 -9.836311452090740204e-03 -4.457437992095947266e-02 -4.930606856942176819e-02 -3.050733171403408051e-02 -1.974320597946643829e-02 -1.625778526067733765e-02 4.548343643546104431e-02 4.654121771454811096e-02 4.699151962995529175e-02 -6.077490746974945068e-02 -5.827783420681953430e-02 -6.638270616531372070e-02
1.500000000000000000e+02 -4.949262738227844238e-02 -4.336910694837570190e-02 -4.309915378689765930e-02 -6.281311810016632080e-02 -6.519304215908050537e-02 -6.422576308250427246e-02 -8.875120431184768677e-03 -4.338755831122398376e-02 -4.761876538395881653e-02 -3.196708858013153076e-02 -2.108138799667358398e-02 -1.811034046113491058e-02 4.628018662333488464e-02 4.698661714792251587e-02 4.990263283252716064e-02 -5.863593891263008118e-02 -5.659491568803787231e-02 -6.439871340990066528e-02
1.510000000000000000e+02 -4.966188594698905945e-02 -4.354339838027954102e-02 -4.352796450257301331e-02 -6.255646795034408569e-02 -6.483962386846542358e-02 -6.369591504335403442e-02 -8.057062514126300812e-03 -4.219339042901992798e-02 -4.586183279752731323e-02 -3.321060910820960999e-02 -2.240891009569168091e-02 -1.981877349317073822e-02 4.701702296733856201e-02 4.741253703832626343e-02 5.270428955554962158e-02 -5.639161169528961182e-02 -5.487406253814697266e-02 -6.230305880308151245e-02
1.520000000000000000e+02 -4.986361041665077209e-02 -4.371679946780204773e-02 -4.396273940801620483e-02 -6.240402907133102417e-02 -6.448294222354888916e-02 -6.312821060419082642e-02 -7.369493134319782257e-03 -4.100372269749641418e-02 -4.407492652535438538e-02 -3.439226374030113220e-02 -2.374076656997203827e-02 -2.137452550232410431e-02 4.766169190406799316e-02 4.781517386436462402e-02 5.539780855178833008e-02 -5.353391543030738831e-02 -5.314902216196060181e-02 -6.023271009325981140e-02
1.530000000000000000e+02 -5.007471516728401184e-02 -4.389175400137901306e-02 -4.439358040690422058e-02 -6.230066716670989990e-02 -6.411361694335937500e-02 -6.252711266279220581e-02 -6.563306320458650589e-03 -3.978780284523963928e-02 -4.230748489499092102e-02 -3.557459637522697449e-02 -2.509955503046512604e-02 -2.278814651072025299e-02 4.835104569792747498e-02 4.818902537226676941e-02 5.788791552186012268e-02 -5.032745003700256348e-02 -5.137763917446136475e-02 -5.820403248071670532e-02
1.540000000000000000e+02 -5.025286599993705750e-02 -4.407001286745071411e-02 -4.478115215897560120e-02 -6.229349598288536072e-02 -6.372546404600143433e-02 -6.188738346099853516e-02 -6.062738131731748581e-03 -3.852225095033645630e-02 -4.065145552158355713e-02 -3.674348443746566772e-02 -2.650800533592700958e-02 -2.404296398162841797e-02 4.916528612375259399e-02 4.853091388940811157e-02 5.995511263608932495e-02 -4.688226431608200073e-02 -4.952682927250862122e-02 -5.617884173989295959e-02
1.550000000000000000e+02 -5.041017383337020874e-02 -4.425616562366485596e-02 -4.515254870057106018e-02 -6.228787824511528015e-02 -6.330943852663040161e-02 -6.121628358960151672e-02 -5.612679757177829742e-03 -3.719208016991615295e-02 -3.906168416142463684e-02 -3.777255862951278687e-02 -2.794084697961807251e-02 -2.520095929503440857e-02 4.993144795298576355e-02 4.880789667367935181e-02 6.181620806455612183e-02 -4.346866160631179810e-02 -4.752854630351066589e-02 -5.422127991914749146e-02
1.560000000000000000e+02 -5.057090148329734802e-02 -4.444141313433647156e-02 -4.550701379776000977e-02 -6.225787103176116943e-02 -6.289409846067428589e-02 -6.052164733409881592e-02 -5.293910857290029526e-03 -3.586097434163093567e-02 -3.754132241010665894e-02 -3.865635767579078674e-02 -2.936059981584548950e-02 -2.631326764822006226e-02 5.046441778540611267e-02 4.905675351619720459e-02 6.358535587787628174e-02 -4.020837694406509399e-02 -4.554090648889541626e-02 -5.232178047299385071e-02
1.570000000000000000e+02 -5.070816725492477417e-02 -4.462459310889244080e-02 -4.584466665983200073e-02 -6.219944357872009277e-02 -6.248078495264053345e-02 -5.984284728765487671e-02 -5.009856540709733963e-03 -3.452277556061744690e-02 -3.610286489129066467e-02 -3.941903263330459595e-02 -3.077305667102336884e-02 -2.734764106571674347e-02 5.091087892651557922e-02 4.927571862936019897e-02 6.523498147726058960e-02 -3.716552630066871643e-02 -4.354633390903472900e-02 -5.047512799501419067e-02
1.580000000000000000e+02 -5.082311853766441345e-02 -4.480624571442604065e-02 -4.618410766124725342e-02 -6.212451681494712830e-02 -6.206600740551948547e-02 -5.916984006762504578e-02 -4.755161702632904053e-03 -3.316532447934150696e-02 -3.462815657258033752e-02 -4.005882889032363892e-02 -3.217809274792671204e-02 -2.836802788078784943e-02 5.125320702791213989e-02 4.946193844079971313e-02 6.680986285209655762e-02 -3.448335453867912292e-02 -4.152450338006019592e-02 -4.854826256632804871e-02
1.590000000000000000e+02 -5.095221474766731262e-02 -4.498720541596412659e-02 -4.649953544139862061e-02 -6.199555099010467529e-02 -6.164199486374855042e-02 -5.856660008430480957e-02 -4.371932707726955414e-03 -3.175549209117889404e-02 -3.324854001402854919e-02 -4.062964767217636108e-02 -3.361440449953079224e-02 -2.930414117872714996e-02 5.144199728965759277e-02 4.963248968124389648e-02 6.829830259084701538e-02 -3.233690559864044189e-02 -3.941910713911056519e-02 -4.659173265099525452e-02
1.600000000000000000e+02 -5.103452876210212708e-02 -4.516297578811645508e-02 -4.679125547409057617e-02 -6.186367571353912354e-02 -6.120832636952400208e-02 -5.805701389908790588e-02 -3.855688264593482018e-03 -3.030302003026008606e-02 -3.198884427547454834e-02 -4.119309037923812866e-02 -3.506750240921974182e-02 -3.012531436979770660e-02 5.177397653460502625e-02 4.978218302130699158e-02 6.972892582416534424e-02 -3.063396736979484558e-02 -3.722720593214035034e-02 -4.459067061543464661e-02
1.610000000000000000e+02 -5.112669989466667175e-02 -4.533229395747184753e-02 -4.705953970551490784e-02 -6.179992854595184326e-02 -6.076679006218910217e-02 -5.752110853791236877e-02 -3.098046407103538513e-03 -2.882583439350128174e-02 -3.085233084857463837e-02 -4.197902232408523560e-02 -3.653801605105400085e-02 -3.078927844762802124e-02 5.218370631337165833e-02 4.992413893342018127e-02 7.116451859474182129e-02 -2.899649925529956818e-02 -3.497770801186561584e-02 -4.250781238079071045e-02
1.620000000000000000e+02 -5.122510716319084167e-02 -4.549231007695198059e-02 -4.737907275557518005e-02 -6.175231188535690308e-02 -6.031948328018188477e-02 -5.703109130263328552e-02 -2.373179886490106583e-03 -2.735025994479656219e-02 -2.960892021656036377e-02 -4.274944588541984558e-02 -3.798834607005119324e-02 -3.145484253764152527e-02 5.252733826637268066e-02 5.005437135696411133e-02 7.238912582397460938e-02 -2.767540141940116882e-02 -3.272858634591102600e-02 -3.991692885756492615e-02
1.630000000000000000e+02 -5.130772292613983154e-02 -4.566036909818649292e-02 -4.768349602818489075e-02 -6.168970465660095215e-02 -5.974980816245079041e-02 -5.658605694770812988e-02 -1.345066586509346962e-03 -2.551851235330104828e-02 -2.848444692790508270e-02 -4.349528253078460693e-02 -3.970874100923538208e-02 -3.203430399298667908e-02 5.326298251748085022e-02 5.025690048933029175e-02 7.363823801279067993e-02 -2.546355128288269043e-02 -2.993949130177497864e-02 -3.730187937617301941e-02
1.640000000000000000e+02 -5.143146589398384094e-02 -4.582502320408821106e-02 -4.796881973743438721e-02 -6.160045415163040161e-02 -5.917425081133842468e-02 -5.616445094347000122e-02 1.415424321749014780e-05 -2.367490157485008240e-02 -2.746593393385410309e-02 -4.424683377146720886e-02 -4.140209779143333435e-02 -3.254636004567146301e-02 5.397000536322593689e-02 5.046190321445465088e-02 7.488805800676345825e-02 -2.249350585043430328e-02 -2.707639895379543304e-02 -3.477415069937705994e-02
1.650000000000000000e+02 -5.152446404099464417e-02 -4.598934203386306763e-02 -4.829734191298484802e-02 -6.154548749327659607e-02 -5.858941748738288879e-02 -5.572415143251419067e-02 1.236806507222354412e-03 -2.182278782129287720e-02 -2.646427787840366364e-02 -4.495013877749443054e-02 -4.307432845234870911e-02 -3.298119828104972839e-02 5.436808615922927856e-02 5.064645037055015564e-02 7.606872916221618652e-02 -2.010758966207504272e-02 -2.414471097290515900e-02 -3.198159486055374146e-02
1.660000000000000000e+02 -5.161972716450691223e-02 -4.613504186272621155e-02 -4.864682629704475403e-02 -6.138138845562934875e-02 -5.800455808639526367e-02 -5.519644543528556824e-02 2.433176850900053978e-03 -2.002950385212898254e-02 -2.547493390738964081e-02 -4.556550830602645874e-02 -4.467400535941123962e-02 -3.336711227893829346e-02 5.472900345921516418e-02 5.079817399382591248e-02 7.741042226552963257e-02 -1.739560626447200775e-02 -2.122168615460395813e-02 -2.929783426225185394e-02
1.670000000000000000e+02 -5.167284607887268066e-02 -4.629157856106758118e-02 -4.898871853947639465e-02 -6.125995144248008728e-02 -5.739764124155044556e-02 -5.472503229975700378e-02 3.517777193337678909e-03 -1.815994270145893097e-02 -2.457187138497829437e-02 -4.616757854819297791e-02 -4.635057970881462097e-02 -3.360578045248985291e-02 5.493203178048133850e-02 5.092279985547065735e-02 7.872071117162704468e-02 -1.540185231715440750e-02 -1.810723543167114258e-02 -2.686580829322338104e-02
1.680000000000000000e+02 -5.172476917505264282e-02 -4.642658308148384094e-02 -4.932798445224761963e-02 -6.108876317739486694e-02 -5.683851242065429688e-02 -5.430041998624801636e-02 4.849699325859546661e-03 -1.649413071572780609e-02 -2.381194382905960083e-02 -4.689330607652664185e-02 -4.796403646469116211e-02 -3.378060087561607361e-02 5.514759942889213562e-02 5.097404122352600098e-02 8.004914969205856323e-02 -1.291278470307588577e-02 -1.514737121760845184e-02 -2.477116324007511139e-02
1.690000000000000000e+02 -5.173118785023689270e-02 -4.659243673086166382e-02 -4.968488216400146484e-02 -6.090779602527618408e-02 -5.628802627325057983e-02 -5.387402325868606567e-02 5.792508833110332489e-03 -1.481719780713319778e-02 -2.307457849383354187e-02 -4.745855182409286499e-02 -4.947453737258911133e-02 -3.382004424929618835e-02 5.529987812042236328e-02 5.083959177136421204e-02 8.134558051824569702e-02 -1.065304316580295563e-02 -1.206405647099018097e-02 -2.283290214836597443e-02
1.700000000000000000e+02 -5.173562094569206238e-02 -4.674741253256797791e-02 -5.004452913999557495e-02 -6.071819737553596497e-02 -5.574935674667358398e-02 -5.349401012063026428e-02 6.705711130052804947e-03 -1.313851308077573776e-02 -2.237284183502197266e-02 -4.785139486193656921e-02 -5.097963288426399231e-02 -3.372178599238395691e-02 5.527888983488082886e-02 5.071032419800758362e-02 8.248607069253921509e-02 -8.871028199791908264e-03 -8.910069242119789124e-03 -2.102596685290336609e-02
1.710000000000000000e+02 -5.175472795963287354e-02 -4.686158895492553711e-02 -5.040906742215156555e-02 -6.047895178198814392e-02 -5.538330972194671631e-02 -5.318277701735496521e-02 7.561294827610254288e-03 -1.200120430439710617e-02 -2.176333405077457428e-02 -4.799801483750343323e-02 -5.194780603051185608e-02 -3.345905244350433350e-02 5.523508414626121521e-02 5.061795935034751892e-02 8.332915604114532471e-02 -7.419975008815526962e-03 -7.154776249080896378e-03 -1.933418214321136475e-02
1.720000000000000000e+02 -5.180596932768821716e-02 -4.697853326797485352e-02 -5.075360462069511414e-02 -6.029349938035011292e-02 -5.503570288419723511e-02 -5.287285894155502319e-02 8.478520438075065613e-03 -1.093339640647172928e-02 -2.108913846313953400e-02 -4.803428053855895996e-02 -5.284941196441650391e-02 -3.317932412028312683e-02 5.506047606468200684e-02 5.046006292104721069e-02 8.382593095302581787e-02 -6.358576472848653793e-03 -5.456555169075727463e-03 -1.777858287096023560e-02
1.730000000000000000e+02 -5.186385661363601685e-02 -4.723353683948516846e-02 -5.107878893613815308e-02 -6.016207486391067505e-02 -5.447987839579582214e-02 -5.254837498068809509e-02 9.439143352210521698e-03 -9.192168712615966797e-03 -2.038391120731830597e-02 -4.806209355592727661e-02 -5.417936295270919800e-02 -3.294999152421951294e-02 5.488359928131103516e-02 4.984811320900917053e-02 8.393073081970214844e-02 -5.346109159290790558e-03 -2.413806039839982986e-03 -1.628532446920871735e-02
1.740000000000000000e+02 -5.190105363726615906e-02 -4.748104885220527649e-02 -5.133460462093353271e-02 -6.011353433132171631e-02 -5.392011255025863647e-02 -5.214318260550498962e-02 1.025656610727310181e-02 -7.490161340683698654e-03 -1.944285631179809570e-02 -4.808442667126655579e-02 -5.543004348874092102e-02 -3.305184841156005859e-02 5.472980067133903503e-02 4.919166117906570435e-02 8.376072347164154053e-02 -3.894485998898744583e-03 5.181356100365519524e-04 -1.470658648759126663e-02
1.750000000000000000e+02 -5.197247117757797241e-02 -4.768661037087440491e-02 -5.159883573651313782e-02 -6.003895029425621033e-02 -5.339619517326354980e-02 -5.165089666843414307e-02 1.100208982825279236e-02 -6.050101947039365768e-03 -1.829914003610610962e-02 -4.794005304574966431e-02 -5.626069754362106323e-02 -3.342760726809501648e-02 5.431993305683135986e-02 4.851862788200378418e-02 8.333910256624221802e-02 -2.208970254287123680e-03 2.629864029586315155e-03 -1.270028669387102127e-02
1.760000000000000000e+02 -5.202157050371170044e-02 -4.788530245423316956e-02 -5.189070105552673340e-02 -6.002262234687805176e-02 -5.283719673752784729e-02 -5.107868835330009460e-02 1.175370719283819199e-02 -4.542220383882522583e-03 -1.693679206073284149e-02 -4.785636439919471741e-02 -5.711274966597557068e-02 -3.402862697839736938e-02 5.410211160778999329e-02 4.780207201838493347e-02 8.263250440359115601e-02 -2.981323632411658764e-04 5.014122929424047470e-03 -9.949941188097000122e-03
1.770000000000000000e+02 -5.207212641835212708e-02 -4.804602637887001038e-02 -5.219277366995811462e-02 -6.000420451164245605e-02 -5.223403498530387878e-02 -5.046013370156288147e-02 1.232346985489130020e-02 -2.958577824756503105e-03 -1.540760044008493423e-02 -4.779014736413955688e-02 -5.798966065049171448e-02 -3.490819036960601807e-02 5.374879762530326843e-02 4.694158583879470825e-02 8.163774013519287109e-02 1.852598972618579865e-03 7.627559360116720200e-03 -6.813413463532924652e-03
1.780000000000000000e+02 -5.212910473346710205e-02 -4.820856451988220215e-02 -5.248824134469032288e-02 -5.998445674777030945e-02 -5.164571851491928101e-02 -4.998431354761123657e-02 1.284266542643308640e-02 -1.471927505917847157e-03 -1.391851529479026794e-02 -4.774119704961776733e-02 -5.877453461289405823e-02 -3.586878255009651184e-02 5.335174873471260071e-02 4.605219885706901550e-02 8.026610314846038818e-02 3.997493069618940353e-03 1.020172983407974243e-02 -4.368077032268047333e-03
1.790000000000000000e+02 -5.216951668262481689e-02 -4.837375506758689880e-02 -5.279646441340446472e-02 -5.985502898693084717e-02 -5.107267946004867554e-02 -4.953044280409812927e-02 1.323572918772697449e-02 -5.064095967100001872e-05 -1.234442461282014847e-02 -4.764643311500549316e-02 -5.945730209350585938e-02 -3.706461936235427856e-02 5.280581489205360413e-02 4.514320194721221924e-02 7.863358408212661743e-02 5.648120772093534470e-03 1.272001210600137711e-02 -1.765135093592107296e-03
1.800000000000000000e+02 -5.220604687929153442e-02 -4.854243621230125427e-02 -5.303750187158584595e-02 -5.960193276405334473e-02 -5.051533505320549011e-02 -4.909313097596168518e-02 1.379724964499473572e-02 1.336910063400864601e-03 -1.084223017096519470e-02 -4.736264050006866455e-02 -6.002787500619888306e-02 -3.837663307785987854e-02 5.219371616840362549e-02 4.422389715909957886e-02 7.697353512048721313e-02 7.110890001058578491e-03 1.516577880829572678e-02 1.218758756294846535e-03
1.810000000000000000e+02 -5.227063968777656555e-02 -4.871849343180656433e-02 -5.330552160739898682e-02 -5.928573384881019592e-02 -4.997581243515014648e-02 -4.866572469472885132e-02 1.444447599351406097e-02 2.697806339710950851e-03 -9.293884970247745514e-03 -4.705435782670974731e-02 -6.051673740148544312e-02 -3.992430120706558228e-02 5.149526521563529968e-02 4.327583312988281250e-02 7.507885992527008057e-02 8.436359465122222900e-03 1.758586429059505463e-02 4.415811039507389069e-03
1.820000000000000000e+02 -5.236040428280830383e-02 -4.892410710453987122e-02 -5.357852578163146973e-02 -5.891123786568641663e-02 -4.943650588393211365e-02 -4.825646057724952698e-02 1.517473533749580383e-02 4.072994925081729889e-03 -7.683621719479560852e-03 -4.683031886816024780e-02 -6.101073697209358215e-02 -4.157512634992599487e-02 5.058701708912849426e-02 4.219790548086166382e-02 7.304819673299789429e-02 9.832981973886489868e-03 2.004457637667655945e-02 7.724944036453962326e-03
1.830000000000000000e+02 -5.245644226670265198e-02 -4.912595823407173157e-02 -5.388589203357696533e-02 -5.860592052340507507e-02 -4.894272610545158386e-02 -4.796786233782768250e-02 1.599567010998725891e-02 5.304649937897920609e-03 -6.102036219090223312e-03 -4.665815457701683044e-02 -6.139157712459564209e-02 -4.347608238458633423e-02 4.971464723348617554e-02 4.104852303862571716e-02 7.075845450162887573e-02 1.116888970136642456e-02 2.240495197474956512e-02 1.088628545403480530e-02
1.840000000000000000e+02 -5.249616876244544983e-02 -4.934879392385482788e-02 -5.425061658024787903e-02 -5.853151157498359680e-02 -4.847319051623344421e-02 -4.773875325918197632e-02 1.674444787204265594e-02 6.541685201227664948e-03 -4.320145118981599808e-03 -4.642656072974205017e-02 -6.171291694045066833e-02 -4.555270820856094360e-02 4.914335161447525024e-02 3.985666111111640930e-02 6.813409179449081421e-02 1.232488639652729034e-02 2.477093972265720367e-02 1.392849907279014587e-02
1.850000000000000000e+02 -5.251747369766235352e-02 -4.956835508346557617e-02 -5.459078773856163025e-02 -5.859765782952308655e-02 -4.803326725959777832e-02 -4.757358506321907043e-02 1.751908101141452789e-02 7.719638291746377945e-03 -2.644648076966404915e-03 -4.612309113144874573e-02 -6.190799176692962646e-02 -4.744712635874748230e-02 4.878108203411102295e-02 3.866656497120857239e-02 6.571151316165924072e-02 1.341966819018125534e-02 2.700585685670375824e-02 1.656967960298061371e-02
1.860000000000000000e+02 -5.254116654396057129e-02 -4.977789148688316345e-02 -5.490520223975181580e-02 -5.871568247675895691e-02 -4.761837050318717957e-02 -4.740290343761444092e-02 1.838870532810688019e-02 8.836132474243640900e-03 -1.059301546774804592e-03 -4.572861641645431519e-02 -6.199473142623901367e-02 -4.922613501548767090e-02 4.859563708305358887e-02 3.754347935318946838e-02 6.336855888366699219e-02 1.462039258331060410e-02 2.897375263273715973e-02 1.901454105973243713e-02
1.870000000000000000e+02 -5.256671458482742310e-02 -5.000557377934455872e-02 -5.519605800509452820e-02 -5.886077135801315308e-02 -4.722076281905174255e-02 -4.721694439649581909e-02 1.932168565690517426e-02 9.946901351213455200e-03 4.571825847961008549e-04 -4.527131840586662292e-02 -6.200863793492317200e-02 -5.088303610682487488e-02 4.854143410921096802e-02 3.638499602675437927e-02 6.113051995635032654e-02 1.578101702034473419e-02 3.085544891655445099e-02 2.132017165422439575e-02
1.880000000000000000e+02 -5.269401147961616516e-02 -5.023926869034767151e-02 -5.546553805470466614e-02 -5.888384580612182617e-02 -4.684313386678695679e-02 -4.700592905282974243e-02 2.029446884989738464e-02 1.104128360748291016e-02 1.926093013025820255e-03 -4.475885629653930664e-02 -6.199879944324493408e-02 -5.241113901138305664e-02 4.815705493092536926e-02 3.522509336471557617e-02 5.902266502380371094e-02 1.721929013729095459e-02 3.267521783709526062e-02 2.354365214705467224e-02
1.890000000000000000e+02 -5.285628885030746460e-02 -5.047760158777236938e-02 -5.572169274091720581e-02 -5.875521898269653320e-02 -4.648199304938316345e-02 -4.681032150983810425e-02 2.119373157620429993e-02 1.210835948586463928e-02 3.338912734761834145e-03 -4.433001577854156494e-02 -6.195678934454917908e-02 -5.380512401461601257e-02 4.752878472208976746e-02 3.408269211649894714e-02 5.705424398183822632e-02 1.897300034761428833e-02 3.441073000431060791e-02 2.555647678673267365e-02
1.900000000000000000e+02 -5.317623540759086609e-02 -5.071923881769180298e-02 -5.592546239495277405e-02 -5.821586027741432190e-02 -4.613490775227546692e-02 -4.648840054869651794e-02 2.187312953174114227e-02 1.313212327659130096e-02 4.765889141708612442e-03 -4.450745508074760437e-02 -6.187365576624870300e-02 -5.486811324954032898e-02 4.562204703688621521e-02 3.297915309667587280e-02 5.534692481160163879e-02 2.134022302925586700e-02 3.603168204426765442e-02 2.779290266335010529e-02
1.910000000000000000e+02 -5.339987576007843018e-02 -5.096004158258438110e-02 -5.608332902193069458e-02 -5.799750238656997681e-02 -4.583110287785530090e-02 -4.613661020994186401e-02 2.241735160350799561e-02 1.403974089771509171e-02 6.090273614972829819e-03 -4.450109228491783142e-02 -6.177103891968727112e-02 -5.565330386161804199e-02 4.446373879909515381e-02 3.195391967892646790e-02 5.384147912263870239e-02 2.357426099479198456e-02 3.743807226419448853e-02 3.002374432981014252e-02
1.920000000000000000e+02 -5.364549532532691956e-02 -5.121579766273498535e-02 -5.623784288763999939e-02 -5.774251371622085571e-02 -4.552469775080680847e-02 -4.581267014145851135e-02 2.267811819911003113e-02 1.494798995554447174e-02 7.407504599541425705e-03 -4.462448880076408386e-02 -6.164671108126640320e-02 -5.628412589430809021e-02 4.311889410018920898e-02 3.093495965003967285e-02 5.240449309349060059e-02 2.616159617900848389e-02 3.884131833910942078e-02 3.215825557708740234e-02
1.930000000000000000e+02 -5.397940799593925476e-02 -5.147488787770271301e-02 -5.638360977172851562e-02 -5.693097040057182312e-02 -4.523644223809242249e-02 -4.548542574048042297e-02 2.321601659059524536e-02 1.583828032016754150e-02 8.707527071237564087e-03 -4.464035108685493469e-02 -6.151580438017845154e-02 -5.682445317506790161e-02 4.042604938149452209e-02 2.990939840674400330e-02 5.090890452265739441e-02 2.942936681210994720e-02 4.018040373921394348e-02 3.416112810373306274e-02
1.940000000000000000e+02 -5.444381386041641235e-02 -5.172897130250930786e-02 -5.653067305684089661e-02 -5.545071884989738464e-02 -4.496973752975463867e-02 -4.516284540295600891e-02 2.379869297146797180e-02 1.666472107172012329e-02 9.918504394590854645e-03 -4.489137232303619385e-02 -6.136413663625717163e-02 -5.717862024903297424e-02 3.639705479145050049e-02 2.891594171524047852e-02 4.951759055256843567e-02 3.405548259615898132e-02 4.136510565876960754e-02 3.573366627097129822e-02
1.950000000000000000e+02 -5.476474761962890625e-02 -5.198749527335166931e-02 -5.668361857533454895e-02 -5.429059267044067383e-02 -4.471339285373687744e-02 -4.484597966074943542e-02 2.437116950750350952e-02 1.747575774788856506e-02 1.112221367657184601e-02 -4.491117596626281738e-02 -6.120401620864868164e-02 -5.742453411221504211e-02 3.343250229954719543e-02 2.791898883879184723e-02 4.816967248916625977e-02 3.761827573180198669e-02 4.248188808560371399e-02 3.702224791049957275e-02
1.960000000000000000e+02 -5.505898967385292053e-02 -5.225258320569992065e-02 -5.686229467391967773e-02 -5.319874361157417297e-02 -4.446633905172348022e-02 -4.448262974619865417e-02 2.486138418316841125e-02 1.828299649059772491e-02 1.240750495344400406e-02 -4.486721754074096680e-02 -6.104339659214019775e-02 -5.751051008701324463e-02 3.061646223068237305e-02 2.690371125936508179e-02 4.674670845270156860e-02 4.123571142554283142e-02 4.356369748711585999e-02 3.815723955631256104e-02
1.970000000000000000e+02 -5.534943938255310059e-02 -5.252500250935554504e-02 -5.704545229673385620e-02 -5.219719931483268738e-02 -4.422866553068161011e-02 -4.409021139144897461e-02 2.535439096391201019e-02 1.909486763179302216e-02 1.372358761727809906e-02 -4.476445913314819336e-02 -6.087802723050117493e-02 -5.752009153366088867e-02 2.792975492775440216e-02 2.587443031370639801e-02 4.533729702234268188e-02 4.470282047986984253e-02 4.459984600543975830e-02 3.923849761486053467e-02
1.980000000000000000e+02 -5.563082545995712280e-02 -5.280978232622146606e-02 -5.723530054092407227e-02 -5.141457170248031616e-02 -4.402228444814682007e-02 -4.366127774119377136e-02 2.588743902742862701e-02 1.989089511334896088e-02 1.509036589413881302e-02 -4.455070570111274719e-02 -6.072234734892845154e-02 -5.749814212322235107e-02 2.560285292565822601e-02 2.479746378958225250e-02 4.391561448574066162e-02 4.762667417526245117e-02 4.560925811529159546e-02 4.030910134315490723e-02
1.990000000000000000e+02 -5.587791278958320618e-02 -5.310893431305885315e-02 -5.744025483727455139e-02 -5.077999457716941833e-02 -4.384674131870269775e-02 -4.319246485829353333e-02 2.647947892546653748e-02 2.063694223761558533e-02 1.643644459545612335e-02 -4.426091536879539490e-02 -6.056523323059082031e-02 -5.738830193877220154e-02 2.361179888248443604e-02 2.372774109244346619e-02 4.249492660164833069e-02 5.023398250341415405e-02 4.655721411108970642e-02 4.138072580099105835e-02
2.000000000000000000e+02 -5.613578483462333679e-02 -5.341954156756401062e-02 -5.766402184963226318e-02 -5.018117278814315796e-02 -4.369490221142768860e-02 -4.269696772098541260e-02 2.713683061301708221e-02 2.136709168553352356e-02 1.765470206737518311e-02 -4.411454498767852783e-02 -6.042716279625892639e-02 -5.711133033037185669e-02 2.156288921833038330e-02 2.265353873372077942e-02 4.115980118513107300e-02 5.281805619597434998e-02 4.747182130813598633e-02 4.243304207921028137e-02
2.010000000000000000e+02 -5.632683262228965759e-02 -5.374439060688018799e-02 -5.794993415474891663e-02 -4.962202906608581543e-02 -4.355539754033088684e-02 -4.215440154075622559e-02 2.796027250587940216e-02 2.208221517503261566e-02 1.884841918945312500e-02 -4.409836232662200928e-02 -6.029196456074714661e-02 -5.678391829133033752e-02 1.983715035021305084e-02 2.157926931977272034e-02 3.978231549263000488e-02 5.491906031966209412e-02 4.837555810809135437e-02 4.351079463958740234e-02
2.020000000000000000e+02 -5.652634426951408386e-02 -5.408339947462081909e-02 -5.820078030228614807e-02 -4.916211962699890137e-02 -4.340926557779312134e-02 -4.161976650357246399e-02 2.893547713756561279e-02 2.279415912926197052e-02 1.992517709732055664e-02 -4.413383081555366516e-02 -6.013843044638633728e-02 -5.647576227784156799e-02 1.830597221851348877e-02 2.050808072090148926e-02 3.851073980331420898e-02 5.658948794007301331e-02 4.925943538546562195e-02 4.434447363018989563e-02
2.030000000000000000e+02 -5.672007799148559570e-02 -5.445704609155654907e-02 -5.846242234110832214e-02 -4.872830957174301147e-02 -4.321010783314704895e-02 -4.118560254573822021e-02 2.998461574316024780e-02 2.364807948470115662e-02 2.071550674736499786e-02 -4.419419914484024048e-02 -5.993949249386787415e-02 -5.613027140498161316e-02 1.694529876112937927e-02 1.934956200420856476e-02 3.726401180028915405e-02 5.801371112465858459e-02 5.031900852918624878e-02 4.540595039725303650e-02
2.040000000000000000e+02 -5.690801516175270081e-02 -5.485676229000091553e-02 -5.869322270154953003e-02 -4.830447211861610413e-02 -4.295005649328231812e-02 -4.083345830440521240e-02 3.097058273851871490e-02 2.441738918423652649e-02 2.143434621393680573e-02 -4.421929270029067993e-02 -5.967342481017112732e-02 -5.584683269262313843e-02 1.570233888924121857e-02 1.827791519463062286e-02 3.616851195693016052e-02 5.933847278356552124e-02 5.143092572689056396e-02 4.636752232909202576e-02
2.050000000000000000e+02 -5.708318203687667847e-02 -5.520363524556159973e-02 -5.888217315077781677e-02 -4.793006554245948792e-02 -4.257202893495559692e-02 -4.049285501241683960e-02 3.187519684433937073e-02 2.536817453801631927e-02 2.210255339741706848e-02 -4.422346875071525574e-02 -5.938552692532539368e-02 -5.554651841521263123e-02 1.457513589411973953e-02 1.718850061297416687e-02 3.484162688255310059e-02 6.058602035045623779e-02 5.250887945294380188e-02 4.734464734792709351e-02
2.060000000000000000e+02 -5.723961815237998962e-02 -5.547892674803733826e-02 -5.905494466423988342e-02 -4.762638360261917114e-02 -4.215958714485168457e-02 -4.010338336229324341e-02 3.268776834011077881e-02 2.623065561056137085e-02 2.274277247488498688e-02 -4.420243948698043823e-02 -5.915496498346328735e-02 -5.536103248596191406e-02 1.343290880322456360e-02 1.633646152913570404e-02 3.371234610676765442e-02 6.180383637547492981e-02 5.357778444886207581e-02 4.810300469398498535e-02
2.070000000000000000e+02 -5.737900733947753906e-02 -5.576404556632041931e-02 -5.921242013573646545e-02 -4.741063714027404785e-02 -4.166059941053390503e-02 -3.971674293279647827e-02 3.335578739643096924e-02 2.718931622803211212e-02 2.350266091525554657e-02 -4.421281069517135620e-02 -5.892400816082954407e-02 -5.524804443120956421e-02 1.227915659546852112e-02 1.544439420104026794e-02 3.243817389011383057e-02 6.308519840240478516e-02 5.474104732275009155e-02 4.903458803892135620e-02
2.080000000000000000e+02 -5.752542614936828613e-02 -5.603852123022079468e-02 -5.936524271965026855e-02 -4.726210981607437134e-02 -4.108742251992225647e-02 -3.931431844830513000e-02 3.377986326813697815e-02 2.816279418766498566e-02 2.436913549900054932e-02 -4.411993548274040222e-02 -5.872436612844467163e-02 -5.522273853421211243e-02 1.094005629420280457e-02 1.454158872365951538e-02 3.100260347127914429e-02 6.464351713657379150e-02 5.586411803960800171e-02 5.002838373184204102e-02
2.090000000000000000e+02 -5.767245963215827942e-02 -5.631630122661590576e-02 -5.943689495325088501e-02 -4.717888310551643372e-02 -4.044930264353752136e-02 -3.903919830918312073e-02 3.405779227614402771e-02 2.919594757258892059e-02 2.509344182908535004e-02 -4.392692446708679199e-02 -5.851331353187561035e-02 -5.530215054750442505e-02 9.538897313177585602e-03 1.360334735363721848e-02 3.010167926549911499e-02 6.620900332927703857e-02 5.703322961926460266e-02 5.093603953719139099e-02
2.100000000000000000e+02 -5.782958492636680603e-02 -5.659998953342437744e-02 -5.949558690190315247e-02 -4.713249206542968750e-02 -3.976318612694740295e-02 -3.872065246105194092e-02 3.427190706133842468e-02 3.028241544961929321e-02 2.588571980595588684e-02 -4.362981021404266357e-02 -5.829429626464843750e-02 -5.530361458659172058e-02 8.199551142752170563e-03 1.262944191694259644e-02 2.896851114928722382e-02 6.779732555150985718e-02 5.823680013418197632e-02 5.195070058107376099e-02
2.110000000000000000e+02 -5.799793824553489685e-02 -5.691165477037429810e-02 -5.955685302615165710e-02 -4.709850624203681946e-02 -3.904207795858383179e-02 -3.835655003786087036e-02 3.452736884355545044e-02 3.143882751464843750e-02 2.670112997293472290e-02 -4.338468238711357117e-02 -5.806056410074234009e-02 -5.529174581170082092e-02 6.836102809756994247e-03 1.160175632685422897e-02 2.771497331559658051e-02 6.938795745372772217e-02 5.921727791428565979e-02 5.300172418355941772e-02
2.120000000000000000e+02 -5.816585198044776917e-02 -5.722774192690849304e-02 -5.965999886393547058e-02 -4.708335548639297485e-02 -3.830186277627944946e-02 -3.796578571200370789e-02 3.470272570848464966e-02 3.260506689548492432e-02 2.755247056484222412e-02 -4.308250918984413147e-02 -5.781868472695350647e-02 -5.529693514108657837e-02 5.497937556356191635e-03 1.056212931871414185e-02 2.633885107934474945e-02 7.099333405494689941e-02 6.020232662558555603e-02 5.395892262458801270e-02
2.130000000000000000e+02 -5.832603573799133301e-02 -5.754191055893898010e-02 -5.978482216596603394e-02 -4.705708473920822144e-02 -3.755996376276016235e-02 -3.742091357707977295e-02 3.489702939987182617e-02 3.375814855098724365e-02 2.859009802341461182e-02 -4.273841902613639832e-02 -5.757420510053634644e-02 -5.516521260142326355e-02 4.284603521227836609e-03 9.522262960672378540e-03 2.464068867266178131e-02 7.244027405977249146e-02 6.118299439549446106e-02 5.510154739022254944e-02
2.140000000000000000e+02 -5.848589166998863220e-02 -5.784783512353897095e-02 -5.993291363120079041e-02 -4.702598974108695984e-02 -3.683380782604217529e-02 -3.688324242830276489e-02 3.510409593582153320e-02 3.487509489059448242e-02 2.959098666906356812e-02 -4.237628728151321411e-02 -5.733267590403556824e-02 -5.494732037186622620e-02 3.093839623034000397e-03 8.493856526911258698e-03 2.269656769931316376e-02 7.379965484142303467e-02 6.215032935142517090e-02 5.610509216785430908e-02
2.150000000000000000e+02 -5.864963680505752563e-02 -5.814214423298835754e-02 -6.008295714855194092e-02 -4.700030758976936340e-02 -3.613921254873275757e-02 -3.629578649997711182e-02 3.529838845133781433e-02 3.594662621617317200e-02 3.068918362259864807e-02 -4.212089627981185913e-02 -5.710873007774353027e-02 -5.463119223713874817e-02 2.009836956858634949e-03 7.478082086890935898e-03 2.055500634014606476e-02 7.495831698179244995e-02 6.307033449411392212e-02 5.698271468281745911e-02
2.160000000000000000e+02 -5.879654362797737122e-02 -5.842704698443412781e-02 -6.022870168089866638e-02 -4.699092358350753784e-02 -3.548890724778175354e-02 -3.555004298686981201e-02 3.541530296206474304e-02 3.701030462980270386e-02 3.199768066406250000e-02 -4.193889349699020386e-02 -5.692869424819946289e-02 -5.408392101526260376e-02 8.735329029150307178e-04 6.313355173915624619e-03 1.792698353528976440e-02 7.611726224422454834e-02 6.389221549034118652e-02 5.749709904193878174e-02
2.170000000000000000e+02 -5.894041433930397034e-02 -5.869751423597335815e-02 -6.037415191531181335e-02 -4.692103713750839233e-02 -3.486565127968788147e-02 -3.480302542448043823e-02 3.547031804919242859e-02 3.805190324783325195e-02 3.330503031611442566e-02 -4.176152125000953674e-02 -5.668840929865837097e-02 -5.346544459462165833e-02 -3.458599967416375875e-04 5.187454167753458023e-03 1.528232265263795853e-02 7.716413587331771851e-02 6.470986455678939819e-02 5.797298252582550049e-02
2.180000000000000000e+02 -5.908398702740669250e-02 -5.894799903035163879e-02 -6.052041053771972656e-02 -4.682270437479019165e-02 -3.427969291806221008e-02 -3.409581258893013000e-02 3.553394600749015808e-02 3.902396559715270996e-02 3.443266823887825012e-02 -4.160996526479721069e-02 -5.643416196107864380e-02 -5.292705446481704712e-02 -1.602113596163690090e-03 4.081570077687501907e-03 1.285304129123687744e-02 7.814319431781768799e-02 6.544938683509826660e-02 5.824894085526466370e-02
2.190000000000000000e+02 -5.922378227114677429e-02 -5.918069183826446533e-02 -6.066789105534553528e-02 -4.669092595577239990e-02 -3.372700512409210205e-02 -3.344246000051498413e-02 3.561595082283020020e-02 3.993137180805206299e-02 3.545460850000381470e-02 -4.145586490631103516e-02 -5.615944415330886841e-02 -5.236680433154106140e-02 -2.873722463846206665e-03 2.995511516928672791e-03 1.058090664446353912e-02 7.902547717094421387e-02 6.609836220741271973e-02 5.841075628995895386e-02
2.200000000000000000e+02 -5.937027186155319214e-02 -5.939757823944091797e-02 -6.082974746823310852e-02 -4.651796817779541016e-02 -3.320281952619552612e-02 -3.287551179528236389e-02 3.566450253129005432e-02 4.078120738267898560e-02 3.632106631994247437e-02 -4.117690771818161011e-02 -5.585480853915214539e-02 -5.186138302087783813e-02 -4.038880579173564911e-03 1.924886717461049557e-03 8.568076416850090027e-03 7.971488684415817261e-02 6.664262712001800537e-02 5.844029411673545837e-02
2.210000000000000000e+02 -5.950652062892913818e-02 -5.962078273296356201e-02 -6.108866259455680847e-02 -4.629262909293174744e-02 -3.269099444150924683e-02 -3.221260383725166321e-02 3.580535948276519775e-02 4.161250963807106018e-02 3.724129125475883484e-02 -4.088810458779335022e-02 -5.545824021100997925e-02 -5.114854872226715088e-02 -5.218606907874345779e-03 8.148071356117725372e-04 6.425117142498493195e-03 8.032035827636718750e-02 6.713462620973587036e-02 5.840561166405677795e-02
2.220000000000000000e+02 -5.963330715894699097e-02 -5.980793759226799011e-02 -6.133240461349487305e-02 -4.599808901548385620e-02 -3.220652416348457336e-02 -3.164087235927581787e-02 3.601518645882606506e-02 4.236188903450965881e-02 3.807676210999488831e-02 -4.049933701753616333e-02 -5.497972667217254639e-02 -5.044654384255409241e-02 -6.361542269587516785e-03 -2.351928997086361051e-04 4.474490415304899216e-03 8.081425726413726807e-02 6.751301884651184082e-02 5.828240886330604553e-02
2.230000000000000000e+02 -5.972984805703163147e-02 -5.995313823223114014e-02 -6.156472489237785339e-02 -4.559371992945671082e-02 -3.178200498223304749e-02 -3.113253042101860046e-02 3.644927963614463806e-02 4.302177950739860535e-02 3.883625566959381104e-02 -4.023912921547889709e-02 -5.455530062317848206e-02 -4.979155957698822021e-02 -7.450601086020469666e-03 -1.210345770232379436e-03 2.647433429956436157e-03 8.085023611783981323e-02 6.775354593992233276e-02 5.814541131258010864e-02
2.240000000000000000e+02 -5.979393050074577332e-02 -6.005364656448364258e-02 -6.175555288791656494e-02 -4.509208351373672485e-02 -3.137435764074325562e-02 -3.060657344758510590e-02 3.703777864575386047e-02 4.368396475911140442e-02 3.979934751987457275e-02 -3.986701741814613342e-02 -5.412315577268600464e-02 -4.910382628440856934e-02 -8.497024886310100555e-03 -2.197071211412549019e-03 5.728159449063241482e-04 8.065123856067657471e-02 6.756498664617538452e-02 5.802286788821220398e-02
2.250000000000000000e+02 -5.986049771308898926e-02 -6.013691797852516174e-02 -6.199762225151062012e-02 -4.442667588591575623e-02 -3.094854950904846191e-02 -3.010510653257369995e-02 3.783286735415458679e-02 4.432944580912590027e-02 4.064490273594856262e-02 -3.942199796438217163e-02 -5.360237136483192444e-02 -4.844864830374717712e-02 -9.740080684423446655e-03 -3.220715792849659920e-03 -1.353475381620228291e-03 8.039170503616333008e-02 6.708163768053054810e-02 5.784086510539054871e-02
2.260000000000000000e+02 -5.992329120635986328e-02 -6.024233996868133545e-02 -6.219565868377685547e-02 -4.360416531562805176e-02 -3.039475157856941223e-02 -2.961674146354198456e-02 3.858632594347000122e-02 4.507702961564064026e-02 4.150036349892616272e-02 -3.884368389844894409e-02 -5.270390957593917847e-02 -4.778214916586875916e-02 -1.115823630243539810e-02 -4.353418946266174316e-03 -3.075629938393831253e-03 7.974350452423095703e-02 6.616632640361785889e-02 5.752960219979286194e-02
2.270000000000000000e+02 -5.995275080204010010e-02 -6.035135686397552490e-02 -6.235848367214202881e-02 -4.256022721529006958e-02 -2.985495701432228088e-02 -2.909152582287788391e-02 3.939852118492126465e-02 4.579342156648635864e-02 4.221635311841964722e-02 -3.817548975348472595e-02 -5.171567201614379883e-02 -4.725297167897224426e-02 -1.281214412301778793e-02 -5.536661949008703232e-03 -4.603623878210783005e-03 7.881295680999755859e-02 6.497351080179214478e-02 5.699822679162025452e-02
2.280000000000000000e+02 -5.990163981914520264e-02 -6.045824289321899414e-02 -6.245989724993705750e-02 -4.118636995553970337e-02 -2.922488935291767120e-02 -2.859443612396717072e-02 4.022983461618423462e-02 4.661074280738830566e-02 4.292859137058258057e-02 -3.744080662727355957e-02 -5.048374831676483154e-02 -4.660195484757423401e-02 -1.483930926769971848e-02 -6.895345170050859451e-03 -6.032079923897981644e-03 7.753046602010726929e-02 6.339871138334274292e-02 5.649852007627487183e-02
2.290000000000000000e+02 -5.982360243797302246e-02 -6.057766824960708618e-02 -6.253706663846969604e-02 -3.938090428709983826e-02 -2.850735560059547424e-02 -2.806145884096622467e-02 4.122238233685493469e-02 4.739189893007278442e-02 4.365938529372215271e-02 -3.652611374855041504e-02 -4.908303171396255493e-02 -4.581896215677261353e-02 -1.737537235021591187e-02 -8.172215893864631653e-03 -7.542326580733060837e-03 7.582204043865203857e-02 6.156131625175476074e-02 5.566835403442382812e-02
2.300000000000000000e+02 -5.974994227290153503e-02 -6.069906428456306458e-02 -6.260465830564498901e-02 -3.732357919216156006e-02 -2.776126563549041748e-02 -2.758199721574783325e-02 4.232805594801902771e-02 4.828112944960594177e-02 4.439811781048774719e-02 -3.542147949337959290e-02 -4.751007258892059326e-02 -4.502922296524047852e-02 -2.028025500476360321e-02 -9.642204269766807556e-03 -8.939205668866634369e-03 7.382953166961669922e-02 5.948842689394950867e-02 5.489265918731689453e-02
2.310000000000000000e+02 -5.970315262675285339e-02 -6.080927327275276184e-02 -6.266687810420989990e-02 -3.512090444564819336e-02 -2.700449526309967041e-02 -2.710210345685482025e-02 4.356104508042335510e-02 4.919409379363059998e-02 4.515671357512474060e-02 -3.419526666402816772e-02 -4.589634016156196594e-02 -4.417927563190460205e-02 -2.357602864503860474e-02 -1.111236587166786194e-02 -1.037074346095323563e-02 7.165488600730895996e-02 5.730288848280906677e-02 5.406936258077621460e-02
2.320000000000000000e+02 -5.970551446080207825e-02 -6.090489029884338379e-02 -6.272974610328674316e-02 -3.290741890668869019e-02 -2.622282132506370544e-02 -2.662164717912673950e-02 4.489481821656227112e-02 5.012609437108039856e-02 4.593688622117042542e-02 -3.291266784071922302e-02 -4.429509490728378296e-02 -4.327744245529174805e-02 -2.721072919666767120e-02 -1.259570103138685226e-02 -1.185172796249389648e-02 6.942019611597061157e-02 5.507715791463851929e-02 5.319990217685699463e-02
2.330000000000000000e+02 -5.977843701839447021e-02 -6.098635867238044739e-02 -6.278851628303527832e-02 -3.085760027170181274e-02 -2.544494532048702240e-02 -2.614567242562770844e-02 4.631991311907768250e-02 5.104354396462440491e-02 4.670583456754684448e-02 -3.153787553310394287e-02 -4.265556484460830688e-02 -4.234658554196357727e-02 -3.098811767995357513e-02 -1.406225748360157013e-02 -1.335086021572351456e-02 6.729870289564132690e-02 5.281976982951164246e-02 5.234596878290176392e-02
2.340000000000000000e+02 -5.986903980374336243e-02 -6.106223538517951965e-02 -6.287194788455963135e-02 -2.864353172481060028e-02 -2.471653558313846588e-02 -2.576861903071403503e-02 4.788675159215927124e-02 5.191195756196975708e-02 4.741246625781059265e-02 -3.005137667059898376e-02 -4.102656990289688110e-02 -4.178136587142944336e-02 -3.506720811128616333e-02 -1.545702293515205383e-02 -1.450992934405803680e-02 6.481873989105224609e-02 5.064861476421356201e-02 5.158587172627449036e-02
2.350000000000000000e+02 -5.999463051557540894e-02 -6.113904342055320740e-02 -6.295993924140930176e-02 -2.617476694285869598e-02 -2.400597743690013885e-02 -2.534699626266956329e-02 4.954653978347778320e-02 5.276059731841087341e-02 4.819353297352790833e-02 -2.837529033422470093e-02 -3.941059485077857971e-02 -4.114707186818122864e-02 -3.955054655671119690e-02 -1.682701334357261658e-02 -1.576825976371765137e-02 6.193272024393081665e-02 4.849634319543838501e-02 5.089033395051956177e-02
2.360000000000000000e+02 -6.017252057790756226e-02 -6.121852248907089233e-02 -6.304674595594406128e-02 -2.336085774004459381e-02 -2.332845516502857208e-02 -2.496165968477725983e-02 5.125048756599426270e-02 5.357972905039787292e-02 4.890855401754379272e-02 -2.643173001706600189e-02 -3.784795105457305908e-02 -4.062978923320770264e-02 -4.454069212079048157e-02 -1.813301071524620056e-02 -1.688325405120849609e-02 5.859306454658508301e-02 4.638324305415153503e-02 5.038658156991004944e-02
2.370000000000000000e+02 -6.038649380207061768e-02 -6.130789965391159058e-02 -6.314103305339813232e-02 -2.048255130648612976e-02 -2.267012745141983032e-02 -2.459861338138580322e-02 5.293590947985649109e-02 5.443669483065605164e-02 4.957681894302368164e-02 -2.432173490524291992e-02 -3.621830791234970093e-02 -4.017532989382743835e-02 -4.955460876226425171e-02 -1.948153041303157806e-02 -1.793859340250492096e-02 5.504126101732254028e-02 4.417407885193824768e-02 5.005263909697532654e-02
2.380000000000000000e+02 -6.058215722441673279e-02 -6.140384450554847717e-02 -6.329271197319030762e-02 -1.754269376397132874e-02 -2.206457965075969696e-02 -2.430127747356891632e-02 5.458356067538261414e-02 5.524152889847755432e-02 5.022097378969192505e-02 -2.208562009036540985e-02 -3.463240712881088257e-02 -3.970989957451820374e-02 -5.434458702802658081e-02 -2.073218114674091339e-02 -1.908181048929691315e-02 5.121584609150886536e-02 4.205447435379028320e-02 4.977297410368919373e-02
2.390000000000000000e+02 -6.083870679140090942e-02 -6.151382252573966980e-02 -6.348622590303421021e-02 -1.486058812588453293e-02 -2.150367200374603271e-02 -2.392938919365406036e-02 5.616744235157966614e-02 5.597896128892898560e-02 5.096066370606422424e-02 -1.970976591110229492e-02 -3.305333107709884644e-02 -3.925878182053565979e-02 -5.858100950717926025e-02 -2.190292812883853912e-02 -2.031071297824382782e-02 4.754716530442237854e-02 3.996000811457633972e-02 4.978112876415252686e-02
2.400000000000000000e+02 -6.124351918697357178e-02 -6.163708120584487915e-02 -6.369791924953460693e-02 -1.225155126303434372e-02 -2.100050449371337891e-02 -2.339183911681175232e-02 5.781483650207519531e-02 5.661890283226966858e-02 5.198432505130767822e-02 -1.690639369189739227e-02 -3.152012079954147339e-02 -3.851708024740219116e-02 -6.266649067401885986e-02 -2.299737744033336639e-02 -2.179923094809055328e-02 4.362836480140686035e-02 3.795648366212844849e-02 4.963047802448272705e-02
2.410000000000000000e+02 -6.169150024652481079e-02 -6.177351996302604675e-02 -6.387694925069808960e-02 -1.005376782268285751e-02 -2.052551135420799255e-02 -2.267104946076869965e-02 5.922316014766693115e-02 5.719857290387153625e-02 5.315157398581504822e-02 -1.429672632366418839e-02 -2.989460155367851257e-02 -3.749581053853034973e-02 -6.632870435714721680e-02 -2.409733273088932037e-02 -2.362082153558731079e-02 4.008790478110313416e-02 3.592496365308761597e-02 4.931006580591201782e-02
2.420000000000000000e+02 -6.201800704002380371e-02 -6.191904842853546143e-02 -6.405052542686462402e-02 -8.655133657157421112e-03 -2.006237581372261047e-02 -2.211568318307399750e-02 6.018749997019767761e-02 5.773324891924858093e-02 5.394330248236656189e-02 -1.249234937131404877e-02 -2.820422314107418060e-02 -3.688680753111839294e-02 -6.902452558279037476e-02 -2.523365058004856110e-02 -2.521830238401889801e-02 3.770603612065315247e-02 3.387554734945297241e-02 4.909636080265045166e-02
2.430000000000000000e+02 -6.238484382629394531e-02 -6.206635013222694397e-02 -6.417514383792877197e-02 -7.360708899796009064e-03 -1.960855908691883087e-02 -2.139636687934398651e-02 6.110131740570068359e-02 5.823732540011405945e-02 5.471897497773170471e-02 -1.064949855208396912e-02 -2.651401422917842865e-02 -3.610062226653099060e-02 -7.164175063371658325e-02 -2.639534883201122284e-02 -2.690444327890872955e-02 3.516543284058570862e-02 3.180043771862983704e-02 4.880916327238082886e-02
2.440000000000000000e+02 -6.274928152561187744e-02 -6.221097335219383240e-02 -6.432767212390899658e-02 -6.152457091957330704e-03 -1.916785724461078644e-02 -2.068344689905643463e-02 6.203313171863555908e-02 5.870532244443893433e-02 5.545932054519653320e-02 -8.848161436617374420e-03 -2.489328570663928986e-02 -3.540150076150894165e-02 -7.408212870359420776e-02 -2.756518311798572540e-02 -2.854813635349273682e-02 3.248330578207969666e-02 2.973433583974838257e-02 4.856245219707489014e-02
2.450000000000000000e+02 -6.309585273265838623e-02 -6.235536560416221619e-02 -6.451185047626495361e-02 -5.006182473152875900e-03 -1.874455437064170837e-02 -2.004923857748508453e-02 6.302193552255630493e-02 5.913766846060752869e-02 5.614445358514785767e-02 -7.069857325404882431e-03 -2.334407158195972443e-02 -3.487313911318778992e-02 -7.608500123023986816e-02 -2.872907742857933044e-02 -3.008364699780941010e-02 2.991710044443607330e-02 2.768754214048385620e-02 4.828312620520591736e-02
2.460000000000000000e+02 -6.335335224866867065e-02 -6.249514222145080566e-02 -6.470736116170883179e-02 -4.060937557369470596e-03 -1.840174570679664612e-02 -1.943009346723556519e-02 6.396387517452239990e-02 5.951289832592010498e-02 5.680599436163902283e-02 -5.629434250295162201e-03 -2.191668376326560974e-02 -3.430595621466636658e-02 -7.739566266536712646e-02 -2.979813516139984131e-02 -3.159433603286743164e-02 2.786497026681900024e-02 2.587192505598068237e-02 4.792733490467071533e-02
2.470000000000000000e+02 -6.353700160980224609e-02 -6.263463199138641357e-02 -6.489543616771697998e-02 -3.237107070162892342e-03 -1.806856691837310791e-02 -1.869813352823257446e-02 6.490316241979598999e-02 5.986420065164566040e-02 5.738191679120063782e-02 -4.459979478269815445e-03 -2.054519020020961761e-02 -3.347511216998100281e-02 -7.828227430582046509e-02 -3.086575679481029510e-02 -3.317326679825782776e-02 2.611399255692958832e-02 2.410758659243583679e-02 4.743330553174018860e-02
2.480000000000000000e+02 -6.354849785566329956e-02 -6.277084350585937500e-02 -6.516895443201065063e-02 -2.760186092928051949e-03 -1.773888431489467621e-02 -1.810665614902973175e-02 6.567364186048507690e-02 6.020028516650199890e-02 5.803193151950836182e-02 -4.047682043164968491e-03 -1.921979896724224091e-02 -3.277430310845375061e-02 -7.855398952960968018e-02 -3.193997964262962341e-02 -3.470860421657562256e-02 2.504044957458972931e-02 2.241266518831253052e-02 4.678155109286308289e-02
2.490000000000000000e+02 -6.354657560586929321e-02 -6.290429085493087769e-02 -6.549668312072753906e-02 -2.360863145440816879e-03 -1.741016469895839691e-02 -1.759492792189121246e-02 6.642370671033859253e-02 6.052947789430618286e-02 5.873080343008041382e-02 -3.764032619073987007e-03 -1.792529039084911346e-02 -3.215643018484115601e-02 -7.880584150552749634e-02 -3.302399814128875732e-02 -3.610976412892341614e-02 2.397838979959487915e-02 2.079104445874691010e-02 4.625033214688301086e-02
2.500000000000000000e+02 -6.352334469556808472e-02 -6.303722411394119263e-02 -6.578376889228820801e-02 -1.999933738261461258e-03 -1.707760058343410492e-02 -1.716785132884979248e-02 6.713602691888809204e-02 6.085945293307304382e-02 5.936669930815696716e-02 -3.560474608093500137e-03 -1.665799319744110107e-02 -3.143310174345970154e-02 -7.902913540601730347e-02 -3.413332626223564148e-02 -3.741353377699851990e-02 2.298717387020587921e-02 1.928085088729858398e-02 4.555210843682289124e-02
2.510000000000000000e+02 -6.349999457597732544e-02 -6.317386776208877563e-02 -6.603690981864929199e-02 -1.693942816928029060e-03 -1.674398966133594513e-02 -1.669884659349918365e-02 6.772997230291366577e-02 6.121136620640754700e-02 5.997360125184059143e-02 -3.410334466025233269e-03 -1.538957934826612473e-02 -3.062447719275951385e-02 -7.927623391151428223e-02 -3.525446355342864990e-02 -3.865469619631767273e-02 2.219992317259311676e-02 1.777078770101070404e-02 4.490554332733154297e-02
2.520000000000000000e+02 -6.349441409111022949e-02 -6.330025196075439453e-02 -6.628011167049407959e-02 -1.479823840782046318e-03 -1.644084602594375610e-02 -1.633186079561710358e-02 6.803319603204727173e-02 6.153529137372970581e-02 6.054372340440750122e-02 -3.248106455430388451e-03 -1.421411707997322083e-02 -2.991971932351589203e-02 -7.949273288249969482e-02 -3.632573783397674561e-02 -3.981518745422363281e-02 2.188007906079292297e-02 1.647291891276836395e-02 4.436785355210304260e-02
2.530000000000000000e+02 -6.351329386234283447e-02 -6.342676281929016113e-02 -6.644533574581146240e-02 -9.965950157493352890e-04 -1.611896976828575134e-02 -1.593198999762535095e-02 6.818203628063201904e-02 6.184504926204681396e-02 6.105069443583488464e-02 -2.978151664137840271e-03 -1.300842687487602234e-02 -2.902674488723278046e-02 -7.961958646774291992e-02 -3.742272406816482544e-02 -4.109252616763114929e-02 2.130310982465744019e-02 1.519378181546926498e-02 4.366036877036094666e-02
2.540000000000000000e+02 -6.356837600469589233e-02 -6.354884058237075806e-02 -6.658668071031570435e-02 -3.707345458678901196e-04 -1.577508263289928436e-02 -1.544682495296001434e-02 6.819108873605728149e-02 6.217691674828529358e-02 6.171371415257453918e-02 -2.435366855934262276e-03 -1.177810132503509521e-02 -2.827293798327445984e-02 -7.980831712484359741e-02 -3.854633495211601257e-02 -4.200983792543411255e-02 2.050627022981643677e-02 1.391681469976902008e-02 4.384344071149826050e-02
2.550000000000000000e+02 -6.366925686597824097e-02 -6.366704404354095459e-02 -6.669764965772628784e-02 3.341934934724122286e-04 -1.539505925029516220e-02 -1.497138198465108871e-02 6.785468757152557373e-02 6.256169080734252930e-02 6.226636469364166260e-02 -1.620067167095839977e-03 -1.052588596940040588e-02 -2.727263234555721283e-02 -7.986479997634887695e-02 -3.972279652953147888e-02 -4.304436221718788147e-02 1.963371783494949341e-02 1.260732766240835190e-02 4.382896423339843750e-02
2.560000000000000000e+02 -6.378064304590225220e-02 -6.376074999570846558e-02 -6.675353646278381348e-02 9.939639130607247353e-04 -1.497491914778947830e-02 -1.442745141685009003e-02 6.741832941770553589e-02 6.299677491188049316e-02 6.279886513948440552e-02 -7.478175102733075619e-04 -9.251837618649005890e-03 -2.591821737587451935e-02 -7.985968142747879028e-02 -4.091972112655639648e-02 -4.401920363306999207e-02 1.875897869467735291e-02 1.137250848114490509e-02 4.323436319828033447e-02
2.570000000000000000e+02 -6.387232244014739990e-02 -6.383048743009567261e-02 -6.677410006523132324e-02 1.625468838028609753e-03 -1.455550920218229294e-02 -1.384232286363840103e-02 6.653831154108047485e-02 6.346178799867630005e-02 6.311994045972824097e-02 3.176858299411833286e-04 -7.944043725728988647e-03 -2.470570988953113556e-02 -7.965269684791564941e-02 -4.194360971450805664e-02 -4.455943405628204346e-02 1.822522655129432678e-02 1.036481838673353195e-02 4.249292984604835510e-02
2.580000000000000000e+02 -6.392123550176620483e-02 -6.391847878694534302e-02 -6.678070873022079468e-02 2.251296071335673332e-03 -1.429694890975952148e-02 -1.321848481893539429e-02 6.512388586997985840e-02 6.394026428461074829e-02 6.330209970474243164e-02 1.733769429847598076e-03 -6.881709210574626923e-03 -2.337577380239963531e-02 -7.908331602811813354e-02 -4.274958744645118713e-02 -4.502708092331886292e-02 1.810956560075283051e-02 9.769815020263195038e-03 4.156837239861488342e-02
2.590000000000000000e+02 -6.395985186100006104e-02 -6.399593502283096313e-02 -6.675828993320465088e-02 2.942152786999940872e-03 -1.401096396148204803e-02 -1.255862694233655930e-02 6.310656666755676270e-02 6.427732110023498535e-02 6.337083131074905396e-02 3.579054493457078934e-03 -5.910382140427827835e-03 -2.195016853511333466e-02 -7.817237824201583862e-02 -4.340801760554313660e-02 -4.550570249557495117e-02 1.838437095284461975e-02 9.088066406548023224e-03 4.006285592913627625e-02
2.600000000000000000e+02 -6.393743306398391724e-02 -6.405995041131973267e-02 -6.671574711799621582e-02 3.613170934841036797e-03 -1.370027009397745132e-02 -1.184519473463296890e-02 6.089495122432708740e-02 6.453374773263931274e-02 6.336295604705810547e-02 5.374164786189794540e-03 -4.930811468511819839e-03 -2.029377035796642303e-02 -7.720722258090972900e-02 -4.390180110931396484e-02 -4.603835567831993103e-02 1.885891519486904144e-02 8.239985443651676178e-03 3.791648149490356445e-02
2.610000000000000000e+02 -6.390212476253509521e-02 -6.412998586893081665e-02 -6.665880233049392700e-02 4.500100389122962952e-03 -1.336644403636455536e-02 -1.106435153633356094e-02 5.959341302514076233e-02 6.474279612302780151e-02 6.332109123468399048e-02 7.024798076599836349e-03 -3.910097293555736542e-03 -1.840323396027088165e-02 -7.611133158206939697e-02 -4.435074329376220703e-02 -4.665251076221466064e-02 1.829199679195880890e-02 7.310187444090843201e-03 3.535204753279685974e-02
2.620000000000000000e+02 -6.385175883769989014e-02 -6.420339643955230713e-02 -6.660810858011245728e-02 5.445367190986871719e-03 -1.301706861704587936e-02 -1.024117320775985718e-02 5.885799601674079895e-02 6.493849307298660278e-02 6.334029883146286011e-02 8.517618291079998016e-03 -2.898047678172588348e-03 -1.635172218084335327e-02 -7.495573163032531738e-02 -4.478644207119941711e-02 -4.729906842112541199e-02 1.720284298062324524e-02 6.244349759072065353e-03 3.236335515975952148e-02
2.630000000000000000e+02 -6.378351897001266479e-02 -6.421370059251785278e-02 -6.655155122280120850e-02 6.135634146630764008e-03 -1.248885318636894226e-02 -9.473306126892566681e-03 5.643273144960403442e-02 6.504223495721817017e-02 6.339458376169204712e-02 1.054747123271226883e-02 -1.890316139906644821e-03 -1.437793485820293427e-02 -7.386639714241027832e-02 -4.517424106597900391e-02 -4.801302030682563782e-02 1.721870712935924530e-02 4.855731036514043808e-03 2.902972884476184845e-02
2.640000000000000000e+02 -6.367401033639907837e-02 -6.421818584203720093e-02 -6.649117916822433472e-02 6.972359493374824524e-03 -1.193496398627758026e-02 -8.722861297428607941e-03 5.454557761549949646e-02 6.514196842908859253e-02 6.343041360378265381e-02 1.230806112289428711e-02 -8.617181447334587574e-04 -1.249668281525373459e-02 -7.274263352155685425e-02 -4.558263719081878662e-02 -4.880770295858383179e-02 1.680290140211582184e-02 3.350368002429604530e-03 2.564067579805850983e-02
2.650000000000000000e+02 -6.353229284286499023e-02 -6.422216445207595825e-02 -6.644520163536071777e-02 7.790959905833005905e-03 -1.137311011552810669e-02 -8.060077205300331116e-03 5.057305842638015747e-02 6.521785259246826172e-02 6.345994025468826294e-02 1.492683589458465576e-02 1.915781322168186307e-04 -1.089909300208091736e-02 -7.135318964719772339e-02 -4.603410884737968445e-02 -4.928942397236824036e-02 1.771268062293529510e-02 1.811075257137417793e-03 2.258578687906265259e-02
2.660000000000000000e+02 -6.338214129209518433e-02 -6.423354148864746094e-02 -6.640446931123733521e-02 8.689939044415950775e-03 -1.087524648755788803e-02 -7.413133513182401657e-03 4.672408849000930786e-02 6.529712677001953125e-02 6.355570256710052490e-02 1.757239550352096558e-02 1.134490012191236019e-03 -9.305853396654129028e-03 -6.978885084390640259e-02 -4.636813700199127197e-02 -4.967155307531356812e-02 1.841115020215511322e-02 1.196629018522799015e-04 1.919162645936012268e-02
2.670000000000000000e+02 -6.325063109397888184e-02 -6.424231082201004028e-02 -6.636590510606765747e-02 9.674970991909503937e-03 -1.035805512219667435e-02 -6.754546426236629486e-03 4.811193048954010010e-02 6.534627079963684082e-02 6.364066898822784424e-02 1.752330176532268524e-02 2.128557302057743073e-03 -7.668166421353816986e-03 -6.906977295875549316e-02 -4.671831429004669189e-02 -5.006925761699676514e-02 1.624514721333980560e-02 -1.651856815442442894e-03 1.561110746115446091e-02
2.680000000000000000e+02 -6.313665956258773804e-02 -6.428522616624832153e-02 -6.634049117565155029e-02 1.077497098594903946e-02 -9.865674190223217010e-03 -6.095619872212409973e-03 4.720009490847587585e-02 6.529709696769714355e-02 6.372289359569549561e-02 1.895656995475292206e-02 3.095833351835608482e-03 -6.018019281327724457e-03 -6.768000125885009766e-02 -4.701495170593261719e-02 -5.042183026671409607e-02 1.483461353927850723e-02 -3.334180451929569244e-03 1.191057637333869934e-02
2.690000000000000000e+02 -6.307892501354217529e-02 -6.433437764644622803e-02 -6.632576137781143188e-02 1.135166734457015991e-02 -9.360880590975284576e-03 -5.395863205194473267e-03 4.237093031406402588e-02 6.522160768508911133e-02 6.379959732294082642e-02 2.211381122469902039e-02 4.067415837198495865e-03 -4.282048437744379044e-03 -6.586517393589019775e-02 -4.729407280683517456e-02 -5.076019838452339172e-02 1.635365560650825500e-02 -5.049202591180801392e-03 8.026941679418087006e-03
2.700000000000000000e+02 -6.301499158143997192e-02 -6.438908725976943970e-02 -6.633282452821731567e-02 1.207462046295404434e-02 -8.854269981384277344e-03 -4.704667255282402039e-03 4.049377515912055969e-02 6.512596458196640015e-02 6.387715041637420654e-02 2.405613102018833160e-02 5.018754862248897552e-03 -2.566510811448097229e-03 -6.422030180692672729e-02 -4.754238575696945190e-02 -5.116888880729675293e-02 1.624937355518341064e-02 -6.774016190320253372e-03 4.052952397614717484e-03
2.710000000000000000e+02 -6.290765851736068726e-02 -6.443967670202255249e-02 -6.635610014200210571e-02 1.354105211794376373e-02 -8.300501853227615356e-03 -3.982498310506343842e-03 4.672175273299217224e-02 6.503694504499435425e-02 6.394193321466445923e-02 2.248255349695682526e-02 6.001578178256750107e-03 -7.691420032642781734e-04 -6.342634558677673340e-02 -4.776191711425781250e-02 -5.163383111357688904e-02 1.058425847440958023e-02 -8.514388464391231537e-03 -1.063413728843443096e-04
2.720000000000000000e+02 -6.280378997325897217e-02 -6.448464095592498779e-02 -6.638851761817932129e-02 1.492208894342184067e-02 -7.693225983530282974e-03 -3.170632524415850639e-03 5.130893737077713013e-02 6.489481031894683838e-02 6.397107988595962524e-02 2.170588076114654541e-02 7.033553440123796463e-03 1.099320594221353531e-03 -6.233225762844085693e-02 -4.791956767439842224e-02 -5.210815742611885071e-02 5.902926903218030930e-03 -1.009867340326309204e-02 -4.547269549220800400e-03
2.730000000000000000e+02 -6.272663921117782593e-02 -6.453232467174530029e-02 -6.642306596040725708e-02 1.620618440210819244e-02 -7.047344930469989777e-03 -2.185732824727892876e-03 5.437670648097991943e-02 6.475326418876647949e-02 6.408601254224777222e-02 2.153117023408412933e-02 8.129210211336612701e-03 3.098873421549797058e-03 -6.111924722790718079e-02 -4.804290458559989929e-02 -5.242191627621650696e-02 2.066219225525856018e-03 -1.171563379466533661e-02 -9.276748634874820709e-03
2.740000000000000000e+02 -6.268735975027084351e-02 -6.458608061075210571e-02 -6.646951287984848022e-02 1.734592020511627197e-02 -6.271519698202610016e-03 -1.157339545898139477e-03 5.769006907939910889e-02 6.452888995409011841e-02 6.424050778150558472e-02 2.119608223438262939e-02 9.416822344064712524e-03 5.130858160555362701e-03 -5.989576876163482666e-02 -4.812989383935928345e-02 -5.271460860967636108e-02 -1.772777060978114605e-03 -1.356859877705574036e-02 -1.406903099268674850e-02
2.750000000000000000e+02 -6.265608966350555420e-02 -6.462600082159042358e-02 -6.652601063251495361e-02 1.838532835245132446e-02 -5.507016554474830627e-03 -9.294787014368921518e-05 5.933612957596778870e-02 6.432254612445831299e-02 6.444139778614044189e-02 2.148942276835441589e-02 1.073906198143959045e-02 7.161408662796020508e-03 -5.853404104709625244e-02 -4.813427478075027466e-02 -5.295426398515701294e-02 -4.680817481130361557e-03 -1.531512290239334106e-02 -1.883625239133834839e-02
2.760000000000000000e+02 -6.262896955013275146e-02 -6.467078626155853271e-02 -6.655681878328323364e-02 1.934717036783695221e-02 -4.728219937533140182e-03 9.068195358850061893e-04 5.955693870782852173e-02 6.409297883510589600e-02 6.459224969148635864e-02 2.228099480271339417e-02 1.207285001873970032e-02 9.126737713813781738e-03 -5.709553137421607971e-02 -4.811613634228706360e-02 -5.331226065754890442e-02 -6.521663628518581390e-03 -1.706687361001968384e-02 -2.358636073768138885e-02
2.770000000000000000e+02 -6.260070949792861938e-02 -6.468003243207931519e-02 -6.659477204084396362e-02 2.022131904959678650e-02 -3.879833268001675606e-03 1.910031423904001713e-03 5.835799872875213623e-02 6.389124691486358643e-02 6.477515399456024170e-02 2.348801493644714355e-02 1.366728451102972031e-02 1.099734194576740265e-02 -5.566670373082160950e-02 -4.808130115270614624e-02 -5.361064523458480835e-02 -7.729432079941034317e-03 -1.900525577366352081e-02 -2.814058400690555573e-02
2.780000000000000000e+02 -6.255686283111572266e-02 -6.466832756996154785e-02 -6.662482023239135742e-02 2.110048383474349976e-02 -2.986729377880692482e-03 2.906852168962359428e-03 5.657222121953964233e-02 6.368678063154220581e-02 6.496854871511459351e-02 2.492155320942401886e-02 1.541076693683862686e-02 1.283723022788763046e-02 -5.422461405396461487e-02 -4.793952777981758118e-02 -5.395864322781562805e-02 -8.772491477429866791e-03 -2.115942724049091339e-02 -3.249250724911689758e-02
2.790000000000000000e+02 -6.248961016535758972e-02 -6.466040760278701782e-02 -6.665614247322082520e-02 2.193044126033782959e-02 -2.094305818900465965e-03 3.851610934361815453e-03 5.475754663348197937e-02 6.347402185201644897e-02 6.511912494897842407e-02 2.641809172928333282e-02 1.717363484203815460e-02 1.447946391999721527e-02 -5.260190367698669434e-02 -4.775588959455490112e-02 -5.430969968438148499e-02 -9.858864359557628632e-03 -2.327913418412208557e-02 -3.656399622559547424e-02
2.800000000000000000e+02 -6.239995360374450684e-02 -6.465278565883636475e-02 -6.667920202016830444e-02 2.278586663305759430e-02 -1.142857712693512440e-03 4.714952781796455383e-03 5.288872495293617249e-02 6.319058686494827271e-02 6.526213884353637695e-02 2.808965370059013367e-02 1.896335370838642120e-02 1.592833921313285828e-02 -5.096574872732162476e-02 -4.755912721157073975e-02 -5.459738522768020630e-02 -1.113943103700876236e-02 -2.553853020071983337e-02 -4.021314531564712524e-02
2.810000000000000000e+02 -6.231079995632171631e-02 -6.465326249599456787e-02 -6.669661402702331543e-02 2.363535203039646149e-02 -2.092344802804291248e-04 5.493759177625179291e-03 5.114189907908439636e-02 6.289613991975784302e-02 6.539890915155410767e-02 2.969265356659889221e-02 2.073541283607482910e-02 1.718406379222869873e-02 -4.939131438732147217e-02 -4.731143265962600708e-02 -5.483098328113555908e-02 -1.247573643922805786e-02 -2.777178399264812469e-02 -4.342578724026679993e-02
2.820000000000000000e+02 -6.220271438360214233e-02 -6.467376649379730225e-02 -6.670729815959930420e-02 2.466561272740364075e-02 6.764818681403994560e-04 6.179927848279476166e-03 4.985193163156509399e-02 6.262379884719848633e-02 6.552555412054061890e-02 3.132178634405136108e-02 2.248169668018817902e-02 1.824821904301643372e-02 -4.729976505041122437e-02 -4.700875654816627502e-02 -5.502139031887054443e-02 -1.440082117915153503e-02 -2.999213524162769318e-02 -4.617622494697570801e-02
2.830000000000000000e+02 -6.209095567464828491e-02 -6.463002413511276245e-02 -6.670498847961425781e-02 2.564756013453006744e-02 1.611381187103688717e-03 6.756596267223358154e-03 4.878456890583038330e-02 6.235771626234054565e-02 6.561617553234100342e-02 3.266423195600509644e-02 2.424184232950210571e-02 1.912022382020950317e-02 -4.535940289497375488e-02 -4.675973206758499146e-02 -5.510646477341651917e-02 -1.618501730263233185e-02 -3.215798735618591309e-02 -4.841889068484306335e-02
2.840000000000000000e+02 -6.198924034833908081e-02 -6.458879262208938599e-02 -6.679667532444000244e-02 2.661679685115814209e-02 2.515141852200031281e-03 7.488717325031757355e-03 4.785641655325889587e-02 6.206152588129043579e-02 6.603748351335525513e-02 3.381084278225898743e-02 2.593210898339748383e-02 2.034614793956279755e-02 -4.348687827587127686e-02 -4.645820334553718567e-02 -5.465305596590042114e-02 -1.788046769797801971e-02 -3.428369015455245972e-02 -5.111191049218177795e-02
2.850000000000000000e+02 -6.188582628965377808e-02 -6.453490257263183594e-02 -6.680297106504440308e-02 2.758926711976528168e-02 3.548451466485857964e-03 8.188497275114059448e-03 4.702217131853103638e-02 6.166815757751464844e-02 6.650089472532272339e-02 3.481700271368026733e-02 2.787944115698337555e-02 2.088256925344467163e-02 -4.159890487790107727e-02 -4.605862498283386230e-02 -5.434942990541458130e-02 -1.942138560116291046e-02 -3.643649816513061523e-02 -5.206067860126495361e-02
2.860000000000000000e+02 -6.176505982875823975e-02 -6.448876112699508667e-02 -6.680500507354736328e-02 2.860297635197639465e-02 4.554969258606433868e-03 8.781251497566699982e-03 4.621835052967071533e-02 6.125241890549659729e-02 6.677941232919692993e-02 3.576149791479110718e-02 2.966068498790264130e-02 2.151478454470634460e-02 -3.955893218517303467e-02 -4.562534019351005554e-02 -5.401678010821342468e-02 -2.074098959565162659e-02 -3.844090923666954041e-02 -5.317877978086471558e-02
2.870000000000000000e+02 -6.164517998695373535e-02 -6.443989276885986328e-02 -6.676308065652847290e-02 2.955238707363605499e-02 5.540153477340936661e-03 9.346090257167816162e-03 4.536970704793930054e-02 6.080630794167518616e-02 6.689105927944183350e-02 3.639823943376541138e-02 3.127386048436164856e-02 2.226646244525909424e-02 -3.732325509190559387e-02 -4.511369019746780396e-02 -5.370917543768882751e-02 -2.194369025528430939e-02 -4.033319652080535889e-02 -5.408763140439987183e-02
2.880000000000000000e+02 -6.151231378316879272e-02 -6.438905000686645508e-02 -6.671346724033355713e-02 3.059042617678642273e-02 6.529533304274082184e-03 9.867466986179351807e-03 4.443318769335746765e-02 6.031432002782821655e-02 6.706579029560089111e-02 3.712421655654907227e-02 3.278983756899833679e-02 2.297114767134189606e-02 -3.491786867380142212e-02 -4.451908916234970093e-02 -5.306435376405715942e-02 -2.293554507195949554e-02 -4.221042990684509277e-02 -5.470147728919982910e-02
2.890000000000000000e+02 -6.137928739190101624e-02 -6.434182077646255493e-02 -6.662610918283462524e-02 3.163722902536392212e-02 7.468639872968196869e-03 1.050135493278503418e-02 4.352661222219467163e-02 5.978933721780776978e-02 6.719054281711578369e-02 3.786484897136688232e-02 3.411165252327919006e-02 2.383913286030292511e-02 -3.267198801040649414e-02 -4.386321455240249634e-02 -5.224117264151573181e-02 -2.367293089628219604e-02 -4.392867162823677063e-02 -5.546751990914344788e-02
2.900000000000000000e+02 -6.124758347868919373e-02 -6.428884714841842651e-02 -6.655347347259521484e-02 3.269241377711296082e-02 8.394861593842506409e-03 1.114648580551147461e-02 4.251687601208686829e-02 5.924046039581298828e-02 6.723698973655700684e-02 3.864180669188499451e-02 3.529627993702888489e-02 2.469944395124912262e-02 -3.034602478146553040e-02 -4.317905753850936890e-02 -5.136605724692344666e-02 -2.438979968428611755e-02 -4.554730653762817383e-02 -5.682918056845664978e-02
2.910000000000000000e+02 -6.111067160964012146e-02 -6.423272937536239624e-02 -6.646791845560073853e-02 3.370643407106399536e-02 9.311819449067115784e-03 1.184404361993074417e-02 4.116499423980712891e-02 5.866333842277526855e-02 6.721146404743194580e-02 3.994074091315269470e-02 3.639218956232070923e-02 2.558436244726181030e-02 -2.796892635524272919e-02 -4.246709868311882019e-02 -5.039090663194656372e-02 -2.554435469210147858e-02 -4.707447811961174011e-02 -5.835963785648345947e-02
2.920000000000000000e+02 -6.095589324831962585e-02 -6.418108195066452026e-02 -6.640388071537017822e-02 3.471568226814270020e-02 1.023611985146999359e-02 1.258576568216085434e-02 3.988142684102058411e-02 5.804625898599624634e-02 6.711272895336151123e-02 4.119909182190895081e-02 3.747402131557464600e-02 2.649410441517829895e-02 -2.591584809124469757e-02 -4.169484972953796387e-02 -4.929215461015701294e-02 -2.650699205696582794e-02 -4.853839799761772156e-02 -6.018506735563278198e-02
2.930000000000000000e+02 -6.079989671707153320e-02 -6.412554532289505005e-02 -6.632876396179199219e-02 3.570505231618881226e-02 1.116176787763834000e-02 1.339649222791194916e-02 3.863866999745368958e-02 5.742003023624420166e-02 6.687663495540618896e-02 4.221663624048233032e-02 3.851414471864700317e-02 2.746155485510826111e-02 -2.382895164191722870e-02 -4.087993875145912170e-02 -4.815916344523429871e-02 -2.720172144472599030e-02 -4.994941875338554382e-02 -6.227980554103851318e-02
2.940000000000000000e+02 -6.065778806805610657e-02 -6.405491381883621216e-02 -6.622228026390075684e-02 3.673016279935836792e-02 1.202883943915367126e-02 1.433213613927364349e-02 3.744958341121673584e-02 5.677464231848716736e-02 6.650651991367340088e-02 4.317975416779518127e-02 3.921569511294364929e-02 2.851999923586845398e-02 -2.170661464333534241e-02 -4.024231806397438049e-02 -4.694539308547973633e-02 -2.789598703384399414e-02 -5.097812041640281677e-02 -6.436350941658020020e-02
2.950000000000000000e+02 -6.056391447782516479e-02 -6.395115703344345093e-02 -6.616501510143280029e-02 3.787063434720039368e-02 1.296132989227771759e-02 1.522328983992338181e-02 3.631331399083137512e-02 5.604471266269683838e-02 6.593430042266845703e-02 4.416103661060333252e-02 3.990724682807922363e-02 2.946363389492034912e-02 -1.975747942924499512e-02 -3.954880312085151672e-02 -4.597924649715423584e-02 -2.875420823693275452e-02 -5.188845843076705933e-02 -6.647938489913940430e-02
2.960000000000000000e+02 -6.051881611347198486e-02 -6.384216248989105225e-02 -6.612049043178558350e-02 3.906600922346115112e-02 1.387340016663074493e-02 1.620369218289852142e-02 3.513422608375549316e-02 5.533206462860107422e-02 6.533545255661010742e-02 4.508253559470176697e-02 4.051182791590690613e-02 3.043133392930030823e-02 -1.782273501157760620e-02 -3.885273262858390808e-02 -4.487967118620872498e-02 -2.946055866777896881e-02 -5.273472145199775696e-02 -6.847731769084930420e-02
2.970000000000000000e+02 -6.047499552369117737e-02 -6.373732537031173706e-02 -6.607454270124435425e-02 4.011349752545356750e-02 1.473889779299497604e-02 1.721014268696308136e-02 3.460065275430679321e-02 5.464655160903930664e-02 6.464559584856033325e-02 4.573566466569900513e-02 4.104119539260864258e-02 3.136084228754043579e-02 -1.644665189087390900e-02 -3.809839487075805664e-02 -4.383352771401405334e-02 -3.025527857244014740e-02 -5.353235080838203430e-02 -7.035036385059356689e-02
2.980000000000000000e+02 -6.043748930096626282e-02 -6.362731009721755981e-02 -6.594078987836837769e-02 4.117948189377784729e-02 1.559234596788883209e-02 1.836898550391197205e-02 3.414549306035041809e-02 5.397140607237815857e-02 6.392399966716766357e-02 4.640579223632812500e-02 4.153928905725479126e-02 3.232614696025848389e-02 -1.515416707843542099e-02 -3.733284398913383484e-02 -4.281490668654441833e-02 -3.109667822718620300e-02 -5.429802462458610535e-02 -7.142201811075210571e-02
2.990000000000000000e+02 -6.050140038132667542e-02 -6.351331621408462524e-02 -6.583055853843688965e-02 4.223887994885444641e-02 1.642952486872673035e-02 1.950191892683506012e-02 3.372398018836975098e-02 5.330157652497291565e-02 6.318981945514678955e-02 4.712773486971855164e-02 4.202310740947723389e-02 3.328554704785346985e-02 -1.420660503208637238e-02 -3.655955195426940918e-02 -4.175096377730369568e-02 -3.230829164385795593e-02 -5.503040924668312073e-02 -7.228017598390579224e-02
3.000000000000000000e+02 -6.073308363556861877e-02 -6.340851634740829468e-02 -6.567199528217315674e-02 4.365405812859535217e-02 1.725430227816104889e-02 2.073927596211433411e-02 3.308741003274917603e-02 5.264225229620933533e-02 6.231890618801116943e-02 4.830476641654968262e-02 4.266642406582832336e-02 3.441255539655685425e-02 -1.412231288850307465e-02 -3.571877628564834595e-02 -4.056231677532196045e-02 -3.456655889749526978e-02 -5.578115582466125488e-02 -7.286077737808227539e-02
3.010000000000000000e+02 -6.099364161491394043e-02 -6.330316513776779175e-02 -6.556684523820877075e-02 4.512958973646163940e-02 1.807424239814281464e-02 2.166102081537246704e-02 3.240296989679336548e-02 5.195786058902740479e-02 6.179480627179145813e-02 4.958753660321235657e-02 4.334588721394538879e-02 3.493937104940414429e-02 -1.420215424150228500e-02 -3.485585004091262817e-02 -3.972105681896209717e-02 -3.708707168698310852e-02 -5.649801716208457947e-02 -7.254107296466827393e-02
3.020000000000000000e+02 -6.107673794031143188e-02 -6.319784373044967651e-02 -6.541324406862258911e-02 4.613710939884185791e-02 1.890121772885322571e-02 2.265230007469654083e-02 3.190107643604278564e-02 5.122835934162139893e-02 6.114144995808601379e-02 5.026996508240699768e-02 4.409695416688919067e-02 3.569392114877700806e-02 -1.355101913213729858e-02 -3.395977988839149475e-02 -3.870790079236030579e-02 -3.842524439096450806e-02 -5.719630420207977295e-02 -7.210156321525573730e-02
3.030000000000000000e+02 -6.111214309930801392e-02 -6.304375827312469482e-02 -6.523836404085159302e-02 4.698318988084793091e-02 1.984640210866928101e-02 2.371271885931491852e-02 3.149810060858726501e-02 5.034144595265388489e-02 6.031924486160278320e-02 5.060507357120513916e-02 4.467721655964851379e-02 3.659924119710922241e-02 -1.239566039294004440e-02 -3.304287418723106384e-02 -3.755605965852737427e-02 -3.956533595919609070e-02 -5.748382955789566040e-02 -7.149676978588104248e-02
3.040000000000000000e+02 -6.116024032235145569e-02 -6.289006024599075317e-02 -6.502877920866012573e-02 4.783561825752258301e-02 2.076702751219272614e-02 2.490617148578166962e-02 3.118141740560531616e-02 4.942551255226135254e-02 5.936244502663612366e-02 5.091867968440055847e-02 4.521166905760765076e-02 3.772909939289093018e-02 -1.148732006549835205e-02 -3.221316263079643250e-02 -3.624382615089416504e-02 -4.070419818162918091e-02 -5.761834979057312012e-02 -7.071185857057571411e-02
3.050000000000000000e+02 -6.118798628449440002e-02 -6.272875517606735229e-02 -6.463675945997238159e-02 4.839444532990455627e-02 2.161579020321369171e-02 2.650477364659309387e-02 3.096802346408367157e-02 4.847973212599754333e-02 5.793879181146621704e-02 5.070981383323669434e-02 4.570110514760017395e-02 3.966514393687248230e-02 -1.091927755624055862e-02 -3.146345540881156921e-02 -3.428545966744422913e-02 -4.182844609022140503e-02 -5.764559656381607056e-02 -6.964901834726333618e-02
3.060000000000000000e+02 -6.114515662193298340e-02 -6.257124245166778564e-02 -6.403311342000961304e-02 4.876504093408584595e-02 2.245754003524780273e-02 2.878379635512828827e-02 3.066921792924404144e-02 4.752218350768089294e-02 5.567455664277076721e-02 5.038596689701080322e-02 4.620005562901496887e-02 4.292371496558189392e-02 -1.003147009760141373e-02 -3.072867728769779205e-02 -3.126148879528045654e-02 -4.260247945785522461e-02 -5.757812410593032837e-02 -6.872221827507019043e-02
3.070000000000000000e+02 -6.106898933649063110e-02 -6.241760030388832092e-02 -6.349062919616699219e-02 4.906152188777923584e-02 2.330158092081546783e-02 3.083800710737705231e-02 3.035798482596874237e-02 4.657559469342231750e-02 5.358876660466194153e-02 5.010042712092399597e-02 4.670642688870429993e-02 4.594451561570167542e-02 -9.194397367537021637e-03 -2.997773885726928711e-02 -2.850223146378993988e-02 -4.313391447067260742e-02 -5.738668888807296753e-02 -6.778584420680999756e-02
3.080000000000000000e+02 -6.100025400519371033e-02 -6.226579472422599792e-02 -6.299082934856414795e-02 4.944382607936859131e-02 2.411442063748836517e-02 3.267653286457061768e-02 3.012723848223686218e-02 4.568525031208992004e-02 5.163980275392532349e-02 5.013226345181465149e-02 4.726418107748031616e-02 4.862919822335243225e-02 -8.423680439591407776e-03 -2.908460795879364014e-02 -2.597445249557495117e-02 -4.353590309619903564e-02 -5.717622861266136169e-02 -6.658452004194259644e-02
3.090000000000000000e+02 -6.090862303972244263e-02 -6.210721656680107117e-02 -6.254109740257263184e-02 4.983210563659667969e-02 2.491929195821285248e-02 3.433476015925407410e-02 2.997660823166370392e-02 4.478375613689422607e-02 4.976940900087356567e-02 5.022071674466133118e-02 4.794202744960784912e-02 5.100594460964202881e-02 -7.568830624222755432e-03 -2.799537405371665955e-02 -2.357979118824005127e-02 -4.404011368751525879e-02 -5.713896080851554871e-02 -6.520454585552215576e-02
3.100000000000000000e+02 -6.085787713527679443e-02 -6.195845454931259155e-02 -6.217780709266662598e-02 5.018930509686470032e-02 2.572544850409030914e-02 3.571764752268791199e-02 2.958157844841480255e-02 4.391051083803176880e-02 4.800047352910041809e-02 5.000820755958557129e-02 4.861179739236831665e-02 5.300387367606163025e-02 -6.696600932627916336e-03 -2.682201564311981201e-02 -2.143202163279056549e-02 -4.468901827931404114e-02 -5.708346143364906311e-02 -6.405145674943923950e-02
3.110000000000000000e+02 -6.080354750156402588e-02 -6.180002540349960327e-02 -6.182781979441642761e-02 5.054780468344688416e-02 2.656315639615058899e-02 3.703861683607101440e-02 2.911791019141674042e-02 4.299442842602729797e-02 4.603639617562294006e-02 4.977473244071006775e-02 4.937904328107833862e-02 5.494524165987968445e-02 -5.772172007709741592e-03 -2.544204704463481903e-02 -1.912905275821685791e-02 -4.522332176566123962e-02 -5.702222511172294617e-02 -6.262899190187454224e-02
3.120000000000000000e+02 -6.075263395905494690e-02 -6.164528056979179382e-02 -6.153774634003639221e-02 5.093680694699287415e-02 2.738825231790542603e-02 3.815321996808052063e-02 2.858909592032432556e-02 4.211466014385223389e-02 4.400401562452316284e-02 4.952597245573997498e-02 5.021807551383972168e-02 5.672060325741767883e-02 -4.806615877896547318e-03 -2.393158152699470520e-02 -1.691442914307117462e-02 -4.570364952087402344e-02 -5.688030645251274109e-02 -6.125280633568763733e-02
3.130000000000000000e+02 -6.068774312734603882e-02 -6.146448478102684021e-02 -6.143589690327644348e-02 5.133308842778205872e-02 2.821963652968406677e-02 3.877195715904235840e-02 2.795101329684257507e-02 4.124025627970695496e-02 4.240563139319419861e-02 4.930020496249198914e-02 5.111958831548690796e-02 5.776908993721008301e-02 -3.758234903216362000e-03 -2.224417030811309814e-02 -1.524624507874250412e-02 -4.611483961343765259e-02 -5.641124024987220764e-02 -6.018871441483497620e-02
3.140000000000000000e+02 -6.059183552861213684e-02 -6.128729507327079773e-02 -6.130239367485046387e-02 5.171437934041023254e-02 2.897401154041290283e-02 3.939077258110046387e-02 2.721969224512577057e-02 4.043116793036460876e-02 4.061935469508171082e-02 4.913360998034477234e-02 5.202942341566085815e-02 5.898596718907356262e-02 -2.559661632403731346e-03 -2.043362520635128021e-02 -1.340099889785051346e-02 -4.646394774317741394e-02 -5.592425912618637085e-02 -5.897142738103866577e-02
3.150000000000000000e+02 -6.049634888768196106e-02 -6.112125888466835022e-02 -6.113709509372711182e-02 5.204341933131217957e-02 2.969705499708652496e-02 3.989506512880325317e-02 2.668956294655799866e-02 3.960208594799041748e-02 3.889313340187072754e-02 4.904997721314430237e-02 5.291847512125968933e-02 6.021876260638237000e-02 -1.496208831667900085e-03 -1.848730258643627167e-02 -1.159278023988008499e-02 -4.666547477245330811e-02 -5.525663867592811584e-02 -5.775489285588264465e-02
3.160000000000000000e+02 -6.038722768425941467e-02 -6.095346808433532715e-02 -6.100834906101226807e-02 5.232684314250946045e-02 3.037530556321144104e-02 4.025772586464881897e-02 2.614768967032432556e-02 3.881894797086715698e-02 3.711964190006256104e-02 4.896561056375503540e-02 5.383903160691261292e-02 6.124616414308547974e-02 -4.157618968747556210e-04 -1.645692065358161926e-02 -1.012236811220645905e-02 -4.678508639335632324e-02 -5.449072271585464478e-02 -5.650063604116439819e-02
3.170000000000000000e+02 -6.027960777282714844e-02 -6.075344234704971313e-02 -6.086539104580879211e-02 5.258419737219810486e-02 3.106694109737873077e-02 4.054266214370727539e-02 2.548924088478088379e-02 3.788782283663749695e-02 3.549563884735107422e-02 4.883534088730812073e-02 5.480413883924484253e-02 6.223941221833229065e-02 5.362589727155864239e-04 -1.424481440335512161e-02 -8.538654074072837830e-03 -4.679571092128753662e-02 -5.359735339879989624e-02 -5.523810908198356628e-02
3.180000000000000000e+02 -6.016176939010620117e-02 -6.055915355682373047e-02 -6.072852015495300293e-02 5.281344428658485413e-02 3.171185031533241272e-02 4.079328477382659912e-02 2.444872818887233734e-02 3.694849461317062378e-02 3.399219736456871033e-02 4.859605059027671814e-02 5.576255172491073608e-02 6.321197003126144409e-02 1.176706166006624699e-03 -1.195980049669742584e-02 -6.929051131010055542e-03 -4.661043733358383179e-02 -5.256288498640060425e-02 -5.402943864464759827e-02
3.190000000000000000e+02 -6.003859639167785645e-02 -6.036774814128875732e-02 -6.059931963682174683e-02 5.290493741631507874e-02 3.236048296093940735e-02 4.110510274767875671e-02 2.293602004647254944e-02 3.593448549509048462e-02 3.262183815240859985e-02 4.825138673186302185e-02 5.674573406577110291e-02 6.406562775373458862e-02 1.342137926258146763e-03 -9.475439786911010742e-03 -5.216063000261783600e-03 -4.611057788133621216e-02 -5.141013115644454956e-02 -5.276468023657798767e-02
3.200000000000000000e+02 -5.988450720906257629e-02 -6.015459448099136353e-02 -6.047151982784271240e-02 5.283161625266075134e-02 3.302673250436782837e-02 4.145326092839241028e-02 2.147636003792285919e-02 3.477711975574493408e-02 3.138404339551925659e-02 4.772082716226577759e-02 5.777796357870101929e-02 6.478004157543182373e-02 1.595125533640384674e-03 -6.522306706756353378e-03 -3.295428119599819183e-03 -4.533335939049720764e-02 -4.985679313540458679e-02 -5.148719623684883118e-02
3.210000000000000000e+02 -5.974617600440979004e-02 -5.994123965501785278e-02 -6.032562255859375000e-02 5.269443988800048828e-02 3.371066972613334656e-02 4.180029407143592834e-02 1.978683657944202423e-02 3.351392596960067749e-02 3.014541417360305786e-02 4.714597389101982117e-02 5.885144323110580444e-02 6.547106802463531494e-02 1.630347687751054764e-03 -3.321202239021658897e-03 -1.228704699315130711e-03 -4.421215876936912537e-02 -4.815549030900001526e-02 -4.987689480185508728e-02
3.220000000000000000e+02 -5.955586209893226624e-02 -5.973221734166145325e-02 -6.020538508892059326e-02 5.258553475141525269e-02 3.438698127865791321e-02 4.220039770007133484e-02 1.836909912526607513e-02 3.222668170928955078e-02 2.871922031044960022e-02 4.678552970290184021e-02 5.983229354023933411e-02 6.597150117158889771e-02 2.355955308303236961e-03 -3.355374792590737343e-05 7.279372657649219036e-04 -4.311334341764450073e-02 -4.640398919582366943e-02 -4.805232584476470947e-02
3.230000000000000000e+02 -5.938016995787620544e-02 -5.952369421720504761e-02 -6.007033213973045349e-02 5.246864259243011475e-02 3.505729883909225464e-02 4.263803735375404358e-02 1.692416332662105560e-02 3.087269701063632965e-02 2.730417624115943909e-02 4.647083580493927002e-02 6.080910190939903259e-02 6.641279160976409912e-02 3.124150913208723068e-03 3.375584026798605919e-03 2.935248427093029022e-03 -4.185000807046890259e-02 -4.462220519781112671e-02 -4.620978981256484985e-02
3.240000000000000000e+02 -5.921609699726104736e-02 -5.932721123099327087e-02 -5.992696061730384827e-02 5.253732576966285706e-02 3.569091483950614929e-02 4.311030730605125427e-02 1.625381037592887878e-02 2.950051985681056976e-02 2.586445584893226624e-02 4.662806540727615356e-02 6.173133850097656250e-02 6.681424379348754883e-02 4.691330250352621078e-03 6.790909450501203537e-03 5.379986483603715897e-03 -4.097166657447814941e-02 -4.291255772113800049e-02 -4.428492486476898193e-02
3.250000000000000000e+02 -5.904608592391014099e-02 -5.917670950293540955e-02 -5.978056788444519043e-02 5.261547118425369263e-02 3.638850897550582886e-02 4.356654733419418335e-02 1.560238748788833618e-02 2.814686857163906097e-02 2.446831203997135162e-02 4.677687957882881165e-02 6.210989877581596375e-02 6.717331707477569580e-02 6.426661740988492966e-03 9.933857247233390808e-03 7.927970029413700104e-03 -4.013012349605560303e-02 -4.105269536375999451e-02 -4.240466654300689697e-02
3.260000000000000000e+02 -5.887644365429878235e-02 -5.902129411697387695e-02 -5.963744223117828369e-02 5.269904062151908875e-02 3.707955032587051392e-02 4.391124844551086426e-02 1.504673715680837631e-02 2.676808647811412811e-02 2.325057424604892731e-02 4.698089137673377991e-02 6.242801621556282043e-02 6.746631115674972534e-02 8.453824557363986969e-03 1.312215160578489304e-02 1.025591697543859482e-02 -3.932403028011322021e-02 -3.924431651830673218e-02 -4.065471515059471130e-02
3.270000000000000000e+02 -5.871829390525817871e-02 -5.885894969105720520e-02 -5.948684737086296082e-02 5.280008167028427124e-02 3.776492550969123840e-02 4.426549375057220459e-02 1.474749390035867691e-02 2.537704445421695709e-02 2.202651649713516235e-02 4.737168550491333008e-02 6.268741190433502197e-02 6.772434711456298828e-02 1.089794561266899109e-02 1.634617522358894348e-02 1.267379615455865860e-02 -3.860494121909141541e-02 -3.750601410865783691e-02 -3.890089690685272217e-02
3.280000000000000000e+02 -5.867215991020202637e-02 -5.868633836507797241e-02 -5.928696691989898682e-02 5.292818695306777954e-02 3.842289373278617859e-02 4.471529275178909302e-02 1.390232052654027939e-02 2.408330328762531281e-02 2.069510705769062042e-02 4.705245792865753174e-02 6.279808282852172852e-02 6.787497550249099731e-02 1.243360433727502823e-02 1.930402033030986786e-02 1.568984054028987885e-02 -3.753959015011787415e-02 -3.576838970184326172e-02 -3.693684190511703491e-02
3.290000000000000000e+02 -5.860370025038719177e-02 -5.850147083401679993e-02 -5.908560007810592651e-02 5.315336212515830994e-02 3.907316550612449646e-02 4.515649378299713135e-02 1.342354621738195419e-02 2.282026410102844238e-02 1.936190016567707062e-02 4.710996150970458984e-02 6.293556094169616699e-02 6.800980120897293091e-02 1.480056811124086380e-02 2.221051417291164398e-02 1.874027773737907410e-02 -3.664069622755050659e-02 -3.405252471566200256e-02 -3.495087102055549622e-02
3.300000000000000000e+02 -5.852677300572395325e-02 -5.832630395889282227e-02 -5.888803303241729736e-02 5.341149866580963135e-02 3.968686610460281372e-02 4.559125378727912903e-02 1.308127492666244507e-02 2.159201912581920624e-02 1.801833696663379669e-02 4.716450348496437073e-02 6.298749148845672607e-02 6.813594698905944824e-02 1.724412478506565094e-02 2.503691427409648895e-02 2.179294265806674957e-02 -3.588669747114181519e-02 -3.246325999498367310e-02 -3.296329453587532043e-02
3.310000000000000000e+02 -5.846744403243064880e-02 -5.815620347857475281e-02 -5.870406702160835266e-02 5.360365658998489380e-02 4.030065611004829407e-02 4.600209742784500122e-02 1.265587937086820602e-02 2.036472037434577942e-02 1.643814146518707275e-02 4.698774591088294983e-02 6.296759098768234253e-02 6.833674013614654541e-02 1.931944303214550018e-02 2.779642492532730103e-02 2.466060779988765717e-02 -3.521178290247917175e-02 -3.090500645339488983e-02 -3.116667643189430237e-02
3.320000000000000000e+02 -5.844873934984207153e-02 -5.798356235027313232e-02 -5.855432897806167603e-02 5.365502461791038513e-02 4.101487249135971069e-02 4.639757424592971802e-02 1.176363509148359299e-02 1.897899061441421509e-02 1.493474747985601425e-02 4.618363082408905029e-02 6.281743943691253662e-02 6.837327033281326294e-02 2.012390270829200745e-02 3.068173676729202271e-02 2.777370251715183258e-02 -3.447621688246726990e-02 -2.914725430309772491e-02 -2.955204062163829803e-02
3.330000000000000000e+02 -5.844121053814888000e-02 -5.782056599855422974e-02 -5.840668454766273499e-02 5.362738668918609619e-02 4.172513633966445923e-02 4.682106152176856995e-02 1.070353295654058456e-02 1.760830730199813843e-02 1.320982631295919418e-02 4.501980915665626526e-02 6.259139627218246460e-02 6.839793920516967773e-02 2.038828842341899872e-02 3.346111997961997986e-02 3.091200068593025208e-02 -3.370704874396324158e-02 -2.742212824523448944e-02 -2.774677239358425140e-02
3.340000000000000000e+02 -5.842972174286842346e-02 -5.766841769218444824e-02 -5.826395004987716675e-02 5.357648432254791260e-02 4.241510853171348572e-02 4.724572598934173584e-02 9.769385680556297302e-03 1.626254059374332428e-02 1.136508211493492126e-02 4.366929456591606140e-02 6.229669228196144104e-02 6.847459077835083008e-02 2.084609866142272949e-02 3.614530712366104126e-02 3.388006985187530518e-02 -3.286696597933769226e-02 -2.576840482652187347e-02 -2.597412094473838806e-02
3.350000000000000000e+02 -5.841790884733200073e-02 -5.752786248922348022e-02 -5.811572819948196411e-02 5.356135219335556030e-02 4.310496896505355835e-02 4.766401648521423340e-02 9.056762792170047760e-03 1.486773416399955750e-02 9.528377093374729156e-03 4.241934046149253845e-02 6.195493042469024658e-02 6.853787600994110107e-02 2.151429466903209686e-02 3.882842138409614563e-02 3.674685582518577576e-02 -3.216023743152618408e-02 -2.421665936708450317e-02 -2.424540743231773376e-02
3.360000000000000000e+02 -5.842170119285583496e-02 -5.740827694535255432e-02 -5.794436484575271606e-02 5.364249646663665771e-02 4.380786046385765076e-02 4.804423823952674866e-02 8.599779568612575531e-03 1.348377764225006104e-02 7.664346601814031601e-03 4.140822589397430420e-02 6.151402369141578674e-02 6.849979609251022339e-02 2.237872406840324402e-02 4.142608493566513062e-02 3.952628001570701599e-02 -3.172431141138076782e-02 -2.270035073161125183e-02 -2.258127182722091675e-02
3.370000000000000000e+02 -5.843861773610115051e-02 -5.730161815881729126e-02 -5.775669589638710022e-02 5.379801616072654724e-02 4.447710886597633362e-02 4.843718186020851135e-02 8.334782905876636505e-03 1.207927521318197250e-02 5.741364788264036179e-03 4.052978754043579102e-02 6.112153828144073486e-02 6.835641711950302124e-02 2.332006394863128662e-02 4.410457611083984375e-02 4.223903641104698181e-02 -3.154374659061431885e-02 -2.157792635262012482e-02 -2.087504602968692780e-02
3.380000000000000000e+02 -5.840064585208892822e-02 -5.720312520861625671e-02 -5.754920095205307007e-02 5.401397868990898132e-02 4.512862488627433777e-02 4.877922683954238892e-02 8.130020461976528168e-03 1.064556278288364410e-02 3.845390165224671364e-03 3.979416564106941223e-02 6.074289977550506592e-02 6.798210740089416504e-02 2.434200979769229889e-02 4.668230190873146057e-02 4.507041350007057190e-02 -3.167185932397842407e-02 -2.040075883269309998e-02 -1.915666833519935608e-02
3.390000000000000000e+02 -5.834240093827247620e-02 -5.707787722349166870e-02 -5.735220015048980713e-02 5.429067835211753845e-02 4.560135677456855774e-02 4.909382387995719910e-02 7.964884862303733826e-03 9.160801768302917480e-03 2.163465134799480438e-03 3.917958959937095642e-02 6.081294640898704529e-02 6.756770610809326172e-02 2.547724172472953796e-02 4.927380383014678955e-02 4.763171076774597168e-02 -3.194722160696983337e-02 -1.963754557073116302e-02 -1.746215857565402985e-02
3.400000000000000000e+02 -5.826927721500396729e-02 -5.697476491332054138e-02 -5.717400833964347839e-02 5.461505800485610962e-02 4.601301625370979309e-02 4.937115684151649475e-02 7.905584760010242462e-03 7.854053750634193420e-03 5.532926297746598721e-04 3.868244215846061707e-02 6.086242944002151489e-02 6.723684072494506836e-02 2.660076320171356201e-02 5.157464370131492615e-02 4.999655112624168396e-02 -3.223720192909240723e-02 -1.894641295075416565e-02 -1.580352522432804108e-02
3.410000000000000000e+02 -5.814947187900543213e-02 -5.689097195863723755e-02 -5.701589211821556091e-02 5.499330535531044006e-02 4.638901352882385254e-02 4.965506866574287415e-02 7.733682170510292053e-03 6.661593914031982422e-03 -1.204093801788985729e-03 3.826110064983367920e-02 6.087418273091316223e-02 6.696238368749618530e-02 2.780506946146488190e-02 5.363454669713973999e-02 5.226209387183189392e-02 -3.285383433103561401e-02 -1.828524470329284668e-02 -1.392979919910430908e-02
3.420000000000000000e+02 -5.804209783673286438e-02 -5.682539939880371094e-02 -5.686758831143379211e-02 5.537863075733184814e-02 4.670365154743194580e-02 4.997880384325981140e-02 7.606898434460163116e-03 5.591737572103738785e-03 -3.011014079675078392e-03 3.788794949650764465e-02 6.084018573164939880e-02 6.665942072868347168e-02 2.900022454559803009e-02 5.538622662425041199e-02 5.424091964960098267e-02 -3.350219130516052246e-02 -1.768433861434459686e-02 -1.203227415680885315e-02
3.430000000000000000e+02 -5.791654437780380249e-02 -5.678595975041389465e-02 -5.672623217105865479e-02 5.569565296173095703e-02 4.697747901082038879e-02 5.037061870098114014e-02 7.813059724867343903e-03 4.675335716456174850e-03 -4.833422601222991943e-03 3.750720247626304626e-02 6.081919744610786438e-02 6.633772701025009155e-02 3.039382025599479675e-02 5.677391961216926575e-02 5.596174672245979309e-02 -3.340041264891624451e-02 -1.711570657789707184e-02 -1.013877987861633301e-02
3.440000000000000000e+02 -5.783258751034736633e-02 -5.673202872276306152e-02 -5.658971890807151794e-02 5.596033111214637756e-02 4.719161987304687500e-02 5.082400143146514893e-02 8.392761461436748505e-03 3.708751872181892395e-03 -6.554804742336273193e-03 3.706417605280876160e-02 6.083137542009353638e-02 6.596096605062484741e-02 3.146816045045852661e-02 5.787493661046028137e-02 5.749586969614028931e-02 -3.232792019844055176e-02 -1.659516058862209320e-02 -8.363074623048305511e-03
3.450000000000000000e+02 -5.775946006178855896e-02 -5.668052658438682556e-02 -5.645267665386199951e-02 5.616739019751548767e-02 4.740362986922264099e-02 5.124431475996971130e-02 8.814443834125995636e-03 2.788697136566042900e-03 -8.424134925007820129e-03 3.671266138553619385e-02 6.082676351070404053e-02 6.536725908517837524e-02 3.245565667748451233e-02 5.883520841598510742e-02 5.869445577263832092e-02 -3.141311556100845337e-02 -1.608166284859180450e-02 -6.618160288780927658e-03
3.460000000000000000e+02 -5.770048871636390686e-02 -5.662937462329864502e-02 -5.635967478156089783e-02 5.635890737175941467e-02 4.761771485209465027e-02 5.162531509995460510e-02 9.191359393298625946e-03 1.900240080431103706e-03 -9.498651139438152313e-03 3.639047220349311829e-02 6.074401736259460449e-02 6.501565873622894287e-02 3.343429416418075562e-02 5.972801148891448975e-02 5.989663675427436829e-02 -3.058299049735069275e-02 -1.534575223922729492e-02 -5.257037002593278885e-03
3.470000000000000000e+02 -5.764575302600860596e-02 -5.657336860895156860e-02 -5.627335608005523682e-02 5.657550320029258728e-02 4.780856892466545105e-02 5.196704342961311340e-02 9.604194201529026031e-03 1.097159343771636486e-03 -1.051183417439460754e-02 3.604185208678245544e-02 6.066481024026870728e-02 6.465573608875274658e-02 3.430879488587379456e-02 6.045247614383697510e-02 6.078485772013664246e-02 -2.988089248538017273e-02 -1.467761583626270294e-02 -4.109060857445001602e-03
3.480000000000000000e+02 -5.762306228280067444e-02 -5.651466548442840576e-02 -5.623415485024452209e-02 5.672236159443855286e-02 4.799132421612739563e-02 5.213060975074768066e-02 9.718535467982292175e-03 3.500707971397787333e-04 -1.128128077834844589e-02 3.603813052177429199e-02 6.051567569375038147e-02 6.457003951072692871e-02 3.501921147108078003e-02 6.101218983530998230e-02 6.105088070034980774e-02 -2.967268601059913635e-02 -1.399434637278318405e-02 -3.603054210543632507e-03
3.490000000000000000e+02 -5.760547518730163574e-02 -5.646108835935592651e-02 -5.612688139081001282e-02 5.690231919288635254e-02 4.814018681645393372e-02 5.238657817244529724e-02 9.995401836931705475e-03 -1.539692748337984085e-04 -1.221299730241298676e-02 3.598939999938011169e-02 6.038910150527954102e-02 6.418778002262115479e-02 3.574019670486450195e-02 6.132025644183158875e-02 6.121071800589561462e-02 -2.959564328193664551e-02 -1.346002332866191864e-02 -2.858665073290467262e-03
3.500000000000000000e+02 -5.755291506648063660e-02 -5.640277266502380371e-02 -5.604760348796844482e-02 5.701564997434616089e-02 4.833635315299034119e-02 5.275189504027366638e-02 1.013063732534646988e-02 -6.652176380157470703e-04 -1.309881731867790222e-02 3.567952290177345276e-02 6.019949913024902344e-02 6.391046196222305298e-02 3.643229976296424866e-02 6.155391037464141846e-02 6.138372421264648438e-02 -2.948179282248020172e-02 -1.278405357152223587e-02 -2.144677797332406044e-03
3.510000000000000000e+02 -5.748297274112701416e-02 -5.634126812219619751e-02 -5.594479292631149292e-02 5.719699710607528687e-02 4.856456071138381958e-02 5.319108068943023682e-02 1.012217532843351364e-02 -1.131101744249463081e-03 -1.400937233120203018e-02 3.542899712920188904e-02 5.987541005015373230e-02 6.348387151956558228e-02 3.717712685465812683e-02 6.169464811682701111e-02 6.137524172663688660e-02 -2.931602671742439270e-02 -1.207437086850404739e-02 -1.472642761655151844e-03
3.520000000000000000e+02 -5.742999538779258728e-02 -5.624737218022346497e-02 -5.584453046321868896e-02 5.731040239334106445e-02 4.886052384972572327e-02 5.370591208338737488e-02 1.013857685029506683e-02 -1.636973698623478413e-03 -1.478608977049589157e-02 3.505274653434753418e-02 5.938099324703216553e-02 6.305003911256790161e-02 3.770555555820465088e-02 6.177682057023048401e-02 6.130376085638999939e-02 -2.896740287542343140e-02 -1.127849798649549484e-02 -1.034144312143325806e-03
3.530000000000000000e+02 -5.736447870731353760e-02 -5.613506212830543518e-02 -5.568566545844078064e-02 5.741004645824432373e-02 4.917380213737487793e-02 5.409367009997367859e-02 9.932611137628555298e-03 -2.238400746136903763e-03 -1.579129137098789215e-02 3.478506952524185181e-02 5.881318822503089905e-02 6.257449835538864136e-02 3.836946189403533936e-02 6.185659021139144897e-02 6.123836338520050049e-02 -2.835433743894100189e-02 -1.050383690744638443e-02 -1.094383478630334139e-04
3.540000000000000000e+02 -5.724110454320907593e-02 -5.601014941930770874e-02 -5.551721155643463135e-02 5.745889991521835327e-02 4.953717812895774841e-02 5.459228530526161194e-02 9.282744489610195160e-03 -2.908046590164303780e-03 -1.667571440339088440e-02 3.421674668788909912e-02 5.813213810324668884e-02 6.201075389981269836e-02 3.893989324569702148e-02 6.191816926002502441e-02 6.118987500667572021e-02 -2.717323414981365204e-02 -9.665315970778465271e-03 7.412689155898988247e-04
3.550000000000000000e+02 -5.705280601978302002e-02 -5.588285252451896667e-02 -5.531304329633712769e-02 5.752858147025108337e-02 4.991145431995391846e-02 5.506550520658493042e-02 8.325627073645591736e-03 -3.578647971153259277e-03 -1.749972067773342133e-02 3.353766351938247681e-02 5.736901238560676575e-02 6.121264025568962097e-02 3.968346118927001953e-02 6.192884966731071472e-02 6.113256886601448059e-02 -2.552263438701629639e-02 -8.811301551759243011e-03 1.531937741674482822e-03
3.560000000000000000e+02 -5.676567554473876953e-02 -5.575037002563476562e-02 -5.519480258226394653e-02 5.763004720211029053e-02 5.027014389634132385e-02 5.536663532257080078e-02 6.963348481804132462e-03 -4.264043644070625305e-03 -1.794620417058467865e-02 3.272166103124618530e-02 5.662254616618156433e-02 6.072493642568588257e-02 4.079203680157661438e-02 6.191088259220123291e-02 6.124817952513694763e-02 -2.315463870763778687e-02 -8.043387904763221741e-03 1.964961877092719078e-03
3.570000000000000000e+02 -5.647232756018638611e-02 -5.557475611567497253e-02 -5.505484715104103088e-02 5.772219598293304443e-02 5.073945969343185425e-02 5.565550550818443298e-02 5.405710544437170029e-03 -5.128270480781793594e-03 -1.849992759525775909e-02 3.191430494189262390e-02 5.561933666467666626e-02 6.018655747175216675e-02 4.201925918459892273e-02 6.192218884825706482e-02 6.130906194448471069e-02 -2.059900946915149689e-02 -6.951767019927501678e-03 2.469086553901433945e-03
3.580000000000000000e+02 -5.616106837987899780e-02 -5.540183931589126587e-02 -5.484873801469802856e-02 5.779433250427246094e-02 5.121253803372383118e-02 5.616107955574989319e-02 3.678789595142006874e-03 -5.963703617453575134e-03 -1.922622695565223694e-02 3.108510375022888184e-02 5.458968132734298706e-02 5.926000326871871948e-02 4.346887767314910889e-02 6.187605112791061401e-02 6.106028705835342407e-02 -1.794702373445034027e-02 -5.941735114902257919e-03 2.907142508774995804e-03
3.590000000000000000e+02 -5.577594041824340820e-02 -5.518966540694236755e-02 -5.463989824056625366e-02 5.777366086840629578e-02 5.178508162498474121e-02 5.660042166709899902e-02 1.781380968168377876e-03 -6.929862778633832932e-03 -2.007826417684555054e-02 3.021209873259067535e-02 5.354339629411697388e-02 5.830401554703712463e-02 4.516191408038139343e-02 6.195162981748580933e-02 6.082821637392044067e-02 -1.507395040243864059e-02 -5.018287803977727890e-03 3.619276452809572220e-03
3.600000000000000000e+02 -5.531359463930130005e-02 -5.497231334447860718e-02 -5.430421978235244751e-02 5.769728124141693115e-02 5.238517373800277710e-02 5.720737949013710022e-02 -2.134317910531535745e-04 -7.923866622149944305e-03 -2.134766988456249237e-02 2.915087528526782990e-02 5.249325931072235107e-02 5.701621994376182556e-02 4.715690016746520996e-02 6.201106682419776917e-02 6.063015013933181763e-02 -1.178796030580997467e-02 -4.107160959392786026e-03 4.864552058279514313e-03
3.610000000000000000e+02 -5.480948463082313538e-02 -5.475457012653350830e-02 -5.396569520235061646e-02 5.757991224527359009e-02 5.299714207649230957e-02 5.781359225511550903e-02 -2.398096956312656403e-03 -8.942517451941967010e-03 -2.268259786069393158e-02 2.796085923910140991e-02 5.142597481608390808e-02 5.574517697095870972e-02 4.931553453207015991e-02 6.202149391174316406e-02 6.040464341640472412e-02 -8.265572600066661835e-03 -3.164860652759671211e-03 6.182124372571706772e-03
3.620000000000000000e+02 -5.426317080855369568e-02 -5.454192683100700378e-02 -5.362581461668014526e-02 5.742189288139343262e-02 5.360704660415649414e-02 5.838669463992118835e-02 -4.757535178214311600e-03 -9.972498752176761627e-03 -2.413521334528923035e-02 2.650572173297405243e-02 5.034805089235305786e-02 5.446582287549972534e-02 5.155403167009353638e-02 6.195927038788795471e-02 6.015318632125854492e-02 -4.511547740548849106e-03 -2.157940529286861420e-03 7.722836453467607498e-03
3.630000000000000000e+02 -5.367404595017433167e-02 -5.432090535759925842e-02 -5.322877690196037292e-02 5.722022429108619690e-02 5.424319207668304443e-02 5.909196659922599792e-02 -7.300631608814001083e-03 -1.110244821757078171e-02 -2.582916244864463806e-02 2.487550489604473114e-02 4.911533370614051819e-02 5.290884897112846375e-02 5.389871075749397278e-02 6.176602467894554138e-02 5.960626900196075439e-02 -5.111459759064018726e-04 -9.559168829582631588e-04 9.360880590975284576e-03
3.640000000000000000e+02 -5.289684981107711792e-02 -5.413590371608734131e-02 -5.276321619749069214e-02 5.688571184873580933e-02 5.467705801129341125e-02 5.984891578555107117e-02 -1.064036227762699127e-02 -1.217828877270221710e-02 -2.765426971018314362e-02 2.272507548332214355e-02 4.794412478804588318e-02 5.117399245500564575e-02 5.686696246266365051e-02 6.134296581149101257e-02 5.881360173225402832e-02 4.666830413043498993e-03 3.497002180665731430e-04 1.122509036213159561e-02
3.650000000000000000e+02 -5.214698240160942078e-02 -5.395491421222686768e-02 -5.222230032086372375e-02 5.659718066453933716e-02 5.511115118861198425e-02 6.069237738847732544e-02 -1.396080292761325836e-02 -1.322227437049150467e-02 -2.971075475215911865e-02 2.061427570879459381e-02 4.678969457745552063e-02 4.914409667253494263e-02 5.972548201680183411e-02 6.095134466886520386e-02 5.804254859685897827e-02 9.720175527036190033e-03 1.532610622234642506e-03 1.353858690708875656e-02
3.660000000000000000e+02 -5.140670016407966614e-02 -5.377603694796562195e-02 -5.166321620345115662e-02 5.634271353483200073e-02 5.559371039271354675e-02 6.157905235886573792e-02 -1.733020320534706116e-02 -1.429067645221948624e-02 -3.185167536139488220e-02 1.837591268122196198e-02 4.562727734446525574e-02 4.701622948050498962e-02 6.231524422764778137e-02 6.056344509124755859e-02 5.729151144623756409e-02 1.468862220644950867e-02 2.714677248150110245e-03 1.585982553660869598e-02
3.670000000000000000e+02 -5.072528496384620667e-02 -5.355207622051239014e-02 -5.111778154969215393e-02 5.615512281656265259e-02 5.616698041558265686e-02 6.245749443769454956e-02 -2.074162848293781281e-02 -1.549298595637083054e-02 -3.410461917519569397e-02 1.622427813708782196e-02 4.428054392337799072e-02 4.470983892679214478e-02 6.453268229961395264e-02 6.003824621438980103e-02 5.647337064146995544e-02 1.922002434730529785e-02 4.134989809244871140e-03 1.843204908072948456e-02
3.680000000000000000e+02 -5.008385330438613892e-02 -5.331069603562355042e-02 -5.061224475502967834e-02 5.612924322485923767e-02 5.670547112822532654e-02 6.328029185533523560e-02 -2.410393580794334412e-02 -1.675737276673316956e-02 -3.620536252856254578e-02 1.420184224843978882e-02 4.275826737284660339e-02 4.253579303622245789e-02 6.686910986900329590e-02 5.950859561562538147e-02 5.568573251366615295e-02 2.323533780872821808e-02 5.575364921241998672e-03 2.086273394525051117e-02
3.690000000000000000e+02 -4.955275729298591614e-02 -5.303906649351119995e-02 -5.008534342050552368e-02 5.627427250146865845e-02 5.726350098848342896e-02 6.404386460781097412e-02 -2.732386812567710876e-02 -1.805432140827178955e-02 -3.814419358968734741e-02 1.262892689555883408e-02 4.105646908283233643e-02 4.035248979926109314e-02 6.893510371446609497e-02 5.891483649611473083e-02 5.484389513731002808e-02 2.643470838665962219e-02 7.054184097796678543e-03 2.307273074984550476e-02
3.700000000000000000e+02 -4.906696453690528870e-02 -5.275817960500717163e-02 -4.955662041902542114e-02 5.649814382195472717e-02 5.783586949110031128e-02 6.477787345647811890e-02 -3.019524179399013519e-02 -1.941873133182525635e-02 -4.003552719950675964e-02 1.108540873974561691e-02 3.924852982163429260e-02 3.826458752155303955e-02 7.055328041315078735e-02 5.829511582851409912e-02 5.401827767491340637e-02 2.927179075777530670e-02 8.594010025262832642e-03 2.523574046790599823e-02
3.710000000000000000e+02 -4.856462404131889343e-02 -5.246772244572639465e-02 -4.901847615838050842e-02 5.671474710106849670e-02 5.842255055904388428e-02 6.549185514450073242e-02 -3.339171037077903748e-02 -2.084183134138584137e-02 -4.178521409630775452e-02 9.605549275875091553e-03 3.733760118484497070e-02 3.618665039539337158e-02 7.215908914804458618e-02 5.764738097786903381e-02 5.324137955904006958e-02 3.231127187609672546e-02 1.018455345183610916e-02 2.735213190317153931e-02
3.720000000000000000e+02 -4.819250479340553284e-02 -5.218349024653434753e-02 -4.863741621375083923e-02 5.691718310117721558e-02 5.899240076541900635e-02 6.599210947751998901e-02 -3.597455844283103943e-02 -2.222032099962234497e-02 -4.315369948744773865e-02 8.211840875446796417e-03 3.542621806263923645e-02 3.421357274055480957e-02 7.311859726905822754e-02 5.704902112483978271e-02 5.276727303862571716e-02 3.492195531725883484e-02 1.168664079159498215e-02 3.013377822935581207e-02
3.730000000000000000e+02 -4.785256832838058472e-02 -5.188089236617088318e-02 -4.826081171631813049e-02 5.709482356905937195e-02 5.959797278046607971e-02 6.651276350021362305e-02 -3.832781687378883362e-02 -2.369582839310169220e-02 -4.409610480070114136e-02 6.861689966171979904e-03 3.331939876079559326e-02 3.287870064377784729e-02 7.353163510560989380e-02 5.630176141858100891e-02 5.209179967641830444e-02 3.698350116610527039e-02 1.331765204668045044e-02 3.099695593118667603e-02
3.740000000000000000e+02 -4.750844463706016541e-02 -5.157238990068435669e-02 -4.797660559415817261e-02 5.727591365575790405e-02 6.021353974938392639e-02 6.677724421024322510e-02 -4.062875360250473022e-02 -2.521917037665843964e-02 -4.491227865219116211e-02 5.555313080549240112e-03 3.112555295228958130e-02 3.159486502408981323e-02 7.394602149724960327e-02 5.550857633352279663e-02 5.131151527166366577e-02 3.901990130543708801e-02 1.499879360198974609e-02 3.171588853001594543e-02
3.750000000000000000e+02 -4.715820029377937317e-02 -5.125717446208000183e-02 -4.771900922060012817e-02 5.745629593729972839e-02 6.083615124225616455e-02 6.692407280206680298e-02 -4.299531131982803345e-02 -2.677274309098720551e-02 -4.560665786266326904e-02 4.427235573530197144e-03 2.885984256863594055e-02 3.018321283161640167e-02 7.439686357975006104e-02 5.467396229505538940e-02 5.069471523165702820e-02 4.107551649212837219e-02 1.671129837632179260e-02 3.317748755216598511e-02
3.760000000000000000e+02 -4.692361503839492798e-02 -5.093442276120185852e-02 -4.744689539074897766e-02 5.761006101965904236e-02 6.146284565329551697e-02 6.705713272094726562e-02 -4.470846801996231079e-02 -2.833894081413745880e-02 -4.631555825471878052e-02 3.711692290380597115e-03 2.653743699193000793e-02 2.878068946301937103e-02 7.470617443323135376e-02 5.380241572856903076e-02 4.990542680025100708e-02 4.240369424223899841e-02 1.843639835715293884e-02 3.448799625039100647e-02
3.770000000000000000e+02 -4.670247808098793030e-02 -5.060781165957450867e-02 -4.720222949981689453e-02 5.771363526582717896e-02 6.208644807338714600e-02 6.713354587554931641e-02 -4.650814086198806763e-02 -2.990403585135936737e-02 -4.694526642560958862e-02 3.209457732737064362e-03 2.418376691639423370e-02 2.752077206969261169e-02 7.504702359437942505e-02 5.290113389492034912e-02 4.898992553353309631e-02 4.378906264901161194e-02 2.016072161495685577e-02 3.566642850637435913e-02
3.780000000000000000e+02 -4.652398824691772461e-02 -5.027974396944046021e-02 -4.689411446452140808e-02 5.776219442486763000e-02 6.270225346088409424e-02 6.718149036169052124e-02 -4.817084223031997681e-02 -3.146017342805862427e-02 -4.739967733621597290e-02 2.884019166231155396e-03 2.182507142424583435e-02 2.596293762326240540e-02 7.534652948379516602e-02 5.197732523083686829e-02 4.782188311219215393e-02 4.513077437877655029e-02 2.187940292060375214e-02 3.658526763319969177e-02
3.790000000000000000e+02 -4.638861119747161865e-02 -4.995284229516983032e-02 -4.657370597124099731e-02 5.778696388006210327e-02 6.330262869596481323e-02 6.729200482368469238e-02 -4.982765763998031616e-02 -3.299140557646751404e-02 -4.789079725742340088e-02 2.645154949277639389e-03 1.950109004974365234e-02 2.427249960601329803e-02 7.547552883625030518e-02 5.102865397930145264e-02 4.654228314757347107e-02 4.639105871319770813e-02 2.358045428991317749e-02 3.767215460538864136e-02
3.800000000000000000e+02 -4.627789184451103210e-02 -4.962059110403060913e-02 -4.625331610441207886e-02 5.782311409711837769e-02 6.387113034725189209e-02 6.739208847284317017e-02 -5.137515813112258911e-02 -3.451562300324440002e-02 -4.838611930608749390e-02 2.424329053610563278e-03 1.723236031830310822e-02 2.256847359240055084e-02 7.560604810714721680e-02 5.003450065851211548e-02 4.523216187953948975e-02 4.766057059168815613e-02 2.519094944000244141e-02 3.848144039511680603e-02
3.810000000000000000e+02 -4.617748036980628967e-02 -4.929795488715171814e-02 -4.592804610729217529e-02 5.787450447678565979e-02 6.442075967788696289e-02 6.746542453765869141e-02 -5.287024378776550293e-02 -3.600313141942024231e-02 -4.888822510838508606e-02 2.210373058915138245e-03 1.502820197492837906e-02 2.082062698900699615e-02 7.560720294713973999e-02 4.903328046202659607e-02 4.392007365822792053e-02 4.889345169067382812e-02 2.678382210433483124e-02 3.926469385623931885e-02
3.820000000000000000e+02 -4.607968777418136597e-02 -4.898938536643981934e-02 -4.561098292469978333e-02 5.792400985956192017e-02 6.494836509227752686e-02 6.753478199243545532e-02 -5.426260456442832947e-02 -3.744923323392868042e-02 -4.943736270070075989e-02 2.075014170259237289e-03 1.291338261216878891e-02 1.901311427354812622e-02 7.568322867155075073e-02 4.803412035107612610e-02 4.259649664163589478e-02 5.002960190176963806e-02 2.836290746927261353e-02 4.003747552633285522e-02
3.830000000000000000e+02 -4.601589217782020569e-02 -4.869417101144790649e-02 -4.532522708177566528e-02 5.800198018550872803e-02 6.545183807611465454e-02 6.756059825420379639e-02 -5.533028021454811096e-02 -3.884913772344589233e-02 -4.998582229018211365e-02 2.145850565284490585e-03 1.087859552353620529e-02 1.731584034860134125e-02 7.601303607225418091e-02 4.705665260553359985e-02 4.141986742615699768e-02 5.090519785881042480e-02 2.990925312042236328e-02 4.071646928787231445e-02
3.840000000000000000e+02 -4.594366997480392456e-02 -4.840994253754615784e-02 -4.499582201242446899e-02 5.807423964142799377e-02 6.593918055295944214e-02 6.763526052236557007e-02 -5.620355531573295593e-02 -4.019233584403991699e-02 -5.083054676651954651e-02 2.315651392564177513e-03 8.938778191804885864e-03 1.533191930502653122e-02 7.644712924957275391e-02 4.603555798530578613e-02 3.973079472780227661e-02 5.179717764258384705e-02 3.135526925325393677e-02 4.122266173362731934e-02
3.850000000000000000e+02 -4.585383832454681396e-02 -4.813820496201515198e-02 -4.475451260805130005e-02 5.806745588779449463e-02 6.639073044061660767e-02 6.768994033336639404e-02 -5.681848153471946716e-02 -4.144154489040374756e-02 -5.173823609948158264e-02 2.552283927798271179e-03 7.082063239067792892e-03 1.366305071860551834e-02 7.710871845483779907e-02 4.506544396281242371e-02 3.818393871188163757e-02 5.283222720026969910e-02 3.274970129132270813e-02 4.181504249572753906e-02
3.860000000000000000e+02 -4.575311392545700073e-02 -4.790532588958740234e-02 -4.449991509318351746e-02 5.802564322948455811e-02 6.674931198358535767e-02 6.784733384847640991e-02 -5.738837644457817078e-02 -4.254197701811790466e-02 -5.264535918831825256e-02 2.612491836771368980e-03 5.480061750859022141e-03 1.211495883762836456e-02 7.761266082525253296e-02 4.430226236581802368e-02 3.676791489124298096e-02 5.366870015859603882e-02 3.412146493792533875e-02 4.207641631364822388e-02
3.870000000000000000e+02 -4.561741277575492859e-02 -4.769781231880187988e-02 -4.427252709865570068e-02 5.802947655320167542e-02 6.705853343009948730e-02 6.800430268049240112e-02 -5.755380541086196899e-02 -4.343999922275543213e-02 -5.352328717708587646e-02 2.529794350266456604e-03 3.786704968661069870e-03 1.057508494704961777e-02 7.794524729251861572e-02 4.358504712581634521e-02 3.536072373390197754e-02 5.432155728340148926e-02 3.537137433886528015e-02 4.226638749241828918e-02
3.880000000000000000e+02 -4.548082873225212097e-02 -4.749536514282226562e-02 -4.400939121842384338e-02 5.796814709901809692e-02 6.736949831247329712e-02 6.818133592605590820e-02 -5.756346136331558228e-02 -4.433165863156318665e-02 -5.441193655133247375e-02 2.175938803702592850e-03 2.079158322885632515e-03 8.920022286474704742e-03 7.762516289949417114e-02 4.261131212115287781e-02 3.392612934112548828e-02 5.490820854902267456e-02 3.676582872867584229e-02 4.235849156975746155e-02
3.890000000000000000e+02 -4.537406191229820251e-02 -4.729761928319931030e-02 -4.372369125485420227e-02 5.790507420897483826e-02 6.766441464424133301e-02 6.834922730922698975e-02 -5.769278854131698608e-02 -4.516665264964103699e-02 -5.534377694129943848e-02 1.846908708103001118e-03 3.740160318557173014e-04 7.039341144263744354e-03 7.740634679794311523e-02 4.160237312316894531e-02 3.232887387275695801e-02 5.514900758862495422e-02 3.820364549756050110e-02 4.282434657216072083e-02
3.900000000000000000e+02 -4.525278508663177490e-02 -4.710796102881431580e-02 -4.346932098269462585e-02 5.787557363510131836e-02 6.795006990432739258e-02 6.848146021366119385e-02 -5.764362588524818420e-02 -4.594904184341430664e-02 -5.621336773037910461e-02 1.548332278616726398e-03 -1.299418509006500244e-03 5.097112618386745453e-03 7.729027420282363892e-02 4.057363793253898621e-02 3.070318885147571564e-02 5.527802556753158569e-02 3.967192396521568298e-02 4.323997348546981812e-02
3.910000000000000000e+02 -4.513951018452644348e-02 -4.691426083445549011e-02 -4.323618486523628235e-02 5.788033455610275269e-02 6.819517165422439575e-02 6.853730231523513794e-02 -5.749220401048660278e-02 -4.676647111773490906e-02 -5.677391588687896729e-02 1.253897789865732193e-03 -2.661409787833690643e-03 3.313234308734536171e-03 7.710439711809158325e-02 3.923208639025688171e-02 2.924346737563610077e-02 5.528726428747177124e-02 4.126202315092086792e-02 4.311583936214447021e-02
3.920000000000000000e+02 -4.504366964101791382e-02 -4.668606445193290710e-02 -4.293864965438842773e-02 5.792173743247985840e-02 6.844568252563476562e-02 6.872781366109848022e-02 -5.725002661347389221e-02 -4.747532308101654053e-02 -5.738477036356925964e-02 1.010891515761613846e-03 -4.124799277633428574e-03 9.674743632785975933e-04 7.680179923772811890e-02 3.798151761293411255e-02 2.706731669604778290e-02 5.520481243729591370e-02 4.230282455682754517e-02 4.374099895358085632e-02
3.930000000000000000e+02 -4.492869600653648376e-02 -4.646930843591690063e-02 -4.266636446118354797e-02 5.799849703907966614e-02 6.867955625057220459e-02 6.888034194707870483e-02 -5.690293759107589722e-02 -4.810759797692298889e-02 -5.781616270542144775e-02 7.157960208132863045e-04 -5.563185084611177444e-03 -1.340219751000404358e-03 7.650712132453918457e-02 3.672155737876892090e-02 2.478305250406265259e-02 5.509201064705848694e-02 4.321981966495513916e-02 4.442789405584335327e-02
3.940000000000000000e+02 -4.477427899837493896e-02 -4.625523462891578674e-02 -4.238743707537651062e-02 5.802707746624946594e-02 6.888772547245025635e-02 6.894768774509429932e-02 -5.673924461007118225e-02 -4.868368059396743774e-02 -5.814138054847717285e-02 5.691041005775332451e-04 -6.991409230977296829e-03 -3.576369024813175201e-03 7.588342577219009399e-02 3.545543923974037170e-02 2.222965285181999207e-02 5.522015690803527832e-02 4.407883435487747192e-02 4.523680359125137329e-02
3.950000000000000000e+02 -4.463059455156326294e-02 -4.605013132095336914e-02 -4.210218414664268494e-02 5.810303241014480591e-02 6.902775168418884277e-02 6.898313760757446289e-02 -5.653280764818191528e-02 -4.928109422326087952e-02 -5.837607383728027344e-02 3.636196779552847147e-04 -8.286570198833942413e-03 -5.833876784890890121e-03 7.512312382459640503e-02 3.401538357138633728e-02 1.938045583665370941e-02 5.527995526790618896e-02 4.497940093278884888e-02 4.628934711217880249e-02
3.960000000000000000e+02 -4.449526220560073853e-02 -4.585363343358039856e-02 -4.187389835715293884e-02 5.805191770195960999e-02 6.913774460554122925e-02 6.895225495100021362e-02 -5.654461681842803955e-02 -4.987898841500282288e-02 -5.838723480701446533e-02 1.545142586110159755e-04 -9.574464522302150726e-03 -7.979830726981163025e-03 7.416831701993942261e-02 3.251189365983009338e-02 1.649346388876438141e-02 5.483485758304595947e-02 4.579224437475204468e-02 4.723628982901573181e-02
3.970000000000000000e+02 -4.437058791518211365e-02 -4.564571380615234375e-02 -4.168615117669105530e-02 5.797118321061134338e-02 6.922633200883865356e-02 6.896339356899261475e-02 -5.657813698053359985e-02 -5.043709278106689453e-02 -5.834363028407096863e-02 -1.847545790951699018e-04 -1.084533147513866425e-02 -9.972659870982170105e-03 7.305121421813964844e-02 3.098415210843086243e-02 1.394680608063936234e-02 5.414770916104316711e-02 4.642098397016525269e-02 4.838254302740097046e-02
3.980000000000000000e+02 -4.416774585843086243e-02 -4.542553424835205078e-02 -4.149971157312393188e-02 5.785083398222923279e-02 6.932310760021209717e-02 6.893058866262435913e-02 -5.668113380670547485e-02 -5.103067681193351746e-02 -5.826158821582794189e-02 -9.672256419435143471e-04 -1.220260467380285263e-02 -1.192892901599407196e-02 7.141461223363876343e-02 2.933030948042869568e-02 1.142178848385810852e-02 5.327383801341056824e-02 4.699634760618209839e-02 4.959796741604804993e-02
3.990000000000000000e+02 -4.396806284785270691e-02 -4.522999748587608337e-02 -4.135230183601379395e-02 5.785007774829864502e-02 6.942621618509292603e-02 6.887325644493103027e-02 -5.676915124058723450e-02 -5.154162645339965820e-02 -5.807405337691307068e-02 -2.426126739010214806e-03 -1.349339447915554047e-02 -1.382243540138006210e-02 6.934086978435516357e-02 2.774354070425033569e-02 9.030115790665149689e-03 5.311742052435874939e-02 4.744319617748260498e-02 5.066667869687080383e-02
4.000000000000000000e+02 -4.380634427070617676e-02 -4.499351978302001953e-02 -4.113506525754928589e-02 5.801115557551383972e-02 6.955042481422424316e-02 6.887330114841461182e-02 -5.663948878645896912e-02 -5.216087400913238525e-02 -5.783884972333908081e-02 -4.580774810165166855e-03 -1.497092656791210175e-02 -1.600385271012783051e-02 6.615800410509109497e-02 2.598502859473228455e-02 6.359697319567203522e-03 5.336434021592140198e-02 4.777411371469497681e-02 5.187488347291946411e-02
4.010000000000000000e+02 -4.341485351324081421e-02 -4.474069923162460327e-02 -4.097770899534225464e-02 5.801770836114883423e-02 6.966997683048248291e-02 6.881567835807800293e-02 -5.735415965318679810e-02 -5.281697213649749756e-02 -5.751693621277809143e-02 -7.122615352272987366e-03 -1.651206426322460175e-02 -1.839823089540004730e-02 6.250008940696716309e-02 2.417513541877269745e-02 3.463054308667778969e-03 5.338083580136299133e-02 4.808928444981575012e-02 5.263965576887130737e-02
4.020000000000000000e+02 -4.310258105397224426e-02 -4.448493570089340210e-02 -4.085024446249008179e-02 5.813226848840713501e-02 6.977895647287368774e-02 6.866930425167083740e-02 -5.802278593182563782e-02 -5.347354710102081299e-02 -5.736438184976577759e-02 -9.775736369192600250e-03 -1.807557605206966400e-02 -2.091496996581554413e-02 5.851999670267105103e-02 2.237535826861858368e-02 4.272016813047230244e-04 5.349250137805938721e-02 4.834369942545890808e-02 5.304448306560516357e-02
4.030000000000000000e+02 -4.272812232375144958e-02 -4.422286525368690491e-02 -4.074401780962944031e-02 5.817173421382904053e-02 6.986584514379501343e-02 6.846006214618682861e-02 -5.884518846869468689e-02 -5.413085967302322388e-02 -5.737687647342681885e-02 -1.213136501610279083e-02 -1.966498605906963348e-02 -2.345822006464004517e-02 5.510564893484115601e-02 2.059700898826122284e-02 -2.489579375833272934e-03 5.339340120553970337e-02 4.852000623941421509e-02 5.295784026384353638e-02
4.040000000000000000e+02 -4.228396341204643250e-02 -4.395340383052825928e-02 -4.063243418931961060e-02 5.816967785358428955e-02 6.993164122104644775e-02 6.821430474519729614e-02 -6.005638465285301208e-02 -5.479143559932708740e-02 -5.760433524847030640e-02 -1.504730340093374252e-02 -2.127526327967643738e-02 -2.614843845367431641e-02 5.039648711681365967e-02 1.881330460309982300e-02 -5.436328705400228500e-03 5.300540477037429810e-02 4.866115376353263855e-02 5.251568183302879333e-02
4.050000000000000000e+02 -4.179637879133224487e-02 -4.367250204086303711e-02 -4.050847887992858887e-02 5.805755034089088440e-02 6.998167932033538818e-02 6.790783256292343140e-02 -6.140100583434104919e-02 -5.546289309859275818e-02 -5.798939615488052368e-02 -1.819351501762866974e-02 -2.290264889597892761e-02 -2.882314659655094147e-02 4.526332765817642212e-02 1.701569184660911560e-02 -8.146635256707668304e-03 5.236285552382469177e-02 4.878006502985954285e-02 5.159000307321548462e-02
4.060000000000000000e+02 -4.129216074943542480e-02 -4.338055104017257690e-02 -4.037859290838241577e-02 5.784888565540313721e-02 7.001183927059173584e-02 6.749287247657775879e-02 -6.275738775730133057e-02 -5.613061413168907166e-02 -5.850883945822715759e-02 -2.136829681694507599e-02 -2.455010637640953064e-02 -3.157183527946472168e-02 3.987672924995422363e-02 1.522369682788848877e-02 -1.085847523063421249e-02 5.144520103931427002e-02 4.885821416974067688e-02 5.033433809876441956e-02
4.070000000000000000e+02 -4.066160321235656738e-02 -4.310591518878936768e-02 -4.020166024565696716e-02 5.752754211425781250e-02 7.001472264528274536e-02 6.709574908018112183e-02 -6.414694339036941528e-02 -5.672492086887359619e-02 -5.913399904966354370e-02 -2.531468309462070465e-02 -2.608345821499824524e-02 -3.411185741424560547e-02 3.351729363203048706e-02 1.358155347406864166e-02 -1.316527090966701508e-02 5.018748715519905090e-02 4.887473210692405701e-02 4.879946634173393250e-02
4.080000000000000000e+02 -4.007035866379737854e-02 -4.283646121621131897e-02 -4.001542180776596069e-02 5.703157186508178711e-02 7.001581043004989624e-02 6.668695062398910522e-02 -6.515752524137496948e-02 -5.728864297270774841e-02 -5.980062112212181091e-02 -2.877713367342948914e-02 -2.759336866438388824e-02 -3.665848076343536377e-02 2.853271923959255219e-02 1.196545641869306564e-02 -1.533192116767168045e-02 4.853264614939689636e-02 4.894995316863059998e-02 4.706444963812828064e-02
4.090000000000000000e+02 -3.936516866087913513e-02 -4.255577176809310913e-02 -3.981218859553337097e-02 5.614326149225234985e-02 6.999205052852630615e-02 6.628277152776718140e-02 -6.648462265729904175e-02 -5.780514329671859741e-02 -6.051851436495780945e-02 -3.328285366296768188e-02 -2.910763211548328400e-02 -3.912451118230819702e-02 2.183177880942821503e-02 1.030909083783626556e-02 -1.735104806721210480e-02 4.625448212027549744e-02 4.900020360946655273e-02 4.513633996248245239e-02
4.100000000000000000e+02 -3.858032077550888062e-02 -4.228225350379943848e-02 -3.957229852676391602e-02 5.510569736361503601e-02 6.992997229099273682e-02 6.591735035181045532e-02 -6.828197091817855835e-02 -5.825274065136909485e-02 -6.133721023797988892e-02 -3.849017620086669922e-02 -3.056109324097633362e-02 -4.137792438268661499e-02 1.379819121211767197e-02 8.716120384633541107e-03 -1.914616301655769348e-02 4.399393871426582336e-02 4.903162643313407898e-02 4.274420067667961121e-02
4.110000000000000000e+02 -3.798494488000869751e-02 -4.200772941112518311e-02 -3.933979570865631104e-02 5.441613495349884033e-02 6.983013451099395752e-02 6.551677733659744263e-02 -6.995496153831481934e-02 -5.864995345473289490e-02 -6.212897226214408875e-02 -4.276768118143081665e-02 -3.197606652975082397e-02 -4.345192760229110718e-02 7.334953639656305313e-03 7.167371921241283417e-03 -2.071154303848743439e-02 4.258611425757408142e-02 4.900518432259559631e-02 4.018418863415718079e-02
4.120000000000000000e+02 -3.738565742969512939e-02 -4.173690453171730042e-02 -3.905463218688964844e-02 5.375996977090835571e-02 6.968829035758972168e-02 6.518879532814025879e-02 -7.148822396993637085e-02 -5.899325013160705566e-02 -6.288046389818191528e-02 -4.685235396027565002e-02 -3.329051658511161804e-02 -4.510060325264930725e-02 1.442971522919833660e-03 5.701749585568904877e-03 -2.192111872136592865e-02 4.125384986400604248e-02 4.890196770429611206e-02 3.770986199378967285e-02
4.130000000000000000e+02 -3.688895702362060547e-02 -4.146722331643104553e-02 -3.891922160983085632e-02 5.322298780083656311e-02 6.950028985738754272e-02 6.458486616611480713e-02 -7.271306216716766357e-02 -5.928715690970420837e-02 -6.336900591850280762e-02 -5.034762620925903320e-02 -3.447470441460609436e-02 -4.672698304057121277e-02 -3.603226970881223679e-03 4.376916214823722839e-03 -2.296279743313789368e-02 3.997743874788284302e-02 4.870152845978736877e-02 3.521590679883956909e-02
4.140000000000000000e+02 -3.632664680480957031e-02 -4.119401797652244568e-02 -3.876672312617301941e-02 5.247234553098678589e-02 6.926470994949340820e-02 6.397880613803863525e-02 -7.409293204545974731e-02 -5.953424423933029175e-02 -6.380685418844223022e-02 -5.445891991257667542e-02 -3.553799912333488464e-02 -4.831558465957641602e-02 -9.977421723306179047e-03 3.188241971656680107e-03 -2.399026602506637573e-02 3.829742968082427979e-02 4.840741306543350220e-02 3.283150866627693176e-02
4.150000000000000000e+02 -3.574769198894500732e-02 -4.088922217488288879e-02 -3.847879916429519653e-02 5.170416086912155151e-02 6.889489293098449707e-02 6.355687975883483887e-02 -7.536412775516510010e-02 -5.961750447750091553e-02 -6.434392184019088745e-02 -5.865147337317466736e-02 -3.643818199634552002e-02 -4.941264912486076355e-02 -1.647082343697547913e-02 2.225545933470129967e-03 -2.484329789876937866e-02 3.660215064883232117e-02 4.802580177783966064e-02 3.044354170560836792e-02
4.160000000000000000e+02 -3.526058420538902283e-02 -4.057564586400985718e-02 -3.823463618755340576e-02 5.110450461506843567e-02 6.848821043968200684e-02 6.296201050281524658e-02 -7.622634619474411011e-02 -5.965690314769744873e-02 -6.460921466350555420e-02 -6.183487549424171448e-02 -3.718090057373046875e-02 -5.034181103110313416e-02 -2.105787210166454315e-02 1.444754190742969513e-03 -2.559385821223258972e-02 3.528465703129768372e-02 4.753838479518890381e-02 2.827834151685237885e-02
4.170000000000000000e+02 -3.477975726127624512e-02 -4.026686400175094604e-02 -3.800242021679878235e-02 5.062925443053245544e-02 6.802617013454437256e-02 6.234823167324066162e-02 -7.659713923931121826e-02 -5.959911271929740906e-02 -6.484253704547882080e-02 -6.441040337085723877e-02 -3.777628019452095032e-02 -5.098639056086540222e-02 -2.434146776795387268e-02 8.257561712525784969e-04 -2.613534592092037201e-02 3.389658406376838684e-02 4.693918675184249878e-02 2.670287154614925385e-02
4.180000000000000000e+02 -3.437395766377449036e-02 -3.994499146938323975e-02 -3.775272890925407410e-02 5.023923143744468689e-02 6.747853010892868042e-02 6.173972785472869873e-02 -7.671832293272018433e-02 -5.948343500494956970e-02 -6.497950851917266846e-02 -6.617235392332077026e-02 -3.820638731122016907e-02 -5.155205354094505310e-02 -2.632472850382328033e-02 4.168830346316099167e-04 -2.670513838529586792e-02 3.258279711008071899e-02 4.624317958950996399e-02 2.552423439919948578e-02
4.190000000000000000e+02 -3.396756201982498169e-02 -3.961806371808052063e-02 -3.744540363550186157e-02 4.983931407332420349e-02 6.688988208770751953e-02 6.111194565892219543e-02 -7.664456963539123535e-02 -5.938031524419784546e-02 -6.495673209428787231e-02 -6.766175478696823120e-02 -3.861892968416213989e-02 -5.210512503981590271e-02 -2.798248082399368286e-02 1.210945192724466324e-04 -2.738361433148384094e-02 3.121476806700229645e-02 4.558832570910453796e-02 2.435566112399101257e-02
4.200000000000000000e+02 -3.355424851179122925e-02 -3.928061202168464661e-02 -3.710562363266944885e-02 4.940223693847656250e-02 6.625380367040634155e-02 6.052603200078010559e-02 -7.628922909498214722e-02 -5.924300476908683777e-02 -6.479166448116302490e-02 -6.895396113395690918e-02 -3.898910060524940491e-02 -5.210071429610252380e-02 -2.962221205234527588e-02 -9.783638233784586191e-05 -2.783718146383762360e-02 2.975945547223091125e-02 4.492318257689476013e-02 2.382757700979709625e-02
4.210000000000000000e+02 -3.315990790724754333e-02 -3.892162442207336426e-02 -3.670723363757133484e-02 4.898158833384513855e-02 6.557773053646087646e-02 5.982116237282752991e-02 -7.582910358905792236e-02 -5.892688035964965820e-02 -6.455489993095397949e-02 -7.000443339347839355e-02 -3.927957639098167419e-02 -5.204645916819572449e-02 -3.110770508646965027e-02 -3.045144840143620968e-04 -2.812559902667999268e-02 2.823457680642604828e-02 4.436293989419937134e-02 2.354680746793746948e-02
4.220000000000000000e+02 -3.278219327330589294e-02 -3.853914141654968262e-02 -3.620200231671333313e-02 4.860103875398635864e-02 6.486076861619949341e-02 5.907243117690086365e-02 -7.526326179504394531e-02 -5.858572944998741150e-02 -6.420360505580902100e-02 -7.090943306684494019e-02 -3.958398476243019104e-02 -5.210192874073982239e-02 -3.241941705346107483e-02 -5.528563051484525204e-04 -2.841930463910102844e-02 2.664754912257194519e-02 4.372350871562957764e-02 2.321290411055088043e-02
4.230000000000000000e+02 -3.241122141480445862e-02 -3.815045580267906189e-02 -3.565952926874160767e-02 4.823293164372444153e-02 6.413017213344573975e-02 5.833361297845840454e-02 -7.468501478433609009e-02 -5.822568759322166443e-02 -6.376168131828308105e-02 -7.165744155645370483e-02 -3.986870124936103821e-02 -5.210024118423461914e-02 -3.361789509654045105e-02 -7.978600915521383286e-04 -2.861068770289421082e-02 2.504962868988513947e-02 4.303214326500892639e-02 2.290970087051391602e-02
4.240000000000000000e+02 -3.204914182424545288e-02 -3.778768703341484070e-02 -3.507833182811737061e-02 4.781527444720268250e-02 6.342519074678421021e-02 5.759010091423988342e-02 -7.422646880149841309e-02 -5.784295126795768738e-02 -6.329200416803359985e-02 -7.223324477672576904e-02 -4.018158838152885437e-02 -5.218635126948356628e-02 -3.464233130216598511e-02 -1.117167063057422638e-03 -2.881884202361106873e-02 2.338229492306709290e-02 4.233722016215324402e-02 2.232376486063003540e-02
4.250000000000000000e+02 -3.172121942043304443e-02 -3.742127120494842529e-02 -3.443505987524986267e-02 4.738061130046844482e-02 6.272722780704498291e-02 5.688520520925521851e-02 -7.369754463434219360e-02 -5.744163319468498230e-02 -6.274276971817016602e-02 -7.282922416925430298e-02 -4.048514366149902344e-02 -5.230159312486648560e-02 -3.557321801781654358e-02 -1.462811720557510853e-03 -2.914285846054553986e-02 2.187369205057621002e-02 4.161896556615829468e-02 2.145641110837459564e-02
4.260000000000000000e+02 -3.142347931861877441e-02 -3.704670071601867676e-02 -3.383306041359901428e-02 4.693530499935150146e-02 6.204298883676528931e-02 5.621403083205223083e-02 -7.313692569732666016e-02 -5.706211924552917480e-02 -6.210313364863395691e-02 -7.350529730319976807e-02 -4.080031067132949829e-02 -5.222724750638008118e-02 -3.644495457410812378e-02 -1.813180977478623390e-03 -2.926558256149291992e-02 2.039679139852523804e-02 4.082733765244483948e-02 2.069506049156188965e-02
4.270000000000000000e+02 -3.117110393941402435e-02 -3.667896240949630737e-02 -3.325444832444190979e-02 4.649063199758529663e-02 6.137407943606376648e-02 5.555780231952667236e-02 -7.251518964767456055e-02 -5.668176710605621338e-02 -6.143364682793617249e-02 -7.423724979162216187e-02 -4.113061726093292236e-02 -5.207740887999534607e-02 -3.713921085000038147e-02 -2.182341413572430611e-03 -2.930368855595588684e-02 1.895645447075366974e-02 3.999985009431838989e-02 1.998591981828212738e-02
4.280000000000000000e+02 -3.092980384826660156e-02 -3.630611300468444824e-02 -3.278721496462821960e-02 4.604785516858100891e-02 6.083824858069419861e-02 5.497347190976142883e-02 -7.182412594556808472e-02 -5.630004033446311951e-02 -6.077298521995544434e-02 -7.493365556001663208e-02 -4.174584895372390747e-02 -5.187080055475234985e-02 -3.779293224215507507e-02 -3.014101414009928703e-03 -2.959103323519229889e-02 1.722389459609985352e-02 3.919739648699760437e-02 1.927171088755130768e-02
4.290000000000000000e+02 -3.060386516153812408e-02 -3.594958037137985229e-02 -3.233005851507186890e-02 4.555758833885192871e-02 6.032272428274154663e-02 5.446993559598922729e-02 -7.092922925949096680e-02 -5.596967786550521851e-02 -6.014477834105491638e-02 -7.566589117050170898e-02 -4.235760867595672607e-02 -5.193641036748886108e-02 -3.874861821532249451e-02 -3.816119162365794182e-03 -3.009438514709472656e-02 1.482684165239334106e-02 3.842749446630477905e-02 1.839346066117286682e-02
4.300000000000000000e+02 -3.025800175964832306e-02 -3.560800105333328247e-02 -3.185059875249862671e-02 4.507992044091224670e-02 5.977208912372589111e-02 5.399679392576217651e-02 -6.980410963296890259e-02 -5.570140108466148376e-02 -5.955621972680091858e-02 -7.648691534996032715e-02 -4.294746741652488708e-02 -5.216385424137115479e-02 -3.961326926946640015e-02 -4.692126996815204620e-03 -3.064319863915443420e-02 1.227366738021373749e-02 3.757975623011589050e-02 1.724901795387268066e-02
4.310000000000000000e+02 -2.975201420485973358e-02 -3.528917953372001648e-02 -3.134825080633163452e-02 4.451406747102737427e-02 5.925840511918067932e-02 5.353052914142608643e-02 -6.828694045543670654e-02 -5.546868592500686646e-02 -5.898033082485198975e-02 -7.718691229820251465e-02 -4.355673491954803467e-02 -5.254282802343368530e-02 -4.110261052846908569e-02 -5.618333816528320312e-03 -3.125656023621559143e-02 8.930045180022716522e-03 3.667601197957992554e-02 1.582662574946880341e-02
4.320000000000000000e+02 -2.922968938946723938e-02 -3.500610589981079102e-02 -3.079859353601932526e-02 4.388470202684402466e-02 5.871775001287460327e-02 5.300925672054290771e-02 -6.660190969705581665e-02 -5.525074899196624756e-02 -5.835108086466789246e-02 -7.809346914291381836e-02 -4.412449896335601807e-02 -5.306185036897659302e-02 -4.221215844154357910e-02 -6.820192560553550720e-03 -3.195231780409812927e-02 5.737839732319116592e-03 3.545161709189414978e-02 1.414106879383325577e-02
4.330000000000000000e+02 -2.875462546944618225e-02 -3.475624695420265198e-02 -3.030401654541492462e-02 4.336801543831825256e-02 5.823057144880294800e-02 5.250499024987220764e-02 -6.489908695220947266e-02 -5.502174422144889832e-02 -5.777313187718391418e-02 -7.875205576419830322e-02 -4.485893249511718750e-02 -5.363166704773902893e-02 -4.335780441761016846e-02 -8.305415511131286621e-03 -3.272103890776634216e-02 2.338444115594029427e-03 3.399035334587097168e-02 1.260281726717948914e-02
4.340000000000000000e+02 -2.831651829183101654e-02 -3.448048979043960571e-02 -2.982599288225173950e-02 4.295586794614791870e-02 5.770696699619293213e-02 5.205518007278442383e-02 -6.312471628189086914e-02 -5.482022836804389954e-02 -5.726867541670799255e-02 -7.928660511970520020e-02 -4.575314000248908997e-02 -5.434874817728996277e-02 -4.467992484569549561e-02 -9.827721863985061646e-03 -3.367598354816436768e-02 -1.468108384869992733e-03 3.221089392900466919e-02 1.069991383701562881e-02
4.350000000000000000e+02 -2.787414565682411194e-02 -3.419818356633186340e-02 -2.936505526304244995e-02 4.259255155920982361e-02 5.719137191772460938e-02 5.165246129035949707e-02 -6.137039884924888611e-02 -5.461568385362625122e-02 -5.668803304433822632e-02 -7.968568056821823120e-02 -4.670322686433792114e-02 -5.545062571763992310e-02 -4.646464064717292786e-02 -1.149087864905595779e-02 -3.481373935937881470e-02 -5.736556835472583771e-03 3.023365885019302368e-02 8.590744808316230774e-03
4.360000000000000000e+02 -2.738493680953979492e-02 -3.390180319547653198e-02 -2.890936471521854401e-02 4.203268513083457947e-02 5.666863918304443359e-02 5.125892162322998047e-02 -5.983138829469680786e-02 -5.440215766429901123e-02 -5.618353188037872314e-02 -8.023661375045776367e-02 -4.776782542467117310e-02 -5.670434981584548950e-02 -4.820585995912551880e-02 -1.333908922970294952e-02 -3.606802597641944885e-02 -9.667470119893550873e-03 2.800093963742256165e-02 6.420397665351629257e-03
4.370000000000000000e+02 -2.690925076603889465e-02 -3.359493985772132874e-02 -2.843482606112957001e-02 4.145855084061622620e-02 5.614319816231727600e-02 5.078044906258583069e-02 -5.847434699535369873e-02 -5.417887493968009949e-02 -5.566088855266571045e-02 -8.073226362466812134e-02 -4.888393729925155640e-02 -5.802264064550399780e-02 -4.999353364109992981e-02 -1.531124301254749298e-02 -3.689083456993103027e-02 -1.356507651507854462e-02 2.559121325612068176e-02 4.178683273494243622e-03
4.380000000000000000e+02 -2.640903368592262268e-02 -3.327614068984985352e-02 -2.795065194368362427e-02 4.085314646363258362e-02 5.561006069183349609e-02 5.041836202144622803e-02 -5.701268464326858521e-02 -5.394391342997550964e-02 -5.509601533412933350e-02 -8.136401325464248657e-02 -5.004855245351791382e-02 -5.966277793049812317e-02 -5.180736258625984192e-02 -1.740275323390960693e-02 -3.806657344102859497e-02 -1.767662167549133301e-02 2.301809005439281464e-02 1.472229720093309879e-03
4.390000000000000000e+02 -2.588334679603576660e-02 -3.290859609842300415e-02 -2.745554968714714050e-02 4.024941101670265198e-02 5.503768846392631531e-02 5.006802082061767578e-02 -5.544564872980117798e-02 -5.368795618414878845e-02 -5.453757941722869873e-02 -8.207927644252777100e-02 -5.130856484174728394e-02 -6.146720796823501587e-02 -5.368572473526000977e-02 -1.972407847642898560e-02 -3.926726803183555603e-02 -2.204361930489540100e-02 2.012875489890575409e-02 -1.481181825511157513e-03
4.400000000000000000e+02 -2.535841427743434906e-02 -3.253842517733573914e-02 -2.694617211818695068e-02 3.954210877418518066e-02 5.446425452828407288e-02 4.972832277417182922e-02 -5.376527458429336548e-02 -5.340149998664855957e-02 -5.398814380168914795e-02 -8.295214921236038208e-02 -5.263203009963035583e-02 -6.336783617734909058e-02 -5.550333112478256226e-02 -2.215910702943801880e-02 -4.048437997698783875e-02 -2.642502076923847198e-02 1.715460419654846191e-02 -4.549887962639331818e-03
4.410000000000000000e+02 -2.480607852339744568e-02 -3.215784952044487000e-02 -2.650407329201698303e-02 3.878604620695114136e-02 5.388375371694564819e-02 4.937318712472915649e-02 -5.200910568237304688e-02 -5.308413133025169373e-02 -5.337530374526977539e-02 -8.387870341539382935e-02 -5.399486795067787170e-02 -6.510876864194869995e-02 -5.735727399587631226e-02 -2.472615800797939301e-02 -4.158610105514526367e-02 -3.074163757264614105e-02 1.405212003737688065e-02 -7.357350550591945648e-03
4.420000000000000000e+02 -2.426883578300476074e-02 -3.174392879009246826e-02 -2.598780021071434021e-02 3.803516179323196411e-02 5.328426137566566467e-02 4.890508577227592468e-02 -5.043305084109306335e-02 -5.272668227553367615e-02 -5.279629677534103394e-02 -8.468920737504959106e-02 -5.539805814623832703e-02 -6.694245338439941406e-02 -5.916523188352584839e-02 -2.751457877457141876e-02 -4.278363287448883057e-02 -3.477634117007255554e-02 1.076243910938501358e-02 -1.043922360986471176e-02
4.430000000000000000e+02 -2.375365793704986572e-02 -3.131722658872604370e-02 -2.537977136671543121e-02 3.725510090589523315e-02 5.267124995589256287e-02 4.845120012760162354e-02 -4.929241165518760681e-02 -5.239839106798171997e-02 -5.217577517032623291e-02 -8.528626710176467896e-02 -5.679335445165634155e-02 -6.864698976278305054e-02 -6.075743958353996277e-02 -3.038609027862548828e-02 -4.409134015440940857e-02 -3.839880600571632385e-02 7.357398048043251038e-03 -1.348733808845281601e-02
4.440000000000000000e+02 -2.324251271784305573e-02 -3.091884218156337738e-02 -2.475901879370212555e-02 3.649554029107093811e-02 5.208443105220794678e-02 4.782886803150177002e-02 -4.818652570247650146e-02 -5.208100751042366028e-02 -5.163549631834030151e-02 -8.564066886901855469e-02 -5.813996866345405579e-02 -7.001632452011108398e-02 -6.244777515530586243e-02 -3.309392929077148438e-02 -4.541733860969543457e-02 -4.201556742191314697e-02 3.978593274950981140e-03 -1.668193005025386810e-02
4.450000000000000000e+02 -2.281266637146472931e-02 -3.051393292844295502e-02 -2.412935160100460052e-02 3.579155355691909790e-02 5.146919563412666321e-02 4.710834100842475891e-02 -4.732926562428474426e-02 -5.175636708736419678e-02 -5.114224553108215332e-02 -8.577901870012283325e-02 -5.947675928473472595e-02 -7.112859934568405151e-02 -6.389383971691131592e-02 -3.586476296186447144e-02 -4.671114683151245117e-02 -4.492185264825820923e-02 4.592243058141320944e-04 -1.982815377414226532e-02
4.460000000000000000e+02 -2.254300937056541443e-02 -3.010393679141998291e-02 -2.342297695577144623e-02 3.523083031177520752e-02 5.079875886440277100e-02 4.631596058607101440e-02 -4.658017680048942566e-02 -5.141238123178482056e-02 -5.037451535463333130e-02 -8.574070036411285400e-02 -6.080356985330581665e-02 -7.229118049144744873e-02 -6.467478722333908081e-02 -3.872204944491386414e-02 -4.789280146360397339e-02 -4.661242291331291199e-02 -3.223328152671456337e-03 -2.309808880090713501e-02
4.470000000000000000e+02 -2.225865237414836884e-02 -2.961178310215473175e-02 -2.267898246645927429e-02 3.467313200235366821e-02 5.011970549821853638e-02 4.542914032936096191e-02 -4.596941173076629639e-02 -5.101746320724487305e-02 -4.954414069652557373e-02 -8.560646325349807739e-02 -6.200793758034706116e-02 -7.317950576543807983e-02 -6.531651318073272705e-02 -4.181635752320289612e-02 -4.906164482235908508e-02 -4.781788215041160583e-02 -7.240850012749433517e-03 -2.636932022869586945e-02
4.480000000000000000e+02 -2.196631580591201782e-02 -2.909790538251399994e-02 -2.192091569304466248e-02 3.409738466143608093e-02 4.941160976886749268e-02 4.448566958308219910e-02 -4.554853215813636780e-02 -5.060126259922981262e-02 -4.866176843643188477e-02 -8.531579375267028809e-02 -6.303355842828750610e-02 -7.371868193149566650e-02 -6.584840267896652222e-02 -4.505087807774543762e-02 -5.022899433970451355e-02 -4.866112396121025085e-02 -1.148508489131927490e-02 -2.959317341446876526e-02
4.490000000000000000e+02 -2.175452560186386108e-02 -2.857077121734619141e-02 -2.140362001955509186e-02 3.362014889717102051e-02 4.866634681820869446e-02 4.390203952789306641e-02 -4.521018266677856445e-02 -5.009518936276435852e-02 -4.803281277418136597e-02 -8.479434251785278320e-02 -6.391900032758712769e-02 -7.412188500165939331e-02 -6.593196839094161987e-02 -4.842768982052803040e-02 -5.148583278059959412e-02 -4.941365122795104980e-02 -1.583371311426162720e-02 -3.203275799751281738e-02
4.500000000000000000e+02 -2.146009169518947601e-02 -2.801860682666301727e-02 -2.091077528893947601e-02 3.315939754247665405e-02 4.789070785045623779e-02 4.326079040765762329e-02 -4.503331333398818970e-02 -4.956450685858726501e-02 -4.730504006147384644e-02 -8.411417901515960693e-02 -6.469821184873580933e-02 -7.425758242607116699e-02 -6.619960814714431763e-02 -5.189878493547439575e-02 -5.217879265546798706e-02 -5.001773685216903687e-02 -2.034630067646503448e-02 -3.424925729632377625e-02
4.510000000000000000e+02 -2.115221507847309113e-02 -2.750116027891635895e-02 -2.041003480553627014e-02 3.271288424730300903e-02 4.708259925246238708e-02 4.262322187423706055e-02 -4.481199383735656738e-02 -4.908408969640731812e-02 -4.650269448757171631e-02 -8.327852934598922729e-02 -6.540229171514511108e-02 -7.420770823955535889e-02 -6.634206324815750122e-02 -5.489394813776016235e-02 -5.290449783205986023e-02 -5.064721032977104187e-02 -2.445098385214805603e-02 -3.649436682462692261e-02
4.520000000000000000e+02 -2.086365222930908203e-02 -2.697275020182132721e-02 -1.990246959030628204e-02 3.223710507154464722e-02 4.624852165579795837e-02 4.199468344449996948e-02 -4.514769464731216431e-02 -4.859663173556327820e-02 -4.562054947018623352e-02 -8.230134099721908569e-02 -6.605486571788787842e-02 -7.399612665176391602e-02 -6.633155047893524170e-02 -5.792282894253730774e-02 -5.365350469946861267e-02 -5.077019333839416504e-02 -2.859644405543804169e-02 -3.874343261122703552e-02
4.530000000000000000e+02 -2.056891284883022308e-02 -2.643322199583053589e-02 -1.939187198877334595e-02 3.164935484528541565e-02 4.540108144283294678e-02 4.137010499835014343e-02 -4.588445276021957397e-02 -4.811697453260421753e-02 -4.468212649226188660e-02 -8.130551129579544067e-02 -6.664198637008666992e-02 -7.363689690828323364e-02 -6.623376905918121338e-02 -6.095358729362487793e-02 -5.440685898065567017e-02 -5.057151615619659424e-02 -3.270199522376060486e-02 -4.099231958389282227e-02
4.540000000000000000e+02 -2.026413008570671082e-02 -2.589799091219902039e-02 -1.888203620910644531e-02 3.104770928621292114e-02 4.454693570733070374e-02 4.074440896511077881e-02 -4.665102809667587280e-02 -4.761772230267524719e-02 -4.371093958616256714e-02 -8.037041127681732178e-02 -6.718195229768753052e-02 -7.314409315586090088e-02 -6.601799279451370239e-02 -6.394568830728530884e-02 -5.514559894800186157e-02 -5.024152249097824097e-02 -3.678626194596290588e-02 -4.323689639568328857e-02
4.550000000000000000e+02 -1.996247842907905579e-02 -2.536970004439353943e-02 -1.837615855038166046e-02 3.050449676811695099e-02 4.369257017970085144e-02 4.012610763311386108e-02 -4.758530855178833008e-02 -4.712045565247535706e-02 -4.270856454968452454e-02 -7.935397326946258545e-02 -6.767775118350982666e-02 -7.257176190614700317e-02 -6.579457968473434448e-02 -6.687961518764495850e-02 -5.587790533900260925e-02 -4.959971085190773010e-02 -4.079452902078628540e-02 -4.544564336538314819e-02
4.560000000000000000e+02 -1.967168040573596954e-02 -2.485586702823638916e-02 -1.787087507545948029e-02 2.992504090070724487e-02 4.285502806305885315e-02 3.950958698987960815e-02 -4.863779619336128235e-02 -4.663256183266639709e-02 -4.167921841144561768e-02 -7.827875018119812012e-02 -6.812980026006698608e-02 -7.201156020164489746e-02 -6.548606604337692261e-02 -6.972131878137588501e-02 -5.658733099699020386e-02 -4.871121421456336975e-02 -4.469516128301620483e-02 -4.764165729284286499e-02
4.570000000000000000e+02 -1.938962377607822418e-02 -2.435774914920330048e-02 -1.737543195486068726e-02 2.933774329721927643e-02 4.203369095921516418e-02 3.891536593437194824e-02 -4.949149861931800842e-02 -4.616274312138557434e-02 -4.064016044139862061e-02 -7.721989601850509644e-02 -6.853140145540237427e-02 -7.144683599472045898e-02 -6.516729295253753662e-02 -7.246656715869903564e-02 -5.727744847536087036e-02 -4.792184010148048401e-02 -4.845795035362243652e-02 -4.974438995122909546e-02
4.580000000000000000e+02 -1.911936141550540924e-02 -2.387659810483455658e-02 -1.688168756663799286e-02 2.876524068415164948e-02 4.122792556881904602e-02 3.834833949804306030e-02 -4.984524473547935486e-02 -4.571970552206039429e-02 -3.961234912276268005e-02 -7.623891532421112061e-02 -6.887585669755935669e-02 -7.089057564735412598e-02 -6.488190591335296631e-02 -7.511115074157714844e-02 -5.794260278344154358e-02 -4.753164574503898621e-02 -5.205269157886505127e-02 -5.183507129549980164e-02
4.590000000000000000e+02 -1.885046996176242828e-02 -2.341647073626518250e-02 -1.639661006629467010e-02 2.818693034350872040e-02 4.042005166411399841e-02 3.779385611414909363e-02 -4.979388043284416199e-02 -4.532422870397567749e-02 -3.858345001935958862e-02 -7.548297941684722900e-02 -6.915191560983657837e-02 -7.037207484245300293e-02 -6.465025246143341064e-02 -7.767514139413833618e-02 -5.850211903452873230e-02 -4.737128689885139465e-02 -5.548548698425292969e-02 -5.373889952898025513e-02
4.600000000000000000e+02 -1.859967969357967377e-02 -2.298871800303459167e-02 -1.593300327658653259e-02 2.757190167903900146e-02 3.964423760771751404e-02 3.732825815677642822e-02 -4.963118582963943481e-02 -4.496205598115921021e-02 -3.773786872625350952e-02 -7.484959065914154053e-02 -6.941258907318115234e-02 -6.994181871414184570e-02 -6.424837559461593628e-02 -8.009935170412063599e-02 -5.917987599968910217e-02 -4.713365063071250916e-02 -5.870443582534790039e-02 -5.545800179243087769e-02
4.610000000000000000e+02 -1.834763400256633759e-02 -2.259555645287036896e-02 -1.548498030751943588e-02 2.691630274057388306e-02 3.891369327902793884e-02 3.690982609987258911e-02 -4.940562695264816284e-02 -4.464749246835708618e-02 -3.701319918036460876e-02 -7.421597093343734741e-02 -6.965735554695129395e-02 -6.950633227825164795e-02 -6.373793631792068481e-02 -8.236125856637954712e-02 -5.995338410139083862e-02 -4.687112569808959961e-02 -6.161913648247718811e-02 -5.715065076947212219e-02
4.620000000000000000e+02 -1.805160753428936005e-02 -2.219437994062900543e-02 -1.499778777360916138e-02 2.625825628638267517e-02 3.819163888692855835e-02 3.625318408012390137e-02 -4.862486571073532104e-02 -4.429945349693298340e-02 -3.597060218453407288e-02 -7.357729226350784302e-02 -6.977483630180358887e-02 -6.900198012590408325e-02 -6.301539391279220581e-02 -8.453202992677688599e-02 -6.059617921710014343e-02 -4.661739990115165710e-02 -6.432593613862991333e-02 -5.885934084653854370e-02
4.630000000000000000e+02 -1.773935928940773010e-02 -2.182791754603385925e-02 -1.444447040557861328e-02 2.558304183185100555e-02 3.749104961752891541e-02 3.565588593482971191e-02 -4.770892858505249023e-02 -4.400440305471420288e-02 -3.511342406272888184e-02 -7.299802452325820923e-02 -6.973713636398315430e-02 -6.850774586200714111e-02 -6.230223178863525391e-02 -8.654679358005523682e-02 -6.110329180955886841e-02 -4.652147367596626282e-02 -6.674911081790924072e-02 -5.986575782299041748e-02
4.640000000000000000e+02 -1.716021075844764709e-02 -2.153667435050010681e-02 -1.389036420732736588e-02 2.465272881090641022e-02 3.690670058131217957e-02 3.513562306761741638e-02 -4.627869650721549988e-02 -4.387529194355010986e-02 -3.421113640069961548e-02 -7.190414518117904663e-02 -6.968202441930770874e-02 -6.803690642118453979e-02 -6.113110482692718506e-02 -8.828213810920715332e-02 -6.159401312470436096e-02 -4.580439999699592590e-02 -6.845784187316894531e-02 -6.079923734068870544e-02
4.650000000000000000e+02 -1.659444719552993774e-02 -2.129542641341686249e-02 -1.336721889674663544e-02 2.370504103600978851e-02 3.639527037739753723e-02 3.458818420767784119e-02 -4.471454769372940063e-02 -4.379092529416084290e-02 -3.325923904776573181e-02 -7.082513719797134399e-02 -6.955920159816741943e-02 -6.788991391658782959e-02 -5.982096493244171143e-02 -8.970534056425094604e-02 -6.213587522506713867e-02 -4.528442025184631348e-02 -6.973898410797119141e-02 -6.158475577831268311e-02
4.660000000000000000e+02 -1.593061536550521851e-02 -2.110199630260467529e-02 -1.287084538489580154e-02 2.267886884510517120e-02 3.593270480632781982e-02 3.407412767410278320e-02 -4.263429716229438782e-02 -4.389019683003425598e-02 -3.240830823779106140e-02 -6.934273988008499146e-02 -6.949635595083236694e-02 -6.768474727869033813e-02 -5.825002864003181458e-02 -9.088715165853500366e-02 -6.264160573482513428e-02 -4.484188184142112732e-02 -7.045315206050872803e-02 -6.213466450572013855e-02
4.670000000000000000e+02 -1.528471242636442184e-02 -2.089287899434566498e-02 -1.236585807055234909e-02 2.164364233613014221e-02 3.550284355878829956e-02 3.346528112888336182e-02 -4.044116288423538208e-02 -4.387152940034866333e-02 -3.140716999769210815e-02 -6.790710240602493286e-02 -6.912576407194137573e-02 -6.738670170307159424e-02 -5.670420080423355103e-02 -9.200231730937957764e-02 -6.340496242046356201e-02 -4.449844732880592346e-02 -7.114333659410476685e-02 -6.250516325235366821e-02
4.680000000000000000e+02 -1.467117108404636383e-02 -2.073538862168788910e-02 -1.187608856707811356e-02 2.069974690675735474e-02 3.512437269091606140e-02 3.281939774751663208e-02 -3.847822919487953186e-02 -4.369261115789413452e-02 -3.025673143565654755e-02 -6.656062602996826172e-02 -6.851028650999069214e-02 -6.702774018049240112e-02 -5.522055923938751221e-02 -9.291539341211318970e-02 -6.436014920473098755e-02 -4.414357617497444153e-02 -7.180199772119522095e-02 -6.245229020714759827e-02
4.690000000000000000e+02 -1.414191909134387970e-02 -2.059857174754142761e-02 -1.140466146171092987e-02 1.981724612414836884e-02 3.475948795676231384e-02 3.218738734722137451e-02 -3.667001426219940186e-02 -4.338610172271728516e-02 -2.921058796346187592e-02 -6.545455753803253174e-02 -6.777274608612060547e-02 -6.675852835178375244e-02 -5.399959906935691833e-02 -9.359522163867950439e-02 -6.546293199062347412e-02 -4.378278180956840515e-02 -7.243964076042175293e-02 -6.237005442380905151e-02
4.700000000000000000e+02 -1.356456615030765533e-02 -2.047358453273773193e-02 -1.098480075597763062e-02 1.900421455502510071e-02 3.433362394571304321e-02 3.157351911067962646e-02 -3.465961292386054993e-02 -4.300320520997047424e-02 -2.835550531744956970e-02 -6.406699866056442261e-02 -6.695786863565444946e-02 -6.663648039102554321e-02 -5.271894112229347229e-02 -9.411250054836273193e-02 -6.665463745594024658e-02 -4.324975609779357910e-02 -7.321862876415252686e-02 -6.250494718551635742e-02
4.710000000000000000e+02 -1.310792006552219391e-02 -2.034362591803073883e-02 -1.062416471540927887e-02 1.833265647292137146e-02 3.388611599802970886e-02 3.095949068665504456e-02 -3.289048746228218079e-02 -4.252509772777557373e-02 -2.755804732441902161e-02 -6.285795569419860840e-02 -6.609177589416503906e-02 -6.649218499660491943e-02 -5.159540846943855286e-02 -9.448559582233428955e-02 -6.740113347768783569e-02 -4.287313669919967651e-02 -7.387100160121917725e-02 -6.283840537071228027e-02
4.720000000000000000e+02 -1.274872757494449615e-02 -2.021365799009799957e-02 -1.029076147824525833e-02 1.777171902358531952e-02 3.342078998684883118e-02 3.027819655835628510e-02 -3.137271478772163391e-02 -4.202996939420700073e-02 -2.669207379221916199e-02 -6.190881878137588501e-02 -6.519819796085357666e-02 -6.607593595981597900e-02 -5.073302984237670898e-02 -9.471959620714187622e-02 -6.754471361637115479e-02 -4.257057607173919678e-02 -7.452331483364105225e-02 -6.330633908510208130e-02
4.730000000000000000e+02 -1.242697332054376602e-02 -2.007438987493515015e-02 -1.004860457032918930e-02 1.724264770746231079e-02 3.291642293334007263e-02 2.958395890891551971e-02 -3.002834692597389221e-02 -4.147213324904441833e-02 -2.591819688677787781e-02 -6.112240999937057495e-02 -6.423830986022949219e-02 -6.559802591800689697e-02 -4.994388297200202942e-02 -9.480383247137069702e-02 -6.713406741619110107e-02 -4.218507185578346252e-02 -7.518068701028823853e-02 -6.397605687379837036e-02
4.740000000000000000e+02 -1.212542504072189331e-02 -1.991617307066917419e-02 -9.854494594037532806e-03 1.669873110949993134e-02 3.237606212496757507e-02 2.879700809717178345e-02 -2.871211804449558258e-02 -4.078243672847747803e-02 -2.514328993856906891e-02 -6.048212945461273193e-02 -6.315036118030548096e-02 -6.500839442014694214e-02 -4.910253360867500305e-02 -9.464136511087417603e-02 -6.642580032348632812e-02 -4.193270206451416016e-02 -7.583677023649215698e-02 -6.466770917177200317e-02
4.750000000000000000e+02 -1.184937357902526855e-02 -1.973249204456806183e-02 -9.724599309265613556e-03 1.625412330031394958e-02 3.182945027947425842e-02 2.792550809681415558e-02 -2.764174342155456543e-02 -4.001199826598167419e-02 -2.440989390015602112e-02 -5.995568633079528809e-02 -6.205041706562042236e-02 -6.431227922439575195e-02 -4.856293648481369019e-02 -9.430693835020065308e-02 -6.547535210847854614e-02 -4.186917841434478760e-02 -7.630141079425811768e-02 -6.520190089941024780e-02
4.760000000000000000e+02 -1.157422177493572235e-02 -1.949290558695793152e-02 -9.671900421380996704e-03 1.586107537150382996e-02 3.121121786534786224e-02 2.689989469945430756e-02 -2.669865265488624573e-02 -3.908054903149604797e-02 -2.373158745467662811e-02 -5.945332720875740051e-02 -6.073019653558731079e-02 -6.333924084901809692e-02 -4.803694412112236023e-02 -9.370305389165878296e-02 -6.450366228818893433e-02 -4.168893024325370789e-02 -7.660312950611114502e-02 -6.564130634069442749e-02
4.770000000000000000e+02 -1.136821974068880081e-02 -1.923092827200889587e-02 -9.593714028596878052e-03 1.553397160023450851e-02 3.060693293809890747e-02 2.579697407782077789e-02 -2.582454122602939606e-02 -3.813748806715011597e-02 -2.281522005796432495e-02 -5.900235101580619812e-02 -5.949461832642555237e-02 -6.207573786377906799e-02 -4.773909971117973328e-02 -9.261434525251388550e-02 -6.314188241958618164e-02 -4.138154163956642151e-02 -7.639623433351516724e-02 -6.523148715496063232e-02
4.780000000000000000e+02 -1.116599887609481812e-02 -1.892685517668724060e-02 -9.447496384382247925e-03 1.514849159866571426e-02 2.992097660899162292e-02 2.470872178673744202e-02 -2.474704198539257050e-02 -3.711261972784996033e-02 -2.175497263669967651e-02 -5.842610448598861694e-02 -5.812589451670646667e-02 -6.057806313037872314e-02 -4.703490063548088074e-02 -9.116154164075851440e-02 -6.156415864825248718e-02 -4.095939174294471741e-02 -7.584591209888458252e-02 -6.411325931549072266e-02
4.790000000000000000e+02 -1.094112079590559006e-02 -1.853332668542861938e-02 -9.420264512300491333e-03 1.481812726706266403e-02 2.909155376255512238e-02 2.361388318240642548e-02 -2.385967597365379333e-02 -3.583983704447746277e-02 -2.110402844846248627e-02 -5.791697278618812561e-02 -5.649773776531219482e-02 -5.884605646133422852e-02 -4.638738185167312622e-02 -8.939226716756820679e-02 -6.026221066713333130e-02 -4.035278409719467163e-02 -7.496313750743865967e-02 -6.247274577617645264e-02
4.800000000000000000e+02 -1.063003204762935638e-02 -1.810650527477264404e-02 -9.279400110244750977e-03 1.451103482395410538e-02 2.824303880333900452e-02 2.248147688806056976e-02 -2.306504733860492706e-02 -3.456143289804458618e-02 -2.015560306608676910e-02 -5.711633339524269104e-02 -5.490061640739440918e-02 -5.678264424204826355e-02 -4.543952643871307373e-02 -8.736885339021682739e-02 -5.860485136508941650e-02 -3.944199532270431519e-02 -7.381191849708557129e-02 -6.049386039376258850e-02
4.810000000000000000e+02 -1.029992010444402695e-02 -1.763722486793994904e-02 -9.085444733500480652e-03 1.420190744102001190e-02 2.733589895069599152e-02 2.131840214133262634e-02 -2.232500910758972168e-02 -3.321823105216026306e-02 -1.910670660436153412e-02 -5.604539439082145691e-02 -5.324393510818481445e-02 -5.467026680707931519e-02 -4.438360035419464111e-02 -8.508120477199554443e-02 -5.693241581320762634e-02 -3.840799629688262939e-02 -7.249876856803894043e-02 -5.844914913177490234e-02
4.820000000000000000e+02 -9.931459091603755951e-03 -1.712953671813011169e-02 -8.851217105984687805e-03 1.381931826472282410e-02 2.636343985795974731e-02 2.027126960456371307e-02 -2.158210985362529755e-02 -3.180767223238945007e-02 -1.807567290961742401e-02 -5.480847135186195374e-02 -5.150032043457031250e-02 -5.270528420805931091e-02 -4.327109456062316895e-02 -8.255365490913391113e-02 -5.518921837210655212e-02 -3.711028769612312317e-02 -7.104897499084472656e-02 -5.631702020764350891e-02
4.830000000000000000e+02 -9.545804001390933990e-03 -1.660165004432201385e-02 -8.625376969575881958e-03 1.337083335965871811e-02 2.538179978728294373e-02 1.935159042477607727e-02 -2.087335474789142609e-02 -3.035195544362068176e-02 -1.722837798297405243e-02 -5.336772650480270386e-02 -4.956820234656333923e-02 -5.088398233056068420e-02 -4.205955564975738525e-02 -7.990025728940963745e-02 -5.330278724431991577e-02 -3.564531728625297546e-02 -6.943824142217636108e-02 -5.424090474843978882e-02
4.840000000000000000e+02 -9.147055447101593018e-03 -1.603060960769653320e-02 -8.437070064246654510e-03 1.284008473157882690e-02 2.436655014753341675e-02 1.849199831485748291e-02 -2.027962356805801392e-02 -2.881062589585781097e-02 -1.683668605983257294e-02 -5.176196619868278503e-02 -4.754904657602310181e-02 -4.947933182120323181e-02 -4.098178818821907043e-02 -7.704164832830429077e-02 -5.156083777546882629e-02 -3.414783999323844910e-02 -6.771181523799896240e-02 -5.294690281152725220e-02
4.850000000000000000e+02 -8.741973899304866791e-03 -1.543374918401241302e-02 -8.144987747073173523e-03 1.226676162332296371e-02 2.332215383648872375e-02 1.799650862812995911e-02 -1.973300799727439880e-02 -2.723990008234977722e-02 -1.577150449156761169e-02 -5.005736276507377625e-02 -4.548284783959388733e-02 -4.763498529791831970e-02 -3.990146890282630920e-02 -7.403083890676498413e-02 -4.949028789997100830e-02 -3.256617859005928040e-02 -6.584369391202926636e-02 -5.114351212978363037e-02
4.860000000000000000e+02 -8.332396857440471649e-03 -1.481475029140710831e-02 -7.794487755745649338e-03 1.165291294455528259e-02 2.225368469953536987e-02 1.743812300264835358e-02 -1.921337470412254333e-02 -2.564910985529422760e-02 -1.456011179834604263e-02 -4.828481003642082214e-02 -4.337056353688240051e-02 -4.554139450192451477e-02 -3.884753957390785217e-02 -7.088926434516906738e-02 -4.728474467992782593e-02 -3.090093098580837250e-02 -6.388756632804870605e-02 -4.921298101544380188e-02
4.870000000000000000e+02 -7.931242696940898895e-03 -1.417477801442146301e-02 -7.613455876708030701e-03 1.100833248347043991e-02 2.117103338241577148e-02 1.692257262766361237e-02 -1.873469538986682892e-02 -2.403712645173072815e-02 -1.371115539222955704e-02 -4.648152738809585571e-02 -4.122583568096160889e-02 -4.430181905627250671e-02 -3.788500651717185974e-02 -6.764240562915802002e-02 -4.507553949952125549e-02 -2.920548617839813232e-02 -6.191410869359970093e-02 -4.677788913249969482e-02
4.880000000000000000e+02 -7.551432587206363678e-03 -1.353863347321748734e-02 -7.347385399043560028e-03 1.034281868487596512e-02 2.009084448218345642e-02 1.642011851072311401e-02 -1.831094175577163696e-02 -2.247722260653972626e-02 -1.287367753684520721e-02 -4.468474909663200378e-02 -3.910395503044128418e-02 -4.287510737776756287e-02 -3.707886859774589539e-02 -6.437530368566513062e-02 -4.275781288743019104e-02 -2.753323316574096680e-02 -5.987878143787384033e-02 -4.448859021067619324e-02
4.890000000000000000e+02 -7.175402715802192688e-03 -1.290747243911027908e-02 -7.032213732600212097e-03 9.633525274693965912e-03 1.901978999376296997e-02 1.591290533542633057e-02 -1.787778921425342560e-02 -2.097145654261112213e-02 -1.202390156686306000e-02 -4.282258450984954834e-02 -3.701206296682357788e-02 -4.132433980703353882e-02 -3.632803633809089661e-02 -6.111432239413261414e-02 -4.036150872707366943e-02 -2.600733190774917603e-02 -5.777888372540473938e-02 -4.225196316838264465e-02
4.900000000000000000e+02 -6.782073061913251877e-03 -1.228245534002780914e-02 -6.670539267361164093e-03 8.883219212293624878e-03 1.796454563736915588e-02 1.526019163429737091e-02 -1.733990199863910675e-02 -1.952188648283481598e-02 -1.106000039726495743e-02 -4.090899601578712463e-02 -3.495730832219123840e-02 -3.951762244105339050e-02 -3.560290485620498657e-02 -5.788582563400268555e-02 -3.771756961941719055e-02 -2.478306926786899567e-02 -5.561172217130661011e-02 -3.963032364845275879e-02
4.910000000000000000e+02 -6.360865663737058640e-03 -1.166338846087455750e-02 -6.234609521925449371e-03 8.121886290609836578e-03 1.692898571491241455e-02 1.443149615079164505e-02 -1.672008261084556580e-02 -1.812667027115821838e-02 -9.499089792370796204e-03 -3.884886950254440308e-02 -3.294950351119041443e-02 -3.697531297802925110e-02 -3.468813002109527588e-02 -5.470499768853187561e-02 -3.466395661234855652e-02 -2.364677749574184418e-02 -5.338501557707786560e-02 -3.659046068787574768e-02
4.920000000000000000e+02 -5.960475653409957886e-03 -1.105007808655500412e-02 -5.829908885061740875e-03 7.131833117455244064e-03 1.591699011623859406e-02 1.358849927783012390e-02 -1.627730950713157654e-02 -1.678396761417388916e-02 -8.041467517614364624e-03 -3.634049743413925171e-02 -3.099845722317695618e-02 -3.446383774280548096e-02 -3.381875902414321899e-02 -5.158703401684761047e-02 -3.168647736310958862e-02 -2.205094508826732635e-02 -5.110648274421691895e-02 -3.357600420713424683e-02
4.930000000000000000e+02 -5.536718759685754776e-03 -1.044839527457952499e-02 -5.455395206809043884e-03 6.265114527195692062e-03 1.493508182466030121e-02 1.272869482636451721e-02 -1.567380502820014954e-02 -1.550590805709362030e-02 -6.746759638190269470e-03 -3.360136598348617554e-02 -2.911492437124252319e-02 -3.196580708026885986e-02 -3.246583789587020874e-02 -4.856627807021141052e-02 -2.870482206344604492e-02 -2.031522057950496674e-02 -4.880666360259056091e-02 -3.052415139973163605e-02
4.940000000000000000e+02 -5.097639281302690506e-03 -9.864210151135921478e-03 -5.094726569950580597e-03 5.597924813628196716e-03 1.398978289216756821e-02 1.186075247824192047e-02 -1.483523566275835037e-02 -1.430462300777435303e-02 -5.533692892640829086e-03 -3.052543289959430695e-02 -2.730965055525302887e-02 -2.950850874185562134e-02 -3.045918792486190796e-02 -4.567708447575569153e-02 -2.584758400917053223e-02 -1.840144395828247070e-02 -4.651610553264617920e-02 -2.751367352902889252e-02
4.950000000000000000e+02 -4.644064698368310928e-03 -9.275826625525951385e-03 -4.778945818543434143e-03 5.083191208541393280e-03 1.307082455605268478e-02 1.072000246495008469e-02 -1.372916251420974731e-02 -1.316108554601669312e-02 -4.904963076114654541e-03 -2.748434431850910187e-02 -2.552108094096183777e-02 -2.705180458724498749e-02 -2.813912183046340942e-02 -4.284610971808433533e-02 -2.353587932884693146e-02 -1.648961938917636871e-02 -4.413342475891113281e-02 -2.473087981343269348e-02
4.960000000000000000e+02 -4.222024232149124146e-03 -8.720803074538707733e-03 -4.490501713007688522e-03 4.469378851354122162e-03 1.220950670540332794e-02 9.467083960771560669e-03 -1.290082931518554688e-02 -1.214930322021245956e-02 -4.338239785283803940e-03 -2.520402334630489349e-02 -2.370198443531990051e-02 -2.450315468013286591e-02 -2.605777606368064880e-02 -4.005445539951324463e-02 -2.116462029516696930e-02 -1.456439122557640076e-02 -4.161262512207031250e-02 -2.180684730410575867e-02
4.970000000000000000e+02 -3.769279224798083305e-03 -8.182898163795471191e-03 -4.205009434372186661e-03 3.890483872964978218e-03 1.139399502426385880e-02 8.218961767852306366e-03 -1.201096549630165100e-02 -1.121989358216524124e-02 -3.734920173883438110e-03 -2.302705869078636169e-02 -2.192485332489013672e-02 -2.192690037190914154e-02 -2.372601628303527832e-02 -3.733613714575767517e-02 -1.895384676754474640e-02 -1.264546252787113190e-02 -3.912448137998580933e-02 -1.891021430492401123e-02
4.980000000000000000e+02 -3.306652419269084930e-03 -7.649099454283714294e-03 -3.906040918081998825e-03 3.377547720447182655e-03 1.061221584677696228e-02 7.035431917756795883e-03 -1.104541681706905365e-02 -1.039923634380102158e-02 -3.206380642950534821e-03 -2.115374431014060974e-02 -2.021872065961360931e-02 -1.955107040703296661e-02 -2.154378592967987061e-02 -3.466761484742164612e-02 -1.698357798159122467e-02 -1.059977617114782333e-02 -3.677377849817276001e-02 -1.632572151720523834e-02
4.990000000000000000e+02 -2.867685863748192787e-03 -7.134359329938888550e-03 -3.595211543142795563e-03 2.886539790779352188e-03 9.857980534434318542e-03 5.916163790971040726e-03 -1.008357293903827667e-02 -9.676692076027393341e-03 -2.833405043929815292e-03 -1.945699565112590790e-02 -1.864648610353469849e-02 -1.741477474570274353e-02 -1.935964822769165039e-02 -3.214916586875915527e-02 -1.545384153723716736e-02 -8.835377171635627747e-03 -3.456197306513786316e-02 -1.399215217679738998e-02
5.000000000000000000e+02 -2.455110196024179459e-03 -6.610843352973461151e-03 -3.296411130577325821e-03 2.389334142208099365e-03 9.067377075552940369e-03 4.871348384767770767e-03 -9.158030152320861816e-03 -8.887868374586105347e-03 -2.519231988117098808e-03 -1.772949472069740295e-02 -1.712962426245212555e-02 -1.544453948736190796e-02 -1.715671271085739136e-02 -2.963213995099067688e-02 -1.415732223540544510e-02 -7.556046824902296066e-03 -3.219599649310112000e-02 -1.197364833205938339e-02
5.010000000000000000e+02 -2.083253581076860428e-03 -6.017518695443868637e-03 -3.001465229317545891e-03 1.883988967165350914e-03 8.161476813256740570e-03 3.916650544852018356e-03 -8.251640014350414276e-03 -8.049624972045421600e-03 -2.236937405541539192e-03 -1.611485891044139862e-02 -1.564953662455081940e-02 -1.364499889314174652e-02 -1.504710037261247635e-02 -2.709171548485755920e-02 -1.300157792866230011e-02 -6.658575497567653656e-03 -2.966300211846828461e-02 -1.023332867771387100e-02
5.020000000000000000e+02 -1.765699242241680622e-03 -5.428047850728034973e-03 -2.697704127058386803e-03 1.462897402234375477e-03 7.272365968674421310e-03 3.020264208316802979e-03 -7.182769477367401123e-03 -7.224773988127708435e-03 -2.057055011391639709e-03 -1.448921766132116318e-02 -1.419430226087570190e-02 -1.217943057417869568e-02 -1.320403721183538437e-02 -2.457042410969734192e-02 -1.203587558120489120e-02 -6.000410299748182297e-03 -2.706762775778770447e-02 -9.203405119478702545e-03
5.030000000000000000e+02 -1.526357838883996010e-03 -4.843293689191341400e-03 -2.368088811635971069e-03 1.134869060479104519e-03 6.400216836482286453e-03 2.223212737590074539e-03 -6.234059575945138931e-03 -6.406915839761495590e-03 -1.778301899321377277e-03 -1.308341510593891144e-02 -1.273927092552185059e-02 -1.054816041141748428e-02 -1.160631701350212097e-02 -2.205547131597995758e-02 -1.074318122118711472e-02 -5.259883590042591095e-03 -2.439457736909389496e-02 -7.954545319080352783e-03
5.040000000000000000e+02 -1.281873555853962898e-03 -4.239709582179784775e-03 -2.051686635240912437e-03 8.509332546964287758e-04 5.562508478760719299e-03 1.602729083970189095e-03 -5.345664452761411667e-03 -5.535162054002285004e-03 -1.445320202037692070e-03 -1.158788334578275681e-02 -1.108887884765863419e-02 -8.959948085248470306e-03 -9.884954430162906647e-03 -1.926688291132450104e-02 -9.432394057512283325e-03 -4.435257054865360260e-03 -2.138390578329563141e-02 -6.767159793525934219e-03
5.050000000000000000e+02 -1.053552259691059589e-03 -3.640786977484822273e-03 -1.752279000356793404e-03 6.021276931278407574e-04 4.732017405331134796e-03 1.165080699138343334e-03 -4.513732157647609711e-03 -4.684897605329751968e-03 -1.067084260284900665e-03 -1.002394966781139374e-02 -9.447102434933185577e-03 -7.405496668070554733e-03 -8.243015035986900330e-03 -1.649386622011661530e-02 -8.038766682147979736e-03 -3.594969864934682846e-03 -1.834595948457717896e-02 -5.553993396461009979e-03
5.060000000000000000e+02 -8.769478881731629372e-04 -3.041831776499748230e-03 -1.468486851081252098e-03 4.032191063743084669e-04 3.909075167030096054e-03 8.266902295872569084e-04 -3.821589285507798195e-03 -3.861092496663331985e-03 -8.038471569307148457e-04 -8.441118523478507996e-03 -7.829098030924797058e-03 -6.097677163779735565e-03 -6.955574266612529755e-03 -1.373183913528919220e-02 -6.853720638900995255e-03 -2.960518235340714455e-03 -1.530314330011606216e-02 -4.584899172186851501e-03
5.070000000000000000e+02 -7.144338451325893402e-04 -2.440236741676926613e-03 -1.211868482641875744e-03 2.329230774194002151e-04 3.099455498158931732e-03 5.789406714029610157e-04 -3.148409770801663399e-03 -3.060324350371956825e-03 -6.926315836608409882e-04 -6.824751850217580795e-03 -6.232570856809616089e-03 -5.116382148116827011e-03 -5.733429919928312302e-03 -1.097785867750644684e-02 -5.891048349440097809e-03 -2.384183462709188461e-03 -1.225258409976959229e-02 -3.883162047713994980e-03
5.080000000000000000e+02 -5.371794104576110840e-04 -1.833394169807434082e-03 -9.124656789936125278e-04 1.439744664821773767e-04 2.308930503204464912e-03 3.945781500078737736e-04 -2.433104673400521278e-03 -2.279171487316489220e-03 -5.083402502350509167e-04 -5.093992687761783600e-03 -4.655227996408939362e-03 -3.759113373234868050e-03 -4.272185731679201126e-03 -8.228984661400318146e-03 -4.442117642611265182e-03 -1.860835473053157330e-03 -9.191411547362804413e-03 -2.878179075196385384e-03
5.090000000000000000e+02 -3.586027887649834156e-04 -1.223206520080566406e-03 -6.019290303811430931e-04 7.087286940077319741e-05 1.532284542918205261e-03 2.477548550814390182e-04 -1.705685164779424667e-03 -1.512456568889319897e-03 -3.683354298118501902e-04 -3.266928251832723618e-03 -3.093714360147714615e-03 -2.421732060611248016e-03 -2.783239353448152542e-03 -5.484119523316621780e-03 -2.971993992105126381e-03 -1.367753953672945499e-03 -6.126057822257280350e-03 -1.919568283483386040e-03
5.100000000000000000e+02 -1.575519709149375558e-04 -6.115755531936883926e-04 -2.991576911881566048e-04 5.451770630315877497e-05 7.643011631444096565e-04 1.039958733599632978e-04 -1.041780342347919941e-03 -7.550027803517878056e-04 -1.985234266612678766e-04 -1.492912997491657734e-03 -1.544675440527498722e-03 -1.178986276499927044e-03 -1.339832553640007973e-03 -2.742163836956024170e-03 -1.484854496084153652e-03 -7.735834806226193905e-04 -3.062956267967820168e-03 -9.637533803470432758e-04


==> dat/circulant_singular_vectors.dat <==
0.000000000000000000e+00	5.773502691896303940e-02	8.550175927127257047e-04	-2.083608623220351008e-03	-9.241987694603548409e-03
1.000000000000000000e+00	5.773502691896259531e-02	-8.550175927126701936e-04	3.045657752369895777e-03	7.826790791662319169e-03
2.000000000000000000e+00	5.773502691896258143e-02	-2.564677739163578885e-03	8.162904308239793405e-03	2.455350096322342357e-02
3.000000000000000000e+00	5.773502691896259531e-02	-4.273212933194631136e-03	1.324793561008150156e-02	4.020710532192196818e-02
4.000000000000000000e+00	5.773502691896258143e-02	-5.979873754802086418e-03	1.828068336247579140e-02	5.410346624295507556e-02
5.000000000000000000e+00	5.773502691896258143e-02	-7.683911606144131282e-03	2.324128560928950815e-02	6.563524607193657601e-02
6.000000000000000000e+00	5.773502691896258837e-02	-9.384579039899997033e-03	2.811016511973574161e-02	7.429845069472024166e-02
7.000000000000000000e+00	5.773502691896260225e-02	-1.108113008712574218e-02	3.286810665076748267e-02	7.971445649862213267e-02
8.000000000000000000e+00	5.773502691896259531e-02	-1.277282058446051541e-02	3.749633278085814231e-02	8.164655804113366000e-02
9.000000000000000000e+00	5.773502691896258143e-02	-1.445890850054127284e-02	4.197657801590780335e-02	8.001031321359382276e-02
1.000000000000000000e+01	5.773502691896261613e-02	-1.613865426148228602e-02	4.629116087480296404e-02	7.487723376654048524e-02
1.100000000000000000e+01	5.773502691896258837e-02	-1.781132107527670996e-02	5.042305367014512235e-02	6.647165990305813066e-02
1.200000000000000000e+01	5.773502691896257449e-02	-1.947617525497780458e-02	5.435594970875300830e-02	5.516095553539918095e-02
1.300000000000000000e+01	5.773502691896261613e-02	-2.113248654051852818e-02	5.807432764673198938e-02	4.143945271921128937e-02
1.400000000000000000e+01	5.773502691896259531e-02	-2.277952841902734782e-02	6.156351274512569111e-02	2.590684697063892414e-02
1.500000000000000000e+01	5.773502691896258837e-02	-2.441657844350109477e-02	6.480973478440801849e-02	9.241987694604159032e-03
1.600000000000000000e+01	5.773502691896261613e-02	-2.604291854969411832e-02	6.780018240924781669e-02	-7.826790791662097124e-03
1.700000000000000000e+01	5.773502691896260225e-02	-2.765783537108469636e-02	7.052305368907517413e-02	-2.455350096322272968e-02
1.800000000000000000e+01	5.773502691896260919e-02	-2.926062055178153473e-02	7.296760269491019135e-02	-4.020710532192156572e-02
1.900000000000000000e+01	5.773502691896260225e-02	-3.085057105723178553e-02	7.512418190863519307e-02	-5.410346624295522822e-02
2.000000000000000000e+01	5.773502691896260919e-02	-3.242698948259544606e-02	7.698428029734087630e-02	-6.563524607193640947e-02
2.100000000000000000e+01	5.773502691896260919e-02	-3.398918435864999726e-02	7.854055690248513966e-02	-7.429845069472014452e-02
2.200000000000000000e+01	5.773502691896262307e-02	-3.553647045509183977e-02	7.978686981130266032e-02	-7.971445649862238247e-02
2.300000000000000000e+01	5.773502691896263000e-02	-3.706816908110069364e-02	8.071830039612840069e-02	-8.164655804113336857e-02
2.400000000000000000e+01	5.773502691896260225e-02	-3.858360838303612900e-02	8.133117272597426006e-02	-8.001031321359380888e-02
2.500000000000000000e+01	5.773502691896259531e-02	-4.008212363913464527e-02	8.162306807374924977e-02	-7.487723376654067953e-02
2.600000000000000000e+01	5.773502691896259531e-02	-4.156305755107842642e-02	8.159283446186983701e-02	-6.647165990305835270e-02
2.700000000000000000e+01	5.773502691896262307e-02	-4.302576053230844355e-02	8.124059120858968808e-02	-5.516095553539965973e-02
2.800000000000000000e+01	5.773502691896263694e-02	-4.446959099295427070e-02	8.056772845710498399e-02	-4.143945271921183754e-02
2.900000000000000000e+01	5.773502691896260225e-02	-4.589391562125684498e-02	7.957690168929386354e-02	-2.590684697063883046e-02
3.000000000000000000e+01	5.773502691896259531e-02	-4.729810966135992306e-02	7.827202124574338116e-02	-9.241987694604257911e-03
3.100000000000000000e+01	5.773502691896262307e-02	-4.868155718734832466e-02	7.665823689342102232e-02	7.826790791661417113e-03
3.200000000000000000e+01	5.773502691896262307e-02	-5.004365137341385689e-02	7.474191750189744521e-02	2.455350096322287193e-02
3.300000000000000000e+01	5.773502691896262307e-02	-5.138379476002885582e-02	7.253062590832788648e-02	4.020710532192144776e-02
3.400000000000000000e+01	5.773502691896264388e-02	-5.270139951601186812e-02	7.003308907038925668e-02	5.410346624295530454e-02
3.500000000000000000e+01	5.773502691896259531e-02	-5.399588769636951696e-02	6.725916362496474343e-02	6.563524607193643723e-02
3.600000000000000000e+01	5.773502691896260919e-02	-5.526669149580284296e-02	6.421979698850149854e-02	7.429845069472024166e-02
3.700000000000000000e+01	5.773502691896261613e-02	-5.651325349776485651e-02	6.092698415255896199e-02	7.971445649862241023e-02
3.800000000000000000e+01	5.773502691896261613e-02	-5.773502691896224837e-02	5.739372034505775544e-02	8.164655804113331306e-02
3.900000000000000000e+01	5.773502691896260919e-02	-5.893147584919253279e-02	5.363394974405123750e-02	8.001031321359383663e-02
4.000000000000000000e+01	5.773502691896260919e-02	-6.010207548641183922e-02	4.966251044642590318e-02	7.487723376654084606e-02
4.100000000000000000e+01	5.773502691896259531e-02	-6.124631236693062197e-02	4.549507590871125495e-02	6.647165990305869965e-02
4.200000000000000000e+01	5.773502691896262307e-02	-6.236368459063575814e-02	4.114809309110810387e-02	5.516095553539946544e-02
4.300000000000000000e+01	5.773502691896260919e-02	-6.345370204114038348e-02	3.663871754884980708e-02	4.143945271921187223e-02
4.400000000000000000e+01	5.773502691896264388e-02	-6.451588660076529314e-02	3.198474572706425101e-02	2.590684697063870209e-02
4.500000000000000000e+01	5.773502691896260919e-02	-6.554977236025714971e-02	2.720454472633418094e-02	9.241987694604126072e-03
4.600000000000000000e+01	5.773502691896262307e-02	-6.655490582315153059e-02	2.231697981614362211e-02	-7.826790791661607932e-03
4.700000000000000000e+01	5.773502691896263000e-02	-6.753084610469167748e-02	1.734133998227694456e-02	-2.455350096322281642e-02
4.800000000000000000e+01	5.773502691896260919e-02	-6.847716512521498378e-02	1.229726180200486733e-02	-4.020710532192132980e-02
4.900000000000000000e+01	5.773502691896265082e-02	-6.939344779792294693e-02	7.204651947484804440e-03	-5.410346624295498535e-02
5.000000000000000000e+01	5.773502691896263694e-02	-7.027929221095179091e-02	2.083608623220390040e-03	-6.563524607193653437e-02
5.100000000000000000e+01	5.773502691896261613e-02	-7.113430980366457212e-02	-3.045657752369618221e-03	-7.429845069472022778e-02
5.200000000000000000e+01	5.773502691896260919e-02	-7.195812553708655357e-02	-8.162904308239824630e-03	-7.971445649862235472e-02
5.300000000000000000e+01	5.773502691896260919e-02	-7.275037805840969818e-02	-1.324793561008148594e-02	-8.164655804113352122e-02
5.400000000000000000e+01	5.773502691896262307e-02	-7.351071985949395038e-02	-1.828068336247638814e-02	-8.001031321359371173e-02
5.500000000000000000e+01	5.773502691896264388e-02	-7.423881742929581973e-02	-2.324128560928919590e-02	-7.487723376654085994e-02
5.600000000000000000e+01	5.773502691896260919e-02	-7.493435140015732021e-02	-2.811016511973571039e-02	-6.647165990305822780e-02
5.700000000000000000e+01	5.773502691896260919e-02	-7.559701668789126083e-02	-3.286810665076741328e-02	-5.516095553539933360e-02
5.800000000000000000e+01	5.773502691896260919e-02	-7.622652262560114522e-02	-3.749633278085810068e-02	-4.143945271921171958e-02
5.900000000000000000e+01	5.773502691896261613e-02	-7.682259309117729640e-02	-4.197657801590786580e-02	-2.590684697063875414e-02
6.000000000000000000e+01	5.773502691896265082e-02	-7.738496662841319595e-02	-4.629116087480296404e-02	-9.241987694604363729e-03
6.100000000000000000e+01	5.773502691896261613e-02	-7.791339656168881633e-02	-5.042305367014502521e-02	7.826790791661855998e-03
6.200000000000000000e+01	5.773502691896262307e-02	-7.840765110417070860e-02	-5.435594970875297360e-02	2.455350096322272621e-02
6.300000000000000000e+01	5.773502691896263000e-02	-7.886751345948113390e-02	-5.807432764673185754e-02	4.020710532192154490e-02
6.400000000000000000e+01	5.773502691896263694e-02	-7.929278191679256516e-02	-6.156351274512556621e-02	5.410346624295517964e-02
6.500000000000000000e+01	5.773502691896266470e-02	-7.968326993930435753e-02	-6.480973478440796298e-02	6.563524607193610416e-02
6.600000000000000000e+01	5.773502691896263000e-02	-8.003880624606408978e-02	-6.780018240924774731e-02	7.429845069472006125e-02
6.700000000000000000e+01	5.773502691896260919e-02	-8.035923488709692530e-02	-7.052305368907513250e-02	7.971445649862235472e-02
6.800000000000000000e+01	5.773502691896263000e-02	-8.064441531181083811e-02	-7.296760269491017747e-02	8.164655804113335469e-02
6.900000000000000000e+01	5.773502691896265082e-02	-8.089422243064614548e-02	-7.512418190863512368e-02	8.001031321359368398e-02
7.000000000000000000e+01	5.773502691896263000e-02	-8.110854666994422868e-02	-7.698428029734082079e-02	7.487723376654045748e-02
7.100000000000000000e+01	5.773502691896265776e-02	-8.128729402001041993e-02	-7.854055690248509802e-02	6.647165990305796412e-02
7.200000000000000000e+01	5.773502691896263000e-02	-8.143038607634922599e-02	-7.978686981130252154e-02	5.516095553539919483e-02
7.300000000000000000e+01	5.773502691896258143e-02	-8.153776007405548476e-02	-8.071830039612838681e-02	4.143945271921188611e-02
7.400000000000000000e+01	5.773502691896262307e-02	-8.160936891534516235e-02	-8.133117272597430170e-02	2.590684697063870209e-02
7.500000000000000000e+01	5.773502691896264388e-02	-8.164518119021366149e-02	-8.162306807374927753e-02	9.241987694604492098e-03
7.600000000000000000e+01	5.773502691896261613e-02	-8.164518119021368925e-02	-8.159283446186983701e-02	-7.826790791661651300e-03
7.700000000000000000e+01	5.773502691896262307e-02	-8.160936891534517623e-02	-8.124059120858972971e-02	-2.455350096322267417e-02
7.800000000000000000e+01	5.773502691896264388e-02	-8.153776007405556803e-02	-8.056772845710492847e-02	-4.020710532192140613e-02
7.900000000000000000e+01	5.773502691896265082e-02	-8.143038607634932313e-02	-7.957690168929380803e-02	-5.410346624295490903e-02
8.000000000000000000e+01	5.773502691896265082e-02	-8.128729402001054483e-02	-7.827202124574339503e-02	-6.563524607193611804e-02
8.100000000000000000e+01	5.773502691896267858e-02	-8.110854666994442297e-02	-7.665823689342103620e-02	-7.429845069472001962e-02
8.200000000000000000e+01	5.773502691896262307e-02	-8.089422243064628426e-02	-7.474191750189743133e-02	-7.971445649862202165e-02
8.300000000000000000e+01	5.773502691896260225e-02	-8.064441531181100464e-02	-7.253062590832792811e-02	-8.164655804113296611e-02
8.400000000000000000e+01	5.773502691896262307e-02	-8.035923488709717510e-02	-7.003308907038925668e-02	-8.001031321359333703e-02
8.500000000000000000e+01	5.773502691896260919e-02	-8.003880624606428407e-02	-6.725916362496472956e-02	-7.487723376654048524e-02
8.600000000000000000e+01	5.773502691896262307e-02	-7.968326993930462121e-02	-6.421979698850145690e-02	-6.647165990305810290e-02
8.700000000000000000e+01	5.773502691896260225e-02	-7.929278191679287047e-02	-6.092698415255896199e-02	-5.516095553539931973e-02
8.800000000000000000e+01	5.773502691896263000e-02	-7.886751345948148084e-02	-5.739372034505774850e-02	-4.143945271921180284e-02
8.900000000000000000e+01	5.773502691896260225e-02	-7.840765110417100003e-02	-5.363394974405125831e-02	-2.590684697063857719e-02
9.000000000000000000e+01	5.773502691896263694e-02	-7.791339656168919103e-02	-4.966251044642595869e-02	-9.241987694604212808e-03
9.100000000000000000e+01	5.773502691896263000e-02	-7.738496662841359841e-02	-4.549507590871128965e-02	7.826790791661616606e-03
9.200000000000000000e+01	5.773502691896263000e-02	-7.682259309117765722e-02	-4.114809309110815244e-02	2.455350096322294826e-02
9.300000000000000000e+01	5.773502691896262307e-02	-7.622652262560153380e-02	-3.663871754884993892e-02	4.020710532192155878e-02
9.400000000000000000e+01	5.773502691896261613e-02	-7.559701668789170492e-02	-3.198474572706429958e-02	5.410346624295487433e-02
9.500000000000000000e+01	5.773502691896261613e-02	-7.493435140015776430e-02	-2.720454472633428503e-02	6.563524607193617355e-02
9.600000000000000000e+01	5.773502691896260919e-02	-7.423881742929629157e-02	-2.231697981614367415e-02	7.429845069471945063e-02
9.700000000000000000e+01	5.773502691896263000e-02	-7.351071985949444998e-02	-1.734133998227695150e-02	7.971445649862185512e-02
9.800000000000000000e+01	5.773502691896260225e-02	-7.275037805841019778e-02	-1.229726180200490550e-02	8.164655804113292448e-02
9.900000000000000000e+01	5.773502691896262307e-02	-7.195812553708710868e-02	-7.204651947484804440e-03	8.001031321359301784e-02
1.000000000000000000e+02	5.773502691896261613e-02	-7.113430980366515499e-02	-2.083608623220373560e-03	7.487723376654024932e-02
1.010000000000000000e+02	5.773502691896262307e-02	-7.027929221095235990e-02	3.045657752369657686e-03	6.647165990305785310e-02
1.020000000000000000e+02	5.773502691896261613e-02	-6.939344779792350204e-02	8.162904308239732690e-03	5.516095553539904911e-02
1.030000000000000000e+02	5.773502691896261613e-02	-6.847716512521559440e-02	1.324793561008146339e-02	4.143945271921142814e-02
1.040000000000000000e+02	5.773502691896261613e-02	-6.753084610469228810e-02	1.828068336247629100e-02	2.590684697063813657e-02
1.050000000000000000e+02	5.773502691896258837e-02	-6.655490582315215509e-02	2.324128560928919937e-02	9.241987694603997702e-03
1.060000000000000000e+02	5.773502691896258837e-02	-6.554977236025771870e-02	2.811016511973560283e-02	-7.826790791661810895e-03
1.070000000000000000e+02	5.773502691896260225e-02	-6.451588660076594539e-02	3.286810665076737165e-02	-2.455350096322249029e-02
1.080000000000000000e+02	5.773502691896261613e-02	-6.345370204114102186e-02	3.749633278085811455e-02	-4.020710532192126041e-02
1.090000000000000000e+02	5.773502691896260919e-02	-6.236368459063639652e-02	4.197657801590780335e-02	-5.410346624295483270e-02
1.100000000000000000e+02	5.773502691896263000e-02	-6.124631236693127423e-02	4.629116087480292935e-02	-6.563524607193568783e-02
1.110000000000000000e+02	5.773502691896262307e-02	-6.010207548641249842e-02	5.042305367014505296e-02	-7.429845069471953389e-02
1.120000000000000000e+02	5.773502691896259531e-02	-5.893147584919317117e-02	5.435594970875294585e-02	-7.971445649862146654e-02
1.130000000000000000e+02	5.773502691896262307e-02	-5.773502691896292838e-02	5.807432764673187142e-02	-8.164655804113273019e-02
1.140000000000000000e+02	5.773502691896263000e-02	-5.651325349776547408e-02	6.156351274512562866e-02	-8.001031321359297621e-02
1.150000000000000000e+02	5.773502691896258143e-02	-5.526669149580350215e-02	6.480973478440806013e-02	-7.487723376653980523e-02
1.160000000000000000e+02	5.773502691896263694e-02	-5.399588769637024555e-02	6.780018240924777506e-02	-6.647165990305814454e-02
1.170000000000000000e+02	5.773502691896263694e-02	-5.270139951601247874e-02	7.052305368907513250e-02	-5.516095553539902829e-02
1.180000000000000000e+02	5.773502691896260919e-02	-5.138379476002957053e-02	7.296760269491021911e-02	-4.143945271921129631e-02
1.190000000000000000e+02	5.773502691896263694e-02	-5.004365137341448833e-02	7.512418190863520695e-02	-2.590684697063820943e-02
1.200000000000000000e+02	5.773502691896263000e-02	-4.868155718734894916e-02	7.698428029734094569e-02	-9.241987694603995968e-03
1.210000000000000000e+02	5.773502691896258837e-02	-4.729810966136049899e-02	7.854055690248505639e-02	7.826790791661868141e-03
1.220000000000000000e+02	5.773502691896263694e-02	-4.589391562125749724e-02	7.978686981130257705e-02	2.455350096322296907e-02
1.230000000000000000e+02	5.773502691896263694e-02	-4.446959099295492296e-02	8.071830039612849783e-02	4.020710532192143388e-02
1.240000000000000000e+02	5.773502691896258837e-02	-4.302576053230898478e-02	8.133117272597432945e-02	5.410346624295499229e-02
1.250000000000000000e+02	5.773502691896258837e-02	-4.156305755107902317e-02	8.162306807374930528e-02	6.563524607193606253e-02
1.260000000000000000e+02	5.773502691896258837e-02	-4.008212363913521425e-02	8.159283446186989253e-02	7.429845069471964492e-02
1.270000000000000000e+02	5.773502691896257449e-02	-3.858360838303671186e-02	8.124059120858971583e-02	7.971445649862160532e-02
1.280000000000000000e+02	5.773502691896263000e-02	-3.706816908110121406e-02	8.056772845710499786e-02	8.164655804113235549e-02
1.290000000000000000e+02	5.773502691896262307e-02	-3.553647045509236019e-02	7.957690168929404395e-02	8.001031321359268478e-02
1.300000000000000000e+02	5.773502691896260919e-02	-3.398918435865052462e-02	7.827202124574346442e-02	7.487723376653962482e-02
1.310000000000000000e+02	5.773502691896257449e-02	-3.242698948259593872e-02	7.665823689342111946e-02	6.647165990305775596e-02
1.320000000000000000e+02	5.773502691896260225e-02	-3.085057105723227819e-02	7.474191750189754235e-02	5.516095553539872298e-02
1.330000000000000000e+02	5.773502691896258143e-02	-2.926062055178199617e-02	7.253062590832794199e-02	4.143945271921140039e-02
1.340000000000000000e+02	5.773502691896258143e-02	-2.765783537108518902e-02	7.003308907038933995e-02	2.590684697063806718e-02
1.350000000000000000e+02	5.773502691896258143e-02	-2.604291854969454506e-02	6.725916362496472956e-02	9.241987694604065356e-03
1.360000000000000000e+02	5.773502691896259531e-02	-2.441657844350149029e-02	6.421979698850147078e-02	-7.826790791661963551e-03
1.370000000000000000e+02	5.773502691896260919e-02	-2.277952841902775374e-02	6.092698415255913547e-02	-2.455350096322289968e-02
1.380000000000000000e+02	5.773502691896260225e-02	-2.113248654051892716e-02	5.739372034505786646e-02	-4.020710532192179471e-02
1.390000000000000000e+02	5.773502691896253286e-02	-1.947617525497812030e-02	5.363394974405127219e-02	-5.410346624295477025e-02
1.400000000000000000e+02	5.773502691896258143e-02	-1.781132107527702221e-02	4.966251044642595869e-02	-6.563524607193632621e-02
1.410000000000000000e+02	5.773502691896260225e-02	-1.613865426148260521e-02	4.549507590871142843e-02	-7.429845069471968655e-02
1.420000000000000000e+02	5.773502691896257449e-02	-1.445890850054156254e-02	4.114809309110809693e-02	-7.971445649862173022e-02
1.430000000000000000e+02	5.773502691896262307e-02	-1.277282058446081378e-02	3.663871754884995974e-02	-8.164655804113271631e-02
1.440000000000000000e+02	5.773502691896255368e-02	-1.108113008712597984e-02	3.198474572706426489e-02	-8.001031321359261539e-02
1.450000000000000000e+02	5.773502691896258837e-02	-9.384579039900297140e-03	2.720454472633430931e-02	-7.487723376654006890e-02
1.460000000000000000e+02	5.773502691896257449e-02	-7.683911606144316030e-03	2.231697981614354925e-02	-6.647165990305733962e-02
1.470000000000000000e+02	5.773502691896260919e-02	-5.979873754802320605e-03	1.734133998227688211e-02	-5.516095553539844543e-02
1.480000000000000000e+02	5.773502691896259531e-02	-4.273212933194739556e-03	1.229726180200473376e-02	-4.143945271921112977e-02
1.490000000000000000e+02	5.773502691896256755e-02	-2.564677739163699448e-03	7.204651947484683010e-03	-2.590684697063798045e-02
1.500000000000000000e+02	5.773502691896261613e-02	-8.550175927128600374e-04	2.083608623220238685e-03	-9.241987694603479020e-03
1.510000000000000000e+02	5.773502691896256062e-02	8.550175927129460146e-04	-3.045657752369697151e-03	7.826790791662319169e-03
1.520000000000000000e+02	5.773502691896258143e-02	2.564677739163797460e-03	-8.162904308239772588e-03	2.455350096322274009e-02
1.530000000000000000e+02	5.773502691896262307e-02	4.273212933194800271e-03	-1.324793561008148594e-02	4.020710532192091347e-02
1.540000000000000000e+02	5.773502691896256755e-02	5.979873754802409076e-03	-1.828068336247633957e-02	5.410346624295485352e-02
1.550000000000000000e+02	5.773502691896261613e-02	7.683911606144375010e-03	-2.324128560928928958e-02	6.563524607193577109e-02
1.560000000000000000e+02	5.773502691896262307e-02	9.384579039900248568e-03	-2.811016511973574855e-02	7.429845069471908980e-02
1.570000000000000000e+02	5.773502691896259531e-02	1.108113008712603882e-02	-3.286810665076746879e-02	7.971445649862166083e-02
1.580000000000000000e+02	5.773502691896258837e-02	1.277282058446082245e-02	-3.749633278085820476e-02	8.164655804113261917e-02
1.590000000000000000e+02	5.773502691896258143e-02	1.445890850054158336e-02	-4.197657801590788662e-02	8.001031321359315662e-02
1.600000000000000000e+02	5.773502691896257449e-02	1.613865426148264337e-02	-4.629116087480309588e-02	7.487723376653991625e-02
1.610000000000000000e+02	5.773502691896258837e-02	1.781132107527704650e-02	-5.042305367014521950e-02	6.647165990305783922e-02
1.620000000000000000e+02	5.773502691896259531e-02	1.947617525497821050e-02	-5.435594970875311932e-02	5.516095553539875074e-02
1.630000000000000000e+02	5.773502691896258143e-02	2.113248654051897921e-02	-5.807432764673197551e-02	4.143945271921150447e-02
1.640000000000000000e+02	5.773502691896258837e-02	2.277952841902776068e-02	-6.156351274512577437e-02	2.590684697063858066e-02
1.650000000000000000e+02	5.773502691896259531e-02	2.441657844350157008e-02	-6.480973478440814339e-02	9.241987694603969947e-03
1.660000000000000000e+02	5.773502691896258143e-02	2.604291854969458669e-02	-6.780018240924785833e-02	-7.826790791661285274e-03
1.670000000000000000e+02	5.773502691896258837e-02	2.765783537108522372e-02	-7.052305368907509087e-02	-2.455350096322284417e-02
1.680000000000000000e+02	5.773502691896256755e-02	2.926062055178201698e-02	-7.296760269491027462e-02	-4.020710532192126041e-02
1.690000000000000000e+02	5.773502691896256062e-02	3.085057105723234411e-02	-7.512418190863531797e-02	-5.410346624295470086e-02
1.700000000000000000e+02	5.773502691896257449e-02	3.242698948259599423e-02	-7.698428029734095956e-02	-6.563524607193615967e-02
1.710000000000000000e+02	5.773502691896258143e-02	3.398918435865058707e-02	-7.854055690248523680e-02	-7.429845069471974206e-02
1.720000000000000000e+02	5.773502691896259531e-02	3.553647045509231855e-02	-7.978686981130257705e-02	-7.971445649862186900e-02
1.730000000000000000e+02	5.773502691896256062e-02	3.706816908110129732e-02	-8.071830039612852559e-02	-8.164655804113289672e-02
1.740000000000000000e+02	5.773502691896256062e-02	3.858360838303672574e-02	-8.133117272597444047e-02	-8.001031321359308723e-02
1.750000000000000000e+02	5.773502691896257449e-02	4.008212363913525589e-02	-8.162306807374938855e-02	-7.487723376654022156e-02
1.760000000000000000e+02	5.773502691896257449e-02	4.156305755107905092e-02	-8.159283446186992028e-02	-6.647165990305828331e-02
1.770000000000000000e+02	5.773502691896255368e-02	4.302576053230904723e-02	-8.124059120858985461e-02	-5.516095553539917401e-02
1.780000000000000000e+02	5.773502691896258143e-02	4.446959099295487439e-02	-8.056772845710497011e-02	-4.143945271921162937e-02
1.790000000000000000e+02	5.773502691896254674e-02	4.589391562125755969e-02	-7.957690168929397456e-02	-2.590684697063838984e-02
1.800000000000000000e+02	5.773502691896257449e-02	4.729810966136057532e-02	-7.827202124574351993e-02	-9.241987694604068826e-03
1.810000000000000000e+02	5.773502691896256062e-02	4.868155718734899079e-02	-7.665823689342107783e-02	7.826790791661776200e-03
1.820000000000000000e+02	5.773502691896253980e-02	5.004365137341450914e-02	-7.474191750189747296e-02	2.455350096322285805e-02
1.830000000000000000e+02	5.773502691896258143e-02	5.138379476002961910e-02	-7.253062590832792811e-02	4.020710532192162123e-02
1.840000000000000000e+02	5.773502691896258143e-02	5.270139951601251344e-02	-7.003308907038922893e-02	5.410346624295512413e-02
1.850000000000000000e+02	5.773502691896256755e-02	5.399588769637025248e-02	-6.725916362496477119e-02	6.563524607193614580e-02
1.860000000000000000e+02	5.773502691896255368e-02	5.526669149580354379e-02	-6.421979698850147078e-02	7.429845069471968655e-02
1.870000000000000000e+02	5.773502691896258837e-02	5.651325349776555040e-02	-6.092698415255900363e-02	7.971445649862174410e-02
1.880000000000000000e+02	5.773502691896255368e-02	5.773502691896294919e-02	-5.739372034505778319e-02	8.164655804113299387e-02
1.890000000000000000e+02	5.773502691896256062e-02	5.893147584919324750e-02	-5.363394974405129301e-02	8.001031321359329540e-02
1.900000000000000000e+02	5.773502691896255368e-02	6.010207548641251923e-02	-4.966251044642579909e-02	7.487723376654037422e-02
1.910000000000000000e+02	5.773502691896254674e-02	6.124631236693131586e-02	-4.549507590871121332e-02	6.647165990305772820e-02
1.920000000000000000e+02	5.773502691896253980e-02	6.236368459063648673e-02	-4.114809309110816632e-02	5.516095553539903523e-02
1.930000000000000000e+02	5.773502691896255368e-02	6.345370204114106349e-02	-3.663871754884993198e-02	4.143945271921146978e-02
1.940000000000000000e+02	5.773502691896256755e-02	6.451588660076597315e-02	-3.198474572706423713e-02	2.590684697063821290e-02
1.950000000000000000e+02	5.773502691896256062e-02	6.554977236025782972e-02	-2.720454472633420523e-02	9.241987694604313422e-03
1.960000000000000000e+02	5.773502691896256755e-02	6.655490582315226611e-02	-2.231697981614365681e-02	-7.826790791661618341e-03
1.970000000000000000e+02	5.773502691896253980e-02	6.753084610469232973e-02	-1.734133998227690987e-02	-2.455350096322292397e-02
1.980000000000000000e+02	5.773502691896256062e-02	6.847716512521563603e-02	-1.229726180200485693e-02	-4.020710532192136449e-02
1.990000000000000000e+02	5.773502691896255368e-02	6.939344779792352980e-02	-7.204651947484781889e-03	-5.410346624295501311e-02
2.000000000000000000e+02	5.773502691896254674e-02	7.027929221095237378e-02	-2.083608623220334095e-03	-6.563524607193632621e-02
2.010000000000000000e+02	5.773502691896258143e-02	7.113430980366514111e-02	3.045657752369720136e-03	-7.429845069472025554e-02
2.020000000000000000e+02	5.773502691896254674e-02	7.195812553708719195e-02	8.162904308239809018e-03	-7.971445649862214655e-02
2.030000000000000000e+02	5.773502691896256062e-02	7.275037805841029492e-02	1.324793561008152064e-02	-8.164655804113306325e-02
2.040000000000000000e+02	5.773502691896254674e-02	7.351071985949454712e-02	1.828068336247636039e-02	-8.001031321359348969e-02
2.050000000000000000e+02	5.773502691896255368e-02	7.423881742929636096e-02	2.324128560928929305e-02	-7.487723376654027707e-02
2.060000000000000000e+02	5.773502691896253286e-02	7.493435140015784757e-02	2.811016511973569998e-02	-6.647165990305799188e-02
2.070000000000000000e+02	5.773502691896255368e-02	7.559701668789178819e-02	3.286810665076744103e-02	-5.516095553539924340e-02
2.080000000000000000e+02	5.773502691896258143e-02	7.622652262560160319e-02	3.749633278085815619e-02	-4.143945271921187917e-02
2.090000000000000000e+02	5.773502691896254674e-02	7.682259309117775437e-02	4.197657801590774784e-02	-2.590684697063831352e-02
2.100000000000000000e+02	5.773502691896254674e-02	7.738496662841362617e-02	4.629116087480300568e-02	-9.241987694603865863e-03
2.110000000000000000e+02	5.773502691896253286e-02	7.791339656168924654e-02	5.042305367014508072e-02	7.826790791661625279e-03
2.120000000000000000e+02	5.773502691896253980e-02	7.840765110417104167e-02	5.435594970875307769e-02	2.455350096322302458e-02
2.130000000000000000e+02	5.773502691896253980e-02	7.886751345948142533e-02	5.807432764673192693e-02	4.020710532192162817e-02
2.140000000000000000e+02	5.773502691896252592e-02	7.929278191679295373e-02	6.156351274512561478e-02	5.410346624295534618e-02
2.150000000000000000e+02	5.773502691896256755e-02	7.968326993930462121e-02	6.480973478440806013e-02	6.563524607193663152e-02
2.160000000000000000e+02	5.773502691896256755e-02	8.003880624606429794e-02	6.780018240924771955e-02	7.429845069472050534e-02
2.170000000000000000e+02	5.773502691896255368e-02	8.035923488709721674e-02	7.052305368907516026e-02	7.971445649862242411e-02
2.180000000000000000e+02	5.773502691896254674e-02	8.064441531181112954e-02	7.296760269491024686e-02	8.164655804113349347e-02
2.190000000000000000e+02	5.773502691896256062e-02	8.089422243064627038e-02	7.512418190863520695e-02	8.001031321359361459e-02
2.200000000000000000e+02	5.773502691896253980e-02	8.110854666994440909e-02	7.698428029734084854e-02	7.487723376654072116e-02
2.210000000000000000e+02	5.773502691896257449e-02	8.128729402001064197e-02	7.854055690248518129e-02	6.647165990305840821e-02
2.220000000000000000e+02	5.773502691896255368e-02	8.143038607634937864e-02	7.978686981130266032e-02	5.516095553539929197e-02
2.230000000000000000e+02	5.773502691896251204e-02	8.153776007405570680e-02	8.071830039612834518e-02	4.143945271921177509e-02
2.240000000000000000e+02	5.773502691896252592e-02	8.160936891534528725e-02	8.133117272597430170e-02	2.590684697063834127e-02
2.250000000000000000e+02	5.773502691896254674e-02	8.164518119021375864e-02	8.162306807374922202e-02	9.241987694603716677e-03
2.260000000000000000e+02	5.773502691896253980e-02	8.164518119021370313e-02	8.159283446186987865e-02	-7.826790791662256719e-03
2.270000000000000000e+02	5.773502691896253286e-02	8.160936891534523174e-02	8.124059120858967420e-02	-2.455350096322333683e-02
2.280000000000000000e+02	5.773502691896254674e-02	8.153776007405551252e-02	8.056772845710498399e-02	-4.020710532192198206e-02
2.290000000000000000e+02	5.773502691896253286e-02	8.143038607634922599e-02	7.957690168929380803e-02	-5.410346624295583190e-02
2.300000000000000000e+02	5.773502691896253286e-02	8.128729402001050319e-02	7.827202124574339503e-02	-6.563524607193700622e-02
2.310000000000000000e+02	5.773502691896255368e-02	8.110854666994428419e-02	7.665823689342106395e-02	-7.429845069472056085e-02
2.320000000000000000e+02	5.773502691896252592e-02	8.089422243064617324e-02	7.474191750189741745e-02	-7.971445649862242411e-02
2.330000000000000000e+02	5.773502691896253286e-02	8.064441531181085199e-02	7.253062590832794199e-02	-8.164655804113361837e-02
2.340000000000000000e+02	5.773502691896254674e-02	8.035923488709702245e-02	7.003308907038922893e-02	-8.001031321359378112e-02
2.350000000000000000e+02	5.773502691896255368e-02	8.003880624606410366e-02	6.725916362496474343e-02	-7.487723376654045748e-02
2.360000000000000000e+02	5.773502691896251898e-02	7.968326993930431590e-02	6.421979698850141527e-02	-6.647165990305822780e-02
2.370000000000000000e+02	5.773502691896253980e-02	7.929278191679264842e-02	6.092698415255894118e-02	-5.516095553539929197e-02
2.380000000000000000e+02	5.773502691896254674e-02	7.886751345948113390e-02	5.739372034505774850e-02	-4.143945271921141427e-02
2.390000000000000000e+02	5.773502691896253980e-02	7.840765110417076411e-02	5.363394974405123056e-02	-2.590684697063806718e-02
2.400000000000000000e+02	5.773502691896254674e-02	7.791339656168896899e-02	4.966251044642581297e-02	-9.241987694603786066e-03
2.410000000000000000e+02	5.773502691896252592e-02	7.738496662841323759e-02	4.549507590871128271e-02	7.826790791661939264e-03
2.420000000000000000e+02	5.773502691896254674e-02	7.682259309117737966e-02	4.114809309110804836e-02	2.455350096322328826e-02
2.430000000000000000e+02	5.773502691896253286e-02	7.622652262560118686e-02	3.663871754884986953e-02	4.020710532192206532e-02
2.440000000000000000e+02	5.773502691896253286e-02	7.559701668789130247e-02	3.198474572706418856e-02	5.410346624295556128e-02
2.450000000000000000e+02	5.773502691896255368e-02	7.493435140015736184e-02	2.720454472633413931e-02	6.563524607193682581e-02
2.460000000000000000e+02	5.773502691896255368e-02	7.423881742929583361e-02	2.231697981614360130e-02	7.429845069471999186e-02
2.470000000000000000e+02	5.773502691896253286e-02	7.351071985949404752e-02	1.734133998227689946e-02	7.971445649862238247e-02
2.480000000000000000e+02	5.773502691896254674e-02	7.275037805840978145e-02	1.229726180200484131e-02	8.164655804113347959e-02
2.490000000000000000e+02	5.773502691896255368e-02	7.195812553708659520e-02	7.204651947484790563e-03	8.001031321359367010e-02
2.500000000000000000e+02	5.773502691896255368e-02	7.113430980366457212e-02	2.083608623220319350e-03	7.487723376654066565e-02
2.510000000000000000e+02	5.773502691896253980e-02	7.027929221095179091e-02	-3.045657752369696717e-03	6.647165990305810290e-02
2.520000000000000000e+02	5.773502691896256062e-02	6.939344779792296081e-02	-8.162904308239760445e-03	5.516095553539930585e-02
2.530000000000000000e+02	5.773502691896253980e-02	6.847716512521509480e-02	-1.324793561008165248e-02	4.143945271921180284e-02
2.540000000000000000e+02	5.773502691896254674e-02	6.753084610469176075e-02	-1.828068336247628753e-02	2.590684697063822678e-02
2.550000000000000000e+02	5.773502691896258143e-02	6.655490582315158610e-02	-2.324128560928925488e-02	9.241987694603888415e-03
2.560000000000000000e+02	5.773502691896256062e-02	6.554977236025723297e-02	-2.811016511973567916e-02	-7.826790791661868141e-03
2.570000000000000000e+02	5.773502691896256062e-02	6.451588660076541804e-02	-3.286810665076742022e-02	-2.455350096322308356e-02
2.580000000000000000e+02	5.773502691896256755e-02	6.345370204114050838e-02	-3.749633278085819088e-02	-4.020710532192169756e-02
2.590000000000000000e+02	5.773502691896255368e-02	6.236368459063581365e-02	-4.197657801590777560e-02	-5.410346624295547802e-02
2.600000000000000000e+02	5.773502691896256062e-02	6.124631236693071912e-02	-4.629116087480293629e-02	-6.563524607193664540e-02
2.610000000000000000e+02	5.773502691896255368e-02	6.010207548641191555e-02	-5.042305367014501133e-02	-7.429845069472020003e-02
2.620000000000000000e+02	5.773502691896255368e-02	5.893147584919262300e-02	-5.435594970875308463e-02	-7.971445649862242411e-02
2.630000000000000000e+02	5.773502691896257449e-02	5.773502691896231082e-02	-5.807432764673187142e-02	-8.164655804113338244e-02
2.640000000000000000e+02	5.773502691896256062e-02	5.651325349776493978e-02	-6.156351274512558008e-02	-8.001031321359360071e-02
2.650000000000000000e+02	5.773502691896256755e-02	5.526669149580285684e-02	-6.480973478440804625e-02	-7.487723376654066565e-02
2.660000000000000000e+02	5.773502691896257449e-02	5.399588769636962104e-02	-6.780018240924765016e-02	-6.647165990305821393e-02
2.670000000000000000e+02	5.773502691896253286e-02	5.270139951601193057e-02	-7.052305368907502148e-02	-5.516095553539926422e-02
2.680000000000000000e+02	5.773502691896259531e-02	5.138379476002891133e-02	-7.296760269491005257e-02	-4.143945271921200407e-02
2.690000000000000000e+02	5.773502691896257449e-02	5.004365137341389158e-02	-7.512418190863509593e-02	-2.590684697063849046e-02
2.700000000000000000e+02	5.773502691896254674e-02	4.868155718734838711e-02	-7.698428029734082079e-02	-9.241987694604080969e-03
2.710000000000000000e+02	5.773502691896256755e-02	4.729810966135990224e-02	-7.854055690248500088e-02	7.826790791661620075e-03
2.720000000000000000e+02	5.773502691896255368e-02	4.589391562125698376e-02	-7.978686981130259093e-02	2.455350096322325704e-02
2.730000000000000000e+02	5.773502691896256062e-02	4.446959099295430540e-02	-8.071830039612828966e-02	4.020710532192177389e-02
2.740000000000000000e+02	5.773502691896253980e-02	4.302576053230853376e-02	-8.133117272597419067e-02	5.410346624295536699e-02
2.750000000000000000e+02	5.773502691896256062e-02	4.156305755107852357e-02	-8.162306807374918038e-02	6.563524607193699234e-02
2.760000000000000000e+02	5.773502691896255368e-02	4.008212363913469384e-02	-8.159283446186975375e-02	7.429845069472035268e-02
2.770000000000000000e+02	5.773502691896257449e-02	3.858360838303624696e-02	-8.124059120858971583e-02	7.971445649862268779e-02
2.780000000000000000e+02	5.773502691896254674e-02	3.706816908110081160e-02	-8.056772845710497011e-02	8.164655804113357673e-02
2.790000000000000000e+02	5.773502691896256755e-02	3.553647045509187447e-02	-7.957690168929387742e-02	8.001031321359373949e-02
2.800000000000000000e+02	5.773502691896259531e-02	3.398918435865006665e-02	-7.827202124574329789e-02	7.487723376654059626e-02
2.810000000000000000e+02	5.773502691896256755e-02	3.242698948259550851e-02	-7.665823689342092517e-02	6.647165990305842209e-02
2.820000000000000000e+02	5.773502691896259531e-02	3.085057105723187226e-02	-7.474191750189747296e-02	5.516095553539940993e-02
2.830000000000000000e+02	5.773502691896258143e-02	2.926062055178159718e-02	-7.253062590832780321e-02	4.143945271921171958e-02
2.840000000000000000e+02	5.773502691896260225e-02	2.765783537108477269e-02	-7.003308907038917341e-02	2.590684697063838637e-02
2.850000000000000000e+02	5.773502691896255368e-02	2.604291854969419812e-02	-6.725916362496464629e-02	9.241987694604344647e-03
2.860000000000000000e+02	5.773502691896258143e-02	2.441657844350120232e-02	-6.421979698850140139e-02	-7.826790791661750180e-03
2.870000000000000000e+02	5.773502691896258143e-02	2.277952841902742068e-02	-6.092698415255887179e-02	-2.455350096322321540e-02
2.880000000000000000e+02	5.773502691896253980e-02	2.113248654051860451e-02	-5.739372034505765829e-02	-4.020710532192163511e-02
2.890000000000000000e+02	5.773502691896257449e-02	1.947617525497792601e-02	-5.363394974405116811e-02	-5.410346624295526291e-02
2.900000000000000000e+02	5.773502691896254674e-02	1.781132107527676547e-02	-4.966251044642576440e-02	-6.563524607193665927e-02
2.910000000000000000e+02	5.773502691896256755e-02	1.613865426148238316e-02	-4.549507590871120638e-02	-7.429845069472061636e-02
2.920000000000000000e+02	5.773502691896257449e-02	1.445890850054128325e-02	-4.114809309110802754e-02	-7.971445649862270166e-02
2.930000000000000000e+02	5.773502691896258143e-02	1.277282058446055010e-02	-3.663871754884975851e-02	-8.164655804113371551e-02
2.940000000000000000e+02	5.773502691896260919e-02	1.108113008712578208e-02	-3.198474572706413999e-02	-8.001031321359405868e-02
2.950000000000000000e+02	5.773502691896258837e-02	9.384579039900066422e-03	-2.720454472633416360e-02	-7.487723376654083218e-02
2.960000000000000000e+02	5.773502691896258143e-02	7.683911606144143425e-03	-2.231697981614353191e-02	-6.647165990305849148e-02
2.970000000000000000e+02	5.773502691896256755e-02	5.979873754802229532e-03	-1.734133998227685436e-02	-5.516095553539950014e-02
2.980000000000000000e+02	5.773502691896260225e-02	4.273212933194667565e-03	-1.229726180200477886e-02	-4.143945271921196244e-02
2.990000000000000000e+02	5.773502691896259531e-02	2.564677739163622686e-03	-7.204651947484679540e-03	-2.590684697063873332e-02


==> dat/comparison_vary_closeness_linsep.dat <==
0.000000000000000000e+00	9.901960784313725839e-01	1.643588109075092143e+04	8.371710000000000582e+04	2.169395992183077760e+04	1.000000000000000000e+00	2.332800000000000000e+04	6.187854216123711922e+03	1.000000000000000000e+00	2.625929999999999927e+04	8.055750207770843190e+03	1.000000000000000000e+00
1.000000000000000000e+00	9.098360655737705027e-01	1.691203620695495192e+04	8.142600000000000000e+04	1.692659951673696196e+04	1.000000000000000000e+00	3.069720000000000073e+04	7.463942159475782319e+03	1.000000000000000000e+00	3.481040000000000146e+04	9.018898216522902658e+03	1.000000000000000000e+00
2.000000000000000000e+00	8.521126760563380031e-01	1.835805185798809907e+04	8.797969999999999709e+04	3.511230830648990377e+04	1.000000000000000000e+00	3.747550000000000000e+04	6.474871570154886285e+03	1.000000000000000000e+00	3.922419999999999709e+04	1.035481589213444204e+04	1.000000000000000000e+00
3.000000000000000000e+00	8.086419753086419027e-01	2.034582071693814578e+04	1.161536000000000058e+05	1.825929361284274637e+04	1.000000000000000000e+00	3.946780000000000291e+04	4.380645153399211267e+03	1.000000000000000000e+00	5.068419999999999709e+04	1.279606980131008822e+04	1.000000000000000000e+00
4.000000000000000000e+00	7.747252747252747485e-01	2.271707384075855589e+04	9.646560000000000582e+04	2.758343922428818405e+04	1.000000000000000000e+00	5.944350000000000000e+04	1.212250886780455221e+04	1.000000000000000000e+00	5.480400000000000000e+04	1.927276417642264278e+04	1.000000000000000000e+00
5.000000000000000000e+00	7.475247524752475226e-01	2.540013159260951215e+04	1.342438999999999942e+05	2.802885303557746374e+04	1.000000000000000000e+00	6.062180000000000291e+04	1.690817089338761070e+04	1.000000000000000000e+00	6.271969999999999709e+04	2.894281273494337074e+04	1.000000000000000000e+00
6.000000000000000000e+00	7.252252252252251452e-01	2.835792188274559157e+04	1.483731000000000058e+05	1.416511282305933491e+04	1.000000000000000000e+00	7.714900000000000000e+04	1.542597241667441813e+04	1.000000000000000000e+00	8.854489999999999418e+04	3.863887334912859660e+04	1.000000000000000000e+00
7.000000000000000000e+00	7.066115702479338623e-01	3.156937961921310853e+04	1.556606000000000058e+05	4.019166645761283144e+04	1.000000000000000000e+00	8.346000000000000000e+04	1.213313529142405969e+04	1.000000000000000000e+00	7.890889999999999418e+04	2.798428241870782585e+04	1.000000000000000000e+00
8.000000000000000000e+00	6.908396946564885344e-01	3.502166269008847303e+04	1.584128999999999942e+05	3.231860240929363135e+04	1.000000000000000000e+00	9.129000000000000000e+04	1.872731073058809488e+04	1.000000000000000000e+00	1.125035000000000000e+05	2.489159927063747455e+04	1.000000000000000000e+00
9.000000000000000000e+00	6.773049645390070150e-01	3.870650208428351471e+04	1.944373999999999942e+05	5.317141695347228961e+04	1.000000000000000000e+00	1.052351999999999971e+05	1.658269190933727805e+04	1.000000000000000000e+00	9.342200000000000000e+04	4.478996440721961699e+04	1.000000000000000000e+00
1.000000000000000000e+01	6.655629139072848366e-01	4.261833535000887787e+04	2.695072000000000116e+05	5.826335619203548413e+04	1.000000000000000000e+00	1.251835000000000000e+05	1.403186323515163167e+04	1.000000000000000000e+00	1.086838000000000029e+05	3.707436987138149561e+04	1.000000000000000000e+00
1.100000000000000000e+01	6.552795031055900221e-01	4.675328430674236006e+04	2.690457999999999884e+05	4.426849820538302447e+04	1.000000000000000000e+00	1.511317000000000116e+05	2.214062014510885274e+04	1.000000000000000000e+00	1.525177999999999884e+05	4.666819280366447492e+04	1.000000000000000000e+00
1.200000000000000000e+01	6.461988304093566615e-01	5.110856311569098762e+04	2.584418999999999942e+05	7.177352250161615666e+04	1.000000000000000000e+00	1.610912999999999884e+05	4.627063791877090989e+04	1.000000000000000000e+00	1.543927000000000116e+05	4.556197022309285239e+04	1.000000000000000000e+00


==> dat/csf16img.csv <==
1.000000000000000000e+02	8.282086849212647039e-02	5.366231501102448204e-02	4.926183397571245320e-02	4.981271649400393492e-02	5.389952932794888490e-02
1.730000000000000000e+02	8.267298092444737290e-02	4.636922304828962338e-02	4.003230258822441240e-02	3.708845625321070122e-02	3.900077044963837225e-02
3.000000000000000000e+02	8.204224780201911649e-02	3.813389788071314818e-02	2.922914611796538498e-02	2.649516649544238905e-02	2.768543002506097112e-02
5.200000000000000000e+02	5.531982406973838529e-02	3.269201194246609821e-02	2.122588083148002625e-02	1.864144094288348874e-02	1.928837758799394064e-02
9.020000000000000000e+02	4.080975403388340667e-02	2.636881756285826273e-02	1.546764715264240843e-02	1.271141537775596041e-02	1.270018834620714222e-02
1.564000000000000000e+03	2.946921512484550545e-02	1.593688223510980606e-02	1.060526849081118959e-02	7.669293973594903252e-03	7.492753397673366893e-03
2.711000000000000000e+03	2.214081399142741810e-02	9.485281755526861480e-03	6.510735023766756058e-03	4.064738455538949476e-03	3.668329802652200468e-03
4.699000000000000000e+03	1.996217357615629948e-02	6.877374524871507702e-03	3.725394715244571830e-03	1.824647886678576686e-03	1.361925418799122493e-03
8.145000000000000000e+03	1.689973125855128225e-02	5.462481578191121651e-03	2.371654675031701492e-03	7.292188277157643202e-04	4.856370428266624899e-04
1.411700000000000000e+04	1.593612792591253893e-02	4.741511028259992773e-03	1.727572595700621562e-03	2.905621474686388771e-04	1.711369899567216689e-04


==> dat/csrandimg.csv <==
1.000000000000000000e+02	3.064943179488182137e-02	5.494909584522246482e-02	7.788656279444695907e-02	1.088375814259052304e-01	1.249806992709636688e-01
1.440000000000000000e+02	2.986481785774230957e-02	5.455751605331897458e-02	7.729433998465537470e-02	1.036282628774642806e-01	1.163212031126022311e-01
2.080000000000000000e+02	3.516695797443389337e-02	5.483055338263511519e-02	8.234978243708609980e-02	1.059990957379341181e-01	1.202221512794494629e-01
3.000000000000000000e+02	4.031405225396157699e-02	5.510672703385353227e-02	7.830913364887237549e-02	1.035308852791786138e-01	1.214239038527011871e-01
4.330000000000000000e+02	3.545048013329506198e-02	6.505619585514069159e-02	8.067114651203155518e-02	1.001331061124801775e-01	1.221704669296741624e-01
6.250000000000000000e+02	3.231372553855180185e-02	6.062646321952343265e-02	7.613577023148536405e-02	9.934040382504463751e-02	1.154686205089092144e-01
9.020000000000000000e+02	2.423546202480792930e-02	5.898461602628230632e-02	7.563987225294112327e-02	9.794885069131850641e-02	1.139113724231719943e-01
1.302000000000000000e+03	2.026832848787308086e-02	4.518042206764220914e-02	7.410559654235840399e-02	8.971339091658593612e-02	1.075114816427230890e-01
1.879000000000000000e+03	1.657222788780927589e-02	3.572327792644500871e-02	6.104850918054580827e-02	8.242848590016364774e-02	9.731316342949866693e-02
2.711000000000000000e+03	1.504242504015564953e-02	2.830226160585880973e-02	4.403834417462348938e-02	6.216192431747913361e-02	7.805666103959084390e-02
3.912000000000000000e+03	1.359784128144383292e-02	2.336307018995285173e-02	3.679491374641657292e-02	4.514613263309001645e-02	5.912789776921272000e-02
5.644000000000000000e+03	1.244725361466407845e-02	1.989690493792295456e-02	2.872253451496363172e-02	3.583019208163023411e-02	4.386048540472984453e-02
8.145000000000000000e+03	1.256234329193830525e-02	1.785011449828743935e-02	2.641061060130596091e-02	2.915257383137941083e-02	3.578293658792972703e-02
1.175200000000000000e+04	1.144036520272493154e-02	1.705417595803737293e-02	2.168087977916002482e-02	2.584379930049180915e-02	2.838978450745344162e-02
1.695800000000000000e+04	1.053945450112223417e-02	1.634822543710470408e-02	1.866777539253234794e-02	2.332715038210153927e-02	2.429510727524757455e-02


==> dat/early_stopping_0.008_few.dat <==
2.000000000000000000e+01	2.915000000000012026e-01	3.985471299793985622e-02	2.280000000000000000e+03	0.000000000000000000e+00
3.000000000000000000e+01	2.448333333333343742e-01	3.590973766625513847e-02	3.479639999999999873e+03	9.257789512981317026e-01
4.000000000000000000e+01	2.207777777777789052e-01	3.543050927737734224e-02	4.674666666666666970e+03	5.981824322246703574e+00
5.000000000000000000e+01	1.971111111111121528e-01	3.402050942782006843e-02	5.860693333333333612e+03	1.519207980787650847e+01
6.000000000000000000e+01	1.782222222222231423e-01	3.271349628985218555e-02	7.034899999999999636e+03	2.538050432911056475e+01
7.000000000000000000e+01	1.633888888888899438e-01	3.313687476416270206e-02	8.197626666666667006e+03	3.761144270328142625e+01
8.000000000000000000e+01	1.561111111111120886e-01	2.849084756657351003e-02	9.347113333333332776e+03	4.974019657737147071e+01
9.000000000000000000e+01	1.454444444444455142e-01	2.983886768447084267e-02	1.048504666666666708e+04	6.057043686669449301e+01
1.000000000000000000e+02	1.387777777777788046e-01	2.795476946430552889e-02	1.161431333333333350e+04	7.105482734402278311e+01
1.100000000000000000e+02	1.326666666666677374e-01	2.842338630228439383e-02	1.273614666666666744e+04	8.125953373126256452e+01
1.200000000000000000e+02	1.284444444444455269e-01	2.907822570028204684e-02	1.385179333333333307e+04	9.204819727850306776e+01
1.300000000000000000e+02	1.220000000000011631e-01	2.550018155345682921e-02	1.496072666666666737e+04	1.022778501055933447e+02
1.400000000000000000e+02	1.167222222222232819e-01	2.868243537019531456e-02	1.606310666666666657e+04	1.126363556859961221e+02
1.500000000000000000e+02	1.102222222222232761e-01	2.642506292551227015e-02	1.715976666666666642e+04	1.231631122626504293e+02
1.600000000000000000e+02	1.079444444444455087e-01	2.642839148611221545e-02	1.825035333333333256e+04	1.330071745767455411e+02
1.700000000000000000e+02	1.045555555555566646e-01	2.255829211642309054e-02	1.933509999999999854e+04	1.430393302557027653e+02
1.800000000000000000e+02	1.018888888888899447e-01	2.549776073440832014e-02	2.041363333333333503e+04	1.542138954684549788e+02
1.900000000000000000e+02	9.961111111111219107e-02	2.434962671146425131e-02	2.148700666666666802e+04	1.663276884813696483e+02
2.000000000000000000e+02	9.661111111111217453e-02	2.407735732597055672e-02	2.255591333333333387e+04	1.787008650106527909e+02
2.100000000000000000e+02	9.427777777777886226e-02	2.252851416798906312e-02	2.362023333333333358e+04	1.912343907936598555e+02
2.200000000000000000e+02	9.127777777777885959e-02	2.318078440070779969e-02	2.467975333333333401e+04	2.037027552314618504e+02
2.400000000000000000e+02	8.916666666666778207e-02	2.278624503868425383e-02	2.678508666666666613e+04	2.293332636627801264e+02
2.500000000000000000e+02	8.394444444444545961e-02	2.267109161601462211e-02	2.783236000000000058e+04	2.425003169757378316e+02
2.700000000000000000e+02	7.838888888888990991e-02	2.234196903244906052e-02	2.991740666666666584e+04	2.690839050473950920e+02
2.800000000000000000e+02	7.822222222222328936e-02	2.278699000702476968e-02	3.095476666666666642e+04	2.818917384781295823e+02
3.000000000000000000e+02	7.627777777777886015e-02	2.200035072672172284e-02	3.301995333333333110e+04	3.060839827382166050e+02
3.200000000000000000e+02	7.150000000000106271e-02	2.211648455087038279e-02	3.507233333333333576e+04	3.292575216385429258e+02
3.300000000000000000e+02	6.977777777777886825e-02	2.165697789069435247e-02	3.609445999999999913e+04	3.412500672527406209e+02
3.500000000000000000e+02	6.661111111111207850e-02	1.947212315714218558e-02	3.813002666666666482e+04	3.650145923414873437e+02
3.800000000000000000e+02	6.688888888888989970e-02	1.990595171249660844e-02	4.116872000000000116e+04	4.014544576910312799e+02
4.000000000000000000e+02	6.394444444444545572e-02	1.996517028956570558e-02	4.318145333333333110e+04	4.261914685000419354e+02
4.200000000000000000e+02	6.411111111111214567e-02	1.943523591474330750e-02	4.518664666666666744e+04	4.511443543799355211e+02
4.500000000000000000e+02	6.327777777777880697e-02	1.851167466128959133e-02	4.818027999999999884e+04	4.939324531417901767e+02
4.700000000000000000e+02	6.133333333333435000e-02	1.811179276154177911e-02	5.016769999999999709e+04	5.233118477542811888e+02
5.000000000000000000e+02	5.838888888888987827e-02	1.793756318008402420e-02	5.313459333333333052e+04	5.648992960008200725e+02
5.300000000000000000e+02	5.644444444444544212e-02	1.732442791174173408e-02	5.608551333333333605e+04	6.065694435282923678e+02
5.600000000000000000e+02	5.416666666666768853e-02	1.626601774661928096e-02	5.902152666666666482e+04	6.490045166423900582e+02
6.000000000000000000e+02	5.288888888888990114e-02	1.699636853006773751e-02	6.291313999999999942e+04	7.040505193047821422e+02
6.300000000000000000e+02	5.116666666666769975e-02	1.802852677779795409e-02	6.581539999999999418e+04	7.469591421222449981e+02
6.700000000000000000e+02	5.088888888888994100e-02	1.732442791174171326e-02	6.966725999999999476e+04	8.044616206300129306e+02
7.100000000000000000e+02	4.900000000000102190e-02	1.702177254990621530e-02	7.349935333333333256e+04	8.626403664460773371e+02
7.500000000000000000e+02	4.666666666666769575e-02	1.652719420071501258e-02	7.731376666666666279e+04	9.149857661309393961e+02
8.000000000000000000e+02	4.716666666666770313e-02	1.635344566705086711e-02	8.206070666666666511e+04	9.785719019514552883e+02
8.400000000000000000e+02	4.583333333333437093e-02	1.565691185671326882e-02	8.584079333333333489e+04	1.031377061968878024e+03
8.900000000000000000e+02	4.555555555555659136e-02	1.597644871616489201e-02	9.054500666666666802e+04	1.099832123533203458e+03
9.500000000000000000e+02	4.272222222222326476e-02	1.466593011618558262e-02	9.615708666666666977e+04	1.185001895563415928e+03
1.000000000000000000e+03	4.133333333333438081e-02	1.533212555629760547e-02	1.008130800000000017e+05	1.252717752302302415e+03
1.060000000000000000e+03	4.038888888888995249e-02	1.541814307244777395e-02	1.063744933333333320e+05	1.334231228069391136e+03
1.130000000000000000e+03	3.833333333333439896e-02	1.506160190191772712e-02	1.128344400000000023e+05	1.434572430981905200e+03
1.190000000000000000e+03	3.750000000000104639e-02	1.480584219026268890e-02	1.183517866666666669e+05	1.526192559221221472e+03
1.270000000000000000e+03	3.516666666666774105e-02	1.518009173836525928e-02	1.256765066666666680e+05	1.654081790588227250e+03
1.340000000000000000e+03	3.422222222222329885e-02	1.534017560702357480e-02	1.320537066666666651e+05	1.768968552751071684e+03
1.420000000000000000e+03	3.355555555555662928e-02	1.433548648771662722e-02	1.393131866666666756e+05	1.896228162736635340e+03
1.510000000000000000e+03	3.177777777777885532e-02	1.428501761969728015e-02	1.474504066666666768e+05	2.032908278293822150e+03
1.600000000000000000e+03	3.061111111111218530e-02	1.444967853886524115e-02	1.555603933333333407e+05	2.166538175359227353e+03
1.690000000000000000e+03	2.966666666666775698e-02	1.405939780597541960e-02	1.636404800000000105e+05	2.297291575515248496e+03
1.790000000000000000e+03	2.955555555555663960e-02	1.349165265480937667e-02	1.725913066666666709e+05	2.444017015616343997e+03
1.900000000000000000e+03	2.944444444444552569e-02	1.406554322352462569e-02	1.824013533333333326e+05	2.606718312710873306e+03
2.010000000000000000e+03	2.883333333333442869e-02	1.379848354523597991e-02	1.921789066666666768e+05	2.770868305174791203e+03
2.130000000000000000e+03	2.794444444444553130e-02	1.337274268478910212e-02	2.028083200000000070e+05	2.951119467411194364e+03
2.260000000000000000e+03	2.833333333333442131e-02	1.384437310486345135e-02	2.142890133333333360e+05	3.147278794952166209e+03
2.400000000000000000e+03	2.627777777777885737e-02	1.400187377231356008e-02	2.266054533333333384e+05	3.353992960808885073e+03
2.540000000000000000e+03	2.650000000000105743e-02	1.323120609826687437e-02	2.388686266666666779e+05	3.550228722296948035e+03
2.690000000000000000e+03	2.500000000000106651e-02	1.329856578176202841e-02	2.519593266666666605e+05	3.751306416875178911e+03
2.850000000000000000e+03	2.516666666666772870e-02	1.412477466224715955e-02	2.658740800000000163e+05	3.960009263490849207e+03
3.020000000000000000e+03	2.411111111111217259e-02	1.351085526073547358e-02	2.806089133333333302e+05	4.187065333359656506e+03
3.210000000000000000e+03	2.327777777777883042e-02	1.281263361869501051e-02	2.970283666666666395e+05	4.447108291038371135e+03
3.400000000000000000e+03	2.261111111111217126e-02	1.266873764746302353e-02	3.133877533333333558e+05	4.707753141271911772e+03
3.600000000000000000e+03	2.194444444444550169e-02	1.278079674480814623e-02	3.305566599999999744e+05	4.971701937740568610e+03
3.820000000000000000e+03	2.255555555555661604e-02	1.238078957971922023e-02	3.493849600000000210e+05	5.244422850838783233e+03
4.050000000000000000e+03	2.105555555555660430e-02	1.260866349228689613e-02	3.690028466666666791e+05	5.522285598960714196e+03
4.290000000000000000e+03	2.111111111111216992e-02	1.293382969646980109e-02	3.894108933333333116e+05	5.797457937345376195e+03
4.550000000000000000e+03	2.122222222222328383e-02	1.256784059749130669e-02	4.114387533333333558e+05	6.077210075834324016e+03
4.820000000000000000e+03	2.033333333333437951e-02	1.260070544762386009e-02	4.342416466666666674e+05	6.363493263019052392e+03
5.110000000000000000e+03	2.016666666666771385e-02	1.206732656268031875e-02	4.586383466666666791e+05	6.668772692669084790e+03
5.410000000000000000e+03	1.955555555555660643e-02	1.235983139443113180e-02	4.837926933333333582e+05	6.986793088818041724e+03
5.740000000000000000e+03	1.905555555555659905e-02	1.206988395824218699e-02	5.113544333333333489e+05	7.354993077192903911e+03
6.080000000000000000e+03	1.877777777777882295e-02	1.167407172400803696e-02	5.396405666666666511e+05	7.729374372626949480e+03
6.450000000000000000e+03	1.855555555555659861e-02	1.163275494688686962e-02	5.702991800000000512e+05	8.139314942565293677e+03
6.830000000000000000e+03	1.788888888888992904e-02	1.156249791458105816e-02	6.016475133333333069e+05	8.584290425916919048e+03
7.240000000000000000e+03	1.738888888888993206e-02	1.084130760643215938e-02	6.353464866666666931e+05	9.067400691662169265e+03
7.680000000000000000e+03	1.627777777777881379e-02	1.094331635472109432e-02	6.713648533333333908e+05	9.565545310391642488e+03
8.140000000000000000e+03	1.711111111111213515e-02	1.074910274751074597e-02	7.088388399999999674e+05	1.008445510812227076e+04
8.620000000000000000e+03	1.616666666666771723e-02	1.110680472103076251e-02	7.477723466666666791e+05	1.061693862591702418e+04
9.140000000000000000e+03	1.644444444444548639e-02	1.075599172669313743e-02	7.897712466666667024e+05	1.117213446328955433e+04
9.690000000000000000e+03	1.572222222222326507e-02	1.107786693377697113e-02	8.338428866666667163e+05	1.192691180847563737e+04
1.027000000000000000e+04	1.511111111111215592e-02	1.140121284429808715e-02	8.799699466666666558e+05	1.314199123156338464e+04
1.089000000000000000e+04	1.505555555555660070e-02	1.074522575580475273e-02	9.290781333333333023e+05	1.485843490800950713e+04
1.154000000000000000e+04	1.438888888888992940e-02	1.026936592702830039e-02	9.803591733333333395e+05	1.697245120138186758e+04
1.223000000000000000e+04	1.338888888888994239e-02	1.075383939476478277e-02	1.034613373333333293e+06	1.945152563392622324e+04
1.297000000000000000e+04	1.322222222222327326e-02	1.005478818434772659e-02	1.092642906666666735e+06	2.235382936690315910e+04
1.374000000000000000e+04	1.222222222222327410e-02	1.016833623206840273e-02	1.152885206666666782e+06	2.551303278229819625e+04
1.500000000000000000e+04	1.261111111111216238e-02	9.657882343351706020e-03	1.251229719999999972e+06	3.085216533127402727e+04


==> dat/imagenet_fit_psnrs.dat <==
3.892337413037179772e+01
4.058281542703763733e+01
3.950636865547483012e+01
3.318697001781175970e+01
4.181506515725052253e+01
3.733267402948855107e+01
3.635106446418863158e+01
3.869921503481376135e+01
3.790254694334461050e+01
3.486650816783414086e+01
3.445827464662396267e+01
3.545026475830810853e+01
3.099604508656036828e+01
3.318328896562860564e+01
3.635068177213003082e+01
3.864002491523642391e+01
2.975394298580354402e+01
3.977188101944734200e+01
2.995312803536508284e+01
3.374643899309905493e+01
4.252501006565757535e+01
4.173509509111448068e+01
3.335560199636507406e+01
3.433025410021316759e+01
3.591525821379117644e+01
3.800720031011801581e+01
3.595676076396034659e+01
3.719725410361373008e+01
3.562233906062328259e+01
4.116298869150856632e+01
3.656539521460891251e+01
3.226229782367741450e+01
4.114295137144296177e+01
3.753482313150809091e+01
3.974694971456843717e+01
3.655240913220399790e+01
3.764800565294594747e+01
3.696098294716922084e+01
2.836979099269447246e+01
2.936210207785461535e+01
3.021956150665585739e+01
2.908109464271632660e+01
3.848685584525201619e+01
3.472772046499902387e+01
3.870987787903894883e+01
3.704766639522092220e+01
3.192538690326852446e+01
4.291398479874250427e+01
3.992714424828199071e+01
3.555628254686314449e+01
3.927182530219624823e+01
3.408358176729839073e+01
4.001818294573367751e+01
3.625274986910672936e+01
3.837847616504866721e+01
3.147030314238651272e+01
4.005412905002009438e+01
3.025622032929109650e+01
3.899523639374542938e+01
4.046896156148450530e+01
3.885836723976550644e+01
2.991537760125830658e+01
3.854629230006725038e+01
3.444866580643905962e+01
3.213238166416487473e+01
2.912141427001673577e+01
3.587936492474086947e+01
3.559907435464855041e+01
3.692672038757295638e+01
3.413611176693950000e+01
3.659179670050046695e+01
3.689381048208840497e+01
3.987802996693012858e+01
3.787631861155886526e+01
3.802581614943553490e+01
3.388548884543248363e+01
3.589307773639206545e+01
3.872114175242687395e+01
3.090589250508623920e+01
4.016049515739125297e+01
3.544734839915792435e+01
2.903946169116265708e+01
2.698235988881437564e+01
4.212114710086193270e+01
3.794712078640730368e+01
3.626522835331565631e+01
3.296644048815963401e+01
3.490988385627576918e+01
4.276208285504549877e+01
3.497659012989212357e+01
3.497871794953459812e+01
3.357518468226273001e+01
3.315299714649569296e+01
3.674149279020021908e+01
3.925398227422729036e+01
3.367141688084110029e+01
3.553127526056443486e+01
3.315872984910721044e+01
3.774080874011184505e+01
3.364534363786111015e+01


==> dat/imagenet_fit_psnrs_3_k21.dat <==
2.861673183840745338e+01
3.438038333759880771e+01
2.943919743907341413e+01
2.733871904697982913e+01
3.484256625555244113e+01
2.834788654222132820e+01
2.574514855803002789e+01
2.820620419622764175e+01
2.818955958423859443e+01
2.520174510806912949e+01
2.648975417624671280e+01
2.931562994295304847e+01
2.315668418617037716e+01
2.380230633970572995e+01
2.737079365010931653e+01
2.946131999578398819e+01
2.275202234930282685e+01
3.172113415550324689e+01
2.264079245209637037e+01
2.257362996620390305e+01
3.337022202350196665e+01
3.263603159365384698e+01
2.375427771495078133e+01
2.478622116472885750e+01
2.819640161716655768e+01
2.952404354979225332e+01
2.800781393496959737e+01
2.874037225111858618e+01
2.563130543016680463e+01
3.223018795638279954e+01
2.875138136454297566e+01
2.301606066935493189e+01
2.988343601915412151e+01
2.837915082603383254e+01
2.648308307949257667e+01
2.696916960128022112e+01
2.771906337747477167e+01
2.528631883825748261e+01
2.131356113267385055e+01
2.246255907147157060e+01
2.353409261660566543e+01
2.258762337234409756e+01
2.524210977755169338e+01
2.639722217064829124e+01
2.934398807360031469e+01
3.006115419699855451e+01
2.443686692919142089e+01
3.532860533257626656e+01
2.933324983531950636e+01
2.655990800558564402e+01
3.049844637471551323e+01
2.526326392840241297e+01
3.064949415590201198e+01
2.689248005172413869e+01
3.207532393474971855e+01
2.330847087176531574e+01
3.153260304772690858e+01
2.285792937048472595e+01
2.924349391731107417e+01
3.050376934877029456e+01
2.779330235702995822e+01
2.327047066980120249e+01
3.063273483247991891e+01
2.616166243484759590e+01
2.529250019599064458e+01
2.076224102516072278e+01
2.502964105363274072e+01
2.557616335994926970e+01
2.650501921719629905e+01
2.367712723819743204e+01
2.659683633647614798e+01
2.931381170057876062e+01
3.018503778217880296e+01
2.721655017001952004e+01
2.976108481034344777e+01
2.525353812482208582e+01
2.584693636723045174e+01
2.961682068997669859e+01
2.395931097425388501e+01
2.876945786985172049e+01
2.511486424980756027e+01
2.003063472780467791e+01
1.951110892246504847e+01
3.774182011220180755e+01
2.957219636542282615e+01
2.662967028143208026e+01
2.499344542930608881e+01
2.538833824576143527e+01
3.368128732272450065e+01
2.780278839458785001e+01
2.413934174081997242e+01
2.412393755645157256e+01
2.296049535538923436e+01
3.192933639916443411e+01
3.018439548637117298e+01
2.052847057073553927e+01
2.836501713882157460e+01
2.485352906020640873e+01
2.695097228131136191e+01
2.589552898391604785e+01


==> dat/imagenet_fit_psnrs_3_k43.dat <==
3.892337413037179772e+01
4.058281542703763733e+01
3.950636865547483012e+01
3.318697001781175970e+01
4.181506515725052253e+01
3.733267402948855107e+01
3.635106446418863158e+01
3.869921503481376135e+01
3.790254694334461050e+01
3.486650816783414086e+01
3.445827464662396267e+01
3.545026475830810853e+01
3.099604508656036828e+01
3.318328896562860564e+01
3.635068177213003082e+01
3.864002491523642391e+01
2.975394298580354402e+01
3.977188101944734200e+01
2.995312803536508284e+01
3.374643899309905493e+01
4.252501006565757535e+01
4.173509509111448068e+01
3.335560199636507406e+01
3.433025410021316759e+01
3.591525821379117644e+01
3.800720031011801581e+01
3.595676076396034659e+01
3.719725410361373008e+01
3.562233906062328259e+01
4.116298869150856632e+01
3.656539521460891251e+01
3.226229782367741450e+01
4.114295137144296177e+01
3.753482313150809091e+01
3.974694971456843717e+01
3.655240913220399790e+01
3.764800565294594747e+01
3.696098294716922084e+01
2.836979099269447246e+01
2.936210207785461535e+01
3.021956150665585739e+01
2.908109464271632660e+01
3.848685584525201619e+01
3.472772046499902387e+01
3.870987787903894883e+01
3.704766639522092220e+01
3.192538690326852446e+01
4.291398479874250427e+01
3.992714424828199071e+01
3.555628254686314449e+01
3.927182530219624823e+01
3.408358176729839073e+01
4.001818294573367751e+01
3.625274986910672936e+01
3.837847616504866721e+01
3.147030314238651272e+01
4.005412905002009438e+01
3.025622032929109650e+01
3.899523639374542938e+01
4.046896156148450530e+01
3.885836723976550644e+01
2.991537760125830658e+01
3.854629230006725038e+01
3.444866580643905962e+01
3.213238166416487473e+01
2.912141427001673577e+01
3.587936492474086947e+01
3.559907435464855041e+01
3.692672038757295638e+01
3.413611176693950000e+01
3.659179670050046695e+01
3.689381048208840497e+01
3.987802996693012858e+01
3.787631861155886526e+01
3.802581614943553490e+01
3.388548884543248363e+01
3.589307773639206545e+01
3.872114175242687395e+01
3.090589250508623920e+01
4.016049515739125297e+01
3.544734839915792435e+01
2.903946169116265708e+01
2.698235988881437564e+01
4.212114710086193270e+01
3.794712078640730368e+01
3.626522835331565631e+01
3.296644048815963401e+01
3.490988385627576918e+01
4.276208285504549877e+01
3.497659012989212357e+01
3.497871794953459812e+01
3.357518468226273001e+01
3.315299714649569296e+01
3.674149279020021908e+01
3.925398227422729036e+01
3.367141688084110029e+01
3.553127526056443486e+01
3.315872984910721044e+01
3.774080874011184505e+01
3.364534363786111015e+01


==> dat/imagenet_fit_psnrs_5_k13.dat <==
3.363855486060926836e+01
3.565038972112178328e+01
3.650331839028493164e+01
2.813896975758948216e+01
4.029457255470718025e+01
3.064748981879718315e+01
2.995919618886232172e+01
3.520539583056012845e+01
3.283706672440776941e+01
3.038150980089814368e+01


==> dat/imagenet_fit_psnrs_deconv14.dat <==
3.365124052891597017e+01
3.388287477303255457e+01
3.707978000336345303e+01
2.672981166402063025e+01
3.955891006202929816e+01
2.901294517115951521e+01
2.809538226627973145e+01
3.638219263451263430e+01
3.243719377089163913e+01
2.970023439082184069e+01


==> dat/imagenet_fit_psnrs_deconv15.dat <==
3.394028029671284230e+01
3.419060968955113822e+01
3.769569779923441644e+01
2.719083226071645498e+01
4.140557327801416676e+01
2.978201119623367887e+01
2.899482722937657186e+01
3.677171484585372241e+01
3.238169982726638807e+01
3.045860059687494825e+01


==> dat/imagenet_fit_psnrs_deconv16.dat <==
3.458699387770088407e+01
3.416617471940041639e+01
3.838976809850846905e+01
2.767706693865141787e+01
3.972210321207362682e+01
3.048395464122949861e+01
2.940706383842872995e+01
3.696567904173814156e+01
3.279467124867031913e+01
3.041849182474497937e+01
3.043863190516723094e+01
3.264774633610059595e+01
2.414090807350157064e+01
2.729025883535126695e+01
3.215189205657522820e+01
3.398941442306404781e+01
2.374712613114296644e+01
3.617521617137939671e+01
2.432078925321314600e+01
2.680009948432901368e+01
3.985155761263649765e+01
3.900299524433299325e+01
3.187954275967589979e+01
2.631248858653983191e+01
3.153541339957884659e+01
3.043204144786221477e+01
3.231080008485901089e+01
3.255981914401696997e+01
3.175966376810850278e+01
3.971300364857704324e+01
2.963531677922616936e+01
2.589389682579529151e+01
4.022957592188389953e+01
3.171089889446753673e+01
3.764751736197591470e+01
3.242823327463768379e+01
3.371725787728571788e+01
3.252785219435867958e+01
2.206470689280023123e+01
2.259479084288512496e+01
2.451569690488688380e+01
2.355161844372296542e+01
3.801231663498126778e+01
2.908710828597065401e+01
3.735239564695802272e+01
3.197867963360156196e+01
2.616690005854804113e+01
3.646727300098191193e+01
3.590728268600329187e+01
2.895981356234514337e+01
3.517864735172548052e+01
2.914077397492750521e+01
3.547001538032604628e+01
3.176473161128261324e+01
3.476908396925466604e+01
2.507259291549030777e+01
3.956251394433864732e+01
2.484543394584852649e+01
3.660093673807769221e+01
3.793758010210773080e+01
3.761207429605608610e+01
2.610386295829188086e+01
3.484346141017971377e+01
2.897777573077561541e+01
2.558831232335950645e+01
2.140577123458782793e+01
3.232859322166881810e+01
3.316852194495501038e+01
3.289519213557564825e+01
2.837718761280258306e+01
3.264282380008421569e+01
3.017419769858396350e+01
3.807487776587925055e+01
3.381918962995361966e+01
3.407870464444307856e+01
2.698690383945865889e+01
3.198398421713755013e+01
3.591747445707695618e+01
2.414768278003900548e+01
3.601090582417489827e+01
3.124947530106833327e+01
2.203265351096618474e+01
2.151158221072155641e+01
3.891485223334301224e+01
3.380322484323205146e+01
3.257197559364738737e+01
2.825257945990037811e+01
2.935821311221601349e+01
4.038539305030004556e+01
2.889661533371553404e+01
3.053882137912614780e+01
2.705427361070235293e+01
2.794022787584387046e+01
3.499352022082135960e+01
3.368501807827427541e+01
2.578209761300659864e+01
3.379638457339044066e+01
2.641615965922937548e+01
3.380343694521472031e+01
2.625144597933213220e+01


==> dat/imagenet_fit_psnrs_deconv33.dat <==
3.933009160911216640e+01
4.306429910732862254e+01
4.337961048557531285e+01
3.358189321050846843e+01
4.410831149804845808e+01
3.781474140907285886e+01
3.801877959941114682e+01
4.175012475346667173e+01
3.987745454491394526e+01
3.615629533729163825e+01
3.749508279341540629e+01
3.615255059317679098e+01
2.999515292521210696e+01
3.414184332880075345e+01
3.870290954866462130e+01
3.970895565968694285e+01
2.882665387892338771e+01
3.870989994847404603e+01
3.039149937908308985e+01
3.483027674518033479e+01
4.538035550888589853e+01
4.584423138988086066e+01
3.700217155736775254e+01
3.388031539725422903e+01
3.661515645840263744e+01
3.736682138996006586e+01
3.812487585999260631e+01
3.854170711922093773e+01
3.732881163010103620e+01
4.437704737632391527e+01
3.583483858984808990e+01
3.303140503820953455e+01
4.481280759104645739e+01
3.747446657675430259e+01
4.452822467320784483e+01
3.994935254590146911e+01
3.999208196629617618e+01
3.931514416542071899e+01
2.781609769863776549e+01
2.842735833568551840e+01
3.057882105442326548e+01
2.914971948423934123e+01
4.353620037137441301e+01
3.465888548657436985e+01
4.264408684663449378e+01
3.768368951800437827e+01
3.195606249000283938e+01
3.986692149069482127e+01
4.397814707859943439e+01
3.636432510776288751e+01
4.383874526879505140e+01
3.524543094559241752e+01
4.161461689310774403e+01
3.754020954212832351e+01
4.127207420520391423e+01
3.215861589283237265e+01
4.290992564643009644e+01
3.049667860043508938e+01
4.152917866963048255e+01
4.552191818839386173e+01
4.364485846715150785e+01
2.993534386670635428e+01
4.018888800849719445e+01
3.481544155049819977e+01
3.156218744326901771e+01
2.919932378364257275e+01
3.854429989735635331e+01
3.775001858403817323e+01
3.835254047933673149e+01
3.520082045288665995e+01
3.971358342412683839e+01
3.538529482380660340e+01
4.438007153548007011e+01
3.951747266763604216e+01
4.107869074906059836e+01
3.387874295113475398e+01
3.900217649556753230e+01
4.234837242998993645e+01
3.047338275167195221e+01
4.009200283916749896e+01
3.621315764042059016e+01
2.898175828107921959e+01
2.665001464817938626e+01
4.716203122549359961e+01
3.954918916498085224e+01
3.762955645395236104e+01
3.362500352616014965e+01
3.507624564165803349e+01
4.591107462148000451e+01
3.518650978505222326e+01
3.787362011096922032e+01
3.438741891167619968e+01
3.438137598598744660e+01
3.804270285177918254e+01
4.166844384325781903e+01
3.467190721154879895e+01
3.992510817443299942e+01
3.275676515816518020e+01
3.957331578662357430e+01
3.357960804121945131e+01


==> dat/imagenet_fit_psnrs_gaussian_128.dat <==
3.752380908504663637e+01
4.121233835236949972e+01
3.979545115877671435e+01
3.350298358943840071e+01
4.168246815490334711e+01
3.645275975805508040e+01
3.596974551614772508e+01
3.929735029881469899e+01
3.806366443135437549e+01
3.508219805517056500e+01
3.406192746196549592e+01
3.311677714170610187e+01
2.990400330931713313e+01
3.215542894257535522e+01
3.691092573468485227e+01
3.833100149152953406e+01
2.871623193229959625e+01
3.974489446801006665e+01
2.872356308744901554e+01
3.299693143666980433e+01
4.120046482085027151e+01
4.099438145456111471e+01
3.434568207944889195e+01
3.380044996230473231e+01
3.495160327975698067e+01
3.590467386526555060e+01
3.536691340432416553e+01
3.601359339909319601e+01
3.519519036081292285e+01
4.134378948526305919e+01
3.346097889416511606e+01
3.183690752940266933e+01
4.206512905031888039e+01
3.506355802915248887e+01
4.131066163486229215e+01
3.557809237506199196e+01
3.646541834818229688e+01
3.738028073024423747e+01
2.654327337944789278e+01
2.850556185011214794e+01
3.037449723482762565e+01
2.829832654710499895e+01
4.006476421003390698e+01
3.489031855329544385e+01
3.932103502793749783e+01
3.512907396362238188e+01
3.177806228603507677e+01
4.143149246314487755e+01
3.906301763912367875e+01
3.590559056553802719e+01
3.890315382303881364e+01
3.376783517145847213e+01
4.032002340292833509e+01
3.516243889154675628e+01
3.525823481908855683e+01
3.122353430863697454e+01
3.981031286851715123e+01
2.953898953114990178e+01
3.900403120782272737e+01
3.955727146903933544e+01
3.977032702356241600e+01
2.963435415209262658e+01
3.818812607791023339e+01
3.463609983746542298e+01
3.164331401396903942e+01
2.792248467246370680e+01
3.675943097648863755e+01
3.553511922668800338e+01
3.430970185981887965e+01
3.374686308777489785e+01
3.817933257797430002e+01
3.493926544526274824e+01
3.926996242802987069e+01
3.720022333416861215e+01
3.870731389247235654e+01
3.247544907013921289e+01
3.469239163007313209e+01
3.954724189971250325e+01
3.026744586407354731e+01
3.896674387198552836e+01
3.477170139582915454e+01
2.659299630323430819e+01
2.547870132662666265e+01
4.135991099041296337e+01
3.776839953531040095e+01
3.666243274350343029e+01
3.239468717448406210e+01
3.478753584480280381e+01
4.183964478191894898e+01
3.482499202967983365e+01
3.360099323395970572e+01
3.304482756389967335e+01
3.305966859123941504e+01
3.623847433743640067e+01
3.912549618482749736e+01
3.087083802090158358e+01
3.583935423888380001e+01
3.173134501178913069e+01
3.685993005564527891e+01
3.220240074558316934e+01


==> dat/imagenet_fit_psnrs_gaussian_64.dat <==
2.985503487874924033e+01
3.463723946549097832e+01
3.084735192980896912e+01
2.762207050990646806e+01
3.679833383237725286e+01
2.916099340169901666e+01
2.731077451624113550e+01
3.144850819731819769e+01
2.951438729860402788e+01
2.708343300732563108e+01
2.725465546324916843e+01
3.023993578941411897e+01
2.383246625825518095e+01
2.463933414638141528e+01
2.906767130592671222e+01
3.024674762125077265e+01
2.352720773676297839e+01
3.357129621783673912e+01
2.288306735503135769e+01
2.287793661267959422e+01
3.513150525047336714e+01
3.413926246860921054e+01
2.391021049336273663e+01
2.545550130019774215e+01
2.899624382443571946e+01
2.991811494582754349e+01
2.863010389479133977e+01
2.986809580088598892e+01
2.801291610537170840e+01
3.361885828160686174e+01
2.815710709706109327e+01
2.345727161072557010e+01
3.118706751812399602e+01
2.975633997526567853e+01
2.846709728143171958e+01
2.822364898979480330e+01
2.854166583165211790e+01
2.708779646988102385e+01
2.162447762542412377e+01
2.261536762050146976e+01
2.419597681256762911e+01
2.292804181974656785e+01
2.729261853505460778e+01
2.747213601793979620e+01
3.092005427251914895e+01
2.991129240205643924e+01
2.538416449379032613e+01
3.487310860554356395e+01
3.077172274410735398e+01
2.714938231419846204e+01
3.136272219959951713e+01
2.655448106182297252e+01
3.166297727092976189e+01
2.794736353145426477e+01
3.339317702074828276e+01
2.383007929196461205e+01
3.310045218265683076e+01
2.322541313790140904e+01
3.058938119149780022e+01
3.174607116257637074e+01
2.961409050533886145e+01
2.420421792087940815e+01
3.193693974942953417e+01
2.677775327874660505e+01
2.526202709934749180e+01
2.079026614625821523e+01
2.715194168045321987e+01
2.632576244689762390e+01
2.736315716852361390e+01
2.516036140225554973e+01
2.750000307583511017e+01
2.928142279401957992e+01
3.194116221371507436e+01
2.978409515180898381e+01
3.002979224447819107e+01
2.621526451352908538e+01
2.775054594603086144e+01
3.095293771781261682e+01
2.419430868520848321e+01
2.961517635796498382e+01
2.717433740164272038e+01
2.098676556330559251e+01
2.002005659654914993e+01
3.838822598470122927e+01
3.120280800376052710e+01
2.857105250398490881e+01
2.595785048116385596e+01
2.663971510653038877e+01
3.406578575875791870e+01
2.846441438134631241e+01
2.566117376859091337e+01
2.479967918377535696e+01
2.436818371391785476e+01
3.284379950995942465e+01
3.093106211998812327e+01
2.163270509369714745e+01
3.062864872556943041e+01
2.527209501412203352e+01
2.839682519267724103e+01
2.607401604939608575e+01


==> dat/imagenet_fit_psnrs_up128.dat <==
3.674651422112010835e+01
3.755350553798943025e+01
4.091385141225232047e+01
3.159365060856669061e+01
4.084537580489702435e+01
3.656157565363251649e+01
3.467424754631939265e+01
4.087036385214778278e+01
3.715509922099870010e+01
3.513947918602323028e+01
3.341673975404772534e+01
3.249960370874588733e+01
2.726735293006588634e+01
3.078949749276754133e+01
3.628821354260884391e+01
3.829549182082691772e+01
2.661679047846477175e+01
3.677705539496940901e+01
2.563031450641118170e+01
3.139110912059829062e+01
4.144955837849233404e+01
4.092730210564796778e+01
3.564936472728614092e+01
3.268516843235154568e+01
3.280094734646938548e+01
3.207247492657000265e+01
3.408163731354911619e+01
3.503740440995596117e+01
3.510600361776508294e+01
4.205244321157510257e+01
2.988998124891043418e+01
2.934851787338018525e+01
4.393203525993049396e+01
3.496224514064960687e+01
4.172300457505095039e+01
3.743532686776857332e+01
3.616176757043322709e+01
3.653848476144185042e+01
2.461706007415666164e+01
2.541561194116855660e+01
2.911046700365743689e+01
2.586821331568281934e+01
4.087111644540880917e+01
3.261410984006086977e+01
4.005385133893440752e+01
3.549538007275582174e+01
3.060062393748756548e+01
3.494136401012929127e+01
3.955826122971440384e+01
3.504556674525990445e+01
3.809026759780214633e+01
3.264510773935965915e+01
4.117670448953580831e+01
3.411039730342067600e+01
3.652812468753607789e+01
3.004429629652674194e+01
4.342722243788904990e+01
2.737794072390839162e+01
4.065695375160920833e+01
4.140806258641015347e+01
4.128137720839874447e+01
2.892163883112045397e+01
3.691377625501911552e+01
3.308223280871221306e+01
2.876568997059645838e+01
2.481851003233470010e+01
3.695409247928174068e+01
3.616109569708090277e+01
3.470644072844254424e+01
3.197020185406396919e+01
3.942186149485426228e+01
3.312516112581698025e+01
4.216665466207652457e+01
3.735071859352108703e+01
3.730228043422118844e+01
2.963347119556426179e+01
3.574908073970083677e+01
4.116704274340100511e+01
2.742613606779768887e+01
3.922449835079960678e+01
3.496794920222332337e+01
2.392227449210002632e+01
2.421898004456942743e+01
4.202112782469578889e+01
3.733823747506502855e+01
3.716524173190259006e+01
3.182546922369041198e+01
3.246165684724130784e+01
4.226167160906648235e+01
3.262221402246881752e+01
3.442501850786537432e+01
3.297531950981503002e+01
3.144638761091340839e+01
3.626168113332118992e+01
3.597810253275278569e+01
2.836221553859661881e+01
3.669889714023612015e+01
2.907777426923692587e+01
3.699814848013703994e+01
2.980089803016951677e+01


==> dat/imagenet_fit_psnrs_up64.dat <==
3.340619570409551642e+01
3.267085535519419182e+01
3.790708703373348953e+01
2.796193319803080257e+01
3.833960763535206695e+01
3.167660344329225452e+01
2.940732098589548471e+01
3.800927297025457818e+01
3.351660229200345498e+01
3.204254013376014854e+01
3.078005431697503269e+01
3.180220749965906535e+01
2.414367775399419713e+01
2.658666752386037757e+01
3.319579676814915814e+01
3.557382108007897159e+01
2.389987333928109692e+01
3.708686165470407303e+01
2.346802740158899780e+01
2.684786557154848552e+01
3.975920898612884002e+01
3.860750685852654840e+01
3.313456739444772836e+01
2.841321134218900468e+01
3.081912626322845483e+01
2.943655176344380209e+01
3.208140393586137407e+01
3.234222612095053506e+01
3.283110743285615740e+01
3.911782039998724514e+01
2.844883026960629024e+01
2.610714526216748865e+01
4.231716177351849950e+01
3.167167894881016110e+01
3.752312125409017796e+01
3.371642471097537452e+01
3.324240031152560704e+01
3.268349353805091795e+01
2.193791725131598369e+01
2.244874119698338077e+01
2.571642177623065706e+01
2.344786409005403982e+01
3.895958557064719940e+01
2.914840361868519025e+01
3.796426206277659787e+01
3.213243742627268773e+01
2.686302975802117032e+01
3.263344043233993830e+01
3.580295395800735037e+01
3.022066886121177021e+01
3.432755507934420791e+01
2.971007117037456879e+01
3.677562368804841952e+01
3.192726940030430782e+01
3.460320484978451105e+01
2.620483081839645223e+01
4.034909796952579342e+01
2.476758163310448069e+01
3.735050673257969578e+01
3.875001398227942673e+01
3.827136672674446771e+01
2.675076714838389336e+01
3.464336033793318137e+01
2.985189280266526168e+01
2.522110964598740779e+01
2.120642369390978033e+01
3.341237596516801034e+01
3.298351470487451564e+01
3.241365912143093198e+01
2.859795216682090668e+01
3.476416956350836074e+01
2.919759098468758296e+01
3.959752390489585139e+01
3.474052430331586550e+01
3.371049098105511632e+01
2.651875510568945771e+01
3.226241997051997856e+01
3.701031717199573023e+01
2.450297942517265426e+01
3.704801194437087730e+01
3.222631870039130320e+01
2.136311987410990909e+01
2.163983318949836487e+01
3.953412277576769185e+01
3.483347597482598701e+01
3.377301036088063313e+01
2.886941543892792339e+01
2.893799500838571248e+01
4.056707618229653889e+01
2.879274636446754343e+01
3.040118481223503721e+01
2.836838234929081182e+01
2.844627316802063532e+01
3.524601717837276738e+01
3.233621203465492044e+01
2.400708785525973354e+01
3.283445091147258665e+01
2.629858804852137055e+01
3.410082152450153359e+01
2.647148665817722701e+01


==> dat/imagenet_fit_psnrs_wavelet_1_128.dat <==
4.080968607893288436e+01
3.779656770346883832e+01
4.192354075278402092e+01
3.056085387492623795e+01
5.366082452831456351e+01
3.465498908876777762e+01
3.249800283847886107e+01
4.386853029434358575e+01
3.693835876085421432e+01
3.647889802206822907e+01
3.589665143380713630e+01
3.848978736708622961e+01
2.674219273550950859e+01
3.215997223771394431e+01
3.740921976036581498e+01
4.198005425205515451e+01
2.644343564403958524e+01
4.244961720773400060e+01
2.819818153345927314e+01
3.622837844516782724e+01
4.513417823604735446e+01
4.525035297498951792e+01
3.580969337249416640e+01
3.279879266825237494e+01
3.608875802785034637e+01
3.679082029214972493e+01
3.730248179672310016e+01
4.013121897750301059e+01
3.847509198936124619e+01
4.765452423681755079e+01
3.778089960970658012e+01
3.024344199659130439e+01
4.750523428150994931e+01
3.519980410176174246e+01
4.437476911496122511e+01
3.697002461562614428e+01
4.250323809777118811e+01
3.727651849929041106e+01
2.539524349445812845e+01
2.559618467963077393e+01
2.900333628392826313e+01
2.741392032976067128e+01
4.700206485080317975e+01
3.245373627339901645e+01
4.247458949431042896e+01
3.747634494579056508e+01
3.000680445683095598e+01
3.798148055517966526e+01
4.083564952566730710e+01
3.306728341600616261e+01
4.842839059529105583e+01
3.457209945710202703e+01
4.251629595308843790e+01
3.627011028011395410e+01
4.107844078839998048e+01
3.016698219357636290e+01
4.464928317808860925e+01
2.901499850111812506e+01
4.375003757416487105e+01
4.423390437163033084e+01
4.265204162228926066e+01
3.077222812624601289e+01
3.914572381655693789e+01
3.422153744050719837e+01
2.848114049244109580e+01
2.644108397367367758e+01
3.803495593424938903e+01
4.004975157815313480e+01
3.637843490885069997e+01
3.520088059798116831e+01
4.199514597170309571e+01
3.389785659523112571e+01
4.896413561236912670e+01
3.965408420306828674e+01
4.128351527972731105e+01
2.942013183258230313e+01
3.626568243950639925e+01
3.848738873797721283e+01
2.696600145361039580e+01
4.100761963192383774e+01
3.565806042595824721e+01
2.711124658326022541e+01
2.616118582364250500e+01
4.539285963036169846e+01
3.844305908460245291e+01
3.551959046051676694e+01
3.387585706390246543e+01
3.350761622156829844e+01
4.917851027786535667e+01
3.221400833293540700e+01
3.631690470311035313e+01
3.433412869554781821e+01
3.432482309533348541e+01
3.971987393018407886e+01
3.610708511683378674e+01
3.331485007890342587e+01
4.082573434472518414e+01
3.085703263026056575e+01
4.011565624675645836e+01
3.012899067309826862e+01


==> dat/imagenet_fit_psnrs_wavelet_1_64.dat <==
3.227799845992102235e+01
3.031954800325344124e+01
3.399161122486869147e+01
2.612754210986071257e+01
4.315432099831675572e+01
2.780999748393125159e+01
2.607041336807273169e+01
3.637907579507154310e+01
3.098075272593935736e+01
3.045242793376417012e+01
2.950084314016461917e+01
3.177091951408132786e+01
2.187382092223608510e+01
2.611880619726493791e+01
3.092339732238221117e+01
3.489029100029211605e+01
2.261231309609447848e+01
3.795661817989760323e+01
2.347422544416239276e+01
2.564573985895093600e+01
3.857559151912257533e+01
3.812996756405257770e+01
2.862501207383093416e+01
2.532942509235105533e+01
3.135321221729360275e+01
2.946113243317413577e+01
3.139728752784359500e+01
3.216213540385316350e+01
3.175947147892494726e+01
3.960937540213794250e+01
2.973057248832355270e+01
2.433878881594059962e+01
3.866741692485257431e+01
2.994269818551090978e+01
3.473191886961496522e+01
2.969715811227072422e+01
3.359396224645275453e+01
2.992596052053583477e+01
2.121942894872390539e+01
2.133366938367925414e+01
2.398180885584282507e+01
2.295302773330783808e+01
3.830493047581285992e+01
2.707932927463653527e+01
3.652069539199879245e+01
2.812598231329121390e+01
2.494498877220590671e+01
3.296948939484835961e+01
3.300222498348782807e+01
2.575957655405959557e+01
3.643490535688491860e+01
2.861077236373659005e+01
3.316597225538016147e+01
3.068589429284496717e+01
3.388757047918055321e+01
2.402944569325919488e+01
3.796805277487414543e+01
2.431391876522273776e+01
3.414962280736676803e+01
3.467324357776126220e+01
3.529446679492867389e+01
2.609372602270522989e+01
3.363795950600621865e+01
2.746737635596127447e+01
2.363094507435612357e+01
1.999168832579729838e+01
3.003354856563840158e+01
3.201746766750950002e+01
3.089727152791584786e+01
2.607519431310121050e+01
3.308082947968618015e+01
2.844619376624072160e+01
3.863335928762352722e+01
3.291665702196340249e+01
3.315991197132077417e+01
2.393619451892180550e+01
2.971667602539329067e+01
3.184116869422222607e+01
2.276339399954740728e+01
3.392051148891123802e+01
3.006985347066601122e+01
2.126675531791591212e+01
2.119266014850678914e+01
3.823866552535863406e+01
3.317599347561859702e+01
2.721517305216702454e+01
2.777481992624175788e+01
2.722635943084516441e+01
4.176715046156039080e+01
2.682762163415192447e+01
2.875331857981734274e+01
2.619125558277487897e+01
2.676362140889177610e+01
3.582827294248424010e+01
3.057661677548766832e+01
2.394956619077186843e+01
3.275908794564224280e+01
2.519238644859832377e+01
3.274095136671636652e+01
2.519087442152875056e+01


==> dat/imgnetcurve.dat <==
1.000000000000000000e+00 6.842433698475361425e-02 1.834336477409624286e-02
2.000000000000000000e+00 6.012442503124475202e-02 1.678549151833208519e-02
3.000000000000000000e+00 5.300581660121679584e-02 1.577679025822957548e-02
4.000000000000000000e+00 4.758205581456422667e-02 1.524671941741311161e-02
5.000000000000000000e+00 4.333886560052633424e-02 1.501592823857188057e-02
6.000000000000000000e+00 4.000215614214539667e-02 1.496948448825194053e-02
7.000000000000000000e+00 3.736309623345732828e-02 1.498980970438497373e-02
8.000000000000000000e+00 3.530387608334421834e-02 1.502318728471108145e-02
9.000000000000000000e+00 3.370496677234768867e-02 1.505615837445570780e-02
1.000000000000000000e+01 3.243442140519618710e-02 1.507991014288705481e-02
1.100000000000000000e+01 3.138265395537018915e-02 1.509625983131278847e-02
1.200000000000000000e+01 3.046854929998516967e-02 1.511525594960408739e-02
1.300000000000000000e+01 2.964199800044298172e-02 1.514994492007278384e-02
1.400000000000000000e+01 2.886922881007194380e-02 1.520566592748302803e-02
1.500000000000000000e+01 2.814281722530722479e-02 1.527943183073091765e-02
1.600000000000000000e+01 2.746134614571928839e-02 1.535920789899706401e-02
1.700000000000000000e+01 2.682661395519971709e-02 1.543680058217555308e-02
1.800000000000000000e+01 2.623633798211812834e-02 1.551070980898958812e-02
1.900000000000000000e+01 2.568253166973590712e-02 1.558576789901081061e-02
2.000000000000000000e+01 2.516231369227171083e-02 1.566412801960065035e-02
2.100000000000000000e+01 2.467526681721210480e-02 1.574491265136934715e-02
2.200000000000000000e+01 2.422179039567708830e-02 1.582696447813230697e-02
2.300000000000000000e+01 2.380230994895100524e-02 1.590873746145923112e-02
2.400000000000000000e+01 2.341328384354710718e-02 1.599055345372978401e-02
2.500000000000000000e+01 2.305076215416192870e-02 1.607095638308224383e-02
2.600000000000000000e+01 2.271136268973350525e-02 1.614935196002612386e-02
2.700000000000000000e+01 2.239384381100535323e-02 1.622589235928922208e-02
2.800000000000000000e+01 2.210007053799927304e-02 1.629942365624826445e-02
2.900000000000000000e+01 2.183011984452605178e-02 1.636784744953144119e-02
3.000000000000000000e+01 2.158212983049452235e-02 1.643065292628653057e-02
3.100000000000000000e+01 2.135443710722029209e-02 1.648954539573461303e-02
3.200000000000000000e+01 2.114628488197922707e-02 1.654556675485477010e-02
3.300000000000000000e+01 2.095501283183693816e-02 1.659717131004299906e-02
3.400000000000000000e+01 2.078052470460534096e-02 1.664321047144642213e-02
3.500000000000000000e+01 2.062221611849963596e-02 1.668352727724438725e-02
3.600000000000000000e+01 2.047715010121464729e-02 1.671822074961054616e-02
3.700000000000000000e+01 2.034460417926311354e-02 1.674796632347445857e-02
3.800000000000000000e+01 2.022337978705763747e-02 1.677384471318432019e-02
3.900000000000000000e+01 2.011201363056898048e-02 1.679692110244180442e-02
4.000000000000000000e+01 2.000957769341766765e-02 1.681797242919603336e-02
4.100000000000000000e+01 1.991374590434134145e-02 1.683703315473515302e-02
4.200000000000000000e+01 1.982563603669405122e-02 1.685397271216214354e-02
4.300000000000000000e+01 1.974323620088398387e-02 1.686921813184396809e-02
4.400000000000000000e+01 1.966538392007350852e-02 1.688333557045451627e-02
4.500000000000000000e+01 1.959194089286029478e-02 1.689635033798445388e-02
4.600000000000000000e+01 1.952164140529930730e-02 1.690806626839305715e-02
4.700000000000000000e+01 1.945564779452979565e-02 1.691850540900127417e-02
4.800000000000000000e+01 1.939223031513392925e-02 1.692805634862783876e-02
4.900000000000000000e+01 1.933256499469280382e-02 1.693676046342759353e-02
5.000000000000000000e+01 1.927560451440513134e-02 1.694493414369023510e-02
5.100000000000000000e+01 1.922195861116051535e-02 1.695280724700511457e-02
5.200000000000000000e+01 1.917010475881397724e-02 1.696053245291549369e-02
5.300000000000000000e+01 1.912119919434189866e-02 1.696792864972406292e-02
5.400000000000000000e+01 1.907399343326687813e-02 1.697511552881844632e-02
5.500000000000000000e+01 1.902864170260727336e-02 1.698222648134767310e-02
5.600000000000000000e+01 1.898475494235753874e-02 1.698926297043523367e-02
5.700000000000000000e+01 1.894240207038819929e-02 1.699611649706605360e-02
5.800000000000000000e+01 1.890104943886399338e-02 1.700278658586717312e-02
5.900000000000000000e+01 1.886119805276393821e-02 1.700923283920586365e-02
6.000000000000000000e+01 1.882248455658554892e-02 1.701548497290193696e-02
6.100000000000000000e+01 1.878531589172780653e-02 1.702151165081538728e-02
6.200000000000000000e+01 1.874894318170845439e-02 1.702740532578222651e-02
6.300000000000000000e+01 1.871355967596173217e-02 1.703316093875139811e-02
6.400000000000000000e+01 1.867881692014634540e-02 1.703881372642520806e-02
6.500000000000000000e+01 1.864472692832350870e-02 1.704436791523544770e-02
6.600000000000000000e+01 1.861120224930346012e-02 1.704983919513038820e-02
6.700000000000000000e+01 1.857806793414056371e-02 1.705528524293269815e-02
6.800000000000000000e+01 1.854561381042003562e-02 1.706065284753175218e-02
6.900000000000000000e+01 1.851429482921957900e-02 1.706586772083116751e-02
7.000000000000000000e+01 1.848428621888160636e-02 1.707088699301472293e-02
7.100000000000000000e+01 1.845515854656696458e-02 1.707579033893516854e-02
7.200000000000000000e+01 1.842695586383342674e-02 1.708057184621755709e-02
7.300000000000000000e+01 1.839943234808743069e-02 1.708528439901293647e-02
7.400000000000000000e+01 1.837245705537498067e-02 1.708994114357235625e-02
7.500000000000000000e+01 1.834591054357588222e-02 1.709455404499951939e-02
7.600000000000000000e+01 1.831944561563432147e-02 1.709918779876742900e-02
7.700000000000000000e+01 1.829317472875118325e-02 1.710381755092195769e-02
7.800000000000000000e+01 1.826704158447682927e-02 1.710844715938638141e-02
7.900000000000000000e+01 1.824118443764746050e-02 1.711306235790959612e-02
8.000000000000000000e+01 1.821576193906366756e-02 1.711765550509541239e-02
8.100000000000000000e+01 1.819094805978238583e-02 1.712218101148356084e-02
8.200000000000000000e+01 1.816692333668470244e-02 1.712659886954186195e-02
8.300000000000000000e+01 1.814392036758363108e-02 1.713086617842165052e-02
8.400000000000000000e+01 1.812180085107684135e-02 1.713499909354480183e-02
8.500000000000000000e+01 1.810058457776904037e-02 1.713897568146207501e-02
8.700000000000000000e+01 1.806070995517074923e-02 1.714646507283553584e-02
8.800000000000000000e+01 1.804177598096430232e-02 1.715004139443437534e-02
8.900000000000000000e+01 1.802334459498524527e-02 1.715353632282521842e-02
9.000000000000000000e+01 1.800523418933153152e-02 1.715699232966149193e-02
9.100000000000000000e+01 1.798730371519923280e-02 1.716043408400384773e-02
9.300000000000000000e+01 1.795219136402010848e-02 1.716725294421158829e-02
9.400000000000000000e+01 1.793493693694472174e-02 1.717063716145865102e-02
9.500000000000000000e+01 1.791794435121119022e-02 1.717399370081341275e-02
9.600000000000000000e+01 1.790128760039806297e-02 1.717730109477471484e-02
9.800000000000000000e+01 1.786905676126480241e-02 1.718372961380644146e-02
9.900000000000000000e+01 1.785340704955160757e-02 1.718686863035401649e-02
1.000000000000000000e+02 1.783797158859670023e-02 1.718997605125270611e-02
1.010000000000000000e+02 1.782269794493913581e-02 1.719306583542591638e-02
1.030000000000000000e+02 1.779267960228025913e-02 1.719917232243589958e-02
1.040000000000000000e+02 1.777793122455477784e-02 1.720219734569921818e-02
1.060000000000000000e+02 1.774882692843675683e-02 1.720820115180803772e-02
1.070000000000000000e+02 1.773441182449459960e-02 1.721119640126783992e-02
1.080000000000000000e+02 1.771999872289597988e-02 1.721421500591682058e-02
1.100000000000000000e+02 1.769095794297754695e-02 1.722036742125034048e-02
1.110000000000000000e+02 1.767628872767090797e-02 1.722351136342455818e-02
1.130000000000000000e+02 1.764736473560333391e-02 1.722975341223061466e-02
1.140000000000000000e+02 1.763393473811447620e-02 1.723262335158694952e-02
1.160000000000000000e+02 1.761163608171045780e-02 1.723718141119759059e-02
1.170000000000000000e+02 1.760127819143235753e-02 1.723927058853713321e-02
1.190000000000000000e+02 1.757855359464883735e-02 1.724402533752491043e-02
1.210000000000000000e+02 1.755388756282627583e-02 1.724938268821466295e-02
1.220000000000000000e+02 1.754131135530769686e-02 1.725215843696903742e-02
1.240000000000000000e+02 1.751702921465039114e-02 1.725752286433027485e-02
1.250000000000000000e+02 1.750557087361812730e-02 1.726003225040192296e-02
1.270000000000000000e+02 1.748422984965145727e-02 1.726465412842463631e-02
1.290000000000000000e+02 1.746530374512076517e-02 1.726864207092255674e-02
1.310000000000000000e+02 1.744871996343135695e-02 1.727200677280467736e-02
1.320000000000000000e+02 1.744044423103332381e-02 1.727370066710573124e-02
1.340000000000000000e+02 1.741916639730334282e-02 1.727849022581362873e-02
1.360000000000000000e+02 1.739482362754642825e-02 1.728423949299271248e-02
1.380000000000000000e+02 1.737487963400781085e-02 1.728876843428857682e-02
1.390000000000000000e+02 1.736662266775965829e-02 1.729054810220816835e-02
1.410000000000000000e+02 1.735154013149440427e-02 1.729371750895227974e-02
1.430000000000000000e+02 1.733490768820047240e-02 1.729738209996382198e-02
1.450000000000000000e+02 1.731539801694452832e-02 1.730194241041812381e-02
1.470000000000000000e+02 1.729586482979357173e-02 1.730655717366218899e-02
1.490000000000000000e+02 1.727928654290735583e-02 1.731032600430260429e-02
1.510000000000000000e+02 1.726433997973799567e-02 1.731364085269987071e-02
1.530000000000000000e+02 1.724913259968161722e-02 1.731707072166860720e-02
1.550000000000000000e+02 1.723355753347277641e-02 1.732064502475690049e-02
1.570000000000000000e+02 1.721745277754962306e-02 1.732441290158585542e-02
1.590000000000000000e+02 1.720106028951704641e-02 1.732830184760735318e-02
1.610000000000000000e+02 1.718545863404869964e-02 1.733198940205432290e-02
1.630000000000000000e+02 1.717134211212396552e-02 1.733524740005537926e-02
1.660000000000000000e+02 1.715666260570287635e-02 1.733817902227596103e-02
1.680000000000000000e+02 1.715108766220509867e-02 1.733888788892564911e-02
1.700000000000000000e+02 1.713601779192686081e-02 1.734253104235627951e-02
1.720000000000000000e+02 1.711572464555501799e-02 1.734781598845492809e-02
1.750000000000000000e+02 1.709892610087990900e-02 1.735158235802104418e-02
1.770000000000000000e+02 1.707904343493282795e-02 1.735683408851687592e-02
1.790000000000000000e+02 1.706718406639993330e-02 1.735959918831311496e-02
1.820000000000000000e+02 1.704800003208219866e-02 1.736423784774999632e-02
1.840000000000000000e+02 1.703339726664125989e-02 1.736793787268524347e-02
1.860000000000000000e+02 1.701995413750410219e-02 1.737129679529981346e-02
1.890000000000000000e+02 1.700352979823947092e-02 1.737518153687949568e-02
1.910000000000000000e+02 1.699329093098640373e-02 1.737757314607415310e-02
1.940000000000000000e+02 1.698063514195382456e-02 1.738034282749214426e-02
1.970000000000000000e+02 1.696175183169543882e-02 1.738514095596839157e-02
1.990000000000000000e+02 1.694520991295576234e-02 1.738964115886167464e-02
2.020000000000000000e+02 1.692702798172831397e-02 1.739430316926002598e-02
2.050000000000000000e+02 1.691377018578350475e-02 1.739742045646714558e-02
2.070000000000000000e+02 1.690365429967641969e-02 1.739993514368003147e-02
2.100000000000000000e+02 1.689975322224199911e-02 1.740012876758719948e-02
2.130000000000000000e+02 1.688423627056181292e-02 1.740409073636083742e-02
2.160000000000000000e+02 1.685959100723266602e-02 1.741102595593377322e-02
2.190000000000000000e+02 1.684549041092395921e-02 1.741461497722286006e-02
2.210000000000000000e+02 1.682981578633189340e-02 1.741906331468183119e-02
2.240000000000000000e+02 1.681513381190597942e-02 1.742287760384467546e-02
2.270000000000000000e+02 1.679699504747986932e-02 1.742785177589029066e-02
2.300000000000000000e+02 1.678276369348168442e-02 1.743155436395859778e-02
2.330000000000000000e+02 1.676754551008343558e-02 1.743559667748673797e-02
2.370000000000000000e+02 1.675065658055245946e-02 1.743987603338283468e-02
2.400000000000000000e+02 1.674598571844398975e-02 1.744047840817432651e-02
2.430000000000000000e+02 1.673893225379288058e-02 1.744190186067027387e-02
2.460000000000000000e+02 1.672499408014118533e-02 1.744557832258625957e-02
2.490000000000000000e+02 1.670183870010077953e-02 1.745229673181874705e-02
2.530000000000000000e+02 1.668060394003987451e-02 1.745814135705444151e-02
2.560000000000000000e+02 1.667039170861244271e-02 1.746065265728155916e-02
2.590000000000000000e+02 1.665280731394886901e-02 1.746563080207714364e-02
2.630000000000000000e+02 1.664106105454266071e-02 1.746840651622988752e-02
2.660000000000000000e+02 1.663793213665485521e-02 1.746864338161156424e-02
2.700000000000000000e+02 1.661530574783682754e-02 1.747508642071580326e-02
2.730000000000000000e+02 1.659920099191367765e-02 1.747967194773668645e-02
2.770000000000000000e+02 1.658618585206568172e-02 1.748299920239812510e-02
2.810000000000000000e+02 1.656513456255197594e-02 1.748906132297305127e-02
2.850000000000000000e+02 1.656281901523470879e-02 1.748891927407063979e-02
2.880000000000000000e+02 1.654631821438670020e-02 1.749375145157660086e-02
2.920000000000000000e+02 1.652732579968869617e-02 1.749924664352063911e-02
2.960000000000000000e+02 1.651110234670340876e-02 1.750388170592497711e-02
3.000000000000000000e+02 1.651460463181137969e-02 1.750200965978195716e-02
3.040000000000000000e+02 1.649036011658609052e-02 1.750940468489581986e-02
3.080000000000000000e+02 1.647464022971689701e-02 1.751407300816534840e-02
3.120000000000000000e+02 1.646065036766231060e-02 1.751824259219295077e-02
3.160000000000000000e+02 1.644676309078931670e-02 1.752249728257836148e-02
3.200000000000000000e+02 1.642158096656203339e-02 1.753077668322337163e-02
3.250000000000000000e+02 1.639718327205628295e-02 1.753971975095813818e-02
3.290000000000000000e+02 1.637513686437159707e-02 1.755051805589426944e-02
3.330000000000000000e+02 1.636644783429801533e-02 1.755383249183298591e-02
3.380000000000000000e+02 1.633792098145931890e-02 1.756275911471799622e-02
3.420000000000000000e+02 1.633394272066652705e-02 1.756373240158200580e-02
3.470000000000000000e+02 1.632224214263260434e-02 1.756717268523603007e-02
3.510000000000000000e+02 1.631783160846680264e-02 1.756828921020920503e-02
3.560000000000000000e+02 1.630085997749119997e-02 1.757341302294444102e-02
3.610000000000000000e+02 1.627488182857632706e-02 1.758148976221964033e-02
3.660000000000000000e+02 1.625305225607007881e-02 1.758812990740315704e-02
3.700000000000000000e+02 1.624058028683066437e-02 1.759185239859510294e-02
3.750000000000000000e+02 1.622221169527620147e-02 1.759740948752309270e-02
3.800000000000000000e+02 1.620998552534729312e-02 1.760089410473657939e-02
3.850000000000000000e+02 1.620317033957690070e-02 1.760245334725745597e-02
3.910000000000000000e+02 1.620294223539531231e-02 1.760181171639072992e-02
3.960000000000000000e+02 1.619947128929197927e-02 1.760242736403328304e-02
4.010000000000000000e+02 1.616741367615759373e-02 1.761239512737985610e-02
4.060000000000000000e+02 1.614617535378783802e-02 1.761892316386065582e-02
4.120000000000000000e+02 1.611986437346786191e-02 1.762707124134885173e-02
4.170000000000000000e+02 1.610570501070469548e-02 1.763112995577897218e-02
4.230000000000000000e+02 1.610125524457544158e-02 1.763191221972001954e-02
4.280000000000000000e+02 1.609036868903785875e-02 1.763498594835554573e-02
4.340000000000000000e+02 1.608408989850431542e-02 1.763631694962643562e-02
4.400000000000000000e+02 1.606629802845418314e-02 1.764169581085986080e-02
4.460000000000000000e+02 1.604356183670461317e-02 1.764858969950350298e-02
4.520000000000000000e+02 1.603391102980822325e-02 1.765128796269316638e-02
4.580000000000000000e+02 1.601069616153836389e-02 1.765847661219150516e-02
4.640000000000000000e+02 1.600293775554746320e-02 1.766049592950023894e-02
4.700000000000000000e+02 1.601638474967330764e-02 1.765513314896063890e-02
4.760000000000000000e+02 1.598107286263257196e-02 1.766670788748398585e-02
4.820000000000000000e+02 1.596004478633403917e-02 1.767308512934090761e-02
4.890000000000000000e+02 1.593708638101816108e-02 1.768054334427472327e-02
4.950000000000000000e+02 1.597258050460368534e-02 1.766716972068995903e-02
5.020000000000000000e+02 1.595640154555439880e-02 1.767282136151906990e-02
5.080000000000000000e+02 1.590890372171998093e-02 1.768808613837897017e-02
5.150000000000000000e+02 1.589068134780973265e-02 1.769345949675300150e-02
5.220000000000000000e+02 1.588275977410376003e-02 1.769611370394866962e-02
5.290000000000000000e+02 1.585776414722204347e-02 1.770333767101553088e-02
5.360000000000000000e+02 1.584448937792331050e-02 1.770765003334964088e-02
5.430000000000000000e+02 1.590392973739653687e-02 1.768791573107768994e-02
5.500000000000000000e+02 1.583964610472321510e-02 1.770843493427537788e-02
5.580000000000000000e+02 1.580516647081822018e-02 1.771969325845891563e-02
5.650000000000000000e+02 1.577999300789088150e-02 1.772787664012949807e-02
5.730000000000000000e+02 1.577607339713722398e-02 1.772782038223365275e-02
5.800000000000000000e+02 1.581396143883466790e-02 1.771482530861225035e-02
5.880000000000000000e+02 1.576179522089660168e-02 1.773166057023196213e-02
5.960000000000000000e+02 1.573004543315619300e-02 1.774289799682757587e-02
6.040000000000000000e+02 1.574304588139057229e-02 1.773268399257988195e-02
6.120000000000000000e+02 1.573591178748756647e-02 1.773823450546530012e-02
6.200000000000000000e+02 1.569520032498985390e-02 1.775223825702398894e-02
6.280000000000000000e+02 1.567758580204099347e-02 1.775726359136058433e-02
6.360000000000000000e+02 1.568581114988774200e-02 1.775360081262338657e-02
6.450000000000000000e+02 1.565699309576302697e-02 1.776415194128760575e-02
6.530000000000000000e+02 1.565888680052012275e-02 1.776207941464323647e-02
6.620000000000000000e+02 1.564214671961963038e-02 1.776865644796740001e-02
6.710000000000000000e+02 1.563255705405026605e-02 1.776590910589975411e-02
6.800000000000000000e+02 1.560582153033465182e-02 1.777841272004467704e-02
6.890000000000000000e+02 1.562809385359287262e-02 1.777030446323391369e-02
6.980000000000000000e+02 1.557234195061027969e-02 1.779058163160932363e-02
7.070000000000000000e+02 1.555494337808340823e-02 1.779525289425136839e-02
7.160000000000000000e+02 1.559427154716104200e-02 1.777276646084445869e-02
7.260000000000000000e+02 1.561348557006567682e-02 1.776626168973206854e-02
7.360000000000000000e+02 1.553560283500701224e-02 1.779937269572049938e-02
7.450000000000000000e+02 1.549055932555347750e-02 1.781678927568381213e-02
7.550000000000000000e+02 1.549240869935602019e-02 1.781318732560885007e-02
7.650000000000000000e+02 1.549980647396296228e-02 1.780966815310392609e-02
7.750000000000000000e+02 1.548786910716444185e-02 1.781031318393962171e-02
7.860000000000000000e+02 1.547623795922845567e-02 1.781784498991545104e-02
7.960000000000000000e+02 1.545608274172991480e-02 1.782710920315034100e-02
8.070000000000000000e+02 1.545566169079393148e-02 1.781662325475857900e-02
8.170000000000000000e+02 1.545015086885541747e-02 1.781628784556439291e-02
8.280000000000000000e+02 1.542476525064557721e-02 1.783197332377099709e-02
8.390000000000000000e+02 1.538185917306691443e-02 1.784793016995345205e-02
8.500000000000000000e+02 1.549367925617843936e-02 1.780100987685952554e-02
8.620000000000000000e+02 1.536455843597650528e-02 1.785173226876144575e-02
8.730000000000000000e+02 1.535278996452689101e-02 1.785782272027330170e-02
8.850000000000000000e+02 1.538723765406757593e-02 1.783947602315020392e-02
8.960000000000000000e+02 1.539951576851308380e-02 1.783436775792592716e-02
9.080000000000000000e+02 1.534473102074116434e-02 1.785041175192332574e-02
9.200000000000000000e+02 1.531313988380134106e-02 1.786646658114982023e-02
9.330000000000000000e+02 1.528419747482985189e-02 1.787746532340514852e-02
9.450000000000000000e+02 1.534500170964747667e-02 1.785226334967052533e-02
9.580000000000000000e+02 1.527308507356792654e-02 1.787615703117186039e-02
9.700000000000000000e+02 1.523166450206190313e-02 1.789619729767673653e-02
9.830000000000000000e+02 1.529942669440060785e-02 1.786149224082742709e-02
9.960000000000000000e+02 1.522048481274396181e-02 1.789486352594420876e-02
1.009000000000000000e+03 1.527783831115812029e-02 1.787795810697758239e-02
1.023000000000000000e+03 1.521794546861201559e-02 1.789566209079451395e-02
1.036000000000000000e+03 1.522368395235389540e-02 1.789055628556867825e-02
1.050000000000000000e+03 1.524497121572494437e-02 1.788065851813014709e-02
1.064000000000000000e+03 1.522371561732143233e-02 1.788501761796662537e-02
1.078000000000000000e+03 1.520886796060949564e-02 1.788953300586633086e-02
1.092000000000000000e+03 1.522218903992325102e-02 1.788690597784956676e-02
1.107000000000000000e+03 1.523979499470442568e-02 1.787707457485092008e-02
1.122000000000000000e+03 1.511548955459147622e-02 1.793002630424203256e-02
1.137000000000000000e+03 1.514460328035056522e-02 1.791203665355924415e-02
1.152000000000000000e+03 1.516610586550086806e-02 1.790033881886464798e-02
1.167000000000000000e+03 1.508870271500200103e-02 1.793438934760819420e-02
1.182000000000000000e+03 1.520185386762023041e-02 1.788468717224095048e-02
1.198000000000000000e+03 1.529742905404418707e-02 1.783342391249410561e-02
1.214000000000000000e+03 1.510346243157982896e-02 1.792063299312580613e-02
1.230000000000000000e+03 1.510596435982733930e-02 1.792213991967936404e-02
1.246000000000000000e+03 1.503595225512981484e-02 1.795089063893827441e-02
1.263000000000000000e+03 1.512991932686418364e-02 1.790689987474945385e-02
1.280000000000000000e+03 1.514021616894751718e-02 1.790929700586364401e-02
1.297000000000000000e+03 1.504319806117564509e-02 1.794440223554322200e-02
1.314000000000000000e+03 1.506182597950100899e-02 1.793351344577109874e-02
1.331000000000000000e+03 1.506547210738062859e-02 1.792090061072587268e-02
1.349000000000000000e+03 1.514166626147925819e-02 1.788424365272665156e-02
1.367000000000000000e+03 1.496211651246994769e-02 1.798959698982874333e-02
1.385000000000000000e+03 1.514206202700734208e-02 1.787443268563023227e-02
1.403000000000000000e+03 1.504090104717761313e-02 1.795017038552428751e-02
1.422000000000000000e+03 1.500021589454263518e-02 1.795578051482184939e-02
1.441000000000000000e+03 1.497683308552950551e-02 1.796516204526988139e-02
1.460000000000000000e+03 1.500760712660849025e-02 1.793633449066565216e-02
1.479000000000000000e+03 1.490651927888393333e-02 1.801153423260457367e-02
1.499000000000000000e+03 1.496531881857663358e-02 1.800365554857178904e-02
1.519000000000000000e+03 1.501169458497315576e-02 1.794088639785102954e-02
1.539000000000000000e+03 1.493653489742428030e-02 1.799768985539609151e-02
1.559000000000000000e+03 1.495197347830981051e-02 1.796561667597866216e-02
1.580000000000000000e+03 1.492021887097507750e-02 1.799165066328564308e-02
1.601000000000000000e+03 1.486131029669195483e-02 1.799607785200591989e-02
1.622000000000000000e+03 1.496450670529156889e-02 1.795642031334504507e-02
1.644000000000000000e+03 1.483647353015840088e-02 1.800191782825790246e-02
1.666000000000000000e+03 1.499250766355544363e-02 1.793515671900314246e-02
1.688000000000000000e+03 1.483718452509492566e-02 1.800375710129515847e-02
1.710000000000000000e+03 1.488498114049434731e-02 1.797171293837157222e-02
1.733000000000000000e+03 1.481671796645969187e-02 1.802054658356950709e-02
1.756000000000000000e+03 1.494238001760095358e-02 1.795721506845646132e-02
1.779000000000000000e+03 1.495168590918183327e-02 1.795151944275275718e-02
1.803000000000000000e+03 1.475656398106366465e-02 1.803255399607977053e-02
1.827000000000000000e+03 1.481159278191626107e-02 1.802349945396120381e-02
1.851000000000000000e+03 1.475616693496704067e-02 1.802834613149778206e-02
1.875000000000000000e+03 1.485936495009809732e-02 1.800580845122744592e-02
1.900000000000000000e+03 1.482020760886371136e-02 1.799396276614110765e-02
1.926000000000000000e+03 1.477741894777864252e-02 1.803958022346181453e-02
1.951000000000000000e+03 1.479594488628208603e-02 1.799524748207877861e-02
1.977000000000000000e+03 1.493974656332284177e-02 1.796536261211799032e-02
2.003000000000000000e+03 1.473036126699298586e-02 1.810808793162838742e-02
2.030000000000000000e+03 1.473986345808953047e-02 1.801612698757023429e-02
2.057000000000000000e+03 1.475706063210964133e-02 1.801159681604995455e-02
2.084000000000000000e+03 1.478126591537147830e-02 1.801085007198199514e-02
2.112000000000000000e+03 1.477428949438035558e-02 1.802699528861339065e-02
2.140000000000000000e+03 1.478528094012290274e-02 1.798348079973895522e-02
2.168000000000000000e+03 1.473272326402366196e-02 1.802834587930171942e-02
2.197000000000000000e+03 1.477696474175900151e-02 1.804147856838421438e-02
2.226000000000000000e+03 1.467157898005098070e-02 1.804038251531975973e-02
2.255000000000000000e+03 1.468102324288338492e-02 1.805293022064513586e-02
2.285000000000000000e+03 1.463973675854504143e-02 1.806137361181920850e-02
2.316000000000000000e+03 1.469433887396007742e-02 1.806737099378476208e-02
2.346000000000000000e+03 1.466107517480850185e-02 1.803805243756109733e-02
2.378000000000000000e+03 1.465146276168525184e-02 1.804343906544132042e-02
2.409000000000000000e+03 1.472190858330577577e-02 1.801059890402117655e-02
2.441000000000000000e+03 1.473019770346581901e-02 1.801163835486610174e-02
2.473000000000000000e+03 1.463132174685597385e-02 1.804740557628406114e-02
2.506000000000000000e+03 1.463359438348561456e-02 1.805256845074608429e-02
2.539000000000000000e+03 1.460746594239026308e-02 1.806838775575078312e-02
2.573000000000000000e+03 1.460362537764012779e-02 1.807060737531473657e-02
2.607000000000000000e+03 1.467677426990121603e-02 1.802392804611824620e-02
2.642000000000000000e+03 1.463394563179463113e-02 1.806025125130150330e-02
2.677000000000000000e+03 1.468464962672442163e-02 1.806505857471398663e-02
2.712000000000000000e+03 1.463972742203623056e-02 1.805117379457410118e-02
2.748000000000000000e+03 1.456045741215348209e-02 1.809118221527286977e-02
2.785000000000000000e+03 1.459713305812329089e-02 1.805002129140675579e-02
2.822000000000000000e+03 1.460643787868320942e-02 1.806969820591301790e-02
2.859000000000000000e+03 1.458770968019962311e-02 1.805636823728975007e-02
2.897000000000000000e+03 1.453050689306110109e-02 1.807984647216404755e-02
2.936000000000000000e+03 1.449250262230634620e-02 1.810376065001443463e-02
2.975000000000000000e+03 1.453315371181815828e-02 1.810934201475197444e-02
3.014000000000000000e+03 1.457501344848424231e-02 1.813203891194577200e-02
3.054000000000000000e+03 1.458309357985854149e-02 1.808413968073084230e-02
3.095000000000000000e+03 1.454110743943601812e-02 1.808928289756857322e-02
3.136000000000000000e+03 1.453216737136244809e-02 1.807936234747008555e-02
3.177000000000000000e+03 1.462115570902824437e-02 1.803189435218965908e-02
3.219000000000000000e+03 1.449543146882206236e-02 1.808998907177859425e-02
3.262000000000000000e+03 1.447797508444637060e-02 1.808867327746487702e-02
3.305000000000000000e+03 1.444217755924910238e-02 1.810864221134339536e-02
3.349000000000000000e+03 1.440080034080892801e-02 1.813579844702960589e-02
3.394000000000000000e+03 1.460109406616538763e-02 1.804576222065521277e-02
3.439000000000000000e+03 1.455338741652667522e-02 1.804567473561186422e-02
3.484000000000000000e+03 1.443180060014128720e-02 1.811596860356326846e-02
3.530000000000000000e+03 1.447933032177388737e-02 1.811016213198721192e-02
3.577000000000000000e+03 1.447301092557609116e-02 1.808237264466731539e-02
3.625000000000000000e+03 1.448151627555489471e-02 1.808240369115170568e-02
3.673000000000000000e+03 1.439664184581488336e-02 1.811773936035648153e-02
3.722000000000000000e+03 1.438993392512202298e-02 1.811626705213099930e-02
3.771000000000000000e+03 1.436427801381796529e-02 1.812810141419816251e-02
3.821000000000000000e+03 1.442785705439746449e-02 1.810053473357334589e-02
3.872000000000000000e+03 1.437399440910667146e-02 1.812767251799508872e-02
3.923000000000000000e+03 1.448653936386108329e-02 1.818635088759911617e-02
3.975000000000000000e+03 1.438851407729089225e-02 1.813277234482853217e-02
4.028000000000000000e+03 1.438231675419956480e-02 1.816846331345581267e-02
4.081000000000000000e+03 1.437279926612973144e-02 1.814638012014470336e-02
4.135000000000000000e+03 1.432525634299963713e-02 1.814016365900665562e-02
4.190000000000000000e+03 1.436796360649168422e-02 1.821793310020589085e-02
4.246000000000000000e+03 1.436808989383280347e-02 1.811737868685518033e-02
4.302000000000000000e+03 1.428712282795458963e-02 1.816417663325263498e-02
4.359000000000000000e+03 1.437202584929764271e-02 1.815125219023700290e-02
4.417000000000000000e+03 1.434696041978895595e-02 1.815211194900479344e-02
4.476000000000000000e+03 1.432950419839471544e-02 1.814778598847811147e-02
4.535000000000000000e+03 1.431966919917613233e-02 1.816485123649767830e-02
4.595000000000000000e+03 1.432317723520100047e-02 1.816032860640782315e-02
4.656000000000000000e+03 1.436406290158629383e-02 1.816113728265397742e-02
4.718000000000000000e+03 1.432505177799612249e-02 1.813250117357713756e-02
4.780000000000000000e+03 1.430681331548839738e-02 1.816159684704907878e-02
4.844000000000000000e+03 1.424610011745244299e-02 1.817579497854721060e-02
4.908000000000000000e+03 1.428563536610454390e-02 1.814596290058390765e-02
4.973000000000000000e+03 1.439741007052361930e-02 1.810566504563546758e-02
5.039000000000000000e+03 1.428530020639300416e-02 1.815640853362155555e-02
5.106000000000000000e+03 1.425179794896394049e-02 1.817302240304353306e-02
5.174000000000000000e+03 1.425360175780951942e-02 1.816552703261655952e-02
5.242000000000000000e+03 1.429009209387004445e-02 1.815719809201626206e-02
5.312000000000000000e+03 1.427589096128940513e-02 1.816236791321760788e-02
5.382000000000000000e+03 1.431897880975157092e-02 1.818302924108862115e-02
5.454000000000000000e+03 1.431890302337706158e-02 1.818646636835803687e-02
5.526000000000000000e+03 1.420413923915475607e-02 1.818924906149079965e-02
5.599000000000000000e+03 1.422902219928801060e-02 1.819217487699087421e-02
5.674000000000000000e+03 1.424031232018023799e-02 1.815369508758218203e-02
5.749000000000000000e+03 1.425703712739050458e-02 1.817156859948633463e-02
5.825000000000000000e+03 1.432503662072122028e-02 1.822347719028648977e-02
5.902000000000000000e+03 1.435432801954448188e-02 1.811443978649315834e-02
5.981000000000000000e+03 1.424544800538569619e-02 1.815551786113457286e-02
6.060000000000000000e+03 1.420433612074703013e-02 1.818104480451884081e-02
6.140000000000000000e+03 1.416680577676743269e-02 1.819904739998397247e-02
6.222000000000000000e+03 1.421204565558582475e-02 1.819322925153152304e-02
6.304000000000000000e+03 1.418268827255815198e-02 1.823135422025157215e-02
6.388000000000000000e+03 1.420771896373480489e-02 1.817957996379064578e-02
6.473000000000000000e+03 1.421798346564173698e-02 1.817692366917901883e-02
6.559000000000000000e+03 1.414349279366433620e-02 1.821132180636866188e-02
6.646000000000000000e+03 1.421539676375687192e-02 1.818504382536625247e-02
6.734000000000000000e+03 1.420804338995367358e-02 1.816487248541845401e-02
6.823000000000000000e+03 1.417789668776094948e-02 1.823000668219044301e-02
6.914000000000000000e+03 1.408530219923704793e-02 1.823469421236019114e-02
7.005000000000000000e+03 1.420582346618175576e-02 1.825294828823266491e-02
7.098000000000000000e+03 1.413367353379726445e-02 1.819111883949668662e-02
7.192000000000000000e+03 1.411908571608364547e-02 1.819995421201526034e-02
7.288000000000000000e+03 1.411591712385415996e-02 1.822160880875722810e-02
7.384000000000000000e+03 1.414842377416789497e-02 1.820059753580103440e-02
7.482000000000000000e+03 1.418521883897483349e-02 1.818278348002587072e-02
7.582000000000000000e+03 1.420760320033878123e-02 1.820453122781334407e-02
7.682000000000000000e+03 1.406509017106145551e-02 1.821961171583100225e-02
7.784000000000000000e+03 1.411135005764663219e-02 1.823263591678047843e-02
7.887000000000000000e+03 1.413688918109983275e-02 1.818030836179625187e-02
7.992000000000000000e+03 1.413150031585246394e-02 1.822278206253298560e-02
8.098000000000000000e+03 1.412847931496799027e-02 1.820990228528052146e-02
8.205000000000000000e+03 1.411273211706429685e-02 1.820452122937777847e-02
8.314000000000000000e+03 1.414174223318695987e-02 1.827713905679901815e-02
8.424000000000000000e+03 1.414103372953832115e-02 1.819743325816202198e-02
8.536000000000000000e+03 1.406355404760688613e-02 1.825131350859411639e-02
8.649000000000000000e+03 1.407790596131235430e-02 1.826829615015686595e-02
8.764000000000000000e+03 1.408819798380136525e-02 1.825048423238630202e-02
8.880000000000000000e+03 1.414584584999829461e-02 1.819444195733798883e-02
8.998000000000000000e+03 1.412016011308878626e-02 1.822048287787231269e-02
9.118000000000000000e+03 1.406794497743248974e-02 1.825751010385957482e-02
9.238000000000000000e+03 1.412618653848767350e-02 1.822031218235418276e-02
9.361000000000000000e+03 1.409858628176152706e-02 1.822375272249963929e-02
9.485000000000000000e+03 1.406566349323839019e-02 1.823469435970392905e-02
9.611000000000000000e+03 1.401453190483152936e-02 1.824409334878587460e-02
9.738000000000000000e+03 1.400308092124760186e-02 1.825381931936585073e-02
9.868000000000000000e+03 1.401401225011795690e-02 1.822976384265249244e-02
9.998000000000000000e+03 1.404108519200235675e-02 1.823006931897517766e-02


==> dat/imgnetcurve_av.dat <==
1.000000000000000000e+00 7.532823473215102816e-02 2.982389556333347666e-02
2.000000000000000000e+00 7.149845778942108543e-02 2.906657220347637002e-02
3.000000000000000000e+00 6.710736617445946239e-02 2.830095313678399060e-02
4.000000000000000000e+00 6.276472419500350730e-02 2.759549962229539133e-02
5.000000000000000000e+00 5.867424800992011857e-02 2.695437724102002150e-02
6.000000000000000000e+00 5.483340166509151348e-02 2.637335088225305907e-02
7.000000000000000000e+00 5.118894867599010218e-02 2.585016819453390957e-02
8.000000000000000000e+00 4.775217019021511106e-02 2.538240580738647043e-02
9.000000000000000000e+00 4.457549016922712076e-02 2.495701683097945045e-02
1.000000000000000000e+01 4.169089257717132485e-02 2.454750840750713481e-02
1.100000000000000000e+01 3.910950116813182581e-02 2.411919964537901848e-02
1.200000000000000000e+01 3.683601234108209443e-02 2.363995643991546186e-02
1.300000000000000000e+01 3.485159981995820944e-02 2.308767733605444211e-02
1.400000000000000000e+01 3.311885204166174074e-02 2.245655287891060517e-02
1.500000000000000000e+01 3.159196488559246063e-02 2.175406154709890252e-02
1.600000000000000000e+01 3.022516932338476306e-02 2.098959457974746909e-02
1.700000000000000000e+01 2.897463599219918251e-02 2.017275407219313449e-02
1.800000000000000000e+01 2.780567031353712096e-02 1.931349402026645914e-02
1.900000000000000000e+01 2.669565742835402350e-02 1.841434948108362085e-02
2.000000000000000000e+01 2.562506884336471571e-02 1.747987170955429825e-02
2.100000000000000000e+01 2.458124177530407808e-02 1.651592806975962779e-02
2.200000000000000000e+01 2.355778651311993613e-02 1.552789577312998701e-02
2.300000000000000000e+01 2.255608091130852783e-02 1.452013633306201319e-02
2.400000000000000000e+01 2.157807642593979891e-02 1.349689435809855141e-02
2.500000000000000000e+01 2.062346672639250866e-02 1.246379444735341499e-02
2.600000000000000000e+01 1.969262113794684535e-02 1.143165755895973572e-02
2.700000000000000000e+01 1.879039259627461600e-02 1.041595682262961425e-02
2.800000000000000000e+01 1.792131846770644160e-02 9.434625688356176182e-03
2.900000000000000000e+01 1.708891665562987244e-02 8.509487630478212647e-03
3.000000000000000000e+01 1.629544530063867583e-02 7.664502020057032544e-03
3.100000000000000000e+01 1.554287394508719472e-02 6.919087520343616265e-03
3.200000000000000000e+01 1.483277214691042928e-02 6.280660889896947340e-03
3.300000000000000000e+01 1.416605290025472683e-02 5.746708805410271140e-03
3.400000000000000000e+01 1.354272808879613925e-02 5.309275636663812400e-03
3.500000000000000000e+01 1.296241581439971924e-02 4.957192510437058962e-03
3.600000000000000000e+01 1.242463832721114186e-02 4.678072300344407464e-03
3.700000000000000000e+01 1.192799860611558002e-02 4.459267702713742496e-03
3.800000000000000000e+01 1.147184522822499234e-02 4.288611822478508376e-03
3.900000000000000000e+01 1.105367261916398967e-02 4.154239665779794685e-03
4.000000000000000000e+01 1.067090732976794243e-02 4.046778387170138838e-03
4.100000000000000000e+01 1.032008745707571444e-02 3.958385892696830548e-03
4.200000000000000000e+01 9.997800225391983986e-03 3.881679438187255870e-03
4.300000000000000000e+01 9.700950831174851019e-03 3.811985960978791273e-03
4.400000000000000000e+01 9.427723344415425699e-03 3.747896903501676379e-03
4.500000000000000000e+01 9.177298741415143221e-03 3.688492399556318833e-03
4.600000000000000000e+01 8.948384989053011565e-03 3.632544607561869875e-03
4.700000000000000000e+01 8.738493374548851958e-03 3.579028473219568723e-03
4.800000000000000000e+01 8.544808463193475853e-03 3.526784387483332135e-03
4.900000000000000000e+01 8.365594120696186187e-03 3.475353034551703548e-03
5.000000000000000000e+01 8.199022151529788971e-03 3.424060339814254898e-03
5.100000000000000000e+01 8.043256290256976804e-03 3.372639971196959418e-03
5.200000000000000000e+01 7.897645290941000470e-03 3.321776395795732369e-03
5.300000000000000000e+01 7.761845933273434951e-03 3.272722915067082482e-03
5.400000000000000000e+01 7.634928319603205039e-03 3.225994570161704132e-03
5.500000000000000000e+01 7.515707788988947903e-03 3.181625419223826651e-03
5.600000000000000000e+01 7.403277223929762528e-03 3.139389570298342213e-03
5.700000000000000000e+01 7.297148965299129521e-03 3.099259208768944448e-03
5.800000000000000000e+01 7.196599813178181614e-03 3.061240124528116779e-03
5.900000000000000000e+01 7.100838925689459055e-03 3.025280885381329866e-03
6.000000000000000000e+01 7.009486714377999132e-03 2.991462337601107080e-03
6.100000000000000000e+01 6.922279326245188782e-03 2.959852454270721096e-03
6.200000000000000000e+01 6.838805144652724578e-03 2.930292568346573069e-03
6.300000000000000000e+01 6.758857071399688304e-03 2.902747371071294578e-03
6.400000000000000000e+01 6.682142699137329916e-03 2.877027235899107423e-03
6.500000000000000000e+01 6.608573365956544980e-03 2.853103399384876362e-03
6.600000000000000000e+01 6.538003617897629460e-03 2.830892548655165788e-03
6.700000000000000000e+01 6.470248838886618649e-03 2.810304545858552817e-03
6.800000000000000000e+01 6.405081627890467887e-03 2.791184025830159999e-03
6.900000000000000000e+01 6.342216515913605586e-03 2.773353791815644405e-03
7.000000000000000000e+01 6.281494693830609599e-03 2.756626483456818717e-03
7.100000000000000000e+01 6.222779443487524813e-03 2.740745573577618721e-03
7.200000000000000000e+01 6.166145261377095795e-03 2.725840833903221856e-03
7.300000000000000000e+01 6.111646108329296147e-03 2.711966173716467542e-03
7.400000000000000000e+01 6.059168530628085067e-03 2.698941833462108631e-03
7.500000000000000000e+01 6.008443180471658915e-03 2.686544269579519643e-03
7.600000000000000000e+01 5.959403440356254335e-03 2.674791154681168195e-03
7.700000000000000000e+01 5.911997305229305805e-03 2.663650846416669438e-03
7.800000000000000000e+01 5.866127125918865239e-03 2.652962249512098077e-03
7.900000000000000000e+01 5.821693707257508815e-03 2.642638680580713419e-03
8.000000000000000000e+01 5.778665076941251651e-03 2.632655061613208263e-03
8.100000000000000000e+01 5.736944526433944945e-03 2.622945433190583889e-03
8.200000000000000000e+01 5.696442578919231475e-03 2.613482808693842231e-03
8.300000000000000000e+01 5.657102619297802067e-03 2.604248779485241090e-03
8.400000000000000000e+01 5.618845927529036999e-03 2.595169057573995085e-03
8.500000000000000000e+01 5.581638445146381439e-03 2.586222022217146092e-03
8.700000000000000000e+01 5.510145160369575405e-03 2.568709989314501597e-03
8.800000000000000000e+01 5.475803776644170423e-03 2.560141281569327902e-03
8.900000000000000000e+01 5.442368262447416609e-03 2.551682079564236705e-03
9.000000000000000000e+01 5.409855227917433063e-03 2.543357212418034981e-03
9.100000000000000000e+01 5.378229185007512778e-03 2.535160944303960825e-03
9.300000000000000000e+01 5.317468750290572400e-03 2.519219556681108821e-03
9.400000000000000000e+01 5.288241016678511819e-03 2.511435205139632941e-03
9.500000000000000000e+01 5.259706261567771192e-03 2.503728537653237673e-03
9.600000000000000000e+01 5.231854780577123096e-03 2.496124381305229751e-03
9.800000000000000000e+01 5.178040824830532074e-03 2.481170885207961176e-03
9.900000000000000000e+01 5.152053404599427934e-03 2.473808492431065192e-03
1.000000000000000000e+02 5.126660936512052701e-03 2.466544679006330530e-03
1.010000000000000000e+02 5.101855900138616180e-03 2.459388853105646741e-03
1.030000000000000000e+02 5.053955856710672621e-03 2.445457286355534610e-03
1.040000000000000000e+02 5.030845082364976753e-03 2.438704705111438727e-03
1.060000000000000000e+02 4.986201007850468540e-03 2.425606546880090114e-03
1.070000000000000000e+02 4.964603260159492631e-03 2.419235171017512700e-03
1.080000000000000000e+02 4.943438377231359517e-03 2.412947560054205191e-03
1.100000000000000000e+02 4.902328243479132756e-03 2.400598300348161587e-03
1.110000000000000000e+02 4.882350838743150165e-03 2.394533505618688749e-03
1.130000000000000000e+02 4.843495697714388613e-03 2.382613818896690914e-03
1.140000000000000000e+02 4.824593127705156630e-03 2.376762416005734346e-03
1.160000000000000000e+02 4.787794360890984362e-03 2.365293968602267486e-03
1.170000000000000000e+02 4.769895737990736788e-03 2.359708622985150304e-03
1.190000000000000000e+02 4.735073670744895623e-03 2.348854914002808381e-03
1.210000000000000000e+02 4.701497885398566758e-03 2.338450993249185320e-03
1.220000000000000000e+02 4.685140862129628936e-03 2.333399076116389123e-03
1.240000000000000000e+02 4.653228190727531563e-03 2.323585442210204625e-03
1.250000000000000000e+02 4.637671741656959265e-03 2.318815285107799894e-03
1.270000000000000000e+02 4.607285666279495144e-03 2.309530483280022514e-03
1.290000000000000000e+02 4.577809912152588229e-03 2.300558274785046570e-03
1.310000000000000000e+02 4.549211408011614999e-03 2.291888779659690713e-03
1.320000000000000000e+02 4.535228810273111283e-03 2.287652581492200573e-03
1.340000000000000000e+02 4.507866110652685061e-03 2.279412300385945476e-03
1.360000000000000000e+02 4.481301195919513286e-03 2.271475161102653583e-03
1.380000000000000000e+02 4.455550569109618768e-03 2.263877081727540177e-03
1.390000000000000000e+02 4.442989057861268347e-03 2.260236079888562448e-03
1.410000000000000000e+02 4.418175290338694806e-03 2.252866832295246681e-03
1.430000000000000000e+02 4.393593976274133041e-03 2.245200775061191156e-03
1.450000000000000000e+02 4.369519753381610229e-03 2.237591769231521074e-03
1.470000000000000000e+02 4.346228335052728341e-03 2.230367946278232014e-03
1.490000000000000000e+02 4.323674188926815605e-03 2.223482034867856148e-03
1.510000000000000000e+02 4.301814022473990709e-03 2.216889947675475519e-03
1.530000000000000000e+02 4.280777457170188358e-03 2.210746560019977852e-03
1.550000000000000000e+02 4.260109215974808121e-03 2.204550784507897879e-03
1.570000000000000000e+02 4.238732676021754464e-03 2.197101886358558513e-03
1.590000000000000000e+02 4.216955644078552307e-03 2.188800827380055821e-03
1.610000000000000000e+02 4.196606860496103486e-03 2.181756805909299771e-03
1.630000000000000000e+02 4.177427985705434860e-03 2.175687631069306120e-03
1.660000000000000000e+02 4.148786873556673839e-03 2.166223453125684217e-03
1.680000000000000000e+02 4.129818668588996176e-03 2.159727074960487211e-03
1.700000000000000000e+02 4.111182712949812586e-03 2.153337947632508013e-03
1.720000000000000000e+02 4.093299210071563339e-03 2.147504189296124081e-03
1.750000000000000000e+02 4.067667229101061543e-03 2.139570718588584396e-03
1.770000000000000000e+02 4.052006844431161638e-03 2.135499527788466047e-03
1.790000000000000000e+02 4.036593255586922065e-03 2.131470009441950152e-03
1.820000000000000000e+02 4.009479884989559755e-03 2.120827707250417127e-03
1.840000000000000000e+02 3.992547299712895931e-03 2.114713435674720095e-03
1.860000000000000000e+02 3.977324971929192474e-03 2.110153877770339515e-03
1.890000000000000000e+02 3.954107081517577518e-03 2.102572330527383276e-03
1.910000000000000000e+02 3.938109106384217808e-03 2.096799857626147935e-03
1.940000000000000000e+02 3.915693694725632529e-03 2.089408135462029678e-03
1.970000000000000000e+02 3.893836475908756325e-03 2.082229469701183441e-03
1.990000000000000000e+02 3.879746487364172779e-03 2.077738608852651436e-03
2.020000000000000000e+02 3.858047868125140650e-03 2.070160388986092177e-03
2.050000000000000000e+02 3.835821659304201620e-03 2.061765649586893949e-03
2.070000000000000000e+02 3.822931228205561551e-03 2.057742441136955949e-03
2.100000000000000000e+02 3.804266289807856256e-03 2.051819602150973480e-03
2.130000000000000000e+02 3.783333185128867800e-03 2.043412296306307708e-03
2.160000000000000000e+02 3.762384564615786110e-03 2.035073220922565054e-03
2.190000000000000000e+02 3.743882523849606514e-03 2.028743471517294346e-03
2.210000000000000000e+02 3.732452243566513131e-03 2.025300142227454483e-03
2.240000000000000000e+02 3.715618504211306780e-03 2.020357323872519050e-03
2.270000000000000000e+02 3.702923455275595327e-03 2.019203410126534093e-03
2.300000000000000000e+02 3.682123101316392595e-03 2.010191986105080986e-03
2.330000000000000000e+02 3.665594416670501371e-03 2.005230169797990111e-03
2.370000000000000000e+02 3.640903672203421419e-03 1.996396427412424138e-03
2.400000000000000000e+02 3.624106277711689351e-03 1.991334241741704331e-03
2.430000000000000000e+02 3.607121026143431629e-03 1.985748964528628695e-03
2.460000000000000000e+02 3.592538502998650265e-03 1.981186711872108801e-03
2.490000000000000000e+02 3.575644544325769138e-03 1.975252704489632253e-03
2.530000000000000000e+02 3.555614384822547436e-03 1.968580216535323248e-03
2.560000000000000000e+02 3.540756651200353995e-03 1.963442009919997254e-03
2.590000000000000000e+02 3.528483840636908835e-03 1.960569021741319796e-03
2.630000000000000000e+02 3.510127919726073551e-03 1.954316440962269950e-03
2.660000000000000000e+02 3.502884819172322802e-03 1.955372218941929616e-03
2.700000000000000000e+02 3.489682343788444788e-03 1.954099886714460044e-03
2.730000000000000000e+02 3.473815945908427429e-03 1.947319345292570884e-03
2.770000000000000000e+02 3.455052268691360950e-03 1.940132573896852361e-03
2.810000000000000000e+02 3.433928620070218849e-03 1.931622072791902090e-03
2.850000000000000000e+02 3.414945858530700051e-03 1.924025345186031232e-03
2.880000000000000000e+02 3.405495374463498540e-03 1.920893336100608188e-03
2.920000000000000000e+02 3.384579191915690777e-03 1.912700336023008931e-03
2.960000000000000000e+02 3.370685614645481214e-03 1.908177750214031356e-03
3.000000000000000000e+02 3.356053964234888450e-03 1.902882835391039385e-03
3.040000000000000000e+02 3.341926075518131083e-03 1.900175306630919048e-03
3.080000000000000000e+02 3.327244678512215632e-03 1.895106654961977149e-03
3.120000000000000000e+02 3.310931087471544795e-03 1.889797473913416891e-03
3.160000000000000000e+02 3.293421724811196240e-03 1.879936203783483598e-03
3.200000000000000000e+02 3.288707672618329612e-03 1.884329930643733209e-03
3.250000000000000000e+02 3.281447291374206716e-03 1.887514458439940599e-03
3.290000000000000000e+02 3.271334141027182427e-03 1.885066450383967229e-03
3.330000000000000000e+02 3.264344234485179290e-03 1.885603101346499787e-03
3.380000000000000000e+02 3.233231906779110605e-03 1.867256709355090156e-03
3.420000000000000000e+02 3.217495121061801980e-03 1.860655107455074040e-03
3.470000000000000000e+02 3.196542717050760915e-03 1.850455571142127064e-03
3.510000000000000000e+02 3.183541588950902172e-03 1.845096856246388958e-03
3.560000000000000000e+02 3.163877334445714881e-03 1.836788766449784721e-03
3.610000000000000000e+02 3.148069966118782932e-03 1.831199153080702996e-03
3.660000000000000000e+02 3.132889594417065295e-03 1.826451138231875151e-03
3.700000000000000000e+02 3.132851414848118830e-03 1.828979572134864767e-03
3.750000000000000000e+02 3.110583662055432710e-03 1.819699311572591004e-03
3.800000000000000000e+02 3.096601923462003522e-03 1.813262520259736931e-03
3.850000000000000000e+02 3.092161312233656853e-03 1.805845420750311695e-03
3.910000000000000000e+02 3.065534280613064870e-03 1.800130528397888424e-03
3.960000000000000000e+02 3.049726360477507218e-03 1.795598195511804475e-03
4.010000000000000000e+02 3.040773281827569181e-03 1.794621590090606737e-03
4.060000000000000000e+02 3.036245785187929782e-03 1.794126151270665753e-03
4.120000000000000000e+02 3.020867761224508338e-03 1.788381154727576149e-03
4.170000000000000000e+02 3.005649806000292110e-03 1.780197048427870944e-03
4.230000000000000000e+02 2.982468088157475081e-03 1.771839377569452796e-03
4.280000000000000000e+02 2.971089005004614453e-03 1.768581595125134692e-03
4.340000000000000000e+02 2.960048692766577023e-03 1.762364505581580712e-03
4.400000000000000000e+02 2.970822949428111349e-03 1.763586269480183974e-03
4.460000000000000000e+02 2.941921507008373772e-03 1.756380155587036404e-03
4.520000000000000000e+02 2.921991739422083109e-03 1.748645971315001798e-03
4.580000000000000000e+02 2.902769416105002373e-03 1.742354348455793511e-03
4.640000000000000000e+02 2.891285440418869292e-03 1.736604908202760492e-03
4.700000000000000000e+02 2.879977878183126623e-03 1.735979432907700263e-03
4.760000000000000000e+02 2.865772284567356162e-03 1.726722871300823570e-03
4.820000000000000000e+02 2.850900127086788537e-03 1.724072616280359531e-03
4.890000000000000000e+02 2.845411340240389195e-03 1.720614933569070007e-03
4.950000000000000000e+02 2.836184827610850352e-03 1.714774962668263103e-03
5.020000000000000000e+02 2.822983097285032290e-03 1.713109599368019395e-03
5.080000000000000000e+02 2.809213178697973594e-03 1.706945132464562616e-03
5.150000000000000000e+02 2.785975765436887915e-03 1.696201592862696264e-03
5.220000000000000000e+02 2.778635572176426684e-03 1.692688846044844778e-03
5.290000000000000000e+02 2.766942046582698735e-03 1.690718704844530523e-03
5.360000000000000000e+02 2.764706546440720385e-03 1.685918895727494355e-03
5.430000000000000000e+02 2.747937380336224963e-03 1.677335152820904436e-03
5.500000000000000000e+02 2.727752560749649793e-03 1.671593405216679302e-03
5.580000000000000000e+02 2.710748899262398291e-03 1.667233939571316752e-03
5.650000000000000000e+02 2.702853232622146658e-03 1.663185294933800223e-03
5.730000000000000000e+02 2.689287029206752742e-03 1.660163839942782301e-03
5.800000000000000000e+02 2.687570631969720281e-03 1.658078377924209184e-03
5.880000000000000000e+02 2.680450528860092024e-03 1.654209600126618773e-03
5.960000000000000000e+02 2.652174967806786299e-03 1.642339352845999202e-03
6.040000000000000000e+02 2.638818912673741510e-03 1.640514397546019576e-03
6.120000000000000000e+02 2.633588437456637829e-03 1.631279866266746505e-03
6.200000000000000000e+02 2.635236845817416976e-03 1.633165559536994653e-03
6.280000000000000000e+02 2.618758215103298564e-03 1.631181569972244309e-03
6.360000000000000000e+02 2.598176274914294672e-03 1.628029594013825345e-03
6.450000000000000000e+02 2.578105253633111715e-03 1.613466122742510415e-03
6.530000000000000000e+02 2.599320318549871393e-03 1.626618269185801068e-03
6.620000000000000000e+02 2.575332776177674705e-03 1.613838555844117513e-03
6.710000000000000000e+02 2.551953783258795530e-03 1.603779631684845979e-03
6.800000000000000000e+02 2.535834470763802338e-03 1.602267740910343161e-03
6.890000000000000000e+02 2.531543914228677819e-03 1.600216738666886346e-03
6.980000000000000000e+02 2.533241799101233413e-03 1.586199285586641734e-03
7.070000000000000000e+02 2.519621951505541992e-03 1.586424025452866501e-03
7.160000000000000000e+02 2.493750082794577057e-03 1.575818800114235380e-03
7.260000000000000000e+02 2.469214829616248486e-03 1.559240790218681871e-03
7.360000000000000000e+02 2.472060688305646303e-03 1.558633625460140518e-03
7.450000000000000000e+02 2.459255228750407540e-03 1.550274300297675972e-03
7.550000000000000000e+02 2.451546764932572772e-03 1.569168216825672993e-03
7.650000000000000000e+02 2.430403779726475477e-03 1.541720864823006073e-03
7.750000000000000000e+02 2.415643385611474479e-03 1.542040353009693906e-03
7.860000000000000000e+02 2.433813200332224282e-03 1.539217145243788843e-03
7.960000000000000000e+02 2.408898135181516617e-03 1.536809327374243691e-03
8.070000000000000000e+02 2.383773340843617708e-03 1.531919768379466900e-03
8.170000000000000000e+02 2.393864239566027927e-03 1.538411319137716416e-03
8.280000000000000000e+02 2.377933764364570379e-03 1.524226386198715422e-03
8.390000000000000000e+02 2.372398632578551561e-03 1.525106033917171620e-03
8.500000000000000000e+02 2.326793009415269089e-03 1.495458787089905045e-03
8.620000000000000000e+02 2.351865412201732241e-03 1.556508319681703268e-03
8.730000000000000000e+02 2.348452464211731993e-03 1.506033127655149410e-03
8.850000000000000000e+02 2.323564346879720879e-03 1.509488913161553987e-03
8.960000000000000000e+02 2.298281337134540012e-03 1.489765659757593492e-03
9.080000000000000000e+02 2.329354989342391491e-03 1.503571873539358891e-03
9.200000000000000000e+02 2.278734755236655474e-03 1.484525165398275582e-03
9.330000000000000000e+02 2.262574741616845027e-03 1.466014711779834801e-03
9.450000000000000000e+02 2.243509360123425739e-03 1.463586920347641858e-03
9.580000000000000000e+02 2.272717554587870906e-03 1.489204641963326079e-03
9.700000000000000000e+02 2.235982720740139519e-03 1.465187114811737331e-03
9.830000000000000000e+02 2.227021794533357111e-03 1.454903585356892961e-03
9.960000000000000000e+02 2.232179591665044583e-03 1.459972668758484056e-03
1.009000000000000000e+03 2.179111152654513665e-03 1.418331193358190459e-03
1.023000000000000000e+03 2.211990327341482095e-03 1.502032003517472488e-03
1.036000000000000000e+03 2.215628182748332828e-03 1.446454657542231396e-03
1.050000000000000000e+03 2.161202688002958946e-03 1.423897948962180677e-03
1.064000000000000000e+03 2.174490689067169920e-03 1.435035509145429246e-03
1.078000000000000000e+03 2.149543929845094872e-03 1.403583682491573587e-03
1.092000000000000000e+03 2.169006699696183170e-03 1.436156453431849857e-03
1.107000000000000000e+03 2.138878669356927397e-03 1.428720266453424505e-03
1.122000000000000000e+03 2.125696354778483337e-03 1.393807173914786814e-03
1.137000000000000000e+03 2.124576586065813916e-03 1.426075035699748018e-03
1.152000000000000000e+03 2.103249611100181920e-03 1.399769721907781093e-03
1.167000000000000000e+03 2.124463968211785098e-03 1.423835470804413281e-03
1.182000000000000000e+03 2.086931478697806423e-03 1.400303724166332246e-03
1.198000000000000000e+03 2.067169226938858542e-03 1.391452171689190045e-03
1.214000000000000000e+03 2.087213692720979626e-03 1.393191525348714838e-03
1.230000000000000000e+03 2.058885127771645576e-03 1.389018174027379423e-03
1.246000000000000000e+03 2.050958455074578576e-03 1.402364292270567685e-03
1.263000000000000000e+03 2.065344210714101757e-03 1.343891846572643203e-03
1.280000000000000000e+03 2.012054914375767042e-03 1.362398986201413193e-03
1.297000000000000000e+03 2.006848200690001388e-03 1.365654002883968455e-03
1.314000000000000000e+03 1.991203909274190647e-03 1.346437753262167076e-03
1.331000000000000000e+03 2.003211500123143387e-03 1.351461459576436784e-03
1.349000000000000000e+03 2.011755955172702705e-03 1.382780259252907890e-03
1.367000000000000000e+03 1.976218748604878679e-03 1.357843290816779800e-03
1.385000000000000000e+03 2.009450672194361669e-03 1.359639328854562231e-03
1.403000000000000000e+03 1.941156312823295567e-03 1.308955901579025296e-03
1.422000000000000000e+03 1.979050686350092205e-03 1.369878814201573071e-03
1.441000000000000000e+03 1.927909459918737429e-03 1.292396601547394705e-03
1.460000000000000000e+03 1.914025258738547485e-03 1.300898959887197056e-03
1.479000000000000000e+03 1.923564752796664851e-03 1.317939189453287436e-03
1.499000000000000000e+03 1.928180999821051947e-03 1.342723889027282224e-03
1.519000000000000000e+03 1.897600151132792200e-03 1.309606232798395196e-03
1.539000000000000000e+03 1.944691165117546933e-03 1.366351576047769405e-03
1.559000000000000000e+03 1.885697604157030591e-03 1.293505250235015567e-03
1.580000000000000000e+03 1.877597877755761251e-03 1.277562618364736250e-03
1.601000000000000000e+03 1.925882019568234691e-03 1.329546758679092232e-03
1.622000000000000000e+03 1.862238063476979750e-03 1.301879618642727467e-03
1.644000000000000000e+03 1.857007052749395275e-03 1.261794669936685447e-03
1.666000000000000000e+03 1.842369717778637910e-03 1.293282633897200771e-03
1.688000000000000000e+03 1.834146177861839446e-03 1.280156068446374612e-03
1.710000000000000000e+03 1.838334115454927148e-03 1.275152425161741633e-03
1.733000000000000000e+03 1.810969754587858941e-03 1.271068719116268467e-03
1.756000000000000000e+03 1.818976727081462672e-03 1.272104425329589070e-03
1.779000000000000000e+03 1.797466269927099286e-03 1.295454281127267435e-03
1.803000000000000000e+03 1.791382732335478067e-03 1.235066477902122114e-03
1.827000000000000000e+03 1.806277955183759358e-03 1.243967059779086965e-03
1.851000000000000000e+03 1.751394929597154329e-03 1.220593077121527115e-03
1.875000000000000000e+03 1.790228484896942956e-03 1.268499278010107312e-03
1.900000000000000000e+03 1.775153337512165369e-03 1.271113827056354105e-03
1.926000000000000000e+03 1.769947428256273339e-03 1.255200212571476849e-03
1.951000000000000000e+03 1.768932677805423737e-03 1.244567172452326750e-03
1.977000000000000000e+03 1.749762102263048265e-03 1.242400052390684297e-03
2.003000000000000000e+03 1.754295001737773453e-03 1.219082709631579432e-03
2.030000000000000000e+03 1.748457885114475989e-03 1.299082670283664307e-03
2.057000000000000000e+03 1.694858182454481686e-03 1.206073390623630011e-03
2.084000000000000000e+03 1.721100026043131991e-03 1.255893464069754309e-03
2.112000000000000000e+03 1.711148128379136324e-03 1.228527990307157333e-03
2.140000000000000000e+03 1.739854323677718622e-03 1.269811637692084497e-03
2.168000000000000000e+03 1.741242903517559214e-03 1.285555462307893431e-03
2.197000000000000000e+03 1.681436373619362790e-03 1.207429824918988467e-03
2.226000000000000000e+03 1.649211713811382651e-03 1.186562354854956347e-03
2.255000000000000000e+03 1.637413218850269827e-03 1.203870751225857242e-03
2.285000000000000000e+03 1.697994325077161132e-03 1.231076518512659460e-03
2.316000000000000000e+03 1.646831328980624719e-03 1.201920617786541960e-03
2.346000000000000000e+03 1.675908140605315627e-03 1.263610392874946415e-03
2.378000000000000000e+03 1.641570754582062381e-03 1.188946287079003768e-03
2.409000000000000000e+03 1.607044335687533073e-03 1.183758971896965500e-03
2.441000000000000000e+03 1.596737112849950721e-03 1.167342698503231416e-03
2.473000000000000000e+03 1.653600487625226300e-03 1.196857959995164698e-03
2.506000000000000000e+03 1.648116693831980185e-03 1.269089070873247963e-03
2.539000000000000000e+03 1.606891372939571634e-03 1.197332383188376165e-03
2.573000000000000000e+03 1.616152857895940525e-03 1.189659632497874417e-03
2.607000000000000000e+03 1.615135022439062509e-03 1.175971545084925811e-03
2.642000000000000000e+03 1.561628658091649335e-03 1.150294124846698140e-03
2.677000000000000000e+03 1.553074284456670232e-03 1.179557504375211216e-03
2.712000000000000000e+03 1.604323998326435789e-03 1.180961890371445746e-03
2.748000000000000000e+03 1.542550346348434695e-03 1.148908215060187024e-03
2.785000000000000000e+03 1.533380085602402756e-03 1.151017489116659123e-03
2.822000000000000000e+03 1.605428995680995225e-03 1.193050561710733235e-03
2.859000000000000000e+03 1.549609710928052725e-03 1.151887570966234238e-03
2.897000000000000000e+03 1.525059113628231006e-03 1.153618851848735782e-03
2.936000000000000000e+03 1.509884200640954121e-03 1.118161059626866707e-03
2.975000000000000000e+03 1.525537797133438237e-03 1.150313835392188398e-03
3.014000000000000000e+03 1.526586029212921927e-03 1.166477083164961211e-03
3.054000000000000000e+03 1.517358172568492600e-03 1.153372358199118101e-03
3.095000000000000000e+03 1.533153323689475604e-03 1.172573675670219749e-03
3.136000000000000000e+03 1.466617700643837357e-03 1.102684764767316791e-03
3.177000000000000000e+03 1.494407859281636844e-03 1.154405821646914843e-03
3.219000000000000000e+03 1.476816121721640299e-03 1.154754436509849340e-03
3.262000000000000000e+03 1.500571768265217525e-03 1.146939120261393540e-03
3.305000000000000000e+03 1.458170316764153488e-03 1.124389791873181338e-03
3.349000000000000000e+03 1.461996648577042028e-03 1.135857969859444807e-03
3.394000000000000000e+03 1.438167455489747226e-03 1.110957679737375418e-03
3.439000000000000000e+03 1.509999144473113094e-03 1.133744175018867352e-03
3.484000000000000000e+03 1.446000320720486430e-03 1.121381108695781829e-03
3.530000000000000000e+03 1.463609000784345075e-03 1.164295089381599865e-03
3.577000000000000000e+03 1.452581214252859259e-03 1.128056127971426318e-03
3.625000000000000000e+03 1.486041089519858334e-03 1.183980564351847864e-03
3.673000000000000000e+03 1.409286939306184745e-03 1.088995114454722763e-03
3.722000000000000000e+03 1.406548667582683231e-03 1.086283054165345340e-03
3.771000000000000000e+03 1.432069639558903890e-03 1.124787165574182759e-03
3.821000000000000000e+03 1.406646742252632950e-03 1.099387155355170198e-03
3.872000000000000000e+03 1.393175420816987779e-03 1.085051915996671163e-03
3.923000000000000000e+03 1.365021651727147409e-03 1.073201934343265924e-03
3.975000000000000000e+03 1.400509992963634362e-03 1.088319451155104946e-03
4.028000000000000000e+03 1.364367422647774211e-03 1.075557023004329767e-03
4.081000000000000000e+03 1.381158571457490221e-03 1.076504695804030975e-03
4.135000000000000000e+03 1.371955053764395503e-03 1.083130392815166102e-03
4.190000000000000000e+03 1.338892414933070488e-03 1.070129938576879153e-03
4.246000000000000000e+03 1.342328120954334710e-03 1.122021509656880240e-03
4.302000000000000000e+03 1.348051690729334907e-03 1.086041992846621370e-03
4.359000000000000000e+03 1.375990784727036936e-03 1.082196659564046721e-03
4.417000000000000000e+03 1.348616631585173231e-03 1.087699841777779773e-03
4.476000000000000000e+03 1.337322583422064729e-03 1.085016456947176773e-03
4.535000000000000000e+03 1.362864435068331711e-03 1.117579365908772304e-03
4.595000000000000000e+03 1.377380591584369479e-03 1.126497185079549952e-03
4.656000000000000000e+03 1.324902349151670881e-03 1.061267889778450425e-03
4.718000000000000000e+03 1.342947649536654431e-03 1.134005980975418297e-03
4.780000000000000000e+03 1.316698432783596114e-03 1.056901891661517906e-03
4.844000000000000000e+03 1.362721353652887038e-03 1.152335673468339247e-03
4.908000000000000000e+03 1.298974099336192099e-03 1.047492270662995833e-03
4.973000000000000000e+03 1.275185763952322270e-03 1.058015916840429572e-03
5.039000000000000000e+03 1.294474913738667948e-03 1.063796742271078252e-03
5.106000000000000000e+03 1.272299836273305118e-03 1.019577607668472859e-03
5.174000000000000000e+03 1.280100226867944080e-03 1.039173425954537273e-03
5.242000000000000000e+03 1.250341991544701246e-03 1.019599399441711851e-03
5.312000000000000000e+03 1.273438573116436687e-03 1.044479338600689871e-03
5.382000000000000000e+03 1.241580051719211103e-03 9.861316812170193256e-04
5.454000000000000000e+03 1.267749829567037549e-03 1.054971577234957349e-03
5.526000000000000000e+03 1.222279777866788287e-03 1.003525879504647616e-03
5.599000000000000000e+03 1.261106697493232778e-03 1.045719524774474168e-03
5.674000000000000000e+03 1.232167016714811334e-03 1.002683591884784547e-03
5.749000000000000000e+03 1.240151320816949062e-03 1.044724250423701654e-03
5.825000000000000000e+03 1.248095235787331997e-03 1.048580649560331216e-03
5.902000000000000000e+03 1.236916863708756873e-03 1.047078302208308189e-03
5.981000000000000000e+03 1.210030047222972020e-03 1.009536432484171419e-03
6.060000000000000000e+03 1.246816531056538137e-03 1.026494154948042435e-03
6.140000000000000000e+03 1.205603608977980860e-03 1.004320536542193439e-03
6.222000000000000000e+03 1.234996038838289713e-03 1.088365500829886453e-03
6.304000000000000000e+03 1.222990927635691973e-03 1.067695771454904531e-03
6.388000000000000000e+03 1.184526531724259223e-03 9.797880192579802930e-04
6.473000000000000000e+03 1.200072324136272021e-03 1.002119240430421115e-03
6.559000000000000000e+03 1.186937345191836374e-03 9.843700606625884874e-04
6.646000000000000000e+03 1.177599435904994702e-03 9.683600653254381251e-04
6.734000000000000000e+03 1.178331808769144014e-03 9.837697744072791944e-04
6.823000000000000000e+03 1.173205823288299161e-03 9.780130485048906582e-04
6.914000000000000000e+03 1.143944219220429607e-03 9.636595439699523723e-04
7.005000000000000000e+03 1.173068582429550536e-03 1.003454144392991465e-03
7.098000000000000000e+03 1.134422546601854221e-03 9.331757216894723522e-04
7.192000000000000000e+03 1.146773507352918378e-03 9.632189510601605904e-04
7.288000000000000000e+03 1.142670873668976067e-03 9.724441595696483361e-04
7.384000000000000000e+03 1.120840408839285460e-03 9.616674722584017980e-04
7.482000000000000000e+03 1.100728021701797947e-03 9.259519207178116152e-04
7.582000000000000000e+03 1.153543029795400885e-03 1.000303579539622151e-03
7.682000000000000000e+03 1.137712188065051954e-03 9.572110601630002538e-04
7.784000000000000000e+03 1.183771581272594639e-03 1.019509192700563879e-03
7.887000000000000000e+03 1.149499666062183713e-03 9.630677874503670247e-04
7.992000000000000000e+03 1.118432108196429830e-03 9.572942091853027871e-04
8.098000000000000000e+03 1.144960466772317834e-03 9.926406935804078790e-04
8.205000000000000000e+03 1.087814210331998661e-03 8.990823260239183068e-04
8.314000000000000000e+03 1.106738633243367154e-03 9.586000926300643080e-04
8.424000000000000000e+03 1.108383859973400762e-03 9.568694565021936341e-04
8.536000000000000000e+03 1.076731450157240085e-03 9.258990055377506979e-04
8.649000000000000000e+03 1.082910480326972937e-03 9.484934489636629188e-04
8.764000000000000000e+03 1.077197767444886293e-03 9.152508066956742839e-04
8.880000000000000000e+03 1.081400226685218496e-03 9.139561131245638095e-04
8.998000000000000000e+03 1.077318504685536053e-03 9.322132132912802410e-04
9.118000000000000000e+03 1.103327963501214877e-03 9.723086599861763485e-04
9.238000000000000000e+03 1.070072997827082933e-03 9.029479866196446795e-04
9.361000000000000000e+03 1.057508012745529431e-03 9.269601569439382075e-04
9.485000000000000000e+03 1.050064644659869399e-03 9.012892290902578280e-04
9.611000000000000000e+03 1.047307525877840765e-03 8.933686621674922406e-04
9.738000000000000000e+03 1.034389568958431508e-03 9.000705570455842406e-04
9.868000000000000000e+03 1.041434667422436264e-03 8.707474380989977834e-04
9.998000000000000000e+03 1.057193375891074451e-03 9.081940972391449847e-04


==> dat/imgnetcurve_noise.dat <==
1.000000000000000000e+00 7.594858109951019287e-02 7.530011236667633057e-02 7.564366608858108521e-02 7.717158645391464233e-02 7.571239024400711060e-02 7.735329121351242065e-02 7.623065263032913208e-02 7.630523294210433960e-02 7.704173773527145386e-02 7.674200832843780518e-02 7.667335122823715210e-02 7.606732100248336792e-02 7.574331015348434448e-02 7.638815790414810181e-02 7.666108757257461548e-02 7.608135044574737549e-02 7.726407796144485474e-02 7.795376330614089966e-02 7.634241133928298950e-02 7.541614770889282227e-02 7.626423984766006470e-02 7.542707771062850952e-02 7.466983050107955933e-02 7.665207982063293457e-02 7.653036713600158691e-02
2.000000000000000000e+00 7.541469484567642212e-02 7.483787089586257935e-02 7.517128437757492065e-02 7.643276453018188477e-02 7.523939013481140137e-02 7.669786363840103149e-02 7.570215314626693726e-02 7.573305070400238037e-02 7.638781517744064331e-02 7.606466859579086304e-02 7.605024427175521851e-02 7.555935531854629517e-02 7.525596022605895996e-02 7.577563822269439697e-02 7.601778954267501831e-02 7.553721219301223755e-02 7.656759768724441528e-02 7.717310637235641479e-02 7.573448121547698975e-02 7.495855540037155151e-02 7.573673874139785767e-02 7.497716695070266724e-02 7.431825995445251465e-02 7.604207843542098999e-02 7.595144957304000854e-02
3.000000000000000000e+00 7.475427538156509399e-02 7.425335794687271118e-02 7.457476109266281128e-02 7.553715258836746216e-02 7.464277744293212891e-02 7.587445527315139771e-02 7.502938061952590942e-02 7.501286268234252930e-02 7.557526230812072754e-02 7.524358481168746948e-02 7.526813447475433350e-02 7.491310685873031616e-02 7.464063167572021484e-02 7.503551989793777466e-02 7.521424442529678345e-02 7.485815882682800293e-02 7.570483535528182983e-02 7.619309425354003906e-02 7.499125599861145020e-02 7.438027858734130859e-02 7.506848126649856567e-02 7.440983504056930542e-02 7.387492805719375610e-02 7.527936249971389771e-02 7.521715760231018066e-02
4.000000000000000000e+00 7.408016175031661987e-02 7.363719493150711060e-02 7.394512742757797241e-02 7.462874054908752441e-02 7.401478290557861328e-02 7.500513643026351929e-02 7.431334257125854492e-02 7.425232976675033569e-02 7.471830397844314575e-02 7.441065460443496704e-02 7.445388287305831909e-02 7.421312481164932251e-02 7.398665696382522583e-02 7.427643239498138428e-02 7.438228279352188110e-02 7.413208484649658203e-02 7.480186969041824341e-02 7.517204433679580688e-02 7.422385364770889282e-02 7.376428693532943726e-02 7.434856146574020386e-02 7.380684465169906616e-02 7.339742779731750488e-02 7.447209209203720093e-02 7.444201409816741943e-02
5.000000000000000000e+00 7.345831394195556641e-02 7.305765151977539062e-02 7.334103435277938843e-02 7.380213588476181030e-02 7.342017441987991333e-02 7.418087869882583618e-02 7.364175468683242798e-02 7.353655248880386353e-02 7.390557974576950073e-02 7.365126907825469971e-02 7.370528578758239746e-02 7.353847473859786987e-02 7.335951179265975952e-02 7.357811927795410156e-02 7.361101359128952026e-02 7.344365864992141724e-02 7.396398484706878662e-02 7.422543317079544067e-02 7.352323085069656372e-02 7.316986471414566040e-02 7.365565001964569092e-02 7.322987169027328491e-02 7.293424010276794434e-02 7.370839267969131470e-02 7.370574027299880981e-02
6.000000000000000000e+00 7.291573286056518555e-02 7.254206389188766479e-02 7.280129939317703247e-02 7.311353832483291626e-02 7.290344685316085815e-02 7.345694303512573242e-02 7.305094599723815918e-02 7.290536910295486450e-02 7.319492101669311523e-02 7.300678640604019165e-02 7.306996732950210571e-02 7.293435931205749512e-02 7.279557734727859497e-02 7.297531515359878540e-02 7.294113934040069580e-02 7.284811884164810181e-02 7.323766499757766724e-02 7.341080158948898315e-02 7.293468713760375977e-02 7.263472676277160645e-02 7.304012775421142578e-02 7.271092385053634644e-02 7.250827550888061523e-02 7.303645461797714233e-02 7.305499166250228882e-02
7.000000000000000000e+00 7.245752215385437012e-02 7.210493832826614380e-02 7.233858853578567505e-02 7.257100939750671387e-02 7.246247678995132446e-02 7.284658402204513550e-02 7.255146652460098267e-02 7.237821817398071289e-02 7.261302322149276733e-02 7.248462736606597900e-02 7.254629582166671753e-02 7.242254167795181274e-02 7.232063263654708862e-02 7.247688621282577515e-02 7.238817960023880005e-02 7.235548645257949829e-02 7.263170927762985229e-02 7.274535298347473145e-02 7.245909422636032104e-02 7.218282669782638550e-02 7.252778857946395874e-02 7.226279377937316895e-02 7.213258743286132812e-02 7.247754186391830444e-02 7.250647246837615967e-02
8.000000000000000000e+00 7.207665592432022095e-02 7.174520939588546753e-02 7.195376604795455933e-02 7.215552777051925659e-02 7.209209352731704712e-02 7.235087454319000244e-02 7.213845103979110718e-02 7.195373624563217163e-02 7.215450704097747803e-02 7.207363843917846680e-02 7.212194055318832397e-02 7.200139760971069336e-02 7.193367928266525269e-02 7.206454128026962280e-02 7.194764167070388794e-02 7.195689529180526733e-02 7.214640080928802490e-02 7.222809642553329468e-02 7.208362966775894165e-02 7.181173563003540039e-02 7.211603969335556030e-02 7.189285010099411011e-02 7.180459052324295044e-02 7.202946394681930542e-02 7.206212729215621948e-02
9.000000000000000000e+00 7.176405191421508789e-02 7.144751399755477905e-02 7.164058089256286621e-02 7.183983922004699707e-02 7.178194075822830200e-02 7.195500284433364868e-02 7.179787009954452515e-02 7.161789387464523315e-02 7.180035114288330078e-02 7.175289839506149292e-02 7.178297638893127441e-02 7.165697962045669556e-02 7.162453979253768921e-02 7.172419875860214233e-02 7.160488516092300415e-02 7.164037972688674927e-02 7.176857441663742065e-02 7.183732092380523682e-02 7.178217917680740356e-02 7.151409238576889038e-02 7.179034501314163208e-02 7.159284502267837524e-02 7.151788473129272461e-02 7.167690247297286987e-02 7.171056419610977173e-02
1.000000000000000000e+01 7.150430977344512939e-02 7.120066136121749878e-02 7.138603925704956055e-02 7.159382849931716919e-02 7.152228802442550659e-02 7.164067029953002930e-02 7.151446491479873657e-02 7.135107368230819702e-02 7.152616232633590698e-02 7.150038331747055054e-02 7.151159644126892090e-02 7.137653976678848267e-02 7.137694209814071655e-02 7.144033908843994141e-02 7.133476436138153076e-02 7.138568907976150513e-02 7.147735357284545898e-02 7.154106348752975464e-02 7.153784483671188354e-02 7.127586752176284790e-02 7.152894139289855957e-02 7.134580612182617188e-02 7.126807421445846558e-02 7.139822840690612793e-02 7.143201678991317749e-02
1.100000000000000000e+01 7.128421217203140259e-02 7.099488377571105957e-02 7.117643952369689941e-02 7.139223814010620117e-02 7.130271941423416138e-02 7.138697803020477295e-02 7.127650827169418335e-02 7.113344967365264893e-02 7.130724191665649414e-02 7.129555940628051758e-02 7.128841429948806763e-02 7.114601880311965942e-02 7.117573171854019165e-02 7.120154798030853271e-02 7.111583650112152100e-02 7.117605209350585938e-02 7.125112414360046387e-02 7.131261378526687622e-02 7.133387774229049683e-02 7.108061760663986206e-02 7.131176441907882690e-02 7.113801687955856323e-02 7.105007022619247437e-02 7.117574661970138550e-02 7.120935618877410889e-02
1.200000000000000000e+01 7.109465450048446655e-02 7.082045078277587891e-02 7.100100815296173096e-02 7.121615856885910034e-02 7.111286371946334839e-02 7.117705792188644409e-02 7.107404619455337524e-02 7.095036655664443970e-02 7.112436741590499878e-02 7.111992686986923218e-02 7.109869271516799927e-02 7.095029205083847046e-02 7.100643962621688843e-02 7.099808007478713989e-02 7.093163579702377319e-02 7.099930197000503540e-02 7.106939703226089478e-02 7.112839818000793457e-02 7.115729898214340210e-02 7.091359049081802368e-02 7.112485170364379883e-02 7.095903158187866211e-02 7.085856795310974121e-02 7.099360227584838867e-02 7.102560997009277344e-02
1.300000000000000000e+01 7.092650979757308960e-02 7.066941261291503906e-02 7.084848731756210327e-02 7.105307281017303467e-02 7.094581425189971924e-02 7.099762558937072754e-02 7.089919596910476685e-02 7.079132646322250366e-02 7.096435874700546265e-02 7.095930725336074829e-02 7.093124836683273315e-02 7.078010588884353638e-02 7.085725665092468262e-02 7.082100212574005127e-02 7.077061384916305542e-02 7.084529101848602295e-02 7.091590762138366699e-02 7.097002863883972168e-02 7.100062817335128784e-02 7.076570391654968262e-02 7.095889002084732056e-02 7.080131769180297852e-02 7.068961858749389648e-02 7.083956152200698853e-02 7.087095826864242554e-02
1.400000000000000000e+01 7.077486068010330200e-02 7.053368538618087769e-02 7.071287184953689575e-02 7.089554518461227417e-02 7.079513370990753174e-02 7.083973288536071777e-02 7.074503600597381592e-02 7.064875960350036621e-02 7.081816345453262329e-02 7.080566138029098511e-02 7.077861577272415161e-02 7.062808424234390259e-02 7.072096318006515503e-02 7.066291570663452148e-02 7.062303274869918823e-02 7.070537656545639038e-02 7.077936083078384399e-02 7.082483917474746704e-02 7.085911184549331665e-02 7.062999159097671509e-02 7.080758363008499146e-02 7.065820693969726562e-02 7.053872197866439819e-02 7.070299983024597168e-02 7.073619216680526733e-02
1.500000000000000000e+01 7.063540071249008179e-02 7.040858268737792969e-02 7.058966159820556641e-02 7.074166089296340942e-02 7.065857201814651489e-02 7.069712132215499878e-02 7.060683518648147583e-02 7.051975280046463013e-02 7.067968696355819702e-02 7.065832614898681641e-02 7.063762098550796509e-02 7.048944383859634399e-02 7.059391587972640991e-02 7.051914185285568237e-02 7.048296183347702026e-02 7.057500630617141724e-02 7.065268605947494507e-02 7.068727910518646240e-02 7.072874903678894043e-02 7.050263136625289917e-02 7.066727429628372192e-02 7.052656263113021851e-02 7.040188461542129517e-02 7.057762891054153442e-02 7.061181217432022095e-02
1.600000000000000000e+01 7.050429284572601318e-02 7.029115408658981323e-02 7.047588378190994263e-02 7.059251517057418823e-02 7.053157687187194824e-02 7.056408375501632690e-02 7.048074901103973389e-02 7.039945572614669800e-02 7.054664194583892822e-02 7.051776349544525146e-02 7.050657272338867188e-02 7.036122679710388184e-02 7.047379761934280396e-02 7.038547843694686890e-02 7.034834474325180054e-02 7.045089453458786011e-02 7.053050398826599121e-02 7.055614143610000610e-02 7.060590386390686035e-02 7.038166373968124390e-02 7.053527981042861938e-02 7.040392607450485229e-02 7.027699798345565796e-02 7.045891135931015015e-02 7.049217075109481812e-02
1.700000000000000000e+01 7.038081437349319458e-02 7.017998397350311279e-02 7.037034630775451660e-02 7.044821977615356445e-02 7.041209936141967773e-02 7.043703645467758179e-02 7.036418467760086060e-02 7.028540968894958496e-02 7.041839510202407837e-02 7.038637250661849976e-02 7.038301974534988403e-02 7.024257630109786987e-02 7.035887241363525391e-02 7.026083022356033325e-02 7.021761685609817505e-02 7.033225893974304199e-02 7.041127234697341919e-02 7.043112069368362427e-02 7.048901915550231934e-02 7.026588916778564453e-02 7.041073590517044067e-02 7.028781622648239136e-02 7.016199082136154175e-02 7.034483551979064941e-02 7.037521153688430786e-02
1.800000000000000000e+01 7.026433199644088745e-02 7.007469981908798218e-02 7.027068734169006348e-02 7.030839473009109497e-02 7.029975950717926025e-02 7.031454890966415405e-02 7.025594264268875122e-02 7.017618417739868164e-02 7.029537856578826904e-02 7.026475667953491211e-02 7.026643306016921997e-02 7.013174146413803101e-02 7.024689763784408569e-02 7.014298439025878906e-02 7.008966058492660522e-02 7.021886110305786133e-02 7.029329240322113037e-02 7.031120359897613525e-02 7.037705183029174805e-02 7.015502452850341797e-02 7.029346376657485962e-02 7.017654925584793091e-02 7.005519419908523560e-02 7.023447006940841675e-02 7.026129215955734253e-02
1.900000000000000000e+01 7.015400379896163940e-02 6.997450441122055054e-02 7.017630338668823242e-02 7.017545402050018311e-02 7.019431889057159424e-02 7.019638270139694214e-02 7.015405595302581787e-02 7.007075101137161255e-02 7.017841190099716187e-02 7.015257328748703003e-02 7.015681266784667969e-02 7.002706080675125122e-02 7.013864070177078247e-02 7.003209739923477173e-02 6.996627897024154663e-02 7.011041790246963501e-02 7.017685472965240479e-02 7.019712775945663452e-02 7.026975601911544800e-02 7.004895061254501343e-02 7.018353790044784546e-02 7.006963342428207397e-02 6.995473802089691162e-02 7.012758404016494751e-02 7.015159726142883301e-02
2.000000000000000000e+01 7.004965096712112427e-02 6.987819820642471313e-02 7.008585333824157715e-02 7.005026191473007202e-02 7.009406387805938721e-02 7.008222490549087524e-02 7.005756348371505737e-02 6.996969133615493774e-02 7.006799429655075073e-02 7.004881650209426880e-02 7.005313783884048462e-02 6.992713361978530884e-02 7.003345340490341187e-02 6.992661207914352417e-02 6.984891742467880249e-02 7.000689208507537842e-02 7.006353884935379028e-02 7.008893042802810669e-02 7.016602158546447754e-02 6.994784623384475708e-02 7.008069008588790894e-02 6.996691226959228516e-02 6.985951215028762817e-02 7.002408057451248169e-02 7.004693895578384399e-02
2.100000000000000000e+01 6.995038688182830811e-02 6.978575140237808228e-02 6.999897211790084839e-02 6.993297487497329712e-02 6.999861449003219604e-02 6.997229903936386108e-02 6.996531784534454346e-02 6.987334042787551880e-02 6.996393948793411255e-02 6.995131075382232666e-02 6.995514780282974243e-02 6.983209401369094849e-02 6.993177533149719238e-02 6.982596963644027710e-02 6.973824650049209595e-02 6.990804523229598999e-02 6.995456665754318237e-02 6.998653709888458252e-02 7.006596028804779053e-02 6.985196471214294434e-02 6.998438388109207153e-02 6.986847519874572754e-02 6.976870447397232056e-02 6.992464512586593628e-02 6.994775682687759399e-02
2.200000000000000000e+01 6.985643506050109863e-02 6.969696283340454102e-02 6.991552561521530151e-02 6.982409954071044922e-02 6.990722566843032837e-02 6.986711919307708740e-02 6.987661123275756836e-02 6.978120654821395874e-02 6.986620277166366577e-02 6.985910981893539429e-02 6.986217945814132690e-02 6.974127143621444702e-02 6.983402371406555176e-02 6.972974538803100586e-02 6.963462382555007935e-02 6.981356441974639893e-02 6.985040754079818726e-02 6.988985836505889893e-02 6.997027248144149780e-02 6.976062804460525513e-02 6.989356875419616699e-02 6.977472454309463501e-02 6.968236714601516724e-02 6.982965767383575439e-02 6.985371559858322144e-02
2.300000000000000000e+01 6.976713985204696655e-02 6.961226463317871094e-02 6.983533501625061035e-02 6.972370296716690063e-02 6.981980055570602417e-02 6.976672261953353882e-02 6.979084014892578125e-02 6.969345360994338989e-02 6.977412849664688110e-02 6.977105140686035156e-02 6.977374106645584106e-02 6.965380162000656128e-02 6.974054127931594849e-02 6.963811069726943970e-02 6.953784078359603882e-02 6.972289085388183594e-02 6.975140422582626343e-02 6.979844719171524048e-02 6.987929344177246094e-02 6.967373937368392944e-02 6.980761885643005371e-02 6.968607008457183838e-02 6.960009038448333740e-02 6.973894685506820679e-02 6.976364552974700928e-02
2.400000000000000000e+01 6.968180090188980103e-02 6.953188031911849976e-02 6.975816935300827026e-02 6.963106244802474976e-02 6.973566859960556030e-02 6.967144459486007690e-02 6.970777362585067749e-02 6.961009651422500610e-02 6.968750059604644775e-02 6.968643516302108765e-02 6.968998908996582031e-02 6.956916302442550659e-02 6.965181976556777954e-02 6.955098360776901245e-02 6.944771856069564819e-02 6.963611394166946411e-02 6.965780258178710938e-02 6.971141695976257324e-02 6.979311257600784302e-02 6.959108263254165649e-02 6.972572952508926392e-02 6.960207968950271606e-02 6.952144950628280640e-02 6.965228170156478882e-02 6.967747211456298828e-02
2.500000000000000000e+01 6.960017234086990356e-02 6.945560127496719360e-02 6.968406587839126587e-02 6.954551488161087036e-02 6.965466588735580444e-02 6.958157569169998169e-02 6.962728500366210938e-02 6.953039020299911499e-02 6.960567086935043335e-02 6.960486620664596558e-02 6.961021572351455688e-02 6.948765367269515991e-02 6.956800818443298340e-02 6.946796178817749023e-02 6.936354190111160278e-02 6.955307722091674805e-02 6.957004219293594360e-02 6.962817162275314331e-02 6.971167773008346558e-02 6.951239705085754395e-02 6.964766234159469604e-02 6.952249258756637573e-02 6.944593787193298340e-02 6.956963986158370972e-02 6.959514319896697998e-02
2.600000000000000000e+01 6.952219456434249878e-02 6.938306987285614014e-02 6.961283832788467407e-02 6.946512311697006226e-02 6.957659870386123657e-02 6.949680298566818237e-02 6.954965740442276001e-02 6.945412606000900269e-02 6.952807307243347168e-02 6.952631473541259766e-02 6.953403353691101074e-02 6.940958648920059204e-02 6.948915123939514160e-02 6.938870251178741455e-02 6.928434967994689941e-02 6.947401911020278931e-02 6.948789209127426147e-02 6.954845041036605835e-02 6.963492184877395630e-02 6.943761557340621948e-02 6.957288831472396851e-02 6.944672018289566040e-02 6.937324255704879761e-02 6.949078291654586792e-02 6.951713562011718750e-02
2.700000000000000000e+01 6.944762915372848511e-02 6.931363791227340698e-02 6.954430788755416870e-02 6.938892602920532227e-02 6.950158625841140747e-02 6.941690295934677124e-02 6.947546452283859253e-02 6.938131898641586304e-02 6.945457309484481812e-02 6.945060193538665771e-02 6.946149468421936035e-02 6.933475285768508911e-02 6.941472738981246948e-02 6.931340694427490234e-02 6.920918077230453491e-02 6.939903646707534790e-02 6.941080838441848755e-02 6.947211921215057373e-02 6.956187635660171509e-02 6.936643272638320923e-02 6.950084865093231201e-02 6.937405467033386230e-02 6.930325180292129517e-02 6.941544264554977417e-02 6.944292038679122925e-02
2.800000000000000000e+01 6.937646120786666870e-02 6.924698501825332642e-02 6.947853416204452515e-02 6.931561231613159180e-02 6.942983716726303101e-02 6.934151798486709595e-02 6.940466910600662231e-02 6.931112706661224365e-02 6.938491016626358032e-02 6.937751173973083496e-02 6.939246505498886108e-02 6.926286965608596802e-02 6.934431195259094238e-02 6.924156099557876587e-02 6.913720816373825073e-02 6.932838261127471924e-02 6.933843344449996948e-02 6.939858198165893555e-02 6.949215382337570190e-02 6.929831951856613159e-02 6.943143159151077271e-02 6.930422782897949219e-02 6.923586875200271606e-02 6.934330612421035767e-02 6.937221437692642212e-02
2.900000000000000000e+01 6.930834800004959106e-02 6.918311119079589844e-02 6.941538304090499878e-02 6.924432516098022461e-02 6.936129927635192871e-02 6.927009671926498413e-02 6.933709979057312012e-02 6.924336403608322144e-02 6.931862235069274902e-02 6.930693238973617554e-02 6.932625919580459595e-02 6.919372081756591797e-02 6.927733868360519409e-02 6.917249411344528198e-02 6.906796246767044067e-02 6.926163285970687866e-02 6.927014142274856567e-02 6.932773441076278687e-02 6.942557543516159058e-02 6.923306733369827271e-02 6.936425715684890747e-02 6.923696398735046387e-02 6.917088478803634644e-02 6.927404552698135376e-02 6.930458545684814453e-02
3.000000000000000000e+01 6.924323737621307373e-02 6.912177056074142456e-02 6.935479491949081421e-02 6.917486339807510376e-02 6.929562240839004517e-02 6.920202821493148804e-02 6.927239894866943359e-02 6.917762756347656250e-02 6.925521045923233032e-02 6.923847645521163940e-02 6.926264613866806030e-02 6.912726163864135742e-02 6.921317428350448608e-02 6.910639256238937378e-02 6.900078803300857544e-02 6.919819116592407227e-02 6.920508295297622681e-02 6.925976276397705078e-02 6.936139613389968872e-02 6.917065382003784180e-02 6.929907947778701782e-02 6.917218118906021118e-02 6.910803169012069702e-02 6.920754909515380859e-02 6.923964619636535645e-02
3.100000000000000000e+01 6.918089836835861206e-02 6.906253099441528320e-02 6.929636001586914062e-02 6.910736113786697388e-02 6.923235952854156494e-02 6.913688778877258301e-02 6.921008974313735962e-02 6.911387294530868530e-02 6.919411569833755493e-02 6.917210668325424194e-02 6.920138746500015259e-02 6.906376034021377563e-02 6.915130466222763062e-02 6.904283165931701660e-02 6.893523037433624268e-02 6.913741677999496460e-02 6.914252787828445435e-02 6.919492036104202271e-02 6.929939985275268555e-02 6.911063194274902344e-02 6.923578679561614990e-02 6.910976022481918335e-02 6.904722005128860474e-02 6.914342194795608521e-02 6.917732208967208862e-02
3.200000000000000000e+01 6.912114471197128296e-02 6.900504976511001587e-02 6.923967599868774414e-02 6.904199719429016113e-02 6.917125731706619263e-02 6.907416135072708130e-02 6.914974004030227661e-02 6.905210018157958984e-02 6.913495808839797974e-02 6.910816580057144165e-02 6.914209574460983276e-02 6.900305300951004028e-02 6.909129768610000610e-02 6.898132711648941040e-02 6.887130439281463623e-02 6.907874345779418945e-02 6.908203661441802979e-02 6.913310289382934570e-02 6.923934072256088257e-02 6.905255466699600220e-02 6.917435675859451294e-02 6.904975324869155884e-02 6.898834556341171265e-02 6.908145546913146973e-02 6.911742687225341797e-02
3.300000000000000000e+01 6.906353682279586792e-02 6.894943863153457642e-02 6.918475031852722168e-02 6.897934526205062866e-02 6.911197304725646973e-02 6.901359558105468750e-02 6.909102946519851685e-02 6.899235397577285767e-02 6.907743215560913086e-02 6.904689967632293701e-02 6.908457726240158081e-02 6.894477456808090210e-02 6.903292983770370483e-02 6.892184168100357056e-02 6.880915910005569458e-02 6.902179121971130371e-02 6.902324408292770386e-02 6.907396763563156128e-02 6.918108463287353516e-02 6.899628788232803345e-02 6.911490112543106079e-02 6.899189203977584839e-02 6.893124431371688843e-02 6.902158260345458984e-02 6.905958801507949829e-02
3.400000000000000000e+01 6.900778412818908691e-02 6.889569759368896484e-02 6.913143396377563477e-02 6.891932338476181030e-02 6.905450671911239624e-02 6.895491480827331543e-02 6.903372704982757568e-02 6.893468648195266724e-02 6.902124732732772827e-02 6.898826360702514648e-02 6.902882456779479980e-02 6.888858228921890259e-02 6.897607445716857910e-02 6.886421889066696167e-02 6.874883919954299927e-02 6.896642595529556274e-02 6.896618008613586426e-02 6.901739537715911865e-02 6.912464648485183716e-02 6.894173473119735718e-02 6.905737519264221191e-02 6.893589347600936890e-02 6.887588649988174438e-02 6.896374374628067017e-02 6.900378316640853882e-02
3.500000000000000000e+01 6.895359605550765991e-02 6.884367018938064575e-02 6.907965987920761108e-02 6.886163353919982910e-02 6.899873912334442139e-02 6.889786571264266968e-02 6.897797435522079468e-02 6.887897104024887085e-02 6.896641105413436890e-02 6.893219798803329468e-02 6.897472590208053589e-02 6.883426755666732788e-02 6.892067193984985352e-02 6.880845129489898682e-02 6.869059056043624878e-02 6.891259551048278809e-02 6.891072541475296021e-02 6.896307319402694702e-02 6.906997412443161011e-02 6.888900697231292725e-02 6.900186836719512939e-02 6.888151913881301880e-02 6.882204860448837280e-02 6.890787929296493530e-02 6.894984841346740723e-02
3.600000000000000000e+01 6.890086084604263306e-02 6.879327446222305298e-02 6.902938336133956909e-02 6.880601495504379272e-02 6.894469261169433594e-02 6.884247064590454102e-02 6.892375648021697998e-02 6.882514804601669312e-02 6.891282647848129272e-02 6.887853145599365234e-02 6.892221421003341675e-02 6.878168135881423950e-02 6.886685639619827271e-02 6.875435262918472290e-02 6.863445788621902466e-02 6.886013597249984741e-02 6.885687261819839478e-02 6.891062855720520020e-02 6.901691108942031860e-02 6.883786618709564209e-02 6.894835829734802246e-02 6.882876902818679810e-02 6.876971572637557983e-02 6.885389238595962524e-02 6.889750808477401733e-02
3.700000000000000000e+01 6.884962320327758789e-02 6.874433159828186035e-02 6.898067146539688110e-02 6.875238567590713501e-02 6.889241933822631836e-02 6.878873705863952637e-02 6.887104362249374390e-02 6.877318769693374634e-02 6.886053085327148438e-02 6.882704049348831177e-02 6.887114793062210083e-02 6.873060017824172974e-02 6.881464272737503052e-02 6.870188564062118530e-02 6.858035922050476074e-02 6.880898028612136841e-02 6.880465894937515259e-02 6.885978579521179199e-02 6.896545737981796265e-02 6.878825277090072632e-02 6.889672577381134033e-02 6.877756863832473755e-02 6.871873140335083008e-02 6.880165636539459229e-02 6.884645670652389526e-02
3.800000000000000000e+01 6.879991292953491211e-02 6.869672983884811401e-02 6.893336772918701172e-02 6.870049983263015747e-02 6.884200125932693481e-02 6.873687356710433960e-02 6.881986558437347412e-02 6.872300803661346436e-02 6.880971789360046387e-02 6.877733021974563599e-02 6.882151216268539429e-02 6.868080049753189087e-02 6.876409798860549927e-02 6.865105777978897095e-02 6.852822750806808472e-02 6.875925511121749878e-02 6.875403970479965210e-02 6.881032884120941162e-02 6.891545653343200684e-02 6.873992085456848145e-02 6.884676963090896606e-02 6.872788816690444946e-02 6.866899877786636353e-02 6.875099986791610718e-02 6.879672408103942871e-02
3.900000000000000000e+01 6.875178217887878418e-02 6.865041702985763550e-02 6.888746470212936401e-02 6.865008920431137085e-02 6.879331916570663452e-02 6.868674606084823608e-02 6.877028942108154297e-02 6.867442280054092407e-02 6.876040995121002197e-02 6.872911006212234497e-02 6.877321004867553711e-02 6.863212585449218750e-02 6.871517747640609741e-02 6.860180944204330444e-02 6.847796589136123657e-02 6.871087104082107544e-02 6.870502978563308716e-02 6.876218318939208984e-02 6.886689364910125732e-02 6.869282573461532593e-02 6.879831850528717041e-02 6.867972761392593384e-02 6.862064450979232788e-02 6.870174407958984375e-02 6.874836236238479614e-02
4.000000000000000000e+01 6.870514899492263794e-02 6.860516220331192017e-02 6.884273886680603027e-02 6.860100477933883667e-02 6.874608993530273438e-02 6.863834708929061890e-02 6.872216612100601196e-02 6.862727552652359009e-02 6.871262937784194946e-02 6.868216395378112793e-02 6.872622668743133545e-02 6.858450174331665039e-02 6.866779923439025879e-02 6.855390220880508423e-02 6.842935830354690552e-02 6.866370141506195068e-02 6.865759938955307007e-02 6.871525198221206665e-02 6.881970912218093872e-02 6.864690035581588745e-02 6.875114887952804565e-02 6.863304227590560913e-02 6.857365369796752930e-02 6.865373998880386353e-02 6.870148330926895142e-02
4.100000000000000000e+01 6.865986436605453491e-02 6.856087595224380493e-02 6.879902631044387817e-02 6.855335831642150879e-02 6.870005279779434204e-02 6.859148293733596802e-02 6.867542117834091187e-02 6.858145445585250854e-02 6.866631656885147095e-02 6.863640993833541870e-02 6.868050247430801392e-02 6.853803992271423340e-02 6.862185895442962646e-02 6.850731372833251953e-02 6.838237494230270386e-02 6.861773878335952759e-02 6.861159950494766235e-02 6.866947561502456665e-02 6.877377629280090332e-02 6.860203295946121216e-02 6.870522350072860718e-02 6.858772039413452148e-02 6.852802634239196777e-02 6.860699504613876343e-02 6.865601986646652222e-02
4.200000000000000000e+01 6.861567497253417969e-02 6.851749867200851440e-02 6.875623017549514771e-02 6.850706785917282104e-02 6.865521520376205444e-02 6.854601949453353882e-02 6.863006949424743652e-02 6.853687018156051636e-02 6.862143427133560181e-02 6.859172135591506958e-02 6.863602995872497559e-02 6.849276274442672729e-02 6.857722997665405273e-02 6.846199184656143188e-02 6.833693385124206543e-02 6.857296079397201538e-02 6.856688857078552246e-02 6.862477213144302368e-02 6.872898340225219727e-02 6.855820864439010620e-02 6.866040080785751343e-02 6.854365766048431396e-02 6.848356872797012329e-02 6.856133788824081421e-02 6.861185282468795776e-02
4.300000000000000000e+01 6.857245415449142456e-02 6.847506761550903320e-02 6.871429085731506348e-02 6.846199184656143188e-02 6.861145794391632080e-02 6.850189715623855591e-02 6.858594715595245361e-02 6.849353760480880737e-02 6.857783347368240356e-02 6.854806840419769287e-02 6.859280914068222046e-02 6.844867020845413208e-02 6.853371858596801758e-02 6.841784715652465820e-02 6.829293817281723022e-02 6.852933764457702637e-02 6.852339953184127808e-02 6.858109682798385620e-02 6.868531554937362671e-02 6.851536780595779419e-02 6.861672550439834595e-02 6.850074231624603271e-02 6.844025105237960815e-02 6.851685792207717896e-02 6.856876611709594727e-02
4.400000000000000000e+01 6.853009015321731567e-02 6.843359023332595825e-02 6.867314875125885010e-02 6.841817498207092285e-02 6.856871396303176880e-02 6.845903396606445312e-02 6.854297965764999390e-02 6.845137476921081543e-02 6.853545457124710083e-02 6.850542873144149780e-02 6.855069845914840698e-02 6.840576231479644775e-02 6.849116832017898560e-02 6.837484985589981079e-02 6.825026124715805054e-02 6.848677992820739746e-02 6.848102062940597534e-02 6.853842735290527344e-02 6.864267587661743164e-02 6.847349554300308228e-02 6.857407838106155396e-02 6.845886260271072388e-02 6.839790940284729004e-02 6.847351044416427612e-02 6.852666288614273071e-02
4.500000000000000000e+01 6.848859041929244995e-02 6.839317083358764648e-02 6.863284111022949219e-02 6.837555021047592163e-02 6.852707266807556152e-02 6.841739267110824585e-02 6.850106269121170044e-02 6.841027736663818359e-02 6.849410384893417358e-02 6.846377998590469360e-02 6.850969046354293823e-02 6.836392730474472046e-02 6.844957917928695679e-02 6.833299249410629272e-02 6.820884346961975098e-02 6.844528764486312866e-02 6.843971461057662964e-02 6.849678605794906616e-02 6.860099732875823975e-02 6.843262910842895508e-02 6.853240728378295898e-02 6.841800361871719360e-02 6.835645437240600586e-02 6.843129545450210571e-02 6.848555803298950195e-02
4.600000000000000000e+01 6.844791769981384277e-02 6.835373491048812866e-02 6.859339028596878052e-02 6.833413988351821899e-02 6.848651915788650513e-02 6.837698817253112793e-02 6.846023350954055786e-02 6.837011873722076416e-02 6.845373660326004028e-02 6.842312961816787720e-02 6.846974045038223267e-02 6.832305341958999634e-02 6.840891391038894653e-02 6.829231232404708862e-02 6.816860288381576538e-02 6.840481609106063843e-02 6.839942187070846558e-02 6.845616549253463745e-02 6.856026500463485718e-02 6.839280575513839722e-02 6.849169731140136719e-02 6.837815046310424805e-02 6.831587851047515869e-02 6.839022785425186157e-02 6.844542175531387329e-02
4.700000000000000000e+01 6.840818375349044800e-02 6.831531971693038940e-02 6.855479627847671509e-02 6.829378753900527954e-02 6.844697147607803345e-02 6.833779066801071167e-02 6.842049211263656616e-02 6.833087652921676636e-02 6.841429322957992554e-02 6.838347762823104858e-02 6.843078881502151489e-02 6.828305125236511230e-02 6.836923956871032715e-02 6.825271993875503540e-02 6.812940537929534912e-02 6.836540251970291138e-02 6.836020946502685547e-02 6.841652840375900269e-02 6.852046400308609009e-02 6.835392117500305176e-02 6.845195591449737549e-02 6.833928078413009644e-02 6.827621906995773315e-02 6.835029274225234985e-02 6.840646266937255859e-02
4.800000000000000000e+01 6.836938112974166870e-02 6.827783584594726562e-02 6.851702183485031128e-02 6.825443357229232788e-02 6.840839982032775879e-02 6.829970329999923706e-02 6.838179379701614380e-02 6.829253584146499634e-02 6.837572157382965088e-02 6.834483146667480469e-02 6.839284300804138184e-02 6.824393570423126221e-02 6.833059340715408325e-02 6.821411848068237305e-02 6.809122115373611450e-02 6.832701712846755981e-02 6.832206994295120239e-02 6.837783008813858032e-02 6.848162412643432617e-02 6.831592321395874023e-02 6.841313838958740234e-02 6.830131262540817261e-02 6.823742389678955078e-02 6.831138581037521362e-02 6.836853921413421631e-02
4.900000000000000000e+01 6.833151727914810181e-02 6.824124604463577271e-02 6.847998499870300293e-02 6.821601092815399170e-02 6.837069988250732422e-02 6.826271116733551025e-02 6.834416836500167847e-02 6.825501471757888794e-02 6.833799183368682861e-02 6.830719858407974243e-02 6.835582107305526733e-02 6.820564717054367065e-02 6.829290837049484253e-02 6.817647069692611694e-02 6.805406510829925537e-02 6.828962266445159912e-02 6.828494369983673096e-02 6.834001094102859497e-02 6.844377517700195312e-02 6.827887892723083496e-02 6.837520003318786621e-02 6.826426833868026733e-02 6.819947808980941772e-02 6.827349215745925903e-02 6.833160668611526489e-02
5.000000000000000000e+01 6.829453259706497192e-02 6.820548325777053833e-02 6.844370067119598389e-02 6.817851215600967407e-02 6.833387166261672974e-02 6.822673231363296509e-02 6.830745935440063477e-02 6.821838021278381348e-02 6.830111891031265259e-02 6.827055662870407104e-02 6.831974536180496216e-02 6.816827505826950073e-02 6.825611740350723267e-02 6.813978403806686401e-02 6.801790744066238403e-02 6.825310736894607544e-02 6.824874132871627808e-02 6.830299645662307739e-02 6.840691715478897095e-02 6.824269145727157593e-02 6.833801418542861938e-02 6.822810322046279907e-02 6.816237419843673706e-02 6.823647022247314453e-02 6.829556077718734741e-02
5.100000000000000000e+01 6.825832277536392212e-02 6.817051768302917480e-02 6.840806454420089722e-02 6.814192235469818115e-02 6.829787045717239380e-02 6.819169968366622925e-02 6.827164441347122192e-02 6.818269938230514526e-02 6.826507300138473511e-02 6.823489814996719360e-02 6.828456372022628784e-02 6.813177466392517090e-02 6.822013854980468750e-02 6.810405105352401733e-02 6.798281520605087280e-02 6.821742653846740723e-02 6.821333616971969604e-02 6.826674193143844604e-02 6.837093085050582886e-02 6.820733100175857544e-02 6.830158084630966187e-02 6.819285452365875244e-02 6.812609732151031494e-02 6.820026785135269165e-02 6.826037168502807617e-02
5.200000000000000000e+01 6.822289526462554932e-02 6.813632696866989136e-02 6.837306916713714600e-02 6.810632348060607910e-02 6.826267391443252563e-02 6.815755367279052734e-02 6.823670119047164917e-02 6.814793497323989868e-02 6.822986155748367310e-02 6.820010393857955933e-02 6.825023889541625977e-02 6.809607893228530884e-02 6.818497925996780396e-02 6.806933879852294922e-02 6.794875860214233398e-02 6.818260252475738525e-02 6.817869096994400024e-02 6.823124736547470093e-02 6.833580136299133301e-02 6.817276030778884888e-02 6.826594471931457520e-02 6.815849989652633667e-02 6.809064745903015137e-02 6.816490739583969116e-02 6.822609156370162964e-02
5.300000000000000000e+01 6.818819791078567505e-02 6.810291856527328491e-02 6.833871454000473022e-02 6.807164847850799561e-02 6.822831183671951294e-02 6.812429428100585938e-02 6.820254772901535034e-02 6.811400502920150757e-02 6.819548457860946655e-02 6.816610693931579590e-02 6.821674108505249023e-02 6.806107610464096069e-02 6.815063208341598511e-02 6.803556531667709351e-02 6.791570037603378296e-02 6.814866513013839722e-02 6.814480572938919067e-02 6.819645315408706665e-02 6.830146163702011108e-02 6.813899427652359009e-02 6.823112815618515015e-02 6.812501698732376099e-02 6.805600970983505249e-02 6.813038140535354614e-02 6.819269806146621704e-02
5.400000000000000000e+01 6.815419346094131470e-02 6.807032227516174316e-02 6.830504536628723145e-02 6.803783774375915527e-02 6.819472461938858032e-02 6.809195131063461304e-02 6.816919893026351929e-02 6.808086484670639038e-02 6.816193461418151855e-02 6.813287734985351562e-02 6.818407028913497925e-02 6.802666932344436646e-02 6.811711937189102173e-02 6.800265610218048096e-02 6.788363307714462280e-02 6.811553984880447388e-02 6.811174005270004272e-02 6.816229969263076782e-02 6.826788187026977539e-02 6.810602545738220215e-02 6.819713860750198364e-02 6.809236854314804077e-02 6.802215427160263062e-02 6.809663772583007812e-02 6.816014647483825684e-02
5.500000000000000000e+01 6.812093406915664673e-02 6.803850084543228149e-02 6.827206164598464966e-02 6.800484657287597656e-02 6.816189736127853394e-02 6.806050986051559448e-02 6.813658028841018677e-02 6.804849952459335327e-02 6.812914460897445679e-02 6.810043752193450928e-02 6.815216690301895142e-02 6.799294799566268921e-02 6.808444112539291382e-02 6.797057390213012695e-02 6.785248219966888428e-02 6.808320432901382446e-02 6.807953864336013794e-02 6.812876462936401367e-02 6.823505461215972900e-02 6.807384639978408813e-02 6.816395372152328491e-02 6.806056201457977295e-02 6.798905134201049805e-02 6.806364655494689941e-02 6.812838464975357056e-02
5.600000000000000000e+01 6.808841973543167114e-02 6.800744682550430298e-02 6.823972612619400024e-02 6.797271966934204102e-02 6.812981516122817993e-02 6.802996248006820679e-02 6.810473650693893433e-02 6.801692396402359009e-02 6.809706985950469971e-02 6.806875020265579224e-02 6.812099367380142212e-02 6.795994192361831665e-02 6.805255264043807983e-02 6.793930381536483765e-02 6.782223284244537354e-02 6.805157661437988281e-02 6.804815679788589478e-02 6.809583306312561035e-02 6.820300221443176270e-02 6.804243475198745728e-02 6.813155859708786011e-02 6.802955269813537598e-02 6.795672327280044556e-02 6.803140789270401001e-02 6.809741258621215820e-02
5.700000000000000000e+01 6.805664300918579102e-02 6.797709316015243530e-02 6.820798665285110474e-02 6.794144213199615479e-02 6.809850782155990601e-02 6.800026446580886841e-02 6.807365268468856812e-02 6.798611581325531006e-02 6.806564331054687500e-02 6.803777068853378296e-02 6.809058040380477905e-02 6.792768090963363647e-02 6.802144646644592285e-02 6.790883094072341919e-02 6.779286265373229980e-02 6.802063435316085815e-02 6.801753491163253784e-02 6.806353479623794556e-02 6.817168742418289185e-02 6.801179051399230957e-02 6.809992343187332153e-02 6.799931079149246216e-02 6.792514026165008545e-02 6.799989938735961914e-02 6.806726753711700439e-02
5.800000000000000000e+01 6.802556663751602173e-02 6.794739514589309692e-02 6.817678362131118774e-02 6.791097670793533325e-02 6.806796789169311523e-02 6.797140091657638550e-02 6.804333627223968506e-02 6.795608252286911011e-02 6.803489476442337036e-02 6.800748407840728760e-02 6.806086003780364990e-02 6.789612770080566406e-02 6.799107789993286133e-02 6.787914037704467773e-02 6.776431947946548462e-02 6.799032539129257202e-02 6.798764318227767944e-02 6.803188472986221313e-02 6.814110279083251953e-02 6.798189133405685425e-02 6.806903332471847534e-02 6.796980649232864380e-02 6.789430975914001465e-02 6.796912103891372681e-02 6.803792715072631836e-02
5.900000000000000000e+01 6.799519807100296021e-02 6.791838258504867554e-02 6.814610958099365234e-02 6.788129359483718872e-02 6.803818047046661377e-02 6.794334203004837036e-02 6.801377981901168823e-02 6.792681664228439331e-02 6.800482422113418579e-02 6.797786802053451538e-02 6.803181022405624390e-02 6.786531209945678711e-02 6.796146184206008911e-02 6.785020232200622559e-02 6.773661822080612183e-02 6.796071678400039673e-02 6.795842200517654419e-02 6.800085306167602539e-02 6.811115890741348267e-02 6.795265525579452515e-02 6.803888082504272461e-02 6.794105470180511475e-02 6.786418706178665161e-02 6.793907284736633301e-02 6.800932437181472778e-02
6.000000000000000000e+01 6.796551495790481567e-02 6.789007037878036499e-02 6.811597943305969238e-02 6.785232573747634888e-02 6.800913065671920776e-02 6.791604310274124146e-02 6.798496097326278687e-02 6.789826601743698120e-02 6.797544658184051514e-02 6.794890016317367554e-02 6.800345331430435181e-02 6.783516705036163330e-02 6.793261319398880005e-02 6.782202422618865967e-02 6.770975142717361450e-02 6.793180108070373535e-02 6.792990118265151978e-02 6.797051429748535156e-02 6.808184832334518433e-02 6.792408972978591919e-02 6.800942122936248779e-02 6.791300326585769653e-02 6.783476471900939941e-02 6.790973246097564697e-02 6.798142194747924805e-02
6.100000000000000000e+01 6.793653219938278198e-02 6.786242872476577759e-02 6.808643043041229248e-02 6.782413274049758911e-02 6.798080354928970337e-02 6.788953393697738647e-02 6.795685738325119019e-02 6.787046790122985840e-02 6.794673204421997070e-02 6.792062520980834961e-02 6.797582656145095825e-02 6.780572980642318726e-02 6.790452450513839722e-02 6.779456883668899536e-02 6.768368929624557495e-02 6.790357083082199097e-02 6.790205091238021851e-02 6.794085353612899780e-02 6.805317848920822144e-02 6.789620965719223022e-02 6.798063218593597412e-02 6.788565963506698608e-02 6.780606508255004883e-02 6.788111478090286255e-02 6.795419007539749146e-02
6.200000000000000000e+01 6.790820509195327759e-02 6.783542782068252563e-02 6.805742532014846802e-02 6.779668480157852173e-02 6.795322149991989136e-02 6.786379218101501465e-02 6.792945414781570435e-02 6.784339994192123413e-02 6.791865825653076172e-02 6.789304316043853760e-02 6.794892251491546631e-02 6.777697801589965820e-02 6.787715107202529907e-02 6.776785850524902344e-02 6.765840947628021240e-02 6.787603348493576050e-02 6.787485629320144653e-02 6.791185587644577026e-02 6.802517175674438477e-02 6.786901503801345825e-02 6.795251369476318359e-02 6.785905361175537109e-02 6.777804344892501831e-02 6.785321980714797974e-02 6.792768090963363647e-02
6.300000000000000000e+01 6.788053363561630249e-02 6.780905276536941528e-02 6.802900880575180054e-02 6.776992231607437134e-02 6.792633235454559326e-02 6.783878803253173828e-02 6.790271401405334473e-02 6.781704723834991455e-02 6.789123266935348511e-02 6.786614656448364258e-02 6.792275607585906982e-02 6.774887442588806152e-02 6.785046309232711792e-02 6.774183362722396851e-02 6.763387471437454224e-02 6.784914433956146240e-02 6.784825772047042847e-02 6.788351386785507202e-02 6.799783557653427124e-02 6.784250587224960327e-02 6.792507320642471313e-02 6.783315539360046387e-02 6.775068491697311401e-02 6.782602518796920776e-02 6.790188699960708618e-02
6.400000000000000000e+01 6.785349547863006592e-02 6.778333336114883423e-02 6.800115853548049927e-02 6.774388253688812256e-02 6.790011376142501831e-02 6.781450659036636353e-02 6.787665933370590210e-02 6.779141724109649658e-02 6.786443293094635010e-02 6.783990561962127686e-02 6.789726763963699341e-02 6.772140413522720337e-02 6.782445311546325684e-02 6.771651655435562134e-02 6.761007010936737061e-02 6.782291829586029053e-02 6.782227754592895508e-02 6.785577535629272461e-02 6.797114014625549316e-02 6.781667470932006836e-02 6.789831072092056274e-02 6.780794262886047363e-02 6.772401183843612671e-02 6.779953837394714355e-02 6.787675619125366211e-02
6.500000000000000000e+01 6.782708317041397095e-02 6.775825470685958862e-02 6.797385215759277344e-02 6.771853566169738770e-02 6.787457317113876343e-02 6.779094040393829346e-02 6.785124540328979492e-02 6.776649504899978638e-02 6.783825159072875977e-02 6.781429797410964966e-02 6.787244230508804321e-02 6.769452244043350220e-02 6.779911369085311890e-02 6.769189238548278809e-02 6.758698821067810059e-02 6.779734045267105103e-02 6.779692322015762329e-02 6.782864779233932495e-02 6.794514507055282593e-02 6.779146939516067505e-02 6.787215173244476318e-02 6.778343766927719116e-02 6.769794970750808716e-02 6.777372956275939941e-02 6.785225123167037964e-02
6.600000000000000000e+01 6.780130416154861450e-02 6.773380190134048462e-02 6.794707477092742920e-02 6.769388914108276367e-02 6.784968823194503784e-02 6.776808947324752808e-02 6.782653182744979858e-02 6.774226576089859009e-02 6.781267374753952026e-02 6.778934597969055176e-02 6.784828752279281616e-02 6.766823679208755493e-02 6.777443736791610718e-02 6.766796857118606567e-02 6.756461411714553833e-02 6.777241080999374390e-02 6.777220964431762695e-02 6.780210882425308228e-02 6.791976839303970337e-02 6.776689738035202026e-02 6.784661859273910522e-02 6.775959581136703491e-02 6.767257302999496460e-02 6.774855405092239380e-02 6.782834976911544800e-02
6.700000000000000000e+01 6.777616590261459351e-02 6.770998239517211914e-02 6.792079657316207886e-02 6.766989827156066895e-02 6.782546639442443848e-02 6.774591654539108276e-02 6.780249625444412231e-02 6.771870702505111694e-02 6.778767704963684082e-02 6.776502728462219238e-02 6.782477349042892456e-02 6.764256954193115234e-02 6.775038689374923706e-02 6.764472275972366333e-02 6.754293292760848999e-02 6.774810701608657837e-02 6.774812191724777222e-02 6.777618080377578735e-02 6.789503246545791626e-02 6.774296611547470093e-02 6.782173365354537964e-02 6.773642450571060181e-02 6.764782220125198364e-02 6.772401928901672363e-02 6.780510395765304565e-02
6.800000000000000000e+01 6.775164604187011719e-02 6.768674403429031372e-02 6.789506226778030396e-02 6.764654815196990967e-02 6.780188530683517456e-02 6.772439926862716675e-02 6.777912378311157227e-02 6.769578903913497925e-02 6.776327639818191528e-02 6.774130463600158691e-02 6.780188530683517456e-02 6.761750578880310059e-02 6.772697716951370239e-02 6.762216985225677490e-02 6.752195209264755249e-02 6.772442907094955444e-02 6.772465258836746216e-02 6.775085628032684326e-02 6.787090003490447998e-02 6.771966069936752319e-02 6.779748201370239258e-02 6.771387904882431030e-02 6.762370467185974121e-02 6.770011782646179199e-02 6.778249144554138184e-02
6.900000000000000000e+01 6.772772222757339478e-02 6.766410917043685913e-02 6.786987185478210449e-02 6.762382388114929199e-02 6.777893751859664917e-02 6.770350784063339233e-02 6.775639206171035767e-02 6.767349690198898315e-02 6.773946434259414673e-02 6.771817803382873535e-02 6.777962297201156616e-02 6.759306788444519043e-02 6.770420819520950317e-02 6.760028749704360962e-02 6.750167161226272583e-02 6.770137697458267212e-02 6.770176440477371216e-02 6.772613525390625000e-02 6.784737110137939453e-02 6.769697368144989014e-02 6.777387112379074097e-02 6.769195944070816040e-02 6.760019063949584961e-02 6.767687946557998657e-02 6.776049733161926270e-02
7.000000000000000000e+01 6.770438700914382935e-02 6.764204800128936768e-02 6.784524768590927124e-02 6.760171055793762207e-02 6.775663048028945923e-02 6.768326461315155029e-02 6.773429363965988159e-02 6.765182316303253174e-02 6.771626323461532593e-02 6.769566237926483154e-02 6.775798648595809937e-02 6.756921857595443726e-02 6.768203526735305786e-02 6.757902354001998901e-02 6.748203188180923462e-02 6.767894327640533447e-02 6.767949461936950684e-02 6.770199537277221680e-02 6.782445311546325684e-02 6.767491251230239868e-02 6.775086373090744019e-02 6.767068058252334595e-02 6.757728010416030884e-02 6.765428930521011353e-02 6.773909926414489746e-02
7.100000000000000000e+01 6.768166273832321167e-02 6.762054562568664551e-02 6.782115250825881958e-02 6.758022308349609375e-02 6.773492693901062012e-02 6.766361743211746216e-02 6.771279126405715942e-02 6.763076037168502808e-02 6.769367307424545288e-02 6.767375022172927856e-02 6.773695349693298340e-02 6.754595041275024414e-02 6.766048818826675415e-02 6.755839288234710693e-02 6.746303290128707886e-02 6.765711307525634766e-02 6.765785068273544312e-02 6.767842173576354980e-02 6.780212372541427612e-02 6.765348464250564575e-02 6.772845983505249023e-02 6.765001267194747925e-02 6.755497306585311890e-02 6.763231754302978516e-02 6.771827489137649536e-02
7.200000000000000000e+01 6.765951961278915405e-02 6.759960204362869263e-02 6.779758632183074951e-02 6.755937635898590088e-02 6.771383434534072876e-02 6.764457374811172485e-02 6.769192218780517578e-02 6.761032342910766602e-02 6.767165660858154297e-02 6.765244156122207642e-02 6.771651655435562134e-02 6.752324849367141724e-02 6.763952225446701050e-02 6.753835827112197876e-02 6.744467467069625854e-02 6.763587892055511475e-02 6.763679534196853638e-02 6.765537708997726440e-02 6.778041273355484009e-02 6.763265281915664673e-02 6.770664453506469727e-02 6.762993335723876953e-02 6.753326207399368286e-02 6.761094182729721069e-02 6.769805401563644409e-02
7.300000000000000000e+01 6.763797998428344727e-02 6.757923960685729980e-02 6.777455657720565796e-02 6.753914803266525269e-02 6.769336760044097900e-02 6.762615591287612915e-02 6.767166405916213989e-02 6.759050488471984863e-02 6.765019893646240234e-02 6.763169914484024048e-02 6.769666075706481934e-02 6.750113517045974731e-02 6.761916726827621460e-02 6.751894950866699219e-02 6.742694228887557983e-02 6.761521846055984497e-02 6.761633604764938354e-02 6.763288378715515137e-02 6.775928288698196411e-02 6.761241704225540161e-02 6.768540292978286743e-02 6.761044263839721680e-02 6.751213222742080688e-02 6.759015470743179321e-02 6.767839938402175903e-02
7.400000000000000000e+01 6.761699169874191284e-02 6.755942106246948242e-02 6.775203347206115723e-02 6.751948595046997070e-02 6.767348200082778931e-02 6.760831922292709351e-02 6.765200942754745483e-02 6.757127493619918823e-02 6.762930005788803101e-02 6.761151552200317383e-02 6.767738610506057739e-02 6.747960299253463745e-02 6.759940832853317261e-02 6.750012189149856567e-02 6.740979105234146118e-02 6.759511679410934448e-02 6.759644299745559692e-02 6.761095672845840454e-02 6.773875653743743896e-02 6.759276241064071655e-02 6.766472756862640381e-02 6.759154796600341797e-02 6.749159842729568481e-02 6.756994128227233887e-02 6.765930354595184326e-02
7.500000000000000000e+01 6.759655475616455078e-02 6.754016131162643433e-02 6.773006170988082886e-02 6.750040501356124878e-02 6.765414774417877197e-02 6.759102642536163330e-02 6.763292104005813599e-02 6.755262613296508789e-02 6.760898232460021973e-02 6.759187579154968262e-02 6.765867024660110474e-02 6.745862215757369995e-02 6.758023053407669067e-02 6.748188287019729614e-02 6.739322096109390259e-02 6.757556647062301636e-02 6.757710129022598267e-02 6.758956611156463623e-02 6.771880388259887695e-02 6.757368147373199463e-02 6.764463335275650024e-02 6.757321953773498535e-02 6.747164577245712280e-02 6.755031645298004150e-02 6.764075905084609985e-02
7.600000000000000000e+01 6.757668405771255493e-02 6.752142310142517090e-02 6.770858913660049438e-02 6.748189777135848999e-02 6.763538718223571777e-02 6.757429242134094238e-02 6.761442124843597412e-02 6.753453612327575684e-02 6.758921593427658081e-02 6.757277995347976685e-02 6.764050573110580444e-02 6.743821501731872559e-02 6.756161898374557495e-02 6.746421009302139282e-02 6.737720966339111328e-02 6.755656003952026367e-02 6.755831092596054077e-02 6.756872683763504028e-02 6.769941002130508423e-02 6.755515187978744507e-02 6.762511283159255981e-02 6.755544990301132202e-02 6.745226681232452393e-02 6.753126531839370728e-02 6.762274354696273804e-02
7.700000000000000000e+01 6.755736470222473145e-02 6.750320643186569214e-02 6.768763065338134766e-02 6.746392697095870972e-02 6.761717051267623901e-02 6.755810976028442383e-02 6.759647279977798462e-02 6.751700490713119507e-02 6.756999343633651733e-02 6.755424290895462036e-02 6.762287765741348267e-02 6.741834431886672974e-02 6.754355877637863159e-02 6.744710355997085571e-02 6.736174225807189941e-02 6.753810495138168335e-02 6.754005700349807739e-02 6.754841655492782593e-02 6.768056005239486694e-02 6.753718852996826172e-02 6.760615110397338867e-02 6.753825396299362183e-02 6.743344664573669434e-02 6.751275807619094849e-02 6.760530173778533936e-02
7.800000000000000000e+01 6.753858178853988647e-02 6.748548895120620728e-02 6.766718626022338867e-02 6.744650751352310181e-02 6.759949773550033569e-02 6.754244118928909302e-02 6.757909059524536133e-02 6.750002503395080566e-02 6.755129247903823853e-02 6.753622740507125854e-02 6.760578602552413940e-02 6.739900261163711548e-02 6.752604246139526367e-02 6.743054091930389404e-02 6.734681874513626099e-02 6.752017885446548462e-02 6.752231717109680176e-02 6.752861291170120239e-02 6.766224652528762817e-02 6.751976162195205688e-02 6.758772581815719604e-02 6.752157956361770630e-02 6.741518527269363403e-02 6.749480217695236206e-02 6.758838891983032227e-02
7.900000000000000000e+01 6.752033531665802002e-02 6.746829301118850708e-02 6.764724105596542358e-02 6.742963939905166626e-02 6.758236140012741089e-02 6.752730160951614380e-02 6.756224483251571655e-02 6.748354434967041016e-02 6.753310561180114746e-02 6.751874089241027832e-02 6.758923083543777466e-02 6.738020479679107666e-02 6.750905513763427734e-02 6.741451472043991089e-02 6.733241677284240723e-02 6.750277429819107056e-02 6.750509887933731079e-02 6.750935316085815430e-02 6.764446943998336792e-02 6.750285625457763672e-02 6.756983697414398193e-02 6.750544160604476929e-02 6.739746779203414917e-02 6.747738271951675415e-02 6.757199764251708984e-02
8.000000000000000000e+01 6.750262528657913208e-02 6.745162606239318848e-02 6.762780994176864624e-02 6.741327792406082153e-02 6.756575405597686768e-02 6.751263886690139771e-02 6.754594296216964722e-02 6.746759265661239624e-02 6.751544028520584106e-02 6.750178337097167969e-02 6.757317483425140381e-02 6.736194342374801636e-02 6.749258190393447876e-02 6.739898025989532471e-02 6.731849163770675659e-02 6.748587638139724731e-02 6.748837977647781372e-02 6.749060750007629395e-02 6.762720644474029541e-02 6.748646497726440430e-02 6.755247712135314941e-02 6.748982518911361694e-02 6.738028675317764282e-02 6.746049970388412476e-02 6.755609810352325439e-02
8.100000000000000000e+01 6.748542189598083496e-02 6.743542104959487915e-02 6.760890036821365356e-02 6.739742308855056763e-02 6.754963845014572144e-02 6.749847531318664551e-02 6.753015518188476562e-02 6.745213270187377930e-02 6.749828904867172241e-02 6.748533993959426880e-02 6.755764782428741455e-02 6.734421104192733765e-02 6.747663021087646484e-02 6.738396733999252319e-02 6.730505079030990601e-02 6.746948510408401489e-02 6.747219711542129517e-02 6.747237592935562134e-02 6.761046499013900757e-02 6.747058779001235962e-02 6.753563135862350464e-02 6.747470796108245850e-02 6.736361980438232422e-02 6.744413822889328003e-02 6.754069775342941284e-02
8.200000000000000000e+01 6.746874004602432251e-02 6.741970777511596680e-02 6.759048998355865479e-02 6.738204509019851685e-02 6.753402203321456909e-02 6.748475879430770874e-02 6.751486659049987793e-02 6.743717938661575317e-02 6.748163700103759766e-02 6.746938079595565796e-02 6.754259020090103149e-02 6.732697784900665283e-02 6.746119260787963867e-02 6.736943125724792480e-02 6.729206442832946777e-02 6.745358556509017944e-02 6.745648384094238281e-02 6.745462864637374878e-02 6.759423762559890747e-02 6.745520234107971191e-02 6.751930713653564453e-02 6.746008247137069702e-02 6.734745949506759644e-02 6.742829829454421997e-02 6.752579659223556519e-02
8.300000000000000000e+01 6.745254248380661011e-02 6.740445643663406372e-02 6.757257878780364990e-02 6.736715137958526611e-02 6.751889735460281372e-02 6.747151166200637817e-02 6.750009208917617798e-02 6.742271035909652710e-02 6.746545433998107910e-02 6.745391339063644409e-02 6.752803176641464233e-02 6.731027364730834961e-02 6.744620949029922485e-02 6.735538691282272339e-02 6.727952510118484497e-02 6.743815541267395020e-02 6.744124740362167358e-02 6.743738055229187012e-02 6.757850199937820435e-02 6.744029372930526733e-02 6.750347465276718140e-02 6.744594126939773560e-02 6.733178347349166870e-02 6.741293519735336304e-02 6.751137971878051758e-02
8.400000000000000000e+01 6.743683665990829468e-02 6.738967448472976685e-02 6.755513697862625122e-02 6.735273450613021851e-02 6.750425696372985840e-02 6.745871156454086304e-02 6.748580187559127808e-02 6.740871071815490723e-02 6.744975596666336060e-02 6.743892282247543335e-02 6.751392781734466553e-02 6.729405373334884644e-02 6.743171066045761108e-02 6.734181195497512817e-02 6.726745516061782837e-02 6.742318719625473022e-02 6.742646545171737671e-02 6.742062419652938843e-02 6.756324321031570435e-02 6.742586195468902588e-02 6.748814135789871216e-02 6.743227690458297729e-02 6.731659173965454102e-02 6.739807128906250000e-02 6.749742478132247925e-02
8.500000000000000000e+01 6.742161512374877930e-02 6.737533956766128540e-02 6.753817945718765259e-02 6.733876466751098633e-02 6.749007850885391235e-02 6.744634360074996948e-02 6.747198104858398438e-02 6.739518791437149048e-02 6.743454188108444214e-02 6.742439419031143188e-02 6.750028580427169800e-02 6.727831810712814331e-02 6.741768121719360352e-02 6.732868403196334839e-02 6.725581735372543335e-02 6.740870326757431030e-02 6.741213053464889526e-02 6.740433722734451294e-02 6.754846125841140747e-02 6.741187721490859985e-02 6.747327744960784912e-02 6.741908192634582520e-02 6.730189174413681030e-02 6.738366931676864624e-02 6.748393923044204712e-02
8.700000000000000000e+01 6.739259511232376099e-02 6.734801083803176880e-02 6.750566512346267700e-02 6.731218844652175903e-02 6.746309250593185425e-02 6.742288917303085327e-02 6.744571775197982788e-02 6.736949831247329712e-02 6.740551441907882690e-02 6.739667803049087524e-02 6.747435033321380615e-02 6.724828481674194336e-02 6.739094108343124390e-02 6.730375438928604126e-02 6.723372638225555420e-02 6.738107651472091675e-02 6.738483160734176636e-02 6.737313419580459595e-02 6.752026081085205078e-02 6.738532334566116333e-02 6.744495779275894165e-02 6.739400327205657959e-02 6.727389246225357056e-02 6.735624372959136963e-02 6.745827198028564453e-02
8.800000000000000000e+01 6.737875938415527344e-02 6.733499467372894287e-02 6.749009341001510620e-02 6.729952991008758545e-02 6.745027750730514526e-02 6.741177290678024292e-02 6.743326038122177124e-02 6.735730916261672974e-02 6.739167124032974243e-02 6.738346815109252930e-02 6.746200472116470337e-02 6.723395735025405884e-02 6.737823039293289185e-02 6.729192286729812622e-02 6.722327321767807007e-02 6.736791133880615234e-02 6.737181544303894043e-02 6.735824048519134521e-02 6.750682741403579712e-02 6.737270206212997437e-02 6.743147969245910645e-02 6.738210469484329224e-02 6.726055592298507690e-02 6.734320521354675293e-02 6.744606792926788330e-02
8.900000000000000000e+01 6.736535578966140747e-02 6.732240319252014160e-02 6.747496128082275391e-02 6.728728860616683960e-02 6.743787974119186401e-02 6.740103662014007568e-02 6.742123514413833618e-02 6.734552979469299316e-02 6.737827509641647339e-02 6.737068295478820801e-02 6.745008379220962524e-02 6.722008436918258667e-02 6.736592203378677368e-02 6.728052347898483276e-02 6.721318513154983521e-02 6.735517829656600952e-02 6.735920906066894531e-02 6.734378635883331299e-02 6.749383360147476196e-02 6.736049056053161621e-02 6.741844117641448975e-02 6.737060844898223877e-02 6.724765151739120483e-02 6.733058393001556396e-02 6.743426620960235596e-02
9.000000000000000000e+01 6.735239177942276001e-02 6.731022149324417114e-02 6.746027618646621704e-02 6.727544218301773071e-02 6.742589920759201050e-02 6.739067286252975464e-02 6.740962713956832886e-02 6.733415275812149048e-02 6.736528873443603516e-02 6.735829263925552368e-02 6.743855029344558716e-02 6.720664352178573608e-02 6.735403090715408325e-02 6.726949661970138550e-02 6.720346212387084961e-02 6.734285503625869751e-02 6.734699755907058716e-02 6.732976436614990234e-02 6.748127192258834839e-02 6.734870374202728271e-02 6.740582734346389771e-02 6.735949963331222534e-02 6.723516434431076050e-02 6.731838732957839966e-02 6.742286682128906250e-02
9.100000000000000000e+01 6.733983010053634644e-02 6.729841977357864380e-02 6.744603067636489868e-02 6.726399809122085571e-02 6.741432100534439087e-02 6.738066673278808594e-02 6.739842146635055542e-02 6.732318550348281860e-02 6.735271215438842773e-02 6.734629720449447632e-02 6.742740422487258911e-02 6.719361990690231323e-02 6.734252721071243286e-02 6.725885719060897827e-02 6.719408184289932251e-02 6.733091920614242554e-02 6.733518838882446289e-02 6.731617450714111328e-02 6.746913492679595947e-02 6.733730435371398926e-02 6.739363819360733032e-02 6.734877079725265503e-02 6.722311675548553467e-02 6.730660051107406616e-02 6.741183996200561523e-02
9.300000000000000000e+01 6.731595844030380249e-02 6.727599352598190308e-02 6.741882115602493286e-02 6.724219769239425659e-02 6.739234179258346558e-02 6.736169755458831787e-02 6.737717241048812866e-02 6.730236113071441650e-02 6.732877343893051147e-02 6.732344627380371094e-02 6.740621477365493774e-02 6.716882437467575073e-02 6.732066720724105835e-02 6.723868101835250854e-02 6.717631220817565918e-02 6.730822473764419556e-02 6.731268018484115601e-02 6.729028373956680298e-02 6.744601577520370483e-02 6.731567531824111938e-02 6.737042218446731567e-02 6.732842326164245605e-02 6.720019131898880005e-02 6.728418916463851929e-02 6.739091128110885620e-02
9.400000000000000000e+01 6.730460375547409058e-02 6.726533174514770508e-02 6.740583479404449463e-02 6.723183393478393555e-02 6.738191097974777222e-02 6.735269725322723389e-02 6.736711412668228149e-02 6.729248166084289551e-02 6.731738895177841187e-02 6.731257587671279907e-02 6.739615648984909058e-02 6.715702265501022339e-02 6.731026619672775269e-02 6.722909212112426758e-02 6.716790050268173218e-02 6.729742139577865601e-02 6.730198115110397339e-02 6.727796047925949097e-02 6.743501871824264526e-02 6.730542331933975220e-02 6.735939532518386841e-02 6.731877475976943970e-02 6.718930602073669434e-02 6.727354228496551514e-02 6.738095730543136597e-02
9.500000000000000000e+01 6.729363650083541870e-02 6.725502759218215942e-02 6.739326566457748413e-02 6.722182780504226685e-02 6.737182289361953735e-02 6.734400242567062378e-02 6.735739856958389282e-02 6.728295236825942993e-02 6.730638444423675537e-02 6.730207055807113647e-02 6.738644093275070190e-02 6.714561581611633301e-02 6.730022281408309937e-02 6.721983850002288818e-02 6.715977191925048828e-02 6.728699058294296265e-02 6.729162484407424927e-02 6.726601719856262207e-02 6.742441654205322266e-02 6.729552894830703735e-02 6.734874099493026733e-02 6.730946153402328491e-02 6.717879325151443481e-02 6.726325303316116333e-02 6.737133860588073730e-02
9.600000000000000000e+01 6.728302687406539917e-02 6.724505126476287842e-02 6.738107651472091675e-02 6.721214950084686279e-02 6.736207753419876099e-02 6.733560562133789062e-02 6.734804064035415649e-02 6.727375090122222900e-02 6.729573756456375122e-02 6.729190796613693237e-02 6.737705320119857788e-02 6.713458150625228882e-02 6.729051470756530762e-02 6.721090525388717651e-02 6.715192645788192749e-02 6.727689504623413086e-02 6.728160381317138672e-02 6.725445389747619629e-02 6.741415709257125854e-02 6.728595495223999023e-02 6.733845174312591553e-02 6.730047613382339478e-02 6.716863811016082764e-02 6.725331395864486694e-02 6.736203283071517944e-02
9.800000000000000000e+01 6.726282835006713867e-02 6.722610443830490112e-02 6.735783815383911133e-02 6.719372421503067017e-02 6.734360754489898682e-02 6.731963902711868286e-02 6.733030825853347778e-02 6.725630164146423340e-02 6.727548688650131226e-02 6.727257370948791504e-02 6.735923886299133301e-02 6.711358577013015747e-02 6.727207452058792114e-02 6.719396263360977173e-02 6.713703274726867676e-02 6.725770980119705200e-02 6.726253777742385864e-02 6.723245233297348022e-02 6.739465147256851196e-02 6.726781278848648071e-02 6.731890887022018433e-02 6.728341430425643921e-02 6.714933365583419800e-02 6.723446398973464966e-02 6.734434515237808228e-02
9.900000000000000000e+01 6.725323200225830078e-02 6.721707433462142944e-02 6.734677404165267944e-02 6.718496978282928467e-02 6.733482331037521362e-02 6.731206923723220825e-02 6.732190400362014771e-02 6.724803894758224487e-02 6.726586073637008667e-02 6.726338714361190796e-02 6.735078245401382446e-02 6.710362434387207031e-02 6.726331263780593872e-02 6.718593090772628784e-02 6.712996959686279297e-02 6.724859029054641724e-02 6.725347042083740234e-02 6.722197681665420532e-02 6.738539785146713257e-02 6.725921481847763062e-02 6.730964034795761108e-02 6.727531552314758301e-02 6.714016199111938477e-02 6.722550839185714722e-02 6.733594834804534912e-02
1.000000000000000000e+02 6.724394857883453369e-02 6.720836460590362549e-02 6.733606010675430298e-02 6.717649847269058228e-02 6.732632964849472046e-02 6.730473786592483521e-02 6.731379032135009766e-02 6.724005192518234253e-02 6.725654751062393188e-02 6.725450605154037476e-02 6.734260171651840210e-02 6.709399819374084473e-02 6.725484877824783325e-02 6.717816740274429321e-02 6.712314486503601074e-02 6.723978370428085327e-02 6.724470108747482300e-02 6.721185147762298584e-02 6.737645715475082397e-02 6.725090742111206055e-02 6.730069220066070557e-02 6.726750731468200684e-02 6.713131815195083618e-02 6.721687316894531250e-02 6.732781976461410522e-02
1.010000000000000000e+02 6.723499298095703125e-02 6.719994544982910156e-02 6.732571125030517578e-02 6.716831773519515991e-02 6.731813400983810425e-02 6.729765981435775757e-02 6.730597466230392456e-02 6.723234802484512329e-02 6.724756211042404175e-02 6.724590808153152466e-02 6.733471155166625977e-02 6.708467751741409302e-02 6.724666804075241089e-02 6.717067211866378784e-02 6.711655110120773315e-02 6.723126024007797241e-02 6.723620742559432983e-02 6.720205396413803101e-02 6.736781448125839233e-02 6.724288314580917358e-02 6.729204207658767700e-02 6.725995987653732300e-02 6.712277978658676147e-02 6.720852106809616089e-02 6.731996685266494751e-02
1.030000000000000000e+02 6.721798330545425415e-02 6.718394160270690918e-02 6.730599701404571533e-02 6.715268641710281372e-02 6.730259209871292114e-02 6.728417426347732544e-02 6.729113310575485229e-02 6.721772998571395874e-02 6.723045557737350464e-02 6.722954660654067993e-02 6.731969863176345825e-02 6.706699728965759277e-02 6.723109632730484009e-02 6.715643405914306641e-02 6.710398942232131958e-02 6.721509248018264771e-02 6.722007691860198975e-02 6.718340516090393066e-02 6.735140085220336914e-02 6.722765415906906128e-02 6.727560609579086304e-02 6.724562495946884155e-02 6.710655242204666138e-02 6.719265133142471313e-02 6.730502098798751831e-02
1.040000000000000000e+02 6.720990687608718872e-02 6.717632710933685303e-02 6.729661673307418823e-02 6.714523583650588989e-02 6.729520112276077271e-02 6.727775186300277710e-02 6.728408485651016235e-02 6.721078604459762573e-02 6.722231954336166382e-02 6.722176820039749146e-02 6.731256842613220215e-02 6.705860048532485962e-02 6.722370535135269165e-02 6.714966893196105957e-02 6.709801405668258667e-02 6.720740348100662231e-02 6.721241027116775513e-02 6.717454642057418823e-02 6.734360754489898682e-02 6.722041219472885132e-02 6.726779788732528687e-02 6.723881512880325317e-02 6.709884852170944214e-02 6.718511134386062622e-02 6.729791313409805298e-02
1.060000000000000000e+02 6.719455868005752563e-02 6.716185063123703003e-02 6.727875024080276489e-02 6.713102012872695923e-02 6.728116422891616821e-02 6.726552546024322510e-02 6.727071851491928101e-02 6.719758361577987671e-02 6.720685213804244995e-02 6.720691919326782227e-02 6.729903817176818848e-02 6.704264879226684570e-02 6.720962375402450562e-02 6.713679432868957520e-02 6.708661466836929321e-02 6.719277799129486084e-02 6.719780713319778442e-02 6.715766340494155884e-02 6.732878088951110840e-02 6.720667332410812378e-02 6.725297868251800537e-02 6.722585856914520264e-02 6.708418577909469604e-02 6.717078387737274170e-02 6.728438287973403931e-02
1.070000000000000000e+02 6.718727201223373413e-02 6.715496629476547241e-02 6.727025657892227173e-02 6.712424755096435547e-02 6.727448850870132446e-02 6.725969165563583374e-02 6.726435571908950806e-02 6.719131022691726685e-02 6.719949096441268921e-02 6.719984859228134155e-02 6.729260087013244629e-02 6.703506410121917725e-02 6.720292568206787109e-02 6.713066250085830688e-02 6.708117574453353882e-02 6.718582659959793091e-02 6.719084829092025757e-02 6.714963912963867188e-02 6.732172518968582153e-02 6.720014661550521851e-02 6.724593788385391235e-02 6.721968203783035278e-02 6.707722693681716919e-02 6.716398149728775024e-02 6.727793067693710327e-02
1.080000000000000000e+02 6.718022376298904419e-02 6.714830547571182251e-02 6.726204603910446167e-02 6.711768358945846558e-02 6.726802885532379150e-02 6.725403666496276855e-02 6.725821644067764282e-02 6.718524545431137085e-02 6.719237565994262695e-02 6.719297915697097778e-02 6.728636473417282104e-02 6.702774763107299805e-02 6.719642132520675659e-02 6.712472438812255859e-02 6.707588583230972290e-02 6.717909127473831177e-02 6.718412041664123535e-02 6.714188307523727417e-02 6.731490045785903931e-02 6.719382852315902710e-02 6.723913550376892090e-02 6.721370667219161987e-02 6.707049906253814697e-02 6.715739518404006958e-02 6.727167963981628418e-02
1.100000000000000000e+02 6.716681271791458130e-02 6.713560223579406738e-02 6.724641472101211548e-02 6.710514426231384277e-02 6.725574284791946411e-02 6.724321097135543823e-02 6.724649667739868164e-02 6.717371195554733276e-02 6.717881560325622559e-02 6.717988103628158569e-02 6.727446615695953369e-02 6.701382249593734741e-02 6.718405336141586304e-02 6.711340695619583130e-02 6.706576049327850342e-02 6.716626137495040894e-02 6.717128306627273560e-02 6.712713092565536499e-02 6.730190664529800415e-02 6.718178838491439819e-02 6.722615659236907959e-02 6.720231473445892334e-02 6.705767661333084106e-02 6.714487075805664062e-02 6.725978851318359375e-02
1.110000000000000000e+02 6.716043502092361450e-02 6.712954491376876831e-02 6.723897904157638550e-02 6.709915399551391602e-02 6.724988669157028198e-02 6.723804026842117310e-02 6.724090874195098877e-02 6.716819852590560913e-02 6.717235594987869263e-02 6.717362254858016968e-02 6.726879626512527466e-02 6.700719892978668213e-02 6.717815995216369629e-02 6.710800528526306152e-02 6.706091761589050293e-02 6.716013699769973755e-02 6.716517359018325806e-02 6.712010502815246582e-02 6.729573011398315430e-02 6.717605888843536377e-02 6.721998751163482666e-02 6.719686836004257202e-02 6.705158203840255737e-02 6.713890284299850464e-02 6.725411862134933472e-02
1.130000000000000000e+02 6.714823842048645020e-02 6.711802631616592407e-02 6.722481548786163330e-02 6.708766520023345947e-02 6.723872572183609009e-02 6.722810119390487671e-02 6.723026931285858154e-02 6.715770810842514038e-02 6.716006994247436523e-02 6.716167181730270386e-02 6.725797057151794434e-02 6.699459999799728394e-02 6.716689467430114746e-02 6.709769368171691895e-02 6.705159693956375122e-02 6.714849919080734253e-02 6.715348362922668457e-02 6.710671633481979370e-02 6.728395074605941772e-02 6.716512888669967651e-02 6.720820814371109009e-02 6.718646734952926636e-02 6.703995168209075928e-02 6.712752580642700195e-02 6.724331527948379517e-02
1.140000000000000000e+02 6.714241951704025269e-02 6.711253523826599121e-02 6.721807271242141724e-02 6.708215922117233276e-02 6.723340600728988647e-02 6.722333282232284546e-02 6.722518801689147949e-02 6.715270131826400757e-02 6.715419888496398926e-02 6.715594232082366943e-02 6.725280731916427612e-02 6.698860973119735718e-02 6.716150790452957153e-02 6.709275394678115845e-02 6.704711914062500000e-02 6.714294105768203735e-02 6.714789569377899170e-02 6.710034608840942383e-02 6.727833300828933716e-02 6.715991348028182983e-02 6.720259785652160645e-02 6.718149036169052124e-02 6.703440099954605103e-02 6.712208688259124756e-02 6.723813712596893311e-02
1.160000000000000000e+02 6.713131815195083618e-02 6.710202246904373169e-02 6.720522791147232056e-02 6.707160919904708862e-02 6.722324341535568237e-02 6.721416115760803223e-02 6.721547991037368774e-02 6.714311987161636353e-02 6.714303046464920044e-02 6.714497506618499756e-02 6.724292784929275513e-02 6.697718799114227295e-02 6.715118139982223511e-02 6.708330661058425903e-02 6.703850626945495605e-02 6.713232398033142090e-02 6.713720411062240601e-02 6.708816438913345337e-02 6.726758927106857300e-02 6.714995950460433960e-02 6.719187647104263306e-02 6.717195361852645874e-02 6.702380627393722534e-02 6.711170077323913574e-02 6.722823530435562134e-02
1.170000000000000000e+02 6.712600588798522949e-02 6.709698587656021118e-02 6.719911843538284302e-02 6.706652790307998657e-02 6.721837073564529419e-02 6.720975041389465332e-02 6.721083074808120728e-02 6.713853031396865845e-02 6.713769584894180298e-02 6.713971495628356934e-02 6.723818928003311157e-02 6.697173416614532471e-02 6.714624166488647461e-02 6.707875430583953857e-02 6.703435629606246948e-02 6.712725013494491577e-02 6.713208556175231934e-02 6.708236038684844971e-02 6.726244091987609863e-02 6.714519858360290527e-02 6.718676537275314331e-02 6.716737151145935059e-02 6.701872497797012329e-02 6.710673123598098755e-02 6.722349673509597778e-02
1.190000000000000000e+02 6.711583584547042847e-02 6.708738952875137329e-02 6.718744337558746338e-02 6.705679744482040405e-02 6.720903515815734863e-02 6.720124185085296631e-02 6.720193475484848022e-02 6.712972372770309448e-02 6.712748110294342041e-02 6.712961941957473755e-02 6.722912937402725220e-02 6.696129590272903442e-02 6.713674217462539673e-02 6.707002967596054077e-02 6.702636927366256714e-02 6.711753457784652710e-02 6.712225824594497681e-02 6.707125902175903320e-02 6.725259870290756226e-02 6.713607907295227051e-02 6.717696040868759155e-02 6.715855747461318970e-02 6.700903177261352539e-02 6.709721684455871582e-02 6.721439212560653687e-02
1.210000000000000000e+02 6.710623204708099365e-02 6.707832962274551392e-02 6.717646867036819458e-02 6.704752892255783081e-02 6.720021367073059082e-02 6.719314306974411011e-02 6.719348579645156860e-02 6.712137907743453979e-02 6.711784750223159790e-02 6.712005287408828735e-02 6.722054630517959595e-02 6.695144623517990112e-02 6.712771207094192505e-02 6.706172972917556763e-02 6.701871752738952637e-02 6.710834056138992310e-02 6.711295992136001587e-02 6.706079095602035522e-02 6.724328547716140747e-02 6.712745875120162964e-02 6.716769933700561523e-02 6.715018302202224731e-02 6.699985265731811523e-02 6.708820909261703491e-02 6.720575690269470215e-02
1.220000000000000000e+02 6.710162758827209473e-02 6.707397848367691040e-02 6.717122346162796021e-02 6.704305857419967651e-02 6.719597429037094116e-02 6.718923896551132202e-02 6.718943268060684204e-02 6.711735576391220093e-02 6.711321324110031128e-02 6.711544841527938843e-02 6.721641868352890015e-02 6.694673001766204834e-02 6.712336093187332153e-02 6.705772131681442261e-02 6.701500713825225830e-02 6.710392236709594727e-02 6.710848957300186157e-02 6.705576926469802856e-02 6.723881512880325317e-02 6.712331622838973999e-02 6.716325134038925171e-02 6.714615225791931152e-02 6.699543446302413940e-02 6.708388030529022217e-02 6.720161437988281250e-02
1.240000000000000000e+02 6.709276884794235229e-02 6.706561893224716187e-02 6.716119498014450073e-02 6.703440845012664795e-02 6.718781590461730957e-02 6.718166917562484741e-02 6.718163937330245972e-02 6.710962951183319092e-02 6.710434705018997192e-02 6.710658222436904907e-02 6.720845401287078857e-02 6.693767756223678589e-02 6.711495667695999146e-02 6.704998016357421875e-02 6.700781732797622681e-02 6.709541380405426025e-02 6.709987670183181763e-02 6.704612821340560913e-02 6.723022460937500000e-02 6.711534410715103149e-02 6.715469807386398315e-02 6.713835150003433228e-02 6.698692589998245239e-02 6.707555055618286133e-02 6.719361990690231323e-02
1.250000000000000000e+02 6.708849221467971802e-02 6.706159561872482300e-02 6.715639680624008179e-02 6.703022867441177368e-02 6.718388944864273071e-02 6.717798858880996704e-02 6.717786192893981934e-02 6.710589677095413208e-02 6.710007041692733765e-02 6.710230559110641479e-02 6.720461696386337280e-02 6.693332642316818237e-02 6.711089611053466797e-02 6.704624742269515991e-02 6.700433045625686646e-02 6.709131598472595215e-02 6.709573417901992798e-02 6.704150885343551636e-02 6.722608953714370728e-02 6.711150705814361572e-02 6.715057045221328735e-02 6.713458150625228882e-02 6.698283553123474121e-02 6.707153469324111938e-02 6.718977540731430054e-02
1.270000000000000000e+02 6.708027422428131104e-02 6.705382466316223145e-02 6.714719533920288086e-02 6.702212244272232056e-02 6.717630475759506226e-02 6.717085093259811401e-02 6.717056781053543091e-02 6.709866970777511597e-02 6.709184497594833374e-02 6.709407269954681396e-02 6.719719618558883667e-02 6.692495942115783691e-02 6.710302829742431641e-02 6.703899800777435303e-02 6.699754297733306885e-02 6.708338111639022827e-02 6.708774715662002563e-02 6.703261286020278931e-02 6.721813231706619263e-02 6.710409373044967651e-02 6.714265048503875732e-02 6.712728738784790039e-02 6.697493046522140503e-02 6.706378608942031860e-02 6.718234717845916748e-02
1.290000000000000000e+02 6.707242131233215332e-02 6.704641133546829224e-02 6.713850051164627075e-02 6.701433658599853516e-02 6.716906279325485229e-02 6.716395914554595947e-02 6.716357916593551636e-02 6.709175556898117065e-02 6.708401441574096680e-02 6.708618253469467163e-02 6.719011068344116211e-02 6.691699475049972534e-02 6.709549576044082642e-02 6.703203171491622925e-02 6.699097156524658203e-02 6.707579642534255981e-02 6.708011031150817871e-02 6.702417135238647461e-02 6.721051037311553955e-02 6.709703058004379272e-02 6.713509559631347656e-02 6.712026149034500122e-02 6.696738302707672119e-02 6.705640256404876709e-02 6.717523932456970215e-02
1.310000000000000000e+02 6.706491857767105103e-02 6.703931838274002075e-02 6.713024526834487915e-02 6.700684875249862671e-02 6.716211140155792236e-02 6.715729087591171265e-02 6.715685874223709106e-02 6.708509474992752075e-02 6.707651168107986450e-02 6.707861274480819702e-02 6.718329340219497681e-02 6.690939515829086304e-02 6.708826869726181030e-02 6.702533364295959473e-02 6.698461621999740601e-02 6.706851720809936523e-02 6.707280874252319336e-02 6.701613962650299072e-02 6.720321625471115112e-02 6.709025055170059204e-02 6.712787598371505737e-02 6.711351871490478516e-02 6.696013361215591431e-02 6.704930216073989868e-02 6.716840714216232300e-02
1.320000000000000000e+02 6.706128269433975220e-02 6.703588366508483887e-02 6.712626665830612183e-02 6.700320541858673096e-02 6.715873628854751587e-02 6.715404242277145386e-02 6.715358793735504150e-02 6.708186119794845581e-02 6.707289069890975952e-02 6.707492470741271973e-02 6.717998534440994263e-02 6.690571457147598267e-02 6.708475202322006226e-02 6.702206283807754517e-02 6.698150187730789185e-02 6.706499308347702026e-02 6.706926226615905762e-02 6.701226532459259033e-02 6.719968467950820923e-02 6.708695739507675171e-02 6.712436676025390625e-02 6.711024045944213867e-02 6.695663183927536011e-02 6.704584509134292603e-02 6.716508418321609497e-02
1.340000000000000000e+02 6.705423444509506226e-02 6.702921539545059204e-02 6.711860746145248413e-02 6.699610501527786255e-02 6.715219467878341675e-02 6.714769452810287476e-02 6.714723259210586548e-02 6.707555800676345825e-02 6.706584990024566650e-02 6.706777215003967285e-02 6.717354059219360352e-02 6.689859181642532349e-02 6.707791239023208618e-02 6.701570749282836914e-02 6.697541475296020508e-02 6.705814599990844727e-02 6.706238538026809692e-02 6.700477004051208496e-02 6.719283014535903931e-02 6.708057969808578491e-02 6.711756438016891479e-02 6.710384041070938110e-02 6.694981455802917480e-02 6.703913956880569458e-02 6.715863198041915894e-02
1.360000000000000000e+02 6.704742461442947388e-02 6.702277809381484985e-02 6.711130589246749878e-02 6.698924303054809570e-02 6.714587658643722534e-02 6.714154034852981567e-02 6.714108586311340332e-02 6.706949323415756226e-02 6.705909967422485352e-02 6.706086546182632446e-02 6.716731935739517212e-02 6.689172983169555664e-02 6.707130372524261475e-02 6.700953841209411621e-02 6.696948409080505371e-02 6.705153733491897583e-02 6.705576181411743164e-02 6.699758023023605347e-02 6.718624383211135864e-02 6.707442551851272583e-02 6.711100041866302490e-02 6.709766387939453125e-02 6.694323569536209106e-02 6.703267246484756470e-02 6.715241819620132446e-02
1.380000000000000000e+02 6.704085320234298706e-02 6.701657176017761230e-02 6.710430234670639038e-02 6.698258966207504272e-02 6.713974475860595703e-02 6.713554263114929199e-02 6.713514029979705811e-02 6.706359237432479858e-02 6.705261021852493286e-02 6.705417484045028687e-02 6.716131418943405151e-02 6.688512861728668213e-02 6.706490367650985718e-02 6.700354814529418945e-02 6.696370989084243774e-02 6.704517453908920288e-02 6.704937666654586792e-02 6.699067354202270508e-02 6.717986613512039185e-02 6.706846505403518677e-02 6.710467487573623657e-02 6.709166616201400757e-02 6.693688780069351196e-02 6.702641397714614868e-02 6.714639067649841309e-02
1.390000000000000000e+02 6.703764945268630981e-02 6.701353937387466431e-02 6.710090488195419312e-02 6.697934120893478394e-02 6.713675707578659058e-02 6.713260710239410400e-02 6.713222712278366089e-02 6.706070154905319214e-02 6.704944372177124023e-02 6.705091148614883423e-02 6.715837121009826660e-02 6.688191741704940796e-02 6.706175953149795532e-02 6.700062006711959839e-02 6.696087867021560669e-02 6.704206019639968872e-02 6.704626232385635376e-02 6.698731333017349243e-02 6.717676669359207153e-02 6.706556677818298340e-02 6.710159778594970703e-02 6.708872318267822266e-02 6.693378835916519165e-02 6.702335923910140991e-02 6.714344769716262817e-02
1.410000000000000000e+02 6.703141331672668457e-02 6.700762361288070679e-02 6.709430366754531860e-02 6.697296351194381714e-02 6.713092327117919922e-02 6.712684035301208496e-02 6.712652742862701416e-02 6.705503165721893311e-02 6.704328209161758423e-02 6.704453378915786743e-02 6.715264171361923218e-02 6.687563657760620117e-02 6.705562025308609009e-02 6.699484586715698242e-02 6.695532053709030151e-02 6.703600287437438965e-02 6.704018265008926392e-02 6.698078662157058716e-02 6.717072427272796631e-02 6.705988943576812744e-02 6.709558516740798950e-02 6.708297133445739746e-02 6.692771613597869873e-02 6.701738387346267700e-02 6.713769584894180298e-02
1.430000000000000000e+02 6.702537089586257935e-02 6.700188666582107544e-02 6.708793342113494873e-02 6.696677953004837036e-02 6.712526082992553711e-02 6.712120026350021362e-02 6.712097674608230591e-02 6.704952567815780640e-02 6.703729927539825439e-02 6.703835725784301758e-02 6.714706867933273315e-02 6.686957925558090210e-02 6.704964488744735718e-02 6.698920577764511108e-02 6.694987416267395020e-02 6.703010201454162598e-02 6.703429669141769409e-02 6.697446852922439575e-02 6.716484576463699341e-02 6.705438345670700073e-02 6.708974391222000122e-02 6.707736104726791382e-02 6.692183017730712891e-02 6.701157242059707642e-02 6.713211536407470703e-02
1.450000000000000000e+02 6.701949238777160645e-02 6.699630618095397949e-02 6.708178669214248657e-02 6.696075201034545898e-02 6.711975485086441040e-02 6.711568683385848999e-02 6.711558252573013306e-02 6.704413145780563354e-02 6.703149527311325073e-02 6.703236699104309082e-02 6.714162975549697876e-02 6.686368584632873535e-02 6.704382598400115967e-02 6.698369979858398438e-02 6.694453209638595581e-02 6.702437251806259155e-02 6.702857464551925659e-02 6.696835905313491821e-02 6.715913861989974976e-02 6.704901903867721558e-02 6.708405911922454834e-02 6.707189232110977173e-02 6.691610068082809448e-02 6.700592488050460815e-02 6.712668389081954956e-02
1.470000000000000000e+02 6.701380014419555664e-02 6.699086725711822510e-02 6.707584857940673828e-02 6.695488840341567993e-02 6.711439043283462524e-02 6.711029261350631714e-02 6.711030751466751099e-02 6.703887134790420532e-02 6.702583283185958862e-02 6.702652573585510254e-02 6.713632494211196899e-02 6.685796380043029785e-02 6.703814119100570679e-02 6.697831302881240845e-02 6.693930178880691528e-02 6.701878458261489868e-02 6.702298671007156372e-02 6.696242839097976685e-02 6.715358048677444458e-02 6.704378128051757812e-02 6.707850843667984009e-02 6.706654280424118042e-02 6.691053509712219238e-02 6.700042635202407837e-02 6.712140887975692749e-02
1.490000000000000000e+02 6.700823456048965454e-02 6.698556989431381226e-02 6.707008928060531616e-02 6.694916635751724243e-02 6.710916012525558472e-02 6.710498780012130737e-02 6.710515171289443970e-02 6.703373044729232788e-02 6.702031195163726807e-02 6.702081859111785889e-02 6.713112443685531616e-02 6.685239821672439575e-02 6.703258305788040161e-02 6.697300821542739868e-02 6.693417578935623169e-02 6.701333075761795044e-02 6.701754778623580933e-02 6.695666909217834473e-02 6.714815646409988403e-02 6.703867018222808838e-02 6.707308441400527954e-02 6.706129759550094604e-02 6.690508872270584106e-02 6.699502468109130859e-02 6.711624562740325928e-02
1.510000000000000000e+02 6.700281798839569092e-02 6.698038429021835327e-02 6.706449389457702637e-02 6.694359332323074341e-02 6.710402667522430420e-02 6.709978729486465454e-02 6.710011512041091919e-02 6.702867895364761353e-02 6.701491028070449829e-02 6.701523810625076294e-02 6.712603569030761719e-02 6.684695184230804443e-02 6.702717393636703491e-02 6.696780771017074585e-02 6.692913919687271118e-02 6.700799614191055298e-02 6.701222062110900879e-02 6.695104390382766724e-02 6.714285165071487427e-02 6.703367829322814941e-02 6.706779450178146362e-02 6.705615669488906860e-02 6.689975410699844360e-02 6.698974221944808960e-02 6.711119413375854492e-02
1.530000000000000000e+02 6.699752807617187500e-02 6.697532534599304199e-02 6.705904006958007812e-02 6.693813949823379517e-02 6.709900498390197754e-02 6.709469109773635864e-02 6.709518283605575562e-02 6.702371686697006226e-02 6.700963526964187622e-02 6.700979173183441162e-02 6.712103635072708130e-02 6.684163212776184082e-02 6.702186912298202515e-02 6.696271151304244995e-02 6.692418456077575684e-02 6.700277328491210938e-02 6.700700521469116211e-02 6.694557517766952515e-02 6.713767349720001221e-02 6.702879071235656738e-02 6.706261634826660156e-02 6.705111265182495117e-02 6.689453870058059692e-02 6.698457151651382446e-02 6.710624694824218750e-02
1.550000000000000000e+02 6.699234247207641602e-02 6.697036325931549072e-02 6.705370545387268066e-02 6.693278998136520386e-02 6.709408015012741089e-02 6.708967685699462891e-02 6.709033995866775513e-02 6.701884418725967407e-02 6.700444966554641724e-02 6.700443476438522339e-02 6.711613386869430542e-02 6.683642417192459106e-02 6.701666861772537231e-02 6.695769727230072021e-02 6.691929697990417480e-02 6.699764728546142578e-02 6.700190156698226929e-02 6.694021821022033691e-02 6.713262945413589478e-02 6.702401489019393921e-02 6.705752760171890259e-02 6.704615801572799683e-02 6.688944250345230103e-02 6.697949767112731934e-02 6.710138916969299316e-02
1.570000000000000000e+02 6.698726117610931396e-02 6.696549803018569946e-02 6.704848259687423706e-02 6.692753732204437256e-02 6.708923727273941040e-02 6.708472222089767456e-02 6.708558648824691772e-02 6.701403111219406128e-02 6.699935346841812134e-02 6.699917465448379517e-02 6.711133569478988647e-02 6.683132797479629517e-02 6.701157242059707642e-02 6.695277243852615356e-02 6.691449880599975586e-02 6.699261814355850220e-02 6.699687242507934570e-02 6.693498045206069946e-02 6.712766736745834351e-02 6.701932847499847412e-02 6.705253571271896362e-02 6.704128533601760864e-02 6.688443571329116821e-02 6.697452813386917114e-02 6.709662824869155884e-02
1.590000000000000000e+02 6.698227673768997192e-02 6.696072220802307129e-02 6.704337149858474731e-02 6.692238152027130127e-02 6.708448380231857300e-02 6.707985699176788330e-02 6.708090752363204956e-02 6.700930744409561157e-02 6.699436157941818237e-02 6.699400395154953003e-02 6.710661202669143677e-02 6.682633608579635620e-02 6.700656563043594360e-02 6.694791465997695923e-02 6.690976023674011230e-02 6.698767095804214478e-02 6.699194014072418213e-02 6.692984700202941895e-02 6.712280958890914917e-02 6.701473146677017212e-02 6.704763323068618774e-02 6.703648716211318970e-02 6.687951833009719849e-02 6.696963310241699219e-02 6.709194928407669067e-02
1.610000000000000000e+02 6.697737425565719604e-02 6.695605069398880005e-02 6.703837960958480835e-02 6.691730767488479614e-02 6.707980483770370483e-02 6.707506626844406128e-02 6.707629561424255371e-02 6.700465083122253418e-02 6.698945164680480957e-02 6.698890030384063721e-02 6.710195541381835938e-02 6.682142615318298340e-02 6.700165569782257080e-02 6.694313883781433105e-02 6.690511107444763184e-02 6.698279827833175659e-02 6.698710471391677856e-02 6.692480295896530151e-02 6.711803376674652100e-02 6.701020151376724243e-02 6.704281270503997803e-02 6.703174859285354614e-02 6.687469035387039185e-02 6.696482747793197632e-02 6.708732992410659790e-02
1.630000000000000000e+02 6.697255373001098633e-02 6.695145368576049805e-02 6.703346222639083862e-02 6.691231578588485718e-02 6.707518547773361206e-02 6.707032024860382080e-02 6.707175076007843018e-02 6.700006127357482910e-02 6.698462367057800293e-02 6.698387861251831055e-02 6.709737330675125122e-02 6.681659072637557983e-02 6.699682027101516724e-02 6.693843007087707520e-02 6.690049916505813599e-02 6.697800010442733765e-02 6.698233634233474731e-02 6.691986322402954102e-02 6.711331754922866821e-02 6.700574606657028198e-02 6.703808158636093140e-02 6.702709197998046875e-02 6.686993688344955444e-02 6.696009635925292969e-02 6.708278506994247437e-02
1.660000000000000000e+02 6.696546822786331177e-02 6.694471091032028198e-02 6.702623516321182251e-02 6.690493971109390259e-02 6.706839054822921753e-02 6.706332415342330933e-02 6.706506013870239258e-02 6.699328869581222534e-02 6.697750836610794067e-02 6.697648018598556519e-02 6.709063798189163208e-02 6.680947542190551758e-02 6.698969751596450806e-02 6.693147867918014526e-02 6.689371913671493530e-02 6.697092950344085693e-02 6.697531789541244507e-02 6.691261380910873413e-02 6.710638105869293213e-02 6.699915975332260132e-02 6.703114509582519531e-02 6.702021509408950806e-02 6.686294078826904297e-02 6.695312261581420898e-02 6.707608699798583984e-02
1.680000000000000000e+02 6.696082651615142822e-02 6.694029271602630615e-02 6.702154874801635742e-02 6.690010428428649902e-02 6.706394255161285400e-02 6.705873459577560425e-02 6.706067174673080444e-02 6.698884814977645874e-02 6.697285175323486328e-02 6.697162985801696777e-02 6.708621978759765625e-02 6.680480390787124634e-02 6.698503345251083374e-02 6.692691892385482788e-02 6.688926368951797485e-02 6.696629524230957031e-02 6.697072833776473999e-02 6.690786033868789673e-02 6.710184365510940552e-02 6.699483841657638550e-02 6.702662259340286255e-02 6.701570749282836914e-02 6.685837358236312866e-02 6.694855540990829468e-02 6.707169115543365479e-02
1.700000000000000000e+02 6.695625931024551392e-02 6.693593412637710571e-02 6.701691448688507080e-02 6.689532846212387085e-02 6.705953925848007202e-02 6.705420464277267456e-02 6.705632805824279785e-02 6.698447465896606445e-02 6.696826964616775513e-02 6.696685403585433960e-02 6.708186119794845581e-02 6.680019944906234741e-02 6.698044389486312866e-02 6.692240387201309204e-02 6.688485294580459595e-02 6.696172803640365601e-02 6.696619838476181030e-02 6.690318137407302856e-02 6.709737330675125122e-02 6.699058413505554199e-02 6.702218204736709595e-02 6.701126694679260254e-02 6.685385107994079590e-02 6.694403290748596191e-02 6.706734746694564819e-02
1.720000000000000000e+02 6.695175915956497192e-02 6.693163514137268066e-02 6.701236218214035034e-02 6.689060479402542114e-02 6.705518811941146851e-02 6.704971939325332642e-02 6.705204397439956665e-02 6.698015332221984863e-02 6.696373969316482544e-02 6.696212291717529297e-02 6.707757711410522461e-02 6.679564714431762695e-02 6.697592139244079590e-02 6.691796332597732544e-02 6.688050180673599243e-02 6.695721298456192017e-02 6.696172803640365601e-02 6.689856201410293579e-02 6.709297001361846924e-02 6.698638200759887695e-02 6.701780110597610474e-02 6.700689345598220825e-02 6.684939563274383545e-02 6.693955510854721069e-02 6.706305593252182007e-02
1.750000000000000000e+02 6.694514304399490356e-02 6.692530959844589233e-02 6.700564920902252197e-02 6.688365340232849121e-02 6.704874336719512939e-02 6.704308837652206421e-02 6.704569607973098755e-02 6.697376817464828491e-02 6.695706397294998169e-02 6.695515662431716919e-02 6.707125157117843628e-02 6.678894907236099243e-02 6.696921586990356445e-02 6.691139191389083862e-02 6.687407940626144409e-02 6.695055216550827026e-02 6.695511937141418457e-02 6.689175218343734741e-02 6.708644330501556396e-02 6.698017567396163940e-02 6.701134890317916870e-02 6.700042635202407837e-02 6.684281677007675171e-02 6.693293899297714233e-02 6.705673038959503174e-02
1.770000000000000000e+02 6.694079935550689697e-02 6.692115217447280884e-02 6.700125336647033691e-02 6.687908619642257690e-02 6.704451888799667358e-02 6.703873723745346069e-02 6.704153865575790405e-02 6.696956604719161987e-02 6.695268303155899048e-02 6.695058196783065796e-02 6.706709414720535278e-02 6.678453087806701660e-02 6.696479767560958862e-02 6.690705567598342896e-02 6.686984002590179443e-02 6.694617122411727905e-02 6.695079058408737183e-02 6.688728183507919312e-02 6.708215922117233276e-02 6.697607785463333130e-02 6.700711697340011597e-02 6.699616461992263794e-02 6.683849543333053589e-02 6.692858040332794189e-02 6.705257296562194824e-02
1.790000000000000000e+02 6.693651527166366577e-02 6.691705435514450073e-02 6.699690967798233032e-02 6.687456369400024414e-02 6.704034656286239624e-02 6.703441590070724487e-02 6.703741103410720825e-02 6.696540117263793945e-02 6.694836914539337158e-02 6.694605946540832520e-02 6.706301122903823853e-02 6.678016483783721924e-02 6.696043163537979126e-02 6.690276414155960083e-02 6.686565279960632324e-02 6.694184988737106323e-02 6.694650650024414062e-02 6.688285619020462036e-02 6.707791239023208618e-02 6.697203963994979858e-02 6.700295954942703247e-02 6.699195504188537598e-02 6.683420389890670776e-02 6.692428141832351685e-02 6.704845279455184937e-02
1.820000000000000000e+02 6.693018227815628052e-02 6.691098213195800781e-02 6.699053198099136353e-02 6.686788797378540039e-02 6.703419238328933716e-02 6.702801585197448730e-02 6.703131645917892456e-02 6.695923954248428345e-02 6.694196909666061401e-02 6.693936139345169067e-02 6.705696135759353638e-02 6.677370518445968628e-02 6.695399433374404907e-02 6.689643859863281250e-02 6.685944646596908569e-02 6.693544238805770874e-02 6.694016605615615845e-02 6.687632948160171509e-02 6.707165390253067017e-02 6.696604192256927490e-02 6.699679046869277954e-02 6.698571890592575073e-02 6.682785600423812866e-02 6.691792607307434082e-02 6.704235076904296875e-02
1.840000000000000000e+02 6.692600995302200317e-02 6.690698862075805664e-02 6.698632985353469849e-02 6.686348468065261841e-02 6.703014671802520752e-02 6.702381372451782227e-02 6.702730804681777954e-02 6.695518642663955688e-02 6.693775951862335205e-02 6.693495064973831177e-02 6.705298274755477905e-02 6.676946580410003662e-02 6.694976240396499634e-02 6.689226627349853516e-02 6.685537099838256836e-02 6.693123281002044678e-02 6.693600863218307495e-02 6.687205284833908081e-02 6.706753373146057129e-02 6.696209311485290527e-02 6.699274480342864990e-02 6.698162108659744263e-02 6.682366132736206055e-02 6.691374629735946655e-02 6.703834235668182373e-02
1.860000000000000000e+02 6.692188233137130737e-02 6.690303236246109009e-02 6.698220223188400269e-02 6.685913354158401489e-02 6.702616065740585327e-02 6.701964139938354492e-02 6.702332943677902222e-02 6.695117801427841187e-02 6.693359464406967163e-02 6.693057715892791748e-02 6.704903393983840942e-02 6.676526367664337158e-02 6.694557517766952515e-02 6.688813120126724243e-02 6.685132533311843872e-02 6.692706793546676636e-02 6.693188101053237915e-02 6.686782091856002808e-02 6.706345081329345703e-02 6.695820391178131104e-02 6.698874384164810181e-02 6.697753816843032837e-02 6.681951880455017090e-02 6.690960377454757690e-02 6.703437119722366333e-02
1.890000000000000000e+02 6.691576540470123291e-02 6.689717620611190796e-02 6.697606295347213745e-02 6.685268878936767578e-02 6.702025234699249268e-02 6.701344996690750122e-02 6.701744347810745239e-02 6.694522500038146973e-02 6.692744046449661255e-02 6.692409515380859375e-02 6.704320758581161499e-02 6.675905734300613403e-02 6.693936139345169067e-02 6.688199192285537720e-02 6.684533506631851196e-02 6.692089885473251343e-02 6.692578643560409546e-02 6.686154752969741821e-02 6.705740839242935181e-02 6.695244461297988892e-02 6.698282808065414429e-02 6.697148829698562622e-02 6.681338697671890259e-02 6.690347194671630859e-02 6.702848523855209351e-02
1.910000000000000000e+02 6.691173464059829712e-02 6.689333170652389526e-02 6.697203963994979858e-02 6.684844940900802612e-02 6.701637059450149536e-02 6.700936704874038696e-02 6.701356917619705200e-02 6.694129854440689087e-02 6.692338734865188599e-02 6.691983342170715332e-02 6.703935563564300537e-02 6.675496697425842285e-02 6.693527102470397949e-02 6.687793880701065063e-02 6.684139370918273926e-02 6.691683083772659302e-02 6.692177057266235352e-02 6.685743480920791626e-02 6.705343723297119141e-02 6.694865226745605469e-02 6.697893887758255005e-02 6.696751713752746582e-02 6.680935621261596680e-02 6.689944118261337280e-02 6.702461093664169312e-02
1.940000000000000000e+02 6.690574437379837036e-02 6.688762456178665161e-02 6.696606427431106567e-02 6.684215366840362549e-02 6.701063364744186401e-02 6.700333207845687866e-02 6.700785458087921143e-02 6.693547964096069336e-02 6.691738218069076538e-02 6.691350787878036499e-02 6.703365594148635864e-02 6.674888730049133301e-02 6.692921370267868042e-02 6.687194108963012695e-02 6.683553010225296021e-02 6.691080331802368164e-02 6.691581755876541138e-02 6.685134768486022949e-02 6.704753637313842773e-02 6.694304198026657104e-02 6.697317957878112793e-02 6.696157902479171753e-02 6.680338084697723389e-02 6.689343601465225220e-02 6.701886653900146484e-02
1.970000000000000000e+02 6.689983606338500977e-02 6.688199937343597412e-02 6.696017831563949585e-02 6.683594733476638794e-02 6.700495630502700806e-02 6.699737161397933960e-02 6.700219959020614624e-02 6.692975014448165894e-02 6.691145896911621094e-02 6.690726429224014282e-02 6.702803075313568115e-02 6.674290448427200317e-02 6.692323833703994751e-02 6.686598807573318481e-02 6.682974100112915039e-02 6.690486520528793335e-02 6.690994650125503540e-02 6.684534251689910889e-02 6.704172492027282715e-02 6.693750619888305664e-02 6.696749478578567505e-02 6.695573776960372925e-02 6.679749488830566406e-02 6.688752025365829468e-02 6.701322644948959351e-02
1.990000000000000000e+02 6.689594686031341553e-02 6.687828898429870605e-02 6.695628911256790161e-02 6.683185696601867676e-02 6.700122356414794922e-02 6.699343770742416382e-02 6.699847429990768433e-02 6.692598015069961548e-02 6.690754741430282593e-02 6.690313667058944702e-02 6.702432781457901001e-02 6.673896312713623047e-02 6.691930443048477173e-02 6.686205416917800903e-02 6.682591885328292847e-02 6.690095365047454834e-02 6.690608710050582886e-02 6.684139370918273926e-02 6.703790277242660522e-02 6.693384796380996704e-02 6.696373969316482544e-02 6.695187836885452271e-02 6.679359823465347290e-02 6.688362360000610352e-02 6.700950115919113159e-02
2.020000000000000000e+02 6.689017266035079956e-02 6.687278300523757935e-02 6.695052236318588257e-02 6.682577729225158691e-02 6.699567288160324097e-02 6.698758155107498169e-02 6.699294596910476685e-02 6.692039221525192261e-02 6.690174341201782227e-02 6.689699739217758179e-02 6.701882928609848022e-02 6.673309952020645142e-02 6.691347062587738037e-02 6.685623526573181152e-02 6.682024151086807251e-02 6.689514219760894775e-02 6.690035760402679443e-02 6.683553010225296021e-02 6.703222543001174927e-02 6.692842394113540649e-02 6.695817410945892334e-02 6.694615632295608521e-02 6.678784638643264771e-02 6.687784940004348755e-02 6.700398772954940796e-02
2.050000000000000000e+02 6.688447296619415283e-02 6.686734408140182495e-02 6.694483011960983276e-02 6.681975722312927246e-02 6.699020415544509888e-02 6.698180735111236572e-02 6.698749214410781860e-02 6.691488623619079590e-02 6.689601391553878784e-02 6.689092516899108887e-02 6.701340526342391968e-02 6.672731786966323853e-02 6.690769642591476440e-02 6.685047596693038940e-02 6.681461632251739502e-02 6.688941270112991333e-02 6.689471006393432617e-02 6.682975590229034424e-02 6.702664494514465332e-02 6.692307442426681519e-02 6.695267558097839355e-02 6.694051623344421387e-02 6.678218394517898560e-02 6.687215715646743774e-02 6.699853390455245972e-02
2.070000000000000000e+02 6.688072532415390015e-02 6.686375290155410767e-02 6.694107502698898315e-02 6.681579351425170898e-02 6.698659807443618774e-02 6.697799265384674072e-02 6.698390096426010132e-02 6.691125780344009399e-02 6.689223647117614746e-02 6.688692420721054077e-02 6.700981408357620239e-02 6.672348827123641968e-02 6.690388917922973633e-02 6.684667617082595825e-02 6.681089848279953003e-02 6.688562780618667603e-02 6.689098477363586426e-02 6.682594865560531616e-02 6.702297180891036987e-02 6.691954284906387329e-02 6.694903969764709473e-02 6.693678349256515503e-02 6.677844375371932983e-02 6.686840206384658813e-02 6.699493527412414551e-02
2.100000000000000000e+02 6.687515228986740112e-02 6.685841828584671021e-02 6.693548709154129028e-02 6.680990010499954224e-02 6.698123365640640259e-02 6.697232276201248169e-02 6.697855144739151001e-02 6.690585613250732422e-02 6.688662618398666382e-02 6.688097119331359863e-02 6.700450927019119263e-02 6.671781837940216064e-02 6.689823418855667114e-02 6.684103608131408691e-02 6.680538505315780640e-02 6.688001006841659546e-02 6.688545644283294678e-02 6.682030111551284790e-02 6.701752543449401855e-02 6.691431254148483276e-02 6.694364547729492188e-02 6.693124771118164062e-02 6.677288562059402466e-02 6.686282902956008911e-02 6.698960065841674805e-02
2.130000000000000000e+02 6.686964631080627441e-02 6.685315072536468506e-02 6.692995876073837280e-02 6.680408865213394165e-02 6.697592139244079590e-02 6.696673482656478882e-02 6.697328388690948486e-02 6.690052896738052368e-02 6.688107550144195557e-02 6.687509268522262573e-02 6.699927151203155518e-02 6.671221554279327393e-02 6.689264625310897827e-02 6.683547049760818481e-02 6.679993122816085815e-02 6.687446683645248413e-02 6.687999516725540161e-02 6.681472063064575195e-02 6.701213866472244263e-02 6.690913438796997070e-02 6.693831831216812134e-02 6.692577898502349854e-02 6.676741689443588257e-02 6.685734540224075317e-02 6.698431074619293213e-02
2.160000000000000000e+02 6.686419993638992310e-02 6.684794276952743530e-02 6.692449003458023071e-02 6.679835915565490723e-02 6.697068363428115845e-02 6.696119159460067749e-02 6.696805357933044434e-02 6.689524650573730469e-02 6.687557697296142578e-02 6.686928123235702515e-02 6.699407845735549927e-02 6.670669466257095337e-02 6.688713282346725464e-02 6.682995706796646118e-02 6.679451465606689453e-02 6.686899065971374512e-02 6.687461584806442261e-02 6.680919975042343140e-02 6.700681895017623901e-02 6.690403074026107788e-02 6.693304330110549927e-02 6.692036241292953491e-02 6.676200777292251587e-02 6.685191392898559570e-02 6.697907298803329468e-02
2.190000000000000000e+02 6.685882061719894409e-02 6.684278696775436401e-02 6.691908091306686401e-02 6.679268181324005127e-02 6.696551293134689331e-02 6.695570796728134155e-02 6.696289032697677612e-02 6.689002364873886108e-02 6.687013804912567139e-02 6.686354428529739380e-02 6.698895245790481567e-02 6.670121848583221436e-02 6.688169389963150024e-02 6.682451814413070679e-02 6.678914278745651245e-02 6.686355918645858765e-02 6.686929613351821899e-02 6.680374592542648315e-02 6.700155884027481079e-02 6.689897179603576660e-02 6.692784279584884644e-02 6.691498309373855591e-02 6.675666570663452148e-02 6.684652715921401978e-02 6.697390228509902954e-02
2.210000000000000000e+02 6.685527414083480835e-02 6.683938205242156982e-02 6.691550463438034058e-02 6.678891927003860474e-02 6.696209311485290527e-02 6.695210188627243042e-02 6.695946305990219116e-02 6.688656657934188843e-02 6.686653941869735718e-02 6.685974448919296265e-02 6.698557734489440918e-02 6.669760495424270630e-02 6.687811762094497681e-02 6.682092696428298950e-02 6.678559631109237671e-02 6.685997545719146729e-02 6.686579436063766479e-02 6.680013984441757202e-02 6.699807941913604736e-02 6.689563393592834473e-02 6.692438572645187378e-02 6.691142171621322632e-02 6.675312668085098267e-02 6.684296578168869019e-02 6.697047501802444458e-02
2.240000000000000000e+02 6.684997677803039551e-02 6.683430820703506470e-02 6.691018491983413696e-02 6.678334623575210571e-02 6.695700436830520630e-02 6.694672256708145142e-02 6.695437431335449219e-02 6.688144057989120483e-02 6.686117500066757202e-02 6.685408204793930054e-02 6.698054075241088867e-02 6.669224053621292114e-02 6.687278300523757935e-02 6.681556254625320435e-02 6.678029149770736694e-02 6.685464084148406982e-02 6.686059385538101196e-02 6.679477542638778687e-02 6.699290126562118530e-02 6.689066439867019653e-02 6.691926717758178711e-02 6.690612435340881348e-02 6.674787402153015137e-02 6.683766096830368042e-02 6.696537882089614868e-02
2.270000000000000000e+02 6.684473901987075806e-02 6.682929396629333496e-02 6.690493971109390259e-02 6.677781790494918823e-02 6.695199012756347656e-02 6.694137305021286011e-02 6.694933027029037476e-02 6.687637418508529663e-02 6.685587018728256226e-02 6.684848666191101074e-02 6.697555631399154663e-02 6.668691337108612061e-02 6.686750799417495728e-02 6.681025773286819458e-02 6.677505373954772949e-02 6.684934347867965698e-02 6.685545295476913452e-02 6.678944826126098633e-02 6.698779761791229248e-02 6.688576191663742065e-02 6.691418588161468506e-02 6.690087169408798218e-02 6.674266606569290161e-02 6.683242321014404297e-02 6.696031242609024048e-02
2.300000000000000000e+02 6.683956831693649292e-02 6.682433933019638062e-02 6.689972430467605591e-02 6.677233427762985229e-02 6.694702059030532837e-02 6.693606823682785034e-02 6.694433093070983887e-02 6.687134504318237305e-02 6.685061007738113403e-02 6.684293597936630249e-02 6.697062402963638306e-02 6.668166071176528931e-02 6.686228513717651367e-02 6.680499762296676636e-02 6.676986068487167358e-02 6.684408336877822876e-02 6.685034930706024170e-02 6.678417325019836426e-02 6.698272377252578735e-02 6.688090413808822632e-02 6.690916419029235840e-02 6.689567118883132935e-02 6.673749536275863647e-02 6.682721525430679321e-02 6.695529073476791382e-02
2.330000000000000000e+02 6.683444231748580933e-02 6.681942939758300781e-02 6.689456850290298462e-02 6.676689535379409790e-02 6.694211065769195557e-02 6.693079322576522827e-02 6.693937629461288452e-02 6.686636060476303101e-02 6.684541702270507812e-02 6.683744490146636963e-02 6.696572899818420410e-02 6.667646020650863647e-02 6.685712188482284546e-02 6.679978221654891968e-02 6.676471233367919922e-02 6.683888286352157593e-02 6.684529781341552734e-02 6.677898764610290527e-02 6.697768718004226685e-02 6.687609106302261353e-02 6.690419465303421021e-02 6.689051538705825806e-02 6.673239916563034058e-02 6.682205945253372192e-02 6.695032119750976562e-02
2.370000000000000000e+02 6.682767719030380249e-02 6.681294739246368408e-02 6.688776612281799316e-02 6.675970554351806641e-02 6.693562120199203491e-02 6.692384928464889526e-02 6.693281978368759155e-02 6.685981154441833496e-02 6.683857738971710205e-02 6.683021038770675659e-02 6.695926189422607422e-02 6.666963547468185425e-02 6.685031950473785400e-02 6.679289042949676514e-02 6.675791740417480469e-02 6.683199852705001831e-02 6.683862954378128052e-02 6.677212566137313843e-02 6.697103381156921387e-02 6.686975806951522827e-02 6.689767539501190186e-02 6.688371300697326660e-02 6.672567129135131836e-02 6.681526452302932739e-02 6.694377213716506958e-02
2.400000000000000000e+02 6.682267040014266968e-02 6.680814176797866821e-02 6.688272207975387573e-02 6.675437092781066895e-02 6.693079322576522827e-02 6.691870838403701782e-02 6.692795455455780029e-02 6.685495376586914062e-02 6.683351099491119385e-02 6.682483851909637451e-02 6.695444881916046143e-02 6.666457653045654297e-02 6.684526056051254272e-02 6.678777188062667847e-02 6.675285845994949341e-02 6.682688742876052856e-02 6.683369725942611694e-02 6.676704436540603638e-02 6.696610152721405029e-02 6.686505675315856934e-02 6.689283996820449829e-02 6.687866896390914917e-02 6.672069430351257324e-02 6.681021302938461304e-02 6.693891435861587524e-02
2.430000000000000000e+02 6.681770086288452148e-02 6.680337339639663696e-02 6.687770783901214600e-02 6.674906611442565918e-02 6.692600250244140625e-02 6.691361218690872192e-02 6.692313402891159058e-02 6.685012578964233398e-02 6.682849675416946411e-02 6.681951880455017090e-02 6.694966554641723633e-02 6.665956228971481323e-02 6.684025377035140991e-02 6.678269058465957642e-02 6.674785912036895752e-02 6.682182103395462036e-02 6.682879477739334106e-02 6.676201522350311279e-02 6.696120649576187134e-02 6.686040014028549194e-02 6.688804179430007935e-02 6.687366962432861328e-02 6.671575456857681274e-02 6.680520623922348022e-02 6.693409383296966553e-02
2.460000000000000000e+02 6.681277602910995483e-02 6.679864972829818726e-02 6.687273830175399780e-02 6.674382090568542480e-02 6.692127883434295654e-02 6.690854579210281372e-02 6.691835075616836548e-02 6.684535741806030273e-02 6.682354211807250977e-02 6.681425124406814575e-02 6.694493442773818970e-02 6.665460020303726196e-02 6.683526933193206787e-02 6.677764654159545898e-02 6.674290448427200317e-02 6.681680679321289062e-02 6.682393699884414673e-02 6.675703078508377075e-02 6.695636361837387085e-02 6.685577332973480225e-02 6.688328832387924194e-02 6.686870008707046509e-02 6.671085953712463379e-02 6.680024415254592896e-02 6.692930310964584351e-02
2.490000000000000000e+02 6.680787354707717896e-02 6.679394841194152832e-02 6.686782091856002808e-02 6.673860549926757812e-02 6.691659241914749146e-02 6.690352410078048706e-02 6.691359728574752808e-02 6.684062629938125610e-02 6.681860983371734619e-02 6.680902838706970215e-02 6.694021821022033691e-02 6.664967536926269531e-02 6.683033704757690430e-02 6.677263230085372925e-02 6.673798710107803345e-02 6.681183725595474243e-02 6.681912392377853394e-02 6.675209850072860718e-02 6.695154309272766113e-02 6.685119122266769409e-02 6.687857955694198608e-02 6.686378270387649536e-02 6.670600175857543945e-02 6.679531931877136230e-02 6.692455708980560303e-02
2.530000000000000000e+02 6.680140644311904907e-02 6.678774207830429077e-02 6.686130911111831665e-02 6.673172861337661743e-02 6.691040098667144775e-02 6.689688563346862793e-02 6.690731644630432129e-02 6.683436781167984009e-02 6.681210547685623169e-02 6.680212169885635376e-02 6.693399697542190552e-02 6.664317101240158081e-02 6.682381778955459595e-02 6.676598638296127319e-02 6.673148274421691895e-02 6.680528074502944946e-02 6.681276112794876099e-02 6.674558669328689575e-02 6.694517284631729126e-02 6.684511899948120117e-02 6.687237322330474854e-02 6.685730069875717163e-02 6.669957190752029419e-02 6.678881496191024780e-02 6.691828370094299316e-02
2.560000000000000000e+02 6.679660826921463013e-02 6.678313761949539185e-02 6.685649603605270386e-02 6.672663241624832153e-02 6.690580397844314575e-02 6.689194589853286743e-02 6.690263003110885620e-02 6.682971864938735962e-02 6.680726259946823120e-02 6.679699569940567017e-02 6.692937761545181274e-02 6.663833558559417725e-02 6.681897491216659546e-02 6.676102429628372192e-02 6.672663241624832153e-02 6.680041551589965820e-02 6.680803745985031128e-02 6.674075871706008911e-02 6.694041192531585693e-02 6.684061139822006226e-02 6.686776131391525269e-02 6.685248017311096191e-02 6.669479608535766602e-02 6.678398698568344116e-02 6.691362708806991577e-02
2.590000000000000000e+02 6.679183989763259888e-02 6.677856296300888062e-02 6.685169786214828491e-02 6.672156602144241333e-02 6.690123677253723145e-02 6.688704341650009155e-02 6.689798086881637573e-02 6.682511419057846069e-02 6.680247187614440918e-02 6.679192185401916504e-02 6.692480295896530151e-02 6.663354486227035522e-02 6.681417673826217651e-02 6.675610691308975220e-02 6.672183424234390259e-02 6.679558008909225464e-02 6.680335849523544312e-02 6.673598289489746094e-02 6.693570315837860107e-02 6.683614850044250488e-02 6.686317920684814453e-02 6.684770435094833374e-02 6.669005006551742554e-02 6.677921116352081299e-02 6.690902262926101685e-02
2.630000000000000000e+02 6.678553670644760132e-02 6.677250564098358154e-02 6.684537231922149658e-02 6.671488285064697266e-02 6.689520925283432007e-02 6.688054651021957397e-02 6.689183413982391357e-02 6.681901961565017700e-02 6.679611653089523315e-02 6.678520888090133667e-02 6.691875308752059937e-02 6.662721186876296997e-02 6.680785864591598511e-02 6.674961000680923462e-02 6.671548634767532349e-02 6.678918004035949707e-02 6.679716706275939941e-02 6.672965735197067261e-02 6.692947447299957275e-02 6.683024764060974121e-02 6.685713678598403931e-02 6.684139370918273926e-02 6.668377667665481567e-02 6.677288562059402466e-02 6.690292805433273315e-02
2.660000000000000000e+02 6.678082793951034546e-02 6.676799058914184570e-02 6.684067100286483765e-02 6.670989841222763062e-02 6.689071655273437500e-02 6.687572598457336426e-02 6.688725203275680542e-02 6.681450456380844116e-02 6.679139286279678345e-02 6.678020209074020386e-02 6.691423803567886353e-02 6.662250310182571411e-02 6.680313497781753540e-02 6.674476712942123413e-02 6.671076267957687378e-02 6.678443402051925659e-02 6.679256260395050049e-02 6.672497093677520752e-02 6.692482531070709229e-02 6.682587414979934692e-02 6.685263663530349731e-02 6.683669984340667725e-02 6.667911261320114136e-02 6.676819920539855957e-02 6.689840555191040039e-02
2.700000000000000000e+02 6.677462905645370483e-02 6.676203012466430664e-02 6.683445721864700317e-02 6.670331209897994995e-02 6.688479334115982056e-02 6.686934083700180054e-02 6.688118726015090942e-02 6.680854409933090210e-02 6.678513437509536743e-02 6.677358597517013550e-02 6.690827012062072754e-02 6.661627441644668579e-02 6.679690629243850708e-02 6.673837453126907349e-02 6.670453399419784546e-02 6.677815318107604980e-02 6.678647547960281372e-02 6.671876460313796997e-02 6.691864877939224243e-02 6.682008504867553711e-02 6.684670597314834595e-02 6.683048605918884277e-02 6.667295843362808228e-02 6.676199287176132202e-02 6.689245253801345825e-02
2.730000000000000000e+02 6.677000224590301514e-02 6.675758957862854004e-02 6.682985275983810425e-02 6.669843196868896484e-02 6.688038259744644165e-02 6.686458736658096313e-02 6.687667220830917358e-02 6.680408865213394165e-02 6.678047031164169312e-02 6.676867604255676270e-02 6.690382957458496094e-02 6.661164760589599609e-02 6.679226458072662354e-02 6.673362106084823608e-02 6.669986993074417114e-02 6.677348166704177856e-02 6.678194552659988403e-02 6.671414524316787720e-02 6.691405922174453735e-02 6.681580096483230591e-02 6.684229522943496704e-02 6.682587414979934692e-02 6.666836887598037720e-02 6.675737351179122925e-02 6.688801199197769165e-02
2.770000000000000000e+02 6.676390767097473145e-02 6.675169616937637329e-02 6.682374328374862671e-02 6.669197976589202881e-02 6.687457114458084106e-02 6.685829907655715942e-02 6.687069684267044067e-02 6.679821759462356567e-02 6.677430868148803711e-02 6.676215678453445435e-02 6.689798086881637573e-02 6.660553067922592163e-02 6.678614765405654907e-02 6.672733277082443237e-02 6.669372320175170898e-02 6.676731258630752563e-02 6.677597016096115112e-02 6.670802831649780273e-02 6.690799444913864136e-02 6.681010872125625610e-02 6.683644652366638184e-02 6.681976467370986938e-02 6.666231900453567505e-02 6.675127148628234863e-02 6.688217073678970337e-02
2.810000000000000000e+02 6.675786525011062622e-02 6.674585491418838501e-02 6.681767106056213379e-02 6.668559461832046509e-02 6.686881929636001587e-02 6.685207039117813110e-02 6.686476618051528931e-02 6.679239869117736816e-02 6.676819175481796265e-02 6.675571203231811523e-02 6.689218431711196899e-02 6.659947335720062256e-02 6.678006052970886230e-02 6.672108918428421021e-02 6.668763607740402222e-02 6.676118820905685425e-02 6.677005439996719360e-02 6.670197099447250366e-02 6.690198928117752075e-02 6.680447608232498169e-02 6.683064997196197510e-02 6.681372970342636108e-02 6.665629893541336060e-02 6.674522906541824341e-02 6.687637418508529663e-02
2.850000000000000000e+02 6.675188243389129639e-02 6.674003601074218750e-02 6.681165844202041626e-02 6.667924672365188599e-02 6.686310470104217529e-02 6.684589385986328125e-02 6.685889512300491333e-02 6.678662449121475220e-02 6.676211953163146973e-02 6.674930453300476074e-02 6.688643991947174072e-02 6.659348309040069580e-02 6.677404046058654785e-02 6.671492010354995728e-02 6.668158620595932007e-02 6.675513833761215210e-02 6.676417589187622070e-02 6.669599562883377075e-02 6.689601391553878784e-02 6.679887324571609497e-02 6.682489067316055298e-02 6.680773943662643433e-02 6.665032356977462769e-02 6.673923879861831665e-02 6.687063723802566528e-02
2.880000000000000000e+02 6.674740463495254517e-02 6.673570722341537476e-02 6.680715829133987427e-02 6.667450815439224243e-02 6.685885041952133179e-02 6.684128195047378540e-02 6.685452908277511597e-02 6.678233295679092407e-02 6.675761193037033081e-02 6.674454361200332642e-02 6.688215583562850952e-02 6.658902764320373535e-02 6.676954776048660278e-02 6.671034544706344604e-02 6.667707860469818115e-02 6.675063818693161011e-02 6.675980240106582642e-02 6.669154763221740723e-02 6.689157336950302124e-02 6.679471582174301147e-02 6.682061403989791870e-02 6.680326908826828003e-02 6.664587557315826416e-02 6.673479080200195312e-02 6.686636060476303101e-02
2.920000000000000000e+02 6.674149632453918457e-02 6.672995537519454956e-02 6.680122762918472290e-02 6.666823476552963257e-02 6.685321033000946045e-02 6.683518737554550171e-02 6.684870272874832153e-02 6.677665561437606812e-02 6.675163656473159790e-02 6.673822551965713501e-02 6.687647849321365356e-02 6.658314913511276245e-02 6.676360964775085449e-02 6.670426577329635620e-02 6.667110323905944824e-02 6.674464792013168335e-02 6.675400584936141968e-02 6.668564677238464355e-02 6.688568741083145142e-02 6.678920239210128784e-02 6.681495904922485352e-02 6.679735332727432251e-02 6.663998961448669434e-02 6.672889739274978638e-02 6.686069071292877197e-02
2.960000000000000000e+02 6.673564761877059937e-02 6.672424077987670898e-02 6.679531931877136230e-02 6.666199862957000732e-02 6.684761494398117065e-02 6.682912260293960571e-02 6.684293597936630249e-02 6.677100062370300293e-02 6.674572080373764038e-02 6.673196703195571899e-02 6.687086075544357300e-02 6.657732278108596802e-02 6.675771623849868774e-02 6.669823080301284790e-02 6.666517257690429688e-02 6.673868000507354736e-02 6.674824655055999756e-02 6.667981296777725220e-02 6.687984615564346313e-02 6.678371876478195190e-02 6.680934876203536987e-02 6.679146736860275269e-02 6.663415580987930298e-02 6.672304868698120117e-02 6.685505062341690063e-02
3.000000000000000000e+02 6.672983616590499878e-02 6.671854108572006226e-02 6.678947061300277710e-02 6.665580719709396362e-02 6.684207171201705933e-02 6.682308763265609741e-02 6.683719903230667114e-02 6.676539033651351929e-02 6.673985719680786133e-02 6.672573834657669067e-02 6.686527281999588013e-02 6.657153367996215820e-02 6.675186008214950562e-02 6.669224053621292114e-02 6.665929406881332397e-02 6.673275679349899292e-02 6.674251705408096313e-02 6.667403131723403931e-02 6.687403470277786255e-02 6.677827984094619751e-02 6.680378317832946777e-02 6.678562611341476440e-02 6.662836670875549316e-02 6.671724468469619751e-02 6.684947013854980469e-02
3.040000000000000000e+02 6.672406941652297974e-02 6.671287864446640015e-02 6.678364425897598267e-02 6.664966791868209839e-02 6.683655083179473877e-02 6.681710481643676758e-02 6.683152168989181519e-02 6.675981730222702026e-02 6.673404574394226074e-02 6.671956926584243774e-02 6.685971468687057495e-02 6.656578928232192993e-02 6.674604862928390503e-02 6.668628752231597900e-02 6.665345281362533569e-02 6.672686338424682617e-02 6.673685461282730103e-02 6.666829437017440796e-02 6.686827540397644043e-02 6.677285581827163696e-02 6.679826229810714722e-02 6.677982211112976074e-02 6.662264466285705566e-02 6.671147793531417847e-02 6.684391945600509644e-02
3.080000000000000000e+02 6.671832501888275146e-02 6.670725345611572266e-02 6.677784770727157593e-02 6.664356589317321777e-02 6.683107465505599976e-02 6.681116670370101929e-02 6.682586669921875000e-02 6.675428897142410278e-02 6.672827154397964478e-02 6.671345978975296021e-02 6.685418635606765747e-02 6.656010448932647705e-02 6.674028187990188599e-02 6.668036431074142456e-02 6.664764881134033203e-02 6.672100722789764404e-02 6.673122197389602661e-02 6.666259467601776123e-02 6.686254590749740601e-02 6.676746159791946411e-02 6.679276376962661743e-02 6.677404791116714478e-02 6.661693006753921509e-02 6.670574098825454712e-02 6.683841347694396973e-02
3.120000000000000000e+02 6.671261042356491089e-02 6.670164316892623901e-02 6.677208095788955688e-02 6.663751602172851562e-02 6.682565063238143921e-02 6.680528819561004639e-02 6.682025641202926636e-02 6.674879044294357300e-02 6.672254204750061035e-02 6.670739501714706421e-02 6.684869527816772461e-02 6.655446439981460571e-02 6.673455983400344849e-02 6.667447090148925781e-02 6.664187461137771606e-02 6.671518832445144653e-02 6.672562658786773682e-02 6.665694713592529297e-02 6.685684621334075928e-02 6.676208972930908203e-02 6.678730994462966919e-02 6.676832586526870728e-02 6.661126762628555298e-02 6.670007109642028809e-02 6.683292984962463379e-02
3.160000000000000000e+02 6.670691817998886108e-02 6.669606268405914307e-02 6.676635146141052246e-02 6.663151830434799194e-02 6.682025641202926636e-02 6.679945439100265503e-02 6.681468337774276733e-02 6.674330681562423706e-02 6.671685725450515747e-02 6.670137494802474976e-02 6.684323400259017944e-02 6.654884666204452515e-02 6.672888249158859253e-02 6.666860729455947876e-02 6.663614511489868164e-02 6.670939177274703979e-02 6.672007590532302856e-02 6.665132939815521240e-02 6.685119867324829102e-02 6.675674766302108765e-02 6.678188592195510864e-02 6.676263362169265747e-02 6.660563498735427856e-02 6.669443845748901367e-02 6.682749837636947632e-02
3.200000000000000000e+02 6.670127063989639282e-02 6.669052690267562866e-02 6.676065921783447266e-02 6.662554293870925903e-02 6.681489199399948120e-02 6.679367274045944214e-02 6.680912524461746216e-02 6.673783808946609497e-02 6.671123951673507690e-02 6.669536978006362915e-02 6.683780997991561890e-02 6.654325872659683228e-02 6.672323495149612427e-02 6.666281074285507202e-02 6.663045287132263184e-02 6.670363992452621460e-02 6.671455502510070801e-02 6.664576381444931030e-02 6.684558093547821045e-02 6.675142049789428711e-02 6.677651405334472656e-02 6.675698608160018921e-02 6.660004705190658569e-02 6.668885797262191772e-02 6.682211160659790039e-02
3.250000000000000000e+02 6.669425964355468750e-02 6.668367236852645874e-02 6.675360351800918579e-02 6.661814451217651367e-02 6.680824607610702515e-02 6.678649038076400757e-02 6.680224090814590454e-02 6.673107296228408813e-02 6.670425087213516235e-02 6.668794900178909302e-02 6.683108955621719360e-02 6.653632968664169312e-02 6.671623140573501587e-02 6.665558367967605591e-02 6.662339717149734497e-02 6.669648736715316772e-02 6.670770049095153809e-02 6.663887947797775269e-02 6.683861464262008667e-02 6.674480438232421875e-02 6.676983833312988281e-02 6.674998253583908081e-02 6.659313291311264038e-02 6.668192893266677856e-02 6.681542843580245972e-02
3.290000000000000000e+02 6.668870896100997925e-02 6.667823344469070435e-02 6.674799323081970215e-02 6.661224365234375000e-02 6.680294126272201538e-02 6.678078323602676392e-02 6.679675728082656860e-02 6.672567874193191528e-02 6.669870764017105103e-02 6.668203324079513550e-02 6.682574748992919922e-02 6.653081625699996948e-02 6.671065837144851685e-02 6.664985418319702148e-02 6.661778688430786133e-02 6.669082492589950562e-02 6.670224666595458984e-02 6.663340330123901367e-02 6.683307141065597534e-02 6.673956662416458130e-02 6.676453351974487305e-02 6.674441695213317871e-02 6.658761948347091675e-02 6.667644530534744263e-02 6.681012362241744995e-02
3.330000000000000000e+02 6.668320298194885254e-02 6.667282432317733765e-02 6.674242764711380005e-02 6.660639494657516479e-02 6.679768115282058716e-02 6.677509099245071411e-02 6.679130345582962036e-02 6.672030687332153320e-02 6.669319421052932739e-02 6.667614728212356567e-02 6.682042032480239868e-02 6.652533262968063354e-02 6.670513004064559937e-02 6.664415448904037476e-02 6.661222130060195923e-02 6.668516248464584351e-02 6.669683009386062622e-02 6.662797182798385620e-02 6.682757288217544556e-02 6.673434376716613770e-02 6.675926595926284790e-02 6.673888117074966431e-02 6.658216565847396851e-02 6.667098402976989746e-02 6.680484861135482788e-02
3.380000000000000000e+02 6.667635589838027954e-02 6.666609644889831543e-02 6.673549860715866089e-02 6.659912317991256714e-02 6.679114699363708496e-02 6.676804274320602417e-02 6.678453832864761353e-02 6.671362370252609253e-02 6.668636947870254517e-02 6.666886061429977417e-02 6.681380420923233032e-02 6.651853770017623901e-02 6.669827550649642944e-02 6.663707643747329712e-02 6.660530716180801392e-02 6.667812168598175049e-02 6.669010221958160400e-02 6.662121415138244629e-02 6.682073324918746948e-02 6.672785431146621704e-02 6.675270944833755493e-02 6.673201918601989746e-02 6.657537072896957397e-02 6.666421145200729370e-02 6.679829955101013184e-02
3.420000000000000000e+02 6.667090952396392822e-02 6.666073948144912720e-02 6.673000007867813110e-02 6.659333407878875732e-02 6.678596884012222290e-02 6.676243990659713745e-02 6.677915155887603760e-02 6.670830398797988892e-02 6.668093055486679077e-02 6.666305661201477051e-02 6.680854409933090210e-02 6.651312857866287231e-02 6.669283658266067505e-02 6.663145124912261963e-02 6.659982353448867798e-02 6.667253375053405762e-02 6.668477505445480347e-02 6.661584228277206421e-02 6.681527942419052124e-02 6.672270596027374268e-02 6.674750894308090210e-02 6.672654300928115845e-02 6.656999140977859497e-02 6.665882468223571777e-02 6.679308414459228516e-02
3.470000000000000000e+02 6.666413694620132446e-02 6.665407866239547729e-02 6.672318279743194580e-02 6.658615916967391968e-02 6.677953153848648071e-02 6.675548106431961060e-02 6.677246838808059692e-02 6.670171022415161133e-02 6.667417287826538086e-02 6.665582954883575439e-02 6.680200994014739990e-02 6.650639325380325317e-02 6.668607145547866821e-02 6.662447005510330200e-02 6.659299880266189575e-02 6.666558980941772461e-02 6.667814403772354126e-02 6.660916656255722046e-02 6.680849194526672363e-02 6.671628355979919434e-02 6.674101203680038452e-02 6.671974807977676392e-02 6.656327843666076660e-02 6.665214151144027710e-02 6.678659468889236450e-02
3.510000000000000000e+02 6.665876507759094238e-02 6.664877384901046753e-02 6.671777367591857910e-02 6.658045947551727295e-02 6.677439808845520020e-02 6.674993038177490234e-02 6.676715612411499023e-02 6.669645756483078003e-02 6.666879355907440186e-02 6.665007025003433228e-02 6.679681688547134399e-02 6.650105863809585571e-02 6.668069213628768921e-02 6.661891937255859375e-02 6.658757477998733521e-02 6.666007637977600098e-02 6.667288392782211304e-02 6.660384684801101685e-02 6.680310517549514771e-02 6.671117246150970459e-02 6.673584133386611938e-02 6.671434640884399414e-02 6.655795872211456299e-02 6.664682924747467041e-02 6.678143143653869629e-02
3.560000000000000000e+02 6.665209680795669556e-02 6.664219498634338379e-02 6.671104580163955688e-02 6.657338142395019531e-02 6.676802784204483032e-02 6.674303859472274780e-02 6.676054745912551880e-02 6.668991595506668091e-02 6.666212528944015503e-02 6.664293259382247925e-02 6.679037958383560181e-02 6.649442762136459351e-02 6.667398661375045776e-02 6.661200523376464844e-02 6.658084690570831299e-02 6.665325164794921875e-02 6.666634231805801392e-02 6.659723818302154541e-02 6.679642200469970703e-02 6.670481711626052856e-02 6.672942638397216797e-02 6.670762598514556885e-02 6.655132770538330078e-02 6.664025038480758667e-02 6.677500903606414795e-02
3.610000000000000000e+02 6.664546579122543335e-02 6.663566827774047852e-02 6.670433282852172852e-02 6.656634807586669922e-02 6.676170974969863892e-02 6.673619896173477173e-02 6.675397604703903198e-02 6.668341904878616333e-02 6.665550917387008667e-02 6.663584709167480469e-02 6.678397208452224731e-02 6.648781150579452515e-02 6.666734814643859863e-02 6.660514324903488159e-02 6.657413393259048462e-02 6.664647907018661499e-02 6.665986031293869019e-02 6.659067422151565552e-02 6.678979843854904175e-02 6.669851392507553101e-02 6.672302633523941040e-02 6.670094281435012817e-02 6.654473394155502319e-02 6.663371622562408447e-02 6.676861643791198730e-02
3.660000000000000000e+02 6.663887202739715576e-02 6.662919372320175171e-02 6.669767200946807861e-02 6.655935198068618774e-02 6.675544381141662598e-02 6.672935932874679565e-02 6.674747169017791748e-02 6.667695939540863037e-02 6.664891541004180908e-02 6.662881374359130859e-02 6.677760928869247437e-02 6.648124754428863525e-02 6.666072458028793335e-02 6.659830361604690552e-02 6.656746566295623779e-02 6.663975864648818970e-02 6.665343791246414185e-02 6.658414006233215332e-02 6.678322702646255493e-02 6.669224053621292114e-02 6.671666353940963745e-02 6.669432669878005981e-02 6.653819233179092407e-02 6.662721186876296997e-02 6.676225364208221436e-02
3.700000000000000000e+02 6.663361936807632446e-02 6.662403047084808350e-02 6.669235229492187500e-02 6.655377894639968872e-02 6.675042957067489624e-02 6.672393530607223511e-02 6.674230843782424927e-02 6.667181104421615601e-02 6.664367765188217163e-02 6.662320345640182495e-02 6.677253544330596924e-02 6.647600978612899780e-02 6.665547937154769897e-02 6.659287959337234497e-02 6.656215339899063110e-02 6.663441658020019531e-02 6.664832681417465210e-02 6.657893955707550049e-02 6.677800416946411133e-02 6.668726354837417603e-02 6.671159714460372925e-02 6.668904423713684082e-02 6.653296947479248047e-02 6.662204861640930176e-02 6.675719469785690308e-02
3.750000000000000000e+02 6.662707775831222534e-02 6.661761552095413208e-02 6.668573617935180664e-02 6.654685735702514648e-02 6.674419343471527100e-02 6.671719998121261597e-02 6.673590093851089478e-02 6.666540354490280151e-02 6.663718819618225098e-02 6.661623716354370117e-02 6.676623970270156860e-02 6.646949052810668945e-02 6.664896011352539062e-02 6.658612936735153198e-02 6.655553728342056274e-02 6.662777811288833618e-02 6.664197891950607300e-02 6.657247245311737061e-02 6.677151471376419067e-02 6.668106466531753540e-02 6.670529395341873169e-02 6.668245792388916016e-02 6.652646511793136597e-02 6.661561131477355957e-02 6.675091385841369629e-02
3.800000000000000000e+02 6.662057340145111084e-02 6.661125272512435913e-02 6.667915731668472290e-02 6.653998047113418579e-02 6.673800200223922729e-02 6.671049445867538452e-02 6.672953814268112183e-02 6.665900349617004395e-02 6.663072854280471802e-02 6.660932302474975586e-02 6.675996631383895874e-02 6.646301597356796265e-02 6.664247065782546997e-02 6.657943129539489746e-02 6.654896587133407593e-02 6.662116944789886475e-02 6.663566827774047852e-02 6.656605005264282227e-02 6.676506251096725464e-02 6.667490303516387939e-02 6.669903546571731567e-02 6.667592376470565796e-02 6.652000546455383301e-02 6.660921126604080200e-02 6.674465537071228027e-02
3.850000000000000000e+02 6.661408394575119019e-02 6.660491228103637695e-02 6.667259335517883301e-02 6.653312593698501587e-02 6.673186272382736206e-02 6.670381873846054077e-02 6.672322005033493042e-02 6.665264815092086792e-02 6.662431359291076660e-02 6.660240888595581055e-02 6.675376743078231812e-02 6.645656377077102661e-02 6.663601845502853394e-02 6.657276302576065063e-02 6.654242426156997681e-02 6.661459058523178101e-02 6.662937998771667480e-02 6.655969470739364624e-02 6.675865501165390015e-02 6.666875630617141724e-02 6.669280678033828735e-02 6.666942685842514038e-02 6.651355326175689697e-02 6.660286337137222290e-02 6.673842668533325195e-02
3.910000000000000000e+02 6.660635024309158325e-02 6.659732013940811157e-02 6.666477024555206299e-02 6.652496755123138428e-02 6.672452390193939209e-02 6.669586151838302612e-02 6.671568006277084351e-02 6.664507836103439331e-02 6.661667674779891968e-02 6.659418344497680664e-02 6.674637645483016968e-02 6.644885987043380737e-02 6.662830710411071777e-02 6.656479090452194214e-02 6.653466075658798218e-02 6.660673767328262329e-02 6.662189215421676636e-02 6.655211746692657471e-02 6.675100326538085938e-02 6.666143238544464111e-02 6.668538600206375122e-02 6.666164845228195190e-02 6.650587171316146851e-02 6.659527868032455444e-02 6.673098355531692505e-02
3.960000000000000000e+02 6.659995019435882568e-02 6.659101694822311401e-02 6.665828078985214233e-02 6.651820987462997437e-02 6.671843677759170532e-02 6.668925285339355469e-02 6.670942902565002441e-02 6.663880497217178345e-02 6.661036610603332520e-02 6.658738106489181519e-02 6.674025207757949829e-02 6.644248217344284058e-02 6.662192195653915405e-02 6.655818223953247070e-02 6.652822345495223999e-02 6.660022586584091187e-02 6.661567091941833496e-02 6.654584407806396484e-02 6.674465537071228027e-02 6.665534526109695435e-02 6.667922437191009521e-02 6.665518134832382202e-02 6.649951636791229248e-02 6.658899784088134766e-02 6.672482937574386597e-02
4.010000000000000000e+02 6.659357249736785889e-02 6.658472865819931030e-02 6.665181368589401245e-02 6.651148945093154907e-02 6.671238690614700317e-02 6.668267399072647095e-02 6.670320779085159302e-02 6.663259863853454590e-02 6.660407781600952148e-02 6.658058613538742065e-02 6.673417240381240845e-02 6.643610447645187378e-02 6.661558151245117188e-02 6.655161827802658081e-02 6.652181595563888550e-02 6.659373641014099121e-02 6.660947948694229126e-02 6.653959304094314575e-02 6.673834472894668579e-02 6.664928793907165527e-02 6.667309254407882690e-02 6.664875149726867676e-02 6.649320572614669800e-02 6.658276170492172241e-02 6.671869009733200073e-02
4.060000000000000000e+02 6.658722460269927979e-02 6.657847017049789429e-02 6.664541363716125488e-02 6.650477647781372070e-02 6.670636683702468872e-02 6.667614728212356567e-02 6.669702380895614624e-02 6.662640720605850220e-02 6.659781187772750854e-02 6.657381355762481689e-02 6.672811508178710938e-02 6.642977893352508545e-02 6.660928577184677124e-02 6.654507666826248169e-02 6.651542335748672485e-02 6.658726930618286133e-02 6.660331040620803833e-02 6.653337925672531128e-02 6.673206388950347900e-02 6.664323806762695312e-02 6.666698306798934937e-02 6.664235144853591919e-02 6.648691743612289429e-02 6.657657027244567871e-02 6.671260297298431396e-02
4.120000000000000000e+02 6.657966226339340210e-02 6.657101213932037354e-02 6.663778424263000488e-02 6.649676710367202759e-02 6.669918447732925415e-02 6.666833907365798950e-02 6.668966263532638550e-02 6.661901623010635376e-02 6.659033149480819702e-02 6.656573712825775146e-02 6.672091037034988403e-02 6.642221659421920776e-02 6.660175323486328125e-02 6.653726100921630859e-02 6.650780886411666870e-02 6.657957285642623901e-02 6.659594923257827759e-02 6.652593612670898438e-02 6.672455370426177979e-02 6.663603335618972778e-02 6.665968149900436401e-02 6.663471460342407227e-02 6.647940725088119507e-02 6.656917184591293335e-02 6.670535355806350708e-02
4.170000000000000000e+02 6.657341122627258301e-02 6.656485050916671753e-02 6.663148105144500732e-02 6.649010628461837769e-02 6.669322401285171509e-02 6.666184216737747192e-02 6.668356060981750488e-02 6.661286950111389160e-02 6.658411771059036255e-02 6.655906885862350464e-02 6.671492010354995728e-02 6.641593575477600098e-02 6.659551709890365601e-02 6.653077900409698486e-02 6.650149077177047729e-02 6.657321006059646606e-02 6.658983975648880005e-02 6.651975959539413452e-02 6.671831756830215454e-02 6.663005799055099487e-02 6.665363162755966187e-02 6.662838906049728394e-02 6.647317856550216675e-02 6.656304746866226196e-02 6.669934839010238647e-02
4.230000000000000000e+02 6.656593829393386841e-02 6.655747443437576294e-02 6.662397831678390503e-02 6.648217886686325073e-02 6.668610870838165283e-02 6.665410846471786499e-02 6.667625159025192261e-02 6.660551577806472778e-02 6.657668948173522949e-02 6.655105203390121460e-02 6.670775264501571655e-02 6.640843302011489868e-02 6.658805161714553833e-02 6.652303040027618408e-02 6.649391353130340576e-02 6.656559556722640991e-02 6.658253073692321777e-02 6.651240587234497070e-02 6.671088188886642456e-02 6.662292033433914185e-02 6.664640456438064575e-02 6.662081927061080933e-02 6.646571308374404907e-02 6.655573844909667969e-02 6.669216603040695190e-02
4.280000000000000000e+02 6.655973941087722778e-02 6.655135005712509155e-02 6.661775708198547363e-02 6.647553294897079468e-02 6.668021529912948608e-02 6.664767116308212280e-02 6.667018681764602661e-02 6.659940630197525024e-02 6.657051295042037964e-02 6.654442846775054932e-02 6.670179963111877441e-02 6.640219688415527344e-02 6.658186763525009155e-02 6.651660054922103882e-02 6.648761779069900513e-02 6.655927747488021851e-02 6.657645851373672485e-02 6.650631874799728394e-02 6.670471280813217163e-02 6.661700457334518433e-02 6.664039939641952515e-02 6.661454588174819946e-02 6.645953655242919922e-02 6.654969602823257446e-02 6.668619066476821899e-02
4.340000000000000000e+02 6.655234843492507935e-02 6.654406338930130005e-02 6.661034375429153442e-02 6.646768003702163696e-02 6.667318195104598999e-02 6.663995981216430664e-02 6.666292250156402588e-02 6.659208983182907104e-02 6.656313687562942505e-02 6.653648614883422852e-02 6.669466942548751831e-02 6.639474630355834961e-02 6.657446175813674927e-02 6.650888919830322266e-02 6.648012995719909668e-02 6.655175238847732544e-02 6.656923145055770874e-02 6.649901717901229858e-02 6.669732928276062012e-02 6.660992652177810669e-02 6.663321703672409058e-02 6.660705804824829102e-02 6.645213812589645386e-02 6.654248386621475220e-02 6.667907536029815674e-02
4.400000000000000000e+02 6.654497236013412476e-02 6.653681397438049316e-02 6.660297513008117676e-02 6.645981222391128540e-02 6.666618585586547852e-02 6.663227826356887817e-02 6.665569543838500977e-02 6.658480316400527954e-02 6.655579805374145508e-02 6.652864068746566772e-02 6.668757647275924683e-02 6.638734787702560425e-02 6.656712293624877930e-02 6.650120764970779419e-02 6.647266447544097900e-02 6.654425710439682007e-02 6.656204909086227417e-02 6.649175286293029785e-02 6.668998301029205322e-02 6.660289317369461060e-02 6.662607938051223755e-02 6.659958511590957642e-02 6.644475460052490234e-02 6.653531640768051147e-02 6.667198240756988525e-02
4.460000000000000000e+02 6.653762608766555786e-02 6.652960926294326782e-02 6.659563630819320679e-02 6.645197421312332153e-02 6.665922701358795166e-02 6.662461906671524048e-02 6.664850562810897827e-02 6.657753139734268188e-02 6.654849648475646973e-02 6.652074307203292847e-02 6.668052822351455688e-02 6.637996435165405273e-02 6.655979901552200317e-02 6.649353355169296265e-02 6.646522134542465210e-02 6.653677672147750854e-02 6.655488163232803345e-02 6.648453325033187866e-02 6.668267399072647095e-02 6.659590452909469604e-02 6.661897152662277222e-02 6.659215688705444336e-02 6.643741577863693237e-02 6.652817875146865845e-02 6.666493415832519531e-02
4.520000000000000000e+02 6.653030961751937866e-02 6.652243435382843018e-02 6.658831983804702759e-02 6.644422560930252075e-02 6.665229052305221558e-02 6.661698222160339355e-02 6.664135307073593140e-02 6.657029688358306885e-02 6.654122471809387207e-02 6.651289016008377075e-02 6.667352467775344849e-02 6.637261062860488892e-02 6.655250489711761475e-02 6.648591160774230957e-02 6.645778566598892212e-02 6.652935594320297241e-02 6.654775887727737427e-02 6.647735834121704102e-02 6.667539477348327637e-02 6.658893823623657227e-02 6.661189347505569458e-02 6.658477336168289185e-02 6.643012911081314087e-02 6.652107089757919312e-02 6.665792316198348999e-02
4.580000000000000000e+02 6.652303785085678101e-02 6.651528924703598022e-02 6.658101826906204224e-02 6.643643975257873535e-02 6.664538383483886719e-02 6.660939007997512817e-02 6.663424521684646606e-02 6.656307727098464966e-02 6.653399765491485596e-02 6.650509685277938843e-02 6.666654348373413086e-02 6.636530905961990356e-02 6.654524058103561401e-02 6.647831946611404419e-02 6.645039469003677368e-02 6.652195006608963013e-02 6.654068082571029663e-02 6.647020578384399414e-02 6.666815280914306641e-02 6.658200174570083618e-02 6.660484522581100464e-02 6.657739728689193726e-02 6.642290949821472168e-02 6.651399284601211548e-02 6.665096431970596313e-02
4.640000000000000000e+02 6.651578098535537720e-02 6.650818884372711182e-02 6.657377630472183228e-02 6.642872840166091919e-02 6.663850694894790649e-02 6.660183519124984741e-02 6.662717461585998535e-02 6.655589491128921509e-02 6.652680784463882446e-02 6.649736315011978149e-02 6.665958464145660400e-02 6.635802984237670898e-02 6.653800606727600098e-02 6.647072732448577881e-02 6.644304841756820679e-02 6.651455163955688477e-02 6.653362512588500977e-02 6.646309047937393188e-02 6.666097044944763184e-02 6.657508760690689087e-02 6.659782677888870239e-02 6.657004356384277344e-02 6.641570478677749634e-02 6.650692969560623169e-02 6.664402037858963013e-02
4.700000000000000000e+02 6.650853902101516724e-02 6.650111824274063110e-02 6.656653434038162231e-02 6.642109900712966919e-02 6.663165241479873657e-02 6.659431010484695435e-02 6.662011891603469849e-02 6.654874980449676514e-02 6.651964038610458374e-02 6.648963689804077148e-02 6.665266305208206177e-02 6.635078042745590210e-02 6.653079390525817871e-02 6.646319478750228882e-02 6.643573194742202759e-02 6.650719046592712402e-02 6.652659922838211060e-02 6.645599752664566040e-02 6.665381789207458496e-02 6.656818836927413940e-02 6.659082323312759399e-02 6.656275689601898193e-02 6.640851497650146484e-02 6.649991124868392944e-02 6.663712859153747559e-02
4.760000000000000000e+02 6.650131940841674805e-02 6.649408489465713501e-02 6.655933707952499390e-02 6.641343235969543457e-02 6.662483513355255127e-02 6.658681482076644897e-02 6.661313027143478394e-02 6.654164940118789673e-02 6.651248782873153687e-02 6.648198515176773071e-02 6.664576381444931030e-02 6.634359806776046753e-02 6.652361899614334106e-02 6.645568460226058960e-02 6.642845273017883301e-02 6.649982929229736328e-02 6.651961058378219604e-02 6.644893437623977661e-02 6.664668768644332886e-02 6.656129658222198486e-02 6.658383458852767944e-02 6.655550003051757812e-02 6.640136986970901489e-02 6.649289280176162720e-02 6.663025170564651489e-02
4.820000000000000000e+02 6.649411469697952271e-02 6.648708134889602661e-02 6.655214726924896240e-02 6.640581041574478149e-02 6.661802530288696289e-02 6.657934933900833130e-02 6.660612672567367554e-02 6.653455644845962524e-02 6.650539487600326538e-02 6.647434085607528687e-02 6.663887202739715576e-02 6.633644551038742065e-02 6.651646643877029419e-02 6.644821166992187500e-02 6.642120331525802612e-02 6.649250537157058716e-02 6.651263684034347534e-02 6.644192337989807129e-02 6.663959473371505737e-02 6.655441969633102417e-02 6.657689064741134644e-02 6.654828786849975586e-02 6.639426201581954956e-02 6.648589670658111572e-02 6.662338227033615112e-02
4.890000000000000000e+02 6.648572534322738647e-02 6.647894531488418579e-02 6.654379516839981079e-02 6.639698892831802368e-02 6.661012023687362671e-02 6.657066941261291504e-02 6.659799814224243164e-02 6.652630865573883057e-02 6.649713218212127686e-02 6.646541506052017212e-02 6.663087755441665649e-02 6.632812321186065674e-02 6.650815904140472412e-02 6.643953174352645874e-02 6.641278415918350220e-02 6.648399680852890015e-02 6.650454550981521606e-02 6.643375009298324585e-02 6.663132458925247192e-02 6.654640287160873413e-02 6.656879931688308716e-02 6.653989851474761963e-02 6.638598442077636719e-02 6.647775322198867798e-02 6.661542505025863647e-02
4.950000000000000000e+02 6.647852808237075806e-02 6.647199392318725586e-02 6.653665751218795776e-02 6.638930737972259521e-02 6.660337001085281372e-02 6.656327098608016968e-02 6.659106165170669556e-02 6.651926040649414062e-02 6.649007648229598999e-02 6.645782291889190674e-02 6.662404537200927734e-02 6.632103770971298218e-02 6.650105863809585571e-02 6.643210351467132568e-02 6.640560179948806763e-02 6.647672504186630249e-02 6.649764627218246460e-02 6.642680615186691284e-02 6.662424653768539429e-02 6.653955578804016113e-02 6.656191498041152954e-02 6.653272360563278198e-02 6.637894362211227417e-02 6.647080928087234497e-02 6.660861521959304810e-02
5.020000000000000000e+02 6.647015362977981567e-02 6.646391004323959351e-02 6.652834266424179077e-02 6.638058274984359741e-02 6.659553200006484985e-02 6.655465811491012573e-02 6.658302247524261475e-02 6.651108711957931519e-02 6.648188084363937378e-02 6.644912809133529663e-02 6.661609560251235962e-02 6.631276756525039673e-02 6.649281829595565796e-02 6.642346829175949097e-02 6.639724969863891602e-02 6.646829098463058472e-02 6.648963689804077148e-02 6.641872972249984741e-02 6.661601364612579346e-02 6.653159856796264648e-02 6.655391305685043335e-02 6.652437895536422729e-02 6.637073308229446411e-02 6.646272540092468262e-02 6.660071015357971191e-02
5.080000000000000000e+02 6.646301597356796265e-02 6.645700335502624512e-02 6.652122735977172852e-02 6.637299060821533203e-02 6.658884137868881226e-02 6.654729694128036499e-02 6.657618284225463867e-02 6.650406867265701294e-02 6.647487729787826538e-02 6.644158810377120972e-02 6.660930067300796509e-02 6.630571931600570679e-02 6.648578494787216187e-02 6.641609221696853638e-02 6.639011949300765991e-02 6.646110862493515015e-02 6.648281216621398926e-02 6.641180068254470825e-02 6.660896539688110352e-02 6.652478128671646118e-02 6.654707342386245728e-02 6.651725620031356812e-02 6.636371463537216187e-02 6.645581871271133423e-02 6.659393757581710815e-02
5.150000000000000000e+02 6.645470112562179565e-02 6.644897162914276123e-02 6.651297956705093384e-02 6.636416167020797729e-02 6.658104807138442993e-02 6.653872877359390259e-02 6.656815856695175171e-02 6.649591773748397827e-02 6.646671146154403687e-02 6.643278151750564575e-02 6.660141050815582275e-02 6.629753112792968750e-02 6.647761911153793335e-02 6.640749424695968628e-02 6.638181954622268677e-02 6.645276397466659546e-02 6.647486239671707153e-02 6.640376895666122437e-02 6.660078465938568115e-02 6.651682406663894653e-02 6.653913855552673340e-02 6.650897115468978882e-02 6.635552644729614258e-02 6.644779443740844727e-02 6.658606976270675659e-02
5.220000000000000000e+02 6.644643098115921021e-02 6.644096970558166504e-02 6.650473922491073608e-02 6.635539978742599487e-02 6.657331436872482300e-02 6.653022021055221558e-02 6.656022369861602783e-02 6.648779660463333130e-02 6.645856797695159912e-02 6.642412394285202026e-02 6.659353524446487427e-02 6.628935784101486206e-02 6.646949797868728638e-02 6.639891117811203003e-02 6.637355685234069824e-02 6.644444912672042847e-02 6.646696478128433228e-02 6.639575958251953125e-02 6.659262627363204956e-02 6.650891155004501343e-02 6.653124094009399414e-02 6.650073826313018799e-02 6.634736806154251099e-02 6.643979996442794800e-02 6.657822430133819580e-02
5.290000000000000000e+02 6.643816083669662476e-02 6.643300503492355347e-02 6.649652123451232910e-02 6.634669750928878784e-02 6.656561046838760376e-02 6.652169674634933472e-02 6.655231118202209473e-02 6.647968292236328125e-02 6.645044684410095215e-02 6.641564518213272095e-02 6.658568233251571655e-02 6.628123670816421509e-02 6.646138429641723633e-02 6.639036536216735840e-02 6.636533141136169434e-02 6.643616408109664917e-02 6.645908206701278687e-02 6.638776510953903198e-02 6.658449769020080566e-02 6.650102138519287109e-02 6.652337312698364258e-02 6.649249047040939331e-02 6.633923202753067017e-02 6.643181294202804565e-02 6.657049804925918579e-02
5.360000000000000000e+02 6.642994284629821777e-02 6.642506271600723267e-02 6.648834794759750366e-02 6.633792072534561157e-02 6.655793637037277222e-02 6.651316583156585693e-02 6.654440611600875854e-02 6.647156924009323120e-02 6.644234806299209595e-02 6.640689820051193237e-02 6.657785922288894653e-02 6.627314537763595581e-02 6.645330041646957397e-02 6.638183444738388062e-02 6.635714322328567505e-02 6.642793864011764526e-02 6.645121425390243530e-02 6.637981534004211426e-02 6.657635420560836792e-02 6.649314612150192261e-02 6.651554256677627563e-02 6.648430973291397095e-02 6.633110344409942627e-02 6.642385572195053101e-02 6.656264513731002808e-02
5.430000000000000000e+02 6.642175465822219849e-02 6.641718000173568726e-02 6.648019701242446899e-02 6.632932275533676147e-02 6.655031442642211914e-02 6.650466471910476685e-02 6.653648614883422852e-02 6.646344065666198730e-02 6.643428653478622437e-02 6.639828532934188843e-02 6.657005101442337036e-02 6.626508384943008423e-02 6.644526124000549316e-02 6.637331098318099976e-02 6.634899973869323730e-02 6.641973555088043213e-02 6.644334644079208374e-02 6.637191027402877808e-02 6.656827777624130249e-02 6.648527830839157104e-02 6.650770455598831177e-02 6.647614389657974243e-02 6.632301211357116699e-02 6.641592085361480713e-02 6.655486673116683960e-02
5.500000000000000000e+02 6.641357392072677612e-02 6.640929728746414185e-02 6.647209078073501587e-02 6.632051616907119751e-02 6.654272228479385376e-02 6.649623066186904907e-02 6.652867048978805542e-02 6.645535677671432495e-02 6.642621755599975586e-02 6.638991087675094604e-02 6.656228750944137573e-02 6.625700742006301880e-02 6.643725186586380005e-02 6.636483222246170044e-02 6.634086370468139648e-02 6.641156226396560669e-02 6.643548607826232910e-02 6.636399775743484497e-02 6.656026095151901245e-02 6.647748500108718872e-02 6.649990379810333252e-02 6.646799296140670776e-02 6.631495803594589233e-02 6.640798598527908325e-02 6.654707342386245728e-02
5.580000000000000000e+02 6.640423089265823364e-02 6.640028953552246094e-02 6.646282970905303955e-02 6.631067395210266113e-02 6.653404235839843750e-02 6.648657470941543579e-02 6.651973724365234375e-02 6.644617021083831787e-02 6.641703099012374878e-02 6.637993454933166504e-02 6.655342131853103638e-02 6.624780595302581787e-02 6.642813235521316528e-02 6.635519117116928101e-02 6.633163243532180786e-02 6.640224903821945190e-02 6.642652302980422974e-02 6.635499745607376099e-02 6.655108183622360229e-02 6.646859645843505859e-02 6.649103760719299316e-02 6.645872443914413452e-02 6.630577892065048218e-02 6.639895588159561157e-02 6.653825938701629639e-02
5.650000000000000000e+02 6.639611721038818359e-02 6.639240682125091553e-02 6.645477563142776489e-02 6.630200147628784180e-02 6.652645021677017212e-02 6.647814810276031494e-02 6.651186943054199219e-02 6.643813103437423706e-02 6.640899926424026489e-02 6.637152284383773804e-02 6.654571741819381714e-02 6.623975187540054321e-02 6.642019003629684448e-02 6.634678691625595093e-02 6.632352620363235474e-02 6.639415025711059570e-02 6.641871482133865356e-02 6.634721159934997559e-02 6.654307246208190918e-02 6.646084040403366089e-02 6.648333370685577393e-02 6.645061820745468140e-02 6.629778444766998291e-02 6.639108061790466309e-02 6.653059273958206177e-02
5.730000000000000000e+02 6.638684868812561035e-02 6.638341397047042847e-02 6.644555926322937012e-02 6.629236787557601929e-02 6.651779264211654663e-02 6.646852195262908936e-02 6.650295108556747437e-02 6.642899662256240845e-02 6.639983505010604858e-02 6.636182963848114014e-02 6.653691083192825317e-02 6.623060256242752075e-02 6.641112267971038818e-02 6.633722037076950073e-02 6.631431728601455688e-02 6.638487428426742554e-02 6.640981882810592651e-02 6.633827090263366699e-02 6.653399020433425903e-02 6.645195931196212769e-02 6.647451221942901611e-02 6.644140183925628662e-02 6.628868728876113892e-02 6.638210266828536987e-02 6.652177870273590088e-02
5.800000000000000000e+02 6.637874245643615723e-02 6.637559086084365845e-02 6.643755733966827393e-02 6.628365814685821533e-02 6.651023775339126587e-02 6.646021455526351929e-02 6.649515032768249512e-02 6.642105430364608765e-02 6.639180332422256470e-02 6.635318696498870850e-02 6.652923673391342163e-02 6.622261554002761841e-02 6.640321761369705200e-02 6.632886081933975220e-02 6.630626320838928223e-02 6.637676805257797241e-02 6.640207767486572266e-02 6.633047014474868774e-02 6.652605533599853516e-02 6.644427031278610229e-02 6.646680831909179688e-02 6.643337011337280273e-02 6.628073006868362427e-02 6.637429445981979370e-02 6.651411205530166626e-02
5.880000000000000000e+02 6.636948138475418091e-02 6.636666506528854370e-02 6.642840057611465454e-02 6.627380847930908203e-02 6.650164723396301270e-02 6.645065546035766602e-02 6.648630648851394653e-02 6.641193479299545288e-02 6.638265401124954224e-02 6.634363532066345215e-02 6.652050465345382690e-02 6.621348857879638672e-02 6.639414280652999878e-02 6.631926447153091431e-02 6.629710644483566284e-02 6.636752933263778687e-02 6.639326363801956177e-02 6.632159650325775146e-02 6.651695817708969116e-02 6.643545627593994141e-02 6.645797193050384521e-02 6.642420589923858643e-02 6.627168506383895874e-02 6.636539101600646973e-02 6.650537997484207153e-02
5.960000000000000000e+02 6.636025756597518921e-02 6.635776907205581665e-02 6.641931086778640747e-02 6.626410037279129028e-02 6.649309396743774414e-02 6.644105911254882812e-02 6.647744774818420410e-02 6.640280783176422119e-02 6.637351214885711670e-02 6.633446365594863892e-02 6.651177257299423218e-02 6.620445847511291504e-02 6.638513505458831787e-02 6.630972772836685181e-02 6.628792732954025269e-02 6.635833531618118286e-02 6.638444215059280396e-02 6.631278246641159058e-02 6.650790572166442871e-02 6.642671674489974976e-02 6.644921749830245972e-02 6.641507893800735474e-02 6.626262515783309937e-02 6.635648757219314575e-02 6.649667024612426758e-02
6.040000000000000000e+02 6.635109335184097290e-02 6.634890288114547729e-02 6.641010195016860962e-02 6.625467538833618164e-02 6.648456305265426636e-02 6.643154472112655640e-02 6.646867841482162476e-02 6.639374792575836182e-02 6.636439263820648193e-02 6.632452458143234253e-02 6.650304049253463745e-02 6.619542092084884644e-02 6.637609004974365234e-02 6.630018353462219238e-02 6.627878546714782715e-02 6.634912639856338501e-02 6.637562066316604614e-02 6.630399078130722046e-02 6.649887561798095703e-02 6.641793996095657349e-02 6.644048541784286499e-02 6.640595197677612305e-02 6.625356525182723999e-02 6.634759902954101562e-02 6.648799031972885132e-02
6.120000000000000000e+02 6.634193658828735352e-02 6.634008139371871948e-02 6.640105694532394409e-02 6.624487787485122681e-02 6.647604703903198242e-02 6.642205268144607544e-02 6.645990163087844849e-02 6.638480722904205322e-02 6.635530292987823486e-02 6.631485372781753540e-02 6.649431586265563965e-02 6.618646532297134399e-02 6.636706739664077759e-02 6.629060953855514526e-02 6.626965850591659546e-02 6.633996218442916870e-02 6.636685132980346680e-02 6.629517674446105957e-02 6.648986786603927612e-02 6.640914082527160645e-02 6.643176823854446411e-02 6.639683991670608521e-02 6.624455749988555908e-02 6.633871048688888550e-02 6.647938489913940430e-02
6.200000000000000000e+02 6.633280962705612183e-02 6.633125990629196167e-02 6.639190018177032471e-02 6.623528897762298584e-02 6.646752357482910156e-02 6.641260534524917603e-02 6.645121425390243530e-02 6.637579202651977539e-02 6.634628027677536011e-02 6.630527228116989136e-02 6.648562103509902954e-02 6.617738306522369385e-02 6.635811924934387207e-02 6.628112494945526123e-02 6.626056879758834839e-02 6.633079797029495239e-02 6.635811179876327515e-02 6.628639250993728638e-02 6.648096442222595215e-02 6.640049070119857788e-02 6.642309576272964478e-02 6.638775020837783813e-02 6.623560935258865356e-02 6.632985919713973999e-02 6.647074222564697266e-02
6.280000000000000000e+02 6.632372736930847168e-02 6.632242351770401001e-02 6.638281047344207764e-02 6.622565537691116333e-02 6.645912677049636841e-02 6.640321016311645508e-02 6.644231081008911133e-02 6.636679917573928833e-02 6.633725017309188843e-02 6.629569083452224731e-02 6.647695600986480713e-02 6.616842746734619141e-02 6.634916365146636963e-02 6.627164036035537720e-02 6.625152379274368286e-02 6.632176041603088379e-02 6.634937971830368042e-02 6.627768278121948242e-02 6.647192686796188354e-02 6.639176607131958008e-02 6.641443818807601929e-02 6.637868285179138184e-02 6.622666120529174805e-02 6.632104516029357910e-02 6.646204739809036255e-02
6.360000000000000000e+02 6.631464511156082153e-02 6.631360203027725220e-02 6.637366861104965210e-02 6.621619313955307007e-02 6.645066291093826294e-02 6.639382988214492798e-02 6.643350422382354736e-02 6.635776907205581665e-02 6.632825732231140137e-02 6.628631800413131714e-02 6.646829843521118164e-02 6.615951657295227051e-02 6.634025275707244873e-02 6.626212596893310547e-02 6.624246388673782349e-02 6.631261110305786133e-02 6.634079664945602417e-02 6.626904755830764771e-02 6.646291166543960571e-02 6.638323515653610229e-02 6.640583276748657227e-02 6.636959314346313477e-02 6.621769815683364868e-02 6.631226092576980591e-02 6.645347177982330322e-02
6.450000000000000000e+02 6.630448997020721436e-02 6.630360335111618042e-02 6.636359542608261108e-02 6.620535999536514282e-02 6.644123047590255737e-02 6.638345122337341309e-02 6.642370671033859253e-02 6.634759157896041870e-02 6.631811708211898804e-02 6.627571582794189453e-02 6.645856052637100220e-02 6.614940613508224487e-02 6.633022427558898926e-02 6.625149399042129517e-02 6.623229384422302246e-02 6.630236655473709106e-02 6.633103638887405396e-02 6.625925749540328979e-02 6.645288318395614624e-02 6.637346744537353516e-02 6.639613956212997437e-02 6.635943800210952759e-02 6.620763987302780151e-02 6.630239635705947876e-02 6.644392758607864380e-02
6.530000000000000000e+02 6.629554182291030884e-02 6.629478186368942261e-02 6.635453552007675171e-02 6.619564443826675415e-02 6.643284112215042114e-02 6.637404859066009521e-02 6.641524285078048706e-02 6.633859127759933472e-02 6.630913168191909790e-02 6.626623868942260742e-02 6.644994765520095825e-02 6.614042073488235474e-02 6.632132083177566528e-02 6.624210625886917114e-02 6.622321158647537231e-02 6.629332900047302246e-02 6.632235646247863770e-02 6.625055521726608276e-02 6.644401699304580688e-02 6.636487692594528198e-02 6.638749688863754272e-02 6.635040789842605591e-02 6.619873642921447754e-02 6.629360467195510864e-02 6.643522530794143677e-02
6.620000000000000000e+02 6.628536432981491089e-02 6.628486514091491699e-02 6.634431332349777222e-02 6.618476659059524536e-02 6.642337888479232788e-02 6.636368483304977417e-02 6.640552729368209839e-02 6.632832437753677368e-02 6.629905849695205688e-02 6.625536829233169556e-02 6.644027680158615112e-02 6.613038480281829834e-02 6.631132960319519043e-02 6.623170524835586548e-02 6.621304154396057129e-02 6.628323346376419067e-02 6.631259620189666748e-02 6.624078750610351562e-02 6.643408536911010742e-02 6.635514646768569946e-02 6.637785583734512329e-02 6.634034961462020874e-02 6.618876010179519653e-02 6.628374755382537842e-02 6.642551720142364502e-02
6.710000000000000000e+02 6.627535074949264526e-02 6.627500802278518677e-02 6.633413583040237427e-02 6.617400795221328735e-02 6.641390174627304077e-02 6.635329872369766235e-02 6.639536470174789429e-02 6.631822139024734497e-02 6.628902256488800049e-02 6.624513864517211914e-02 6.643059849739074707e-02 6.612048298120498657e-02 6.630139797925949097e-02 6.622112542390823364e-02 6.620287895202636719e-02 6.627323478460311890e-02 6.630299240350723267e-02 6.623109430074691772e-02 6.642404198646545410e-02 6.634547561407089233e-02 6.636822968721389771e-02 6.633035093545913696e-02 6.617880612611770630e-02 6.627390533685684204e-02 6.641604751348495483e-02
6.800000000000000000e+02 6.626523286104202271e-02 6.626510620117187500e-02 6.632412225008010864e-02 6.616412103176116943e-02 6.640460342168807983e-02 6.634280830621719360e-02 6.638558954000473022e-02 6.630819290876388550e-02 6.627901643514633179e-02 6.623456627130508423e-02 6.642096489667892456e-02 6.611036509275436401e-02 6.629148870706558228e-02 6.621050089597702026e-02 6.619277596473693848e-02 6.626296788454055786e-02 6.629323959350585938e-02 6.622139364480972290e-02 6.641411036252975464e-02 6.633581966161727905e-02 6.635860353708267212e-02 6.632032245397567749e-02 6.616883724927902222e-02 6.626413017511367798e-02 6.640628725290298462e-02
6.890000000000000000e+02 6.625519692897796631e-02 6.625516712665557861e-02 6.631401181221008301e-02 6.615235656499862671e-02 6.639508157968521118e-02 6.633226573467254639e-02 6.637587398290634155e-02 6.629846245050430298e-02 6.626904755830764771e-02 6.622377038002014160e-02 6.641133874654769897e-02 6.610029935836791992e-02 6.628157943487167358e-02 6.620001792907714844e-02 6.618265062570571899e-02 6.625297665596008301e-02 6.628352403640747070e-02 6.621161103248596191e-02 6.640416383743286133e-02 6.632615625858306885e-02 6.634906679391860962e-02 6.631033122539520264e-02 6.615894287824630737e-02 6.625432521104812622e-02 6.639665365219116211e-02
6.980000000000000000e+02 6.624520570039749146e-02 6.624534726142883301e-02 6.630382686853408813e-02 6.614187359809875488e-02 6.638570874929428101e-02 6.632190197706222534e-02 6.636617332696914673e-02 6.628828495740890503e-02 6.625899672508239746e-02 6.621295213699340820e-02 6.640169769525527954e-02 6.609058380126953125e-02 6.627172231674194336e-02 6.618957221508026123e-02 6.617265194654464722e-02 6.624285131692886353e-02 6.627386063337326050e-02 6.620197743177413940e-02 6.639426201581954956e-02 6.631659716367721558e-02 6.633960455656051636e-02 6.630029529333114624e-02 6.614905595779418945e-02 6.624452024698257446e-02 6.638688594102859497e-02
7.070000000000000000e+02 6.623517721891403198e-02 6.623551994562149048e-02 6.629398465156555176e-02 6.613173335790634155e-02 6.637632846832275391e-02 6.631179898977279663e-02 6.635677069425582886e-02 6.627812981605529785e-02 6.624904274940490723e-02 6.620234996080398560e-02 6.639207899570465088e-02 6.608054786920547485e-02 6.626186519861221313e-02 6.617928296327590942e-02 6.616251170635223389e-02 6.623295694589614868e-02 6.626414507627487183e-02 6.619241088628768921e-02 6.638453155755996704e-02 6.630697101354598999e-02 6.632991880178451538e-02 6.629029661417007446e-02 6.613911688327789307e-02 6.623487174510955811e-02 6.637733429670333862e-02
7.160000000000000000e+02 6.622522324323654175e-02 6.622578948736190796e-02 6.628370285034179688e-02 6.612036377191543579e-02 6.636706739664077759e-02 6.630124151706695557e-02 6.634711474180221558e-02 6.626795977354049683e-02 6.623898446559906006e-02 6.619250774383544922e-02 6.638252735137939453e-02 6.607057899236679077e-02 6.625194102525711060e-02 6.616864353418350220e-02 6.615246087312698364e-02 6.622273474931716919e-02 6.625457853078842163e-02 6.618253141641616821e-02 6.637453287839889526e-02 6.629757583141326904e-02 6.632025539875030518e-02 6.628032773733139038e-02 6.612915545701980591e-02 6.622501462697982788e-02 6.636757403612136841e-02
7.260000000000000000e+02 6.621416658163070679e-02 6.621471047401428223e-02 6.627254933118820190e-02 6.610888987779617310e-02 6.635662168264389038e-02 6.628987193107604980e-02 6.633643805980682373e-02 6.625671684741973877e-02 6.622789800167083740e-02 6.618054211139678955e-02 6.637188792228698730e-02 6.605977565050125122e-02 6.624102592468261719e-02 6.615697592496871948e-02 6.614135950803756714e-02 6.621148437261581421e-02 6.624390184879302979e-02 6.617170572280883789e-02 6.636343896389007568e-02 6.628672033548355103e-02 6.630969047546386719e-02 6.626925617456436157e-02 6.611818820238113403e-02 6.621424108743667603e-02 6.635678559541702271e-02
7.360000000000000000e+02 6.620298326015472412e-02 6.620384752750396729e-02 6.626165658235549927e-02 6.609752029180526733e-02 6.634641438722610474e-02 6.627831608057022095e-02 6.632564216852188110e-02 6.624572724103927612e-02 6.621687859296798706e-02 6.616850942373275757e-02 6.636128574609756470e-02 6.604855507612228394e-02 6.623017042875289917e-02 6.614545732736587524e-02 6.613024324178695679e-02 6.620040535926818848e-02 6.623326987028121948e-02 6.616088002920150757e-02 6.635233759880065918e-02 6.627637147903442383e-02 6.629902124404907227e-02 6.625815480947494507e-02 6.610720604658126831e-02 6.620343774557113647e-02 6.634605675935745239e-02
7.450000000000000000e+02 6.619300693273544312e-02 6.619403511285781860e-02 6.625145673751831055e-02 6.608656793832778931e-02 6.633701920509338379e-02 6.626778095960617065e-02 6.631574779748916626e-02 6.623551994562149048e-02 6.620681285858154297e-02 6.615839898586273193e-02 6.635180115699768066e-02 6.603849679231643677e-02 6.622033566236495972e-02 6.613534688949584961e-02 6.612030416727066040e-02 6.619037687778472900e-02 6.622379273176193237e-02 6.615129858255386353e-02 6.634236872196197510e-02 6.626680493354797363e-02 6.628948450088500977e-02 6.624822318553924561e-02 6.609731167554855347e-02 6.619366258382797241e-02 6.633635610342025757e-02
7.550000000000000000e+02 6.618193536996841431e-02 6.618320196866989136e-02 6.624054163694381714e-02 6.607452034950256348e-02 6.632675975561141968e-02 6.625625491142272949e-02 6.630498915910720825e-02 6.622430682182312012e-02 6.619570404291152954e-02 6.614669412374496460e-02 6.634124368429183960e-02 6.602774560451507568e-02 6.620932370424270630e-02 6.612359732389450073e-02 6.610918045043945312e-02 6.617945432662963867e-02 6.621316075325012207e-02 6.614058464765548706e-02 6.633171439170837402e-02 6.625604629516601562e-02 6.627890467643737793e-02 6.623720377683639526e-02 6.608632951974868774e-02 6.618283689022064209e-02 6.632571667432785034e-02
7.650000000000000000e+02 6.617098301649093628e-02 6.617236882448196411e-02 6.622955948114395142e-02 6.606274098157882690e-02 6.631655991077423096e-02 6.624484807252883911e-02 6.629426032304763794e-02 6.621321290731430054e-02 6.618466973304748535e-02 6.613495945930480957e-02 6.633074581623077393e-02 6.601687520742416382e-02 6.619847565889358521e-02 6.611210107803344727e-02 6.609820574522018433e-02 6.616844236850738525e-02 6.620267778635025024e-02 6.612966209650039673e-02 6.632052361965179443e-02 6.624559313058853149e-02 6.626837700605392456e-02 6.622615456581115723e-02 6.607533991336822510e-02 6.617213040590286255e-02 6.631543487310409546e-02
7.750000000000000000e+02 6.615998595952987671e-02 6.616133451461791992e-02 6.621853262186050415e-02 6.605134159326553345e-02 6.630621105432510376e-02 6.623382121324539185e-02 6.628342717885971069e-02 6.620240211486816406e-02 6.617363542318344116e-02 6.612342596054077148e-02 6.632026284933090210e-02 6.600581854581832886e-02 6.618762761354446411e-02 6.610108166933059692e-02 6.608723849058151245e-02 6.615734100341796875e-02 6.619232892990112305e-02 6.611893326044082642e-02 6.630951911211013794e-02 6.623514741659164429e-02 6.625796109437942505e-02 6.621506065130233765e-02 6.606454402208328247e-02 6.616139411926269531e-02 6.630497425794601440e-02
7.860000000000000000e+02 6.614772230386734009e-02 6.614968925714492798e-02 6.620600074529647827e-02 6.603758782148361206e-02 6.629487127065658569e-02 6.622144579887390137e-02 6.627169996500015259e-02 6.619056314229965210e-02 6.616156548261642456e-02 6.611030548810958862e-02 6.630886346101760864e-02 6.599405407905578613e-02 6.617579609155654907e-02 6.608822941780090332e-02 6.607508659362792969e-02 6.614521890878677368e-02 6.618094444274902344e-02 6.610708683729171753e-02 6.629759073257446289e-02 6.622362136840820312e-02 6.624633073806762695e-02 6.620299816131591797e-02 6.605260074138641357e-02 6.614949554204940796e-02 6.629293411970138550e-02
7.960000000000000000e+02 6.613685190677642822e-02 6.613858044147491455e-02 6.619516015052795410e-02 6.602793931961059570e-02 6.628478318452835083e-02 6.620969623327255249e-02 6.626143306493759155e-02 6.617911159992218018e-02 6.615051627159118652e-02 6.609841436147689819e-02 6.629837304353713989e-02 6.598282605409622192e-02 6.616480648517608643e-02 6.607662886381149292e-02 6.606414914131164551e-02 6.613425910472869873e-02 6.617041677236557007e-02 6.609652191400527954e-02 6.628657132387161255e-02 6.621337682008743286e-02 6.623563915491104126e-02 6.619209051132202148e-02 6.604173779487609863e-02 6.613870710134506226e-02 6.628193706274032593e-02
8.070000000000000000e+02 6.612489372491836548e-02 6.612682342529296875e-02 6.618309766054153442e-02 6.601383537054061890e-02 6.627355515956878662e-02 6.619706749916076660e-02 6.624973565340042114e-02 6.616681069135665894e-02 6.613836437463760376e-02 6.608794629573822021e-02 6.628698110580444336e-02 6.597102433443069458e-02 6.615287065505981445e-02 6.606376916170120239e-02 6.605225056409835815e-02 6.612197309732437134e-02 6.615877151489257812e-02 6.608512252569198608e-02 6.627485901117324829e-02 6.620176881551742554e-02 6.622400134801864624e-02 6.617993116378784180e-02 6.602966040372848511e-02 6.612695008516311646e-02 6.627029180526733398e-02
8.170000000000000000e+02 6.611379235982894897e-02 6.611564010381698608e-02 6.617203354835510254e-02 6.600133329629898071e-02 6.626311689615249634e-02 6.618566066026687622e-02 6.624010205268859863e-02 6.615579128265380859e-02 6.612735241651535034e-02 6.607506424188613892e-02 6.627664715051651001e-02 6.595996767282485962e-02 6.614214926958084106e-02 6.605294346809387207e-02 6.604116410017013550e-02 6.611094623804092407e-02 6.614822149276733398e-02 6.607422232627868652e-02 6.626360118389129639e-02 6.619132310152053833e-02 6.621351093053817749e-02 6.616888940334320068e-02 6.601891666650772095e-02 6.611641496419906616e-02 6.625984609127044678e-02
8.280000000000000000e+02 6.610184907913208008e-02 6.610415130853652954e-02 6.615989655256271362e-02 6.598805636167526245e-02 6.625214964151382446e-02 6.617296487092971802e-02 6.622809916734695435e-02 6.614340841770172119e-02 6.611528247594833374e-02 6.606128066778182983e-02 6.626528501510620117e-02 6.594833731651306152e-02 6.613049656152725220e-02 6.603974848985671997e-02 6.602910906076431274e-02 6.609898805618286133e-02 6.613665074110031128e-02 6.606242805719375610e-02 6.625188887119293213e-02 6.617979705333709717e-02 6.620217114686965942e-02 6.615685671567916870e-02 6.600678712129592896e-02 6.610456854104995728e-02 6.624843925237655640e-02
8.390000000000000000e+02 6.608953326940536499e-02 6.609190255403518677e-02 6.614882498979568481e-02 6.597731262445449829e-02 6.624075025320053101e-02 6.616047024726867676e-02 6.621650606393814087e-02 6.613165885210037231e-02 6.610345840454101562e-02 6.604859977960586548e-02 6.625395268201828003e-02 6.593623757362365723e-02 6.611827015876770020e-02 6.602689623832702637e-02 6.601703912019729614e-02 6.608694046735763550e-02 6.612524390220642090e-02 6.605087965726852417e-02 6.623957306146621704e-02 6.616792082786560059e-02 6.619071215391159058e-02 6.614468246698379517e-02 6.599479913711547852e-02 6.609284132719039917e-02 6.623720377683639526e-02
8.500000000000000000e+02 6.607732921838760376e-02 6.608005613088607788e-02 6.613577902317047119e-02 6.596418470144271851e-02 6.622932106256484985e-02 6.614813953638076782e-02 6.620425730943679810e-02 6.612004339694976807e-02 6.609147787094116211e-02 6.603575497865676880e-02 6.624254584312438965e-02 6.592461466789245605e-02 6.610641628503799438e-02 6.601474434137344360e-02 6.600514054298400879e-02 6.607490032911300659e-02 6.611371040344238281e-02 6.603931635618209839e-02 6.622746586799621582e-02 6.615750491619110107e-02 6.617948412895202637e-02 6.613238900899887085e-02 6.598294526338577271e-02 6.608127802610397339e-02 6.622484326362609863e-02
8.620000000000000000e+02 6.606402248144149780e-02 6.606688350439071655e-02 6.612278521060943604e-02 6.594871729612350464e-02 6.621753424406051636e-02 6.613410264253616333e-02 6.619182229042053223e-02 6.610738486051559448e-02 6.607852131128311157e-02 6.602218002080917358e-02 6.623032689094543457e-02 6.591115146875381470e-02 6.609359383583068848e-02 6.600178033113479614e-02 6.599199771881103516e-02 6.606241315603256226e-02 6.610129773616790771e-02 6.602668762207031250e-02 6.621436774730682373e-02 6.614443659782409668e-02 6.616675108671188354e-02 6.611925363540649414e-02 6.597012281417846680e-02 6.606827676296234131e-02 6.621183454990386963e-02
8.730000000000000000e+02 6.605231016874313354e-02 6.605518609285354614e-02 6.611110270023345947e-02 6.593581289052963257e-02 6.620611995458602905e-02 6.612207740545272827e-02 6.617932766675949097e-02 6.609501689672470093e-02 6.606647372245788574e-02 6.600987166166305542e-02 6.621899455785751343e-02 6.589963287115097046e-02 6.608157604932785034e-02 6.598851829767227173e-02 6.598002463579177856e-02 6.605038046836853027e-02 6.608968228101730347e-02 6.601488590240478516e-02 6.620284169912338257e-02 6.613307446241378784e-02 6.615518033504486084e-02 6.610739231109619141e-02 6.595800071954727173e-02 6.605673581361770630e-02 6.620060652494430542e-02
8.850000000000000000e+02 6.603903323411941528e-02 6.604253500699996948e-02 6.609836220741271973e-02 6.592179089784622192e-02 6.619379669427871704e-02 6.610817462205886841e-02 6.616622954607009888e-02 6.608130782842636108e-02 6.605342775583267212e-02 6.599672138690948486e-02 6.620650738477706909e-02 6.588646024465560913e-02 6.606929749250411987e-02 6.597461551427841187e-02 6.596655398607254028e-02 6.603647023439407349e-02 6.607786566019058228e-02 6.600232422351837158e-02 6.618946045637130737e-02 6.611979752779006958e-02 6.614267826080322266e-02 6.609403342008590698e-02 6.594537943601608276e-02 6.604399532079696655e-02 6.618943810462951660e-02
8.960000000000000000e+02 6.602693349123001099e-02 6.603059172630310059e-02 6.608572602272033691e-02 6.590970605611801147e-02 6.618247181177139282e-02 6.609534472227096558e-02 6.615547090768814087e-02 6.606902927160263062e-02 6.604158133268356323e-02 6.598274409770965576e-02 6.619513034820556641e-02 6.587443500757217407e-02 6.605666130781173706e-02 6.596174836158752441e-02 6.595508009195327759e-02 6.602495163679122925e-02 6.606622785329818726e-02 6.599127501249313354e-02 6.617788225412368774e-02 6.610915809869766235e-02 6.613101810216903687e-02 6.608193367719650269e-02 6.593307852745056152e-02 6.603228300809860229e-02 6.617734581232070923e-02
9.080000000000000000e+02 6.601370126008987427e-02 6.601750850677490234e-02 6.607239693403244019e-02 6.589421629905700684e-02 6.617055833339691162e-02 6.608165055513381958e-02 6.614196300506591797e-02 6.605564802885055542e-02 6.602838635444641113e-02 6.596785038709640503e-02 6.618275493383407593e-02 6.586104631423950195e-02 6.604401022195816040e-02 6.594911217689514160e-02 6.594171375036239624e-02 6.601132452487945557e-02 6.605368107557296753e-02 6.597891449928283691e-02 6.616470962762832642e-02 6.609630584716796875e-02 6.611850112676620483e-02 6.606861948966979980e-02 6.592024117708206177e-02 6.601966172456741333e-02 6.616464257240295410e-02
9.200000000000000000e+02 6.600075215101242065e-02 6.600493937730789185e-02 6.605986505746841431e-02 6.588240712881088257e-02 6.615841388702392578e-02 6.606834381818771362e-02 6.613204628229141235e-02 6.604333966970443726e-02 6.601516157388687134e-02 6.595446914434432983e-02 6.617016345262527466e-02 6.584794074296951294e-02 6.603068113327026367e-02 6.593530625104904175e-02 6.592874228954315186e-02 6.599836051464080811e-02 6.604068726301193237e-02 6.596606224775314331e-02 6.615161150693893433e-02 6.608337908983230591e-02 6.610560417175292969e-02 6.605576723814010620e-02 6.590742617845535278e-02 6.600699573755264282e-02 6.615070253610610962e-02
9.330000000000000000e+02 6.598631292581558228e-02 6.599062681198120117e-02 6.604545563459396362e-02 6.586603075265884399e-02 6.614512950181961060e-02 6.605325639247894287e-02 6.611692160367965698e-02 6.602817028760910034e-02 6.600073724985122681e-02 6.594138592481613159e-02 6.615674495697021484e-02 6.583365797996520996e-02 6.601676344871520996e-02 6.591990590095520020e-02 6.591454893350601196e-02 6.598404794931411743e-02 6.602784246206283569e-02 6.595199555158615112e-02 6.613711267709732056e-02 6.606984883546829224e-02 6.609270721673965454e-02 6.604110449552536011e-02 6.589348614215850830e-02 6.599353998899459839e-02 6.613675504922866821e-02
9.450000000000000000e+02 6.597311794757843018e-02 6.597769260406494141e-02 6.603228300809860229e-02 6.585235148668289185e-02 6.613309681415557861e-02 6.604009866714477539e-02 6.610261648893356323e-02 6.601608544588088989e-02 6.598750501871109009e-02 6.592679023742675781e-02 6.614428758621215820e-02 6.582138687372207642e-02 6.600412726402282715e-02 6.590568274259567261e-02 6.590150296688079834e-02 6.597077101469039917e-02 6.601454317569732666e-02 6.593937426805496216e-02 6.612431257963180542e-02 6.605695933103561401e-02 6.608035415410995483e-02 6.602826714515686035e-02 6.588059663772583008e-02 6.598111987113952637e-02 6.612382084131240845e-02
9.580000000000000000e+02 6.595931202173233032e-02 6.596388667821884155e-02 6.601819396018981934e-02 6.583721935749053955e-02 6.611978262662887573e-02 6.602665036916732788e-02 6.608900427818298340e-02 6.600203365087509155e-02 6.597308069467544556e-02 6.590966880321502686e-02 6.613079458475112915e-02 6.580733507871627808e-02 6.598997861146926880e-02 6.589064002037048340e-02 6.588712334632873535e-02 6.595727801322937012e-02 6.600113958120346069e-02 6.592583656311035156e-02 6.610914319753646851e-02 6.604317575693130493e-02 6.606701016426086426e-02 6.601408869028091431e-02 6.586679071187973022e-02 6.596723943948745728e-02 6.610979139804840088e-02
9.700000000000000000e+02 6.594616919755935669e-02 6.595117598772048950e-02 6.600495427846908569e-02 6.582451611757278442e-02 6.610718369483947754e-02 6.601368635892868042e-02 6.607559323310852051e-02 6.599060446023941040e-02 6.596016138792037964e-02 6.589613109827041626e-02 6.611823290586471558e-02 6.579311937093734741e-02 6.597746163606643677e-02 6.587862223386764526e-02 6.587396562099456787e-02 6.594386696815490723e-02 6.598850339651107788e-02 6.591292470693588257e-02 6.609645485877990723e-02 6.603166460990905762e-02 6.605381518602371216e-02 6.600117683410644531e-02 6.585401296615600586e-02 6.595441699028015137e-02 6.609725952148437500e-02
9.830000000000000000e+02 6.593134254217147827e-02 6.593831628561019897e-02 6.599059700965881348e-02 6.580801308155059814e-02 6.609413772821426392e-02 6.600017845630645752e-02 6.606432050466537476e-02 6.597355008125305176e-02 6.594563275575637817e-02 6.588392704725265503e-02 6.610509753227233887e-02 6.578151136636734009e-02 6.596320867538452148e-02 6.586486101150512695e-02 6.585978716611862183e-02 6.593021750450134277e-02 6.597480177879333496e-02 6.589942425489425659e-02 6.608258187770843506e-02 6.601802259683609009e-02 6.604021042585372925e-02 6.598648428916931152e-02 6.583996862173080444e-02 6.594093888998031616e-02 6.608393043279647827e-02
9.960000000000000000e+02 6.591820716857910156e-02 6.592383980751037598e-02 6.597744673490524292e-02 6.579622626304626465e-02 6.608157604932785034e-02 6.598394364118576050e-02 6.604811549186706543e-02 6.596067547798156738e-02 6.593251228332519531e-02 6.586726754903793335e-02 6.609152257442474365e-02 6.576622277498245239e-02 6.594863533973693848e-02 6.584887951612472534e-02 6.584545969963073730e-02 6.591662764549255371e-02 6.596130132675170898e-02 6.588550657033920288e-02 6.606807559728622437e-02 6.600367277860641479e-02 6.602652370929718018e-02 6.597242504358291626e-02 6.582593917846679688e-02 6.592728942632675171e-02 6.606978923082351685e-02
1.009000000000000000e+03 6.590307503938674927e-02 6.590970605611801147e-02 6.596227735280990601e-02 6.577683240175247192e-02 6.606766581535339355e-02 6.597067415714263916e-02 6.603664904832839966e-02 6.594783812761306763e-02 6.591728329658508301e-02 6.585092097520828247e-02 6.607801467180252075e-02 6.575249880552291870e-02 6.593510508537292480e-02 6.583286821842193604e-02 6.583192199468612671e-02 6.590289622545242310e-02 6.594765931367874146e-02 6.587212532758712769e-02 6.605321913957595825e-02 6.599047034978866577e-02 6.601430475711822510e-02 6.595832854509353638e-02 6.581195443868637085e-02 6.591334939002990723e-02 6.605631113052368164e-02
1.023000000000000000e+03 6.588818877935409546e-02 6.589483469724655151e-02 6.594623625278472900e-02 6.576403975486755371e-02 6.605356186628341675e-02 6.595433503389358521e-02 6.602130085229873657e-02 6.593211740255355835e-02 6.590171903371810913e-02 6.584072858095169067e-02 6.606330722570419312e-02 6.573617458343505859e-02 6.591989845037460327e-02 6.581685692071914673e-02 6.581604480743408203e-02 6.588717550039291382e-02 6.593298166990280151e-02 6.585714221000671387e-02 6.603859364986419678e-02 6.597595661878585815e-02 6.600036472082138062e-02 6.594281643629074097e-02 6.579703837633132935e-02 6.589885056018829346e-02 6.604115664958953857e-02
1.036000000000000000e+03 6.587406992912292480e-02 6.588200479745864868e-02 6.593306362628936768e-02 6.574735790491104126e-02 6.604047864675521851e-02 6.594094634056091309e-02 6.600566953420639038e-02 6.591706722974777222e-02 6.588751077651977539e-02 6.582187116146087646e-02 6.604974716901779175e-02 6.572265177965164185e-02 6.590545922517776489e-02 6.580175459384918213e-02 6.580211222171783447e-02 6.587213277816772461e-02 6.591963022947311401e-02 6.584326177835464478e-02 6.602525711059570312e-02 6.596342474222183228e-02 6.598632782697677612e-02 6.592863053083419800e-02 6.578321009874343872e-02 6.588520109653472900e-02 6.602692604064941406e-02
1.050000000000000000e+03 6.585902720689773560e-02 6.586694717407226562e-02 6.591944396495819092e-02 6.573190540075302124e-02 6.602568179368972778e-02 6.592632085084915161e-02 6.599035114049911499e-02 6.590322405099868774e-02 6.587342917919158936e-02 6.580468267202377319e-02 6.603544950485229492e-02 6.570741534233093262e-02 6.589033454656600952e-02 6.578817218542098999e-02 6.578689813613891602e-02 6.585710495710372925e-02 6.590472161769866943e-02 6.582842022180557251e-02 6.600935012102127075e-02 6.594669073820114136e-02 6.597153097391128540e-02 6.591418385505676270e-02 6.576850265264511108e-02 6.587082147598266602e-02 6.601185351610183716e-02
1.064000000000000000e+03 6.584420055150985718e-02 6.585085391998291016e-02 6.590286642313003540e-02 6.571419537067413330e-02 6.601288169622421265e-02 6.590890884399414062e-02 6.597595661878585815e-02 6.588525325059890747e-02 6.585812568664550781e-02 6.578692793846130371e-02 6.602073460817337036e-02 6.569062173366546631e-02 6.587615609169006348e-02 6.577324122190475464e-02 6.577119976282119751e-02 6.584326922893524170e-02 6.589038670063018799e-02 6.581393629312515259e-02 6.599313020706176758e-02 6.593251973390579224e-02 6.595747172832489014e-02 6.589811295270919800e-02 6.575300544500350952e-02 6.585542112588882446e-02 6.600137799978256226e-02
1.078000000000000000e+03 6.582953780889511108e-02 6.583601981401443481e-02 6.588721275329589844e-02 6.570213288068771362e-02 6.599718332290649414e-02 6.589141488075256348e-02 6.596004962921142578e-02 6.586905568838119507e-02 6.584236770868301392e-02 6.577581167221069336e-02 6.600610166788101196e-02 6.567738205194473267e-02 6.586044281721115112e-02 6.575480848550796509e-02 6.575632840394973755e-02 6.582707911729812622e-02 6.587537378072738647e-02 6.580091267824172974e-02 6.597909331321716309e-02 6.591844558715820312e-02 6.594196707010269165e-02 6.588328629732131958e-02 6.573880463838577271e-02 6.584139913320541382e-02 6.598197668790817261e-02
1.092000000000000000e+03 6.581258773803710938e-02 6.582095474004745483e-02 6.587224453687667847e-02 6.568481773138046265e-02 6.598322838544845581e-02 6.587422639131546021e-02 6.594486534595489502e-02 6.585791707038879395e-02 6.582657247781753540e-02 6.575459986925125122e-02 6.599187850952148438e-02 6.566075235605239868e-02 6.584548950195312500e-02 6.574014574289321899e-02 6.574090570211410522e-02 6.581184267997741699e-02 6.586041301488876343e-02 6.578662246465682983e-02 6.596555560827255249e-02 6.590555608272552490e-02 6.592815369367599487e-02 6.586728245019912720e-02 6.572465598583221436e-02 6.582579761743545532e-02 6.596910953521728516e-02
1.107000000000000000e+03 6.579735130071640015e-02 6.580520421266555786e-02 6.585785001516342163e-02 6.566616147756576538e-02 6.596878916025161743e-02 6.585856527090072632e-02 6.592891365289688110e-02 6.584092974662780762e-02 6.581021100282669067e-02 6.574390083551406860e-02 6.597601622343063354e-02 6.564683467149734497e-02 6.582970172166824341e-02 6.572111696004867554e-02 6.572508066892623901e-02 6.579722464084625244e-02 6.584481894969940186e-02 6.577116250991821289e-02 6.594704836606979370e-02 6.588783115148544312e-02 6.591121107339859009e-02 6.585058569908142090e-02 6.570852547883987427e-02 6.580962985754013062e-02 6.595411151647567749e-02
1.122000000000000000e+03 6.578037887811660767e-02 6.578923016786575317e-02 6.584200263023376465e-02 6.564698368310928345e-02 6.595230847597122192e-02 6.584024429321289062e-02 6.591315567493438721e-02 6.582651287317276001e-02 6.579370796680450439e-02 6.572241336107254028e-02 6.596028804779052734e-02 6.562995165586471558e-02 6.581235677003860474e-02 6.570338457822799683e-02 6.570890545845031738e-02 6.577836722135543823e-02 6.582952290773391724e-02 6.575408577919006348e-02 6.593155860900878906e-02 6.587085127830505371e-02 6.589552760124206543e-02 6.583549827337265015e-02 6.569168716669082642e-02 6.579329818487167358e-02 6.593745201826095581e-02
1.137000000000000000e+03 6.576375663280487061e-02 6.577435880899429321e-02 6.582270562648773193e-02 6.563361734151840210e-02 6.593693792819976807e-02 6.582248210906982422e-02 6.589716672897338867e-02 6.580740958452224731e-02 6.577712297439575195e-02 6.570178270339965820e-02 6.594490259885787964e-02 6.561469286680221558e-02 6.579654663801193237e-02 6.568630784749984741e-02 6.569053977727890015e-02 6.576129049062728882e-02 6.581445783376693726e-02 6.573664397001266479e-02 6.591549515724182129e-02 6.585593521595001221e-02 6.587941199541091919e-02 6.581819802522659302e-02 6.567598134279251099e-02 6.577762961387634277e-02 6.592046469449996948e-02
1.152000000000000000e+03 6.574783474206924438e-02 6.575766950845718384e-02 6.580635905265808105e-02 6.561732292175292969e-02 6.592120975255966187e-02 6.580664962530136108e-02 6.588026881217956543e-02 6.579644232988357544e-02 6.576196104288101196e-02 6.568507105112075806e-02 6.592918187379837036e-02 6.559579074382781982e-02 6.577905267477035522e-02 6.567163765430450439e-02 6.567481160163879395e-02 6.574779748916625977e-02 6.580013036727905273e-02 6.572180241346359253e-02 6.589947640895843506e-02 6.584221869707107544e-02 6.586384028196334839e-02 6.580130010843276978e-02 6.565979868173599243e-02 6.576179713010787964e-02 6.590383499860763550e-02
1.167000000000000000e+03 6.573111563920974731e-02 6.574190407991409302e-02 6.579516083002090454e-02 6.559900939464569092e-02 6.590818613767623901e-02 6.579014658927917480e-02 6.586446613073348999e-02 6.577587872743606567e-02 6.574764847755432129e-02 6.566777825355529785e-02 6.591442972421646118e-02 6.558416038751602173e-02 6.576512753963470459e-02 6.565614789724349976e-02 6.565821915864944458e-02 6.573211401700973511e-02 6.578321754932403564e-02 6.570620089769363403e-02 6.588220596313476562e-02 6.582470983266830444e-02 6.584890186786651611e-02 6.578457355499267578e-02 6.564383208751678467e-02 6.574554741382598877e-02 6.588983535766601562e-02
1.182000000000000000e+03 6.571725755929946899e-02 6.572675704956054688e-02 6.577637046575546265e-02 6.557861715555191040e-02 6.589212268590927124e-02 6.577431410551071167e-02 6.584808975458145142e-02 6.576012074947357178e-02 6.572874635457992554e-02 6.565109640359878540e-02 6.589851528406143188e-02 6.556428223848342896e-02 6.574781984090805054e-02 6.563779711723327637e-02 6.564238667488098145e-02 6.571454554796218872e-02 6.576702743768692017e-02 6.569056957960128784e-02 6.586507707834243774e-02 6.580702215433120728e-02 6.583284586668014526e-02 6.576868146657943726e-02 6.562802195549011230e-02 6.572970747947692871e-02 6.587268412113189697e-02
1.198000000000000000e+03 6.569768488407135010e-02 6.571038812398910522e-02 6.575947254896163940e-02 6.556725502014160156e-02 6.587625294923782349e-02 6.575866788625717163e-02 6.583958864212036133e-02 6.574026495218276978e-02 6.571390479803085327e-02 6.563383340835571289e-02 6.588184088468551636e-02 6.554847210645675659e-02 6.572995334863662720e-02 6.562227010726928711e-02 6.562594324350357056e-02 6.569685786962509155e-02 6.574822217226028442e-02 6.567338854074478149e-02 6.584848463535308838e-02 6.579511612653732300e-02 6.581630557775497437e-02 6.575086712837219238e-02 6.560967117547988892e-02 6.571279466152191162e-02 6.585428863763809204e-02
1.214000000000000000e+03 6.568130850791931152e-02 6.568966060876846313e-02 6.573745608329772949e-02 6.554111838340759277e-02 6.586074084043502808e-02 6.573987007141113281e-02 6.581889837980270386e-02 6.572191417217254639e-02 6.569721549749374390e-02 6.561869382858276367e-02 6.586521118879318237e-02 6.552983075380325317e-02 6.571251899003982544e-02 6.560329347848892212e-02 6.560640782117843628e-02 6.567785888910293579e-02 6.573180854320526123e-02 6.565640121698379517e-02 6.583169847726821899e-02 6.577730923891067505e-02 6.580219417810440063e-02 6.573486328125000000e-02 6.559268385171890259e-02 6.569595634937286377e-02 6.583735346794128418e-02
1.230000000000000000e+03 6.566109508275985718e-02 6.567380577325820923e-02 6.572171300649642944e-02 6.552562862634658813e-02 6.584596633911132812e-02 6.571900099515914917e-02 6.579503417015075684e-02 6.571020931005477905e-02 6.567925959825515747e-02 6.560170650482177734e-02 6.584875285625457764e-02 6.551494449377059937e-02 6.569550186395645142e-02 6.558104604482650757e-02 6.559068709611892700e-02 6.566283106803894043e-02 6.571442633867263794e-02 6.563840806484222412e-02 6.581234186887741089e-02 6.576085835695266724e-02 6.578242033720016479e-02 6.571620702743530273e-02 6.557736545801162720e-02 6.568045914173126221e-02 6.582071632146835327e-02
1.246000000000000000e+03 6.564489006996154785e-02 6.565944850444793701e-02 6.570481508970260620e-02 6.550787389278411865e-02 6.582932919263839722e-02 6.570006161928176880e-02 6.577973812818527222e-02 6.568797677755355835e-02 6.566394120454788208e-02 6.558185815811157227e-02 6.583204120397567749e-02 6.549566239118576050e-02 6.567585468292236328e-02 6.556331366300582886e-02 6.557241827249526978e-02 6.564287096261978149e-02 6.570010632276535034e-02 6.562266498804092407e-02 6.579764932394027710e-02 6.574121862649917603e-02 6.576568633317947388e-02 6.569821387529373169e-02 6.555857509374618530e-02 6.566029042005538940e-02 6.580524891614913940e-02
1.263000000000000000e+03 6.562694162130355835e-02 6.564155220985412598e-02 6.568380445241928101e-02 6.548433750867843628e-02 6.581168621778488159e-02 6.567972153425216675e-02 6.576984375715255737e-02 6.567835807800292969e-02 6.564181298017501831e-02 6.555811315774917603e-02 6.581450253725051880e-02 6.547824293375015259e-02 6.565801799297332764e-02 6.554258614778518677e-02 6.555239111185073853e-02 6.562710553407669067e-02 6.568511575460433960e-02 6.560435891151428223e-02 6.578201800584793091e-02 6.572913378477096558e-02 6.575039774179458618e-02 6.567911058664321899e-02 6.554152071475982666e-02 6.564373522996902466e-02 6.578564643859863281e-02
1.280000000000000000e+03 6.560762971639633179e-02 6.561997532844543457e-02 6.567067652940750122e-02 6.547323614358901978e-02 6.579368561506271362e-02 6.566081941127777100e-02 6.574696302413940430e-02 6.565252691507339478e-02 6.562080234289169312e-02 6.553918868303298950e-02 6.579723209142684937e-02 6.545797735452651978e-02 6.564292311668395996e-02 6.552200764417648315e-02 6.553546339273452759e-02 6.560765951871871948e-02 6.566382944583892822e-02 6.558620184659957886e-02 6.576121598482131958e-02 6.570623070001602173e-02 6.573084741830825806e-02 6.566340476274490356e-02 6.552197784185409546e-02 6.562548130750656128e-02 6.576918810606002808e-02
1.297000000000000000e+03 6.558839976787567139e-02 6.560091674327850342e-02 6.564876437187194824e-02 6.545444577932357788e-02 6.577464938163757324e-02 6.565216928720474243e-02 6.572472304105758667e-02 6.563150137662887573e-02 6.560263782739639282e-02 6.552240997552871704e-02 6.577921658754348755e-02 6.544006615877151489e-02 6.562092155218124390e-02 6.551035493612289429e-02 6.551714986562728882e-02 6.559094041585922241e-02 6.564342975616455078e-02 6.557023525238037109e-02 6.574321538209915161e-02 6.568739563226699829e-02 6.571162492036819458e-02 6.564330309629440308e-02 6.550530344247817993e-02 6.560816615819931030e-02 6.575223803520202637e-02
1.314000000000000000e+03 6.557088345289230347e-02 6.558416783809661865e-02 6.563218683004379272e-02 6.543318927288055420e-02 6.575784087181091309e-02 6.563231348991394043e-02 6.570543348789215088e-02 6.561585515737533569e-02 6.558448821306228638e-02 6.550147384405136108e-02 6.576196849346160889e-02 6.542342156171798706e-02 6.560342013835906982e-02 6.548725068569183350e-02 6.549812108278274536e-02 6.557098031044006348e-02 6.562869995832443237e-02 6.554944068193435669e-02 6.572525948286056519e-02 6.567882746458053589e-02 6.569481641054153442e-02 6.562394648790359497e-02 6.548667699098587036e-02 6.558775901794433594e-02 6.573399156332015991e-02
1.331000000000000000e+03 6.555163860321044922e-02 6.556557118892669678e-02 6.560944765806198120e-02 6.540417671203613281e-02 6.574275344610214233e-02 6.560350209474563599e-02 6.568574905395507812e-02 6.559935957193374634e-02 6.556755304336547852e-02 6.548633426427841187e-02 6.574401259422302246e-02 6.540296971797943115e-02 6.558372080326080322e-02 6.546556204557418823e-02 6.547953933477401733e-02 6.555334478616714478e-02 6.561120599508285522e-02 6.553298234939575195e-02 6.570280343294143677e-02 6.566110998392105103e-02 6.567585468292236328e-02 6.560683250427246094e-02 6.546884775161743164e-02 6.557280570268630981e-02 6.572178006172180176e-02
1.349000000000000000e+03 6.552971154451370239e-02 6.554900854825973511e-02 6.559125334024429321e-02 6.539464741945266724e-02 6.572259217500686646e-02 6.558126956224441528e-02 6.566512584686279297e-02 6.557887047529220581e-02 6.554734706878662109e-02 6.546206027269363403e-02 6.572350114583969116e-02 6.538696587085723877e-02 6.556387990713119507e-02 6.544592231512069702e-02 6.545893102884292603e-02 6.553498655557632446e-02 6.558731943368911743e-02 6.551460176706314087e-02 6.568780541419982910e-02 6.563881784677505493e-02 6.565794348716735840e-02 6.558540463447570801e-02 6.544909626245498657e-02 6.555131822824478149e-02 6.570103764533996582e-02
1.367000000000000000e+03 6.551557779312133789e-02 6.552965193986892700e-02 6.557088345289230347e-02 6.537892669439315796e-02 6.571026891469955444e-02 6.557055562734603882e-02 6.564503908157348633e-02 6.555664539337158203e-02 6.552623957395553589e-02 6.543716043233871460e-02 6.570685654878616333e-02 6.536215543746948242e-02 6.554367393255233765e-02 6.542921066284179688e-02 6.544085592031478882e-02 6.551223993301391602e-02 6.556777656078338623e-02 6.549834460020065308e-02 6.566610187292098999e-02 6.561955064535140991e-02 6.563920527696609497e-02 6.556952744722366333e-02 6.543139368295669556e-02 6.553386151790618896e-02 6.567505747079849243e-02
1.385000000000000000e+03 6.549453735351562500e-02 6.550335884094238281e-02 6.555800884962081909e-02 6.535932421684265137e-02 6.568919867277145386e-02 6.554240733385086060e-02 6.563901156187057495e-02 6.554032117128372192e-02 6.550577282905578613e-02 6.541413068771362305e-02 6.568714976310729980e-02 6.534465402364730835e-02 6.552750617265701294e-02 6.540434807538986206e-02 6.542171537876129150e-02 6.549981236457824707e-02 6.555429846048355103e-02 6.547757983207702637e-02 6.564882397651672363e-02 6.561101973056793213e-02 6.561890989542007446e-02 6.554824113845825195e-02 6.541045010089874268e-02 6.551044434309005737e-02 6.565841287374496460e-02
1.403000000000000000e+03 6.547223776578903198e-02 6.549369543790817261e-02 6.553658843040466309e-02 6.533186882734298706e-02 6.566717475652694702e-02 6.552005559206008911e-02 6.561192870140075684e-02 6.551459431648254395e-02 6.549081206321716309e-02 6.540140509605407715e-02 6.566779315471649170e-02 6.533267349004745483e-02 6.550494581460952759e-02 6.538867205381393433e-02 6.540007144212722778e-02 6.547755002975463867e-02 6.553380936384201050e-02 6.545767188072204590e-02 6.562617421150207520e-02 6.558411568403244019e-02 6.559986621141433716e-02 6.552950292825698853e-02 6.539079546928405762e-02 6.549250334501266479e-02 6.564581394195556641e-02
1.422000000000000000e+03 6.545063108205795288e-02 6.546616554260253906e-02 6.551542878150939941e-02 6.531136482954025269e-02 6.565212458372116089e-02 6.550616025924682617e-02 6.558985263109207153e-02 6.549951434135437012e-02 6.547608971595764160e-02 6.537995487451553345e-02 6.564714759588241577e-02 6.531064957380294800e-02 6.548114866018295288e-02 6.536728888750076294e-02 6.538063287734985352e-02 6.545931845903396606e-02 6.550949066877365112e-02 6.543817371129989624e-02 6.560947746038436890e-02 6.556645780801773071e-02 6.558511406183242798e-02 6.550658494234085083e-02 6.536985188722610474e-02 6.547698378562927246e-02 6.561795622110366821e-02
1.441000000000000000e+03 6.543290615081787109e-02 6.544419378042221069e-02 6.549724936485290527e-02 6.528770178556442261e-02 6.563311070203781128e-02 6.549520045518875122e-02 6.556796282529830933e-02 6.547703593969345093e-02 6.544464081525802612e-02 6.536015123128890991e-02 6.562869995832443237e-02 6.528998166322708130e-02 6.546173244714736938e-02 6.534152477979660034e-02 6.536195427179336548e-02 6.542721390724182129e-02 6.548786163330078125e-02 6.541761755943298340e-02 6.558949500322341919e-02 6.553437560796737671e-02 6.556481868028640747e-02 6.548594683408737183e-02 6.534918397665023804e-02 6.545358896255493164e-02 6.559401005506515503e-02
1.460000000000000000e+03 6.540975719690322876e-02 6.542605906724929810e-02 6.547901779413223267e-02 6.526675820350646973e-02 6.561581045389175415e-02 6.545654684305191040e-02 6.554431468248367310e-02 6.546799838542938232e-02 6.542576849460601807e-02 6.533470749855041504e-02 6.560676544904708862e-02 6.526917219161987305e-02 6.544309109449386597e-02 6.532114744186401367e-02 6.533800810575485229e-02 6.541660428047180176e-02 6.546529382467269897e-02 6.539677828550338745e-02 6.556352227926254272e-02 6.551886349916458130e-02 6.554048508405685425e-02 6.546343117952346802e-02 6.533082574605941772e-02 6.542881578207015991e-02 6.558993458747863770e-02
1.479000000000000000e+03 6.538570672273635864e-02 6.540808826684951782e-02 6.544882804155349731e-02 6.524730473756790161e-02 6.559703499078750610e-02 6.543349474668502808e-02 6.553483754396438599e-02 6.543993949890136719e-02 6.540124863386154175e-02 6.532377004623413086e-02 6.558636575937271118e-02 6.524141877889633179e-02 6.541793793439865112e-02 6.530638039112091064e-02 6.531888991594314575e-02 6.539202481508255005e-02 6.545073539018630981e-02 6.538482010364532471e-02 6.554754823446273804e-02 6.550517678260803223e-02 6.552556902170181274e-02 6.544563174247741699e-02 6.531173735857009888e-02 6.541549414396286011e-02 6.555958092212677002e-02
1.499000000000000000e+03 6.536530703306198120e-02 6.538873165845870972e-02 6.544097512960433960e-02 6.522773951292037964e-02 6.557592004537582397e-02 6.541632860898971558e-02 6.550335139036178589e-02 6.541992723941802979e-02 6.539227068424224854e-02 6.528299301862716675e-02 6.556578725576400757e-02 6.521750241518020630e-02 6.539954990148544312e-02 6.528341770172119141e-02 6.529814749956130981e-02 6.536738574504852295e-02 6.543245911598205566e-02 6.535612791776657104e-02 6.552413105964660645e-02 6.547775119543075562e-02 6.549682468175888062e-02 6.542112678289413452e-02 6.528756022453308105e-02 6.538931280374526978e-02 6.553574651479721069e-02
1.519000000000000000e+03 6.534250825643539429e-02 6.536809355020523071e-02 6.540602445602416992e-02 6.520021706819534302e-02 6.555078178644180298e-02 6.539179384708404541e-02 6.550099700689315796e-02 6.540563702583312988e-02 6.535928696393966675e-02 6.525986641645431519e-02 6.554577499628067017e-02 6.520081311464309692e-02 6.537832319736480713e-02 6.525797396898269653e-02 6.527627259492874146e-02 6.535180658102035522e-02 6.540646404027938843e-02 6.533186137676239014e-02 6.550198793411254883e-02 6.545870751142501831e-02 6.548497825860977173e-02 6.540129333734512329e-02 6.526634097099304199e-02 6.537101417779922485e-02 6.552367657423019409e-02
1.539000000000000000e+03 6.532367318868637085e-02 6.533506512641906738e-02 6.538718193769454956e-02 6.517248600721359253e-02 6.552842259407043457e-02 6.536976248025894165e-02 6.546974927186965942e-02 6.537160277366638184e-02 6.534185260534286499e-02 6.525523960590362549e-02 6.552555412054061890e-02 6.518562883138656616e-02 6.535407900810241699e-02 6.523942202329635620e-02 6.525508314371109009e-02 6.532701849937438965e-02 6.538286060094833374e-02 6.531731039285659790e-02 6.547615677118301392e-02 6.543759256601333618e-02 6.545370072126388550e-02 6.537950038909912109e-02 6.524301320314407349e-02 6.534949690103530884e-02 6.549272686243057251e-02
1.559000000000000000e+03 6.530147045850753784e-02 6.533066183328628540e-02 6.536179035902023315e-02 6.518680602312088013e-02 6.551282852888107300e-02 6.535571813583374023e-02 6.543464213609695435e-02 6.535213440656661987e-02 6.531978398561477661e-02 6.522373110055923462e-02 6.550087034702301025e-02 6.516358256340026855e-02 6.532845646142959595e-02 6.521230190992355347e-02 6.522986292839050293e-02 6.530625373125076294e-02 6.537120789289474487e-02 6.529284268617630005e-02 6.545457988977432251e-02 6.542677432298660278e-02 6.543688476085662842e-02 6.535714119672775269e-02 6.521862000226974487e-02 6.532534211874008179e-02 6.547524780035018921e-02
1.580000000000000000e+03 6.527770310640335083e-02 6.530156731605529785e-02 6.534760445356369019e-02 6.512279063463211060e-02 6.549487262964248657e-02 6.532224267721176147e-02 6.543716788291931152e-02 6.532780081033706665e-02 6.528887897729873657e-02 6.519090384244918823e-02 6.547923386096954346e-02 6.513533741235733032e-02 6.530945748090744019e-02 6.518179923295974731e-02 6.520577520132064819e-02 6.527834385633468628e-02 6.534293293952941895e-02 6.527333706617355347e-02 6.543421000242233276e-02 6.539798527956008911e-02 6.541388481855392456e-02 6.533796340227127075e-02 6.520090252161026001e-02 6.530541926622390747e-02 6.545292586088180542e-02
1.601000000000000000e+03 6.525892764329910278e-02 6.527791917324066162e-02 6.531781703233718872e-02 6.512293219566345215e-02 6.547325849533081055e-02 6.529591232538223267e-02 6.539479643106460571e-02 6.531479209661483765e-02 6.527448445558547974e-02 6.516536325216293335e-02 6.545909494161605835e-02 6.513161212205886841e-02 6.528630107641220093e-02 6.516731530427932739e-02 6.518375128507614136e-02 6.526029109954833984e-02 6.531681120395660400e-02 6.524648517370223999e-02 6.541542708873748779e-02 6.537246704101562500e-02 6.538692116737365723e-02 6.531792134046554565e-02 6.518043577671051025e-02 6.527946144342422485e-02 6.542495638132095337e-02
1.622000000000000000e+03 6.523679196834564209e-02 6.524246186017990112e-02 6.529295444488525391e-02 6.509125977754592896e-02 6.545264273881912231e-02 6.527349352836608887e-02 6.536898761987686157e-02 6.528693437576293945e-02 6.524681299924850464e-02 6.515452265739440918e-02 6.543532758951187134e-02 6.509488075971603394e-02 6.525357067584991455e-02 6.513500958681106567e-02 6.515882909297943115e-02 6.523188948631286621e-02 6.529570370912551880e-02 6.521890312433242798e-02 6.538846343755722046e-02 6.536079198122024536e-02 6.537201255559921265e-02 6.528427451848983765e-02 6.515691429376602173e-02 6.525968015193939209e-02 6.540719419717788696e-02
1.644000000000000000e+03 6.521650403738021851e-02 6.524154543876647949e-02 6.527087837457656860e-02 6.505633145570755005e-02 6.542825698852539062e-02 6.525569409132003784e-02 6.534601002931594849e-02 6.527170538902282715e-02 6.522588431835174561e-02 6.512222439050674438e-02 6.541094183921813965e-02 6.507420539855957031e-02 6.524042040109634399e-02 6.511483341455459595e-02 6.513407826423645020e-02 6.520058214664459229e-02 6.526979804039001465e-02 6.520108133554458618e-02 6.535882502794265747e-02 6.532121449708938599e-02 6.535024195909500122e-02 6.526697427034378052e-02 6.513132899999618530e-02 6.523429602384567261e-02 6.540716439485549927e-02
1.666000000000000000e+03 6.518734246492385864e-02 6.519338488578796387e-02 6.524574011564254761e-02 6.502775102853775024e-02 6.540114432573318481e-02 6.522585451602935791e-02 6.532046198844909668e-02 6.523164361715316772e-02 6.520319730043411255e-02 6.510273367166519165e-02 6.538671255111694336e-02 6.503897905349731445e-02 6.520677357912063599e-02 6.508789211511611938e-02 6.510677188634872437e-02 6.518273800611495972e-02 6.524849683046340942e-02 6.518121808767318726e-02 6.535082310438156128e-02 6.531044095754623413e-02 6.531965732574462891e-02 6.524682044982910156e-02 6.510882079601287842e-02 6.520942598581314087e-02 6.535512208938598633e-02
1.688000000000000000e+03 6.515598297119140625e-02 6.516497582197189331e-02 6.522479653358459473e-02 6.501887738704681396e-02 6.538445502519607544e-02 6.519294530153274536e-02 6.529974937438964844e-02 6.521163135766983032e-02 6.516905874013900757e-02 6.511249393224716187e-02 6.536540389060974121e-02 6.503552943468093872e-02 6.518679112195968628e-02 6.505447626113891602e-02 6.508489698171615601e-02 6.515667587518692017e-02 6.523013859987258911e-02 6.515514105558395386e-02 6.531438231468200684e-02 6.531870365142822266e-02 6.529921293258666992e-02 6.522063165903091431e-02 6.508263200521469116e-02 6.518965959548950195e-02 6.535184383392333984e-02
1.710000000000000000e+03 6.514683365821838379e-02 6.514910608530044556e-02 6.520599871873855591e-02 6.498400121927261353e-02 6.535709649324417114e-02 6.517748534679412842e-02 6.527218222618103027e-02 6.518489867448806763e-02 6.515700370073318481e-02 6.505686044692993164e-02 6.533847004175186157e-02 6.499076634645462036e-02 6.516478210687637329e-02 6.503774970769882202e-02 6.506583094596862793e-02 6.514126062393188477e-02 6.520418077707290649e-02 6.513012945652008057e-02 6.529074162244796753e-02 6.527542322874069214e-02 6.528542935848236084e-02 6.519606709480285645e-02 6.505891680717468262e-02 6.515858322381973267e-02 6.530630588531494141e-02
1.733000000000000000e+03 6.511646509170532227e-02 6.511548161506652832e-02 6.517414003610610962e-02 6.495639681816101074e-02 6.533827632665634155e-02 6.515990197658538818e-02 6.525746732950210571e-02 6.517127156257629395e-02 6.511913985013961792e-02 6.502595543861389160e-02 6.531774997711181641e-02 6.497615575790405273e-02 6.513975560665130615e-02 6.501606851816177368e-02 6.502871960401535034e-02 6.511632353067398071e-02 6.517615169286727905e-02 6.511013209819793701e-02 6.527337431907653809e-02 6.523375958204269409e-02 6.525226682424545288e-02 6.517154723405838013e-02 6.503202766180038452e-02 6.514462828636169434e-02 6.529468297958374023e-02
1.756000000000000000e+03 6.510751694440841675e-02 6.511275470256805420e-02 6.514222174882888794e-02 6.493682414293289185e-02 6.530947983264923096e-02 6.512107700109481812e-02 6.523578613996505737e-02 6.512927263975143433e-02 6.510277837514877319e-02 6.498817354440689087e-02 6.529512256383895874e-02 6.495226174592971802e-02 6.510382890701293945e-02 6.498310714960098267e-02 6.501811742782592773e-02 6.509978324174880981e-02 6.515385210514068604e-02 6.507831066846847534e-02 6.524583697319030762e-02 6.520798057317733765e-02 6.522709876298904419e-02 6.514745205640792847e-02 6.501074135303497314e-02 6.511353701353073120e-02 6.526736170053482056e-02
1.779000000000000000e+03 6.505983322858810425e-02 6.509161740541458130e-02 6.512110680341720581e-02 6.488457322120666504e-02 6.528269499540328979e-02 6.509653478860855103e-02 6.520032137632369995e-02 6.511458754539489746e-02 6.507885456085205078e-02 6.497538834810256958e-02 6.526895612478256226e-02 6.493214517831802368e-02 6.509537994861602783e-02 6.497207283973693848e-02 6.498462706804275513e-02 6.508236378431320190e-02 6.512957811355590820e-02 6.505430489778518677e-02 6.523063033819198608e-02 6.521160900592803955e-02 6.521957367658615112e-02 6.512064486742019653e-02 6.499232351779937744e-02 6.509067863225936890e-02 6.524971872568130493e-02
1.803000000000000000e+03 6.504135578870773315e-02 6.506649404764175415e-02 6.509559601545333862e-02 6.486631184816360474e-02 6.526872515678405762e-02 6.508271396160125732e-02 6.518312543630599976e-02 6.510759145021438599e-02 6.504220515489578247e-02 6.495314091444015503e-02 6.524372845888137817e-02 6.489483267068862915e-02 6.506894528865814209e-02 6.492701917886734009e-02 6.495659798383712769e-02 6.504043936729431152e-02 6.509947776794433594e-02 6.503197550773620605e-02 6.518640369176864624e-02 6.518971174955368042e-02 6.517462432384490967e-02 6.509234011173248291e-02 6.496232748031616211e-02 6.506485491991043091e-02 6.521762162446975708e-02
1.827000000000000000e+03 6.500845402479171753e-02 6.503095477819442749e-02 6.508275121450424194e-02 6.484394520521163940e-02 6.522360444068908691e-02 6.505388021469116211e-02 6.516108661890029907e-02 6.506270915269851685e-02 6.502720713615417480e-02 6.492742896080017090e-02 6.521490961313247681e-02 6.486892700195312500e-02 6.504435092210769653e-02 6.489752233028411865e-02 6.493295729160308838e-02 6.502012163400650024e-02 6.507321447134017944e-02 6.502408534288406372e-02 6.515947729349136353e-02 6.513952463865280151e-02 6.514839082956314087e-02 6.506232172250747681e-02 6.493321806192398071e-02 6.504655629396438599e-02 6.517709046602249146e-02
1.851000000000000000e+03 6.499739736318588257e-02 6.499908864498138428e-02 6.503509730100631714e-02 6.482111662626266479e-02 6.520831584930419922e-02 6.502160429954528809e-02 6.511729955673217773e-02 6.503060460090637207e-02 6.498593091964721680e-02 6.490226089954376221e-02 6.519202142953872681e-02 6.484629958868026733e-02 6.500227004289627075e-02 6.489122658967971802e-02 6.489457935094833374e-02 6.499428302049636841e-02 6.505549699068069458e-02 6.498736888170242310e-02 6.513673067092895508e-02 6.510898470878601074e-02 6.512306630611419678e-02 6.505221873521804810e-02 6.491183489561080933e-02 6.500662863254547119e-02 6.519628316164016724e-02
1.875000000000000000e+03 6.494836509227752686e-02 6.496468931436538696e-02 6.501247733831405640e-02 6.480527669191360474e-02 6.519294530153274536e-02 6.501802802085876465e-02 6.509432196617126465e-02 6.502347439527511597e-02 6.496610492467880249e-02 6.486991792917251587e-02 6.516060233116149902e-02 6.480846554040908813e-02 6.499623507261276245e-02 6.487074494361877441e-02 6.488502770662307739e-02 6.495557725429534912e-02 6.503133475780487061e-02 6.495487689971923828e-02 6.510434299707412720e-02 6.508338451385498047e-02 6.509440392255783081e-02 6.503207236528396606e-02 6.488492339849472046e-02 6.498763710260391235e-02 6.513390690088272095e-02
1.900000000000000000e+03 6.492623686790466309e-02 6.495637446641921997e-02 6.498350948095321655e-02 6.477176398038864136e-02 6.516000628471374512e-02 6.498588621616363525e-02 6.507197022438049316e-02 6.498810648918151855e-02 6.494709849357604980e-02 6.482600420713424683e-02 6.513703614473342896e-02 6.478963047266006470e-02 6.495533138513565063e-02 6.482278555631637573e-02 6.486267596483230591e-02 6.493376940488815308e-02 6.498572975397109985e-02 6.493253260850906372e-02 6.510649621486663818e-02 6.505510956048965454e-02 6.507531553506851196e-02 6.498793512582778931e-02 6.485547125339508057e-02 6.496595591306686401e-02 6.509765237569808960e-02
1.926000000000000000e+03 6.490468978881835938e-02 6.490531563758850098e-02 6.496868282556533813e-02 6.473835557699203491e-02 6.515698879957199097e-02 6.494271755218505859e-02 6.503205746412277222e-02 6.495314091444015503e-02 6.490453332662582397e-02 6.481878459453582764e-02 6.511638313531875610e-02 6.477648764848709106e-02 6.492829322814941406e-02 6.477700918912887573e-02 6.483119726181030273e-02 6.488899141550064087e-02 6.496311724185943604e-02 6.492799520492553711e-02 6.507786363363265991e-02 6.502187997102737427e-02 6.504265218973159790e-02 6.496065855026245117e-02 6.482350081205368042e-02 6.492155045270919800e-02 6.506553292274475098e-02
1.951000000000000000e+03 6.487292051315307617e-02 6.489458680152893066e-02 6.494512408971786499e-02 6.471583247184753418e-02 6.510585546493530273e-02 6.490807980298995972e-02 6.503692269325256348e-02 6.493768841028213501e-02 6.487622857093811035e-02 6.476769596338272095e-02 6.508249789476394653e-02 6.473479419946670532e-02 6.488666683435440063e-02 6.478295475244522095e-02 6.478821486234664917e-02 6.488191336393356323e-02 6.494230031967163086e-02 6.488107889890670776e-02 6.502833962440490723e-02 6.502600759267807007e-02 6.502570211887359619e-02 6.493116170167922974e-02 6.480048596858978271e-02 6.490393728017807007e-02 6.506229192018508911e-02
1.977000000000000000e+03 6.484129279851913452e-02 6.484478712081909180e-02 6.492123752832412720e-02 6.466484814882278442e-02 6.507729738950729370e-02 6.487761437892913818e-02 6.499553471803665161e-02 6.491068750619888306e-02 6.484857946634292603e-02 6.476440280675888062e-02 6.504779309034347534e-02 6.471811980009078979e-02 6.488309055566787720e-02 6.473913043737411499e-02 6.476265937089920044e-02 6.484183669090270996e-02 6.491168588399887085e-02 6.484907865524291992e-02 6.500888615846633911e-02 6.498324126005172729e-02 6.500073522329330444e-02 6.491257995367050171e-02 6.477981060743331909e-02 6.486756354570388794e-02 6.502819806337356567e-02
2.003000000000000000e+03 6.483203917741775513e-02 6.483843177556991577e-02 6.488033384084701538e-02 6.466016173362731934e-02 6.506327539682388306e-02 6.483744829893112183e-02 6.496275961399078369e-02 6.489169597625732422e-02 6.482515484094619751e-02 6.472749263048171997e-02 6.503000855445861816e-02 6.467802077531814575e-02 6.484644860029220581e-02 6.471285223960876465e-02 6.475341320037841797e-02 6.483138352632522583e-02 6.488788872957229614e-02 6.482434272766113281e-02 6.498376280069351196e-02 6.494279950857162476e-02 6.495783478021621704e-02 6.487958878278732300e-02 6.475427746772766113e-02 6.484312564134597778e-02 6.502415984869003296e-02
2.030000000000000000e+03 6.479106843471527100e-02 6.479135900735855103e-02 6.485835462808609009e-02 6.463468074798583984e-02 6.502679735422134399e-02 6.479995697736740112e-02 6.493379920721054077e-02 6.487334519624710083e-02 6.478286534547805786e-02 6.471042335033416748e-02 6.499933451414108276e-02 6.465040892362594604e-02 6.481021642684936523e-02 6.471297889947891235e-02 6.472273916006088257e-02 6.481361389160156250e-02 6.484660506248474121e-02 6.478466838598251343e-02 6.495853513479232788e-02 6.490958482027053833e-02 6.492742151021957397e-02 6.483343243598937988e-02 6.471902132034301758e-02 6.482087820768356323e-02 6.494920700788497925e-02
2.057000000000000000e+03 6.476688385009765625e-02 6.478656083345413208e-02 6.483685970306396484e-02 6.460662931203842163e-02 6.500638276338577271e-02 6.480652838945388794e-02 6.488220393657684326e-02 6.480146199464797974e-02 6.475140899419784546e-02 6.463892012834548950e-02 6.497564166784286499e-02 6.461578607559204102e-02 6.477673351764678955e-02 6.466806679964065552e-02 6.467062979936599731e-02 6.475580483675003052e-02 6.482310593128204346e-02 6.476479023694992065e-02 6.492705643177032471e-02 6.492388248443603516e-02 6.491346657276153564e-02 6.482053548097610474e-02 6.469620764255523682e-02 6.476128101348876953e-02 6.495337933301925659e-02
2.084000000000000000e+03 6.473197788000106812e-02 6.477069109678268433e-02 6.480837613344192505e-02 6.457964330911636353e-02 6.497501581907272339e-02 6.475890427827835083e-02 6.485956162214279175e-02 6.478354334831237793e-02 6.474521756172180176e-02 6.464412063360214233e-02 6.494044512510299683e-02 6.461234390735626221e-02 6.476362794637680054e-02 6.461627781391143799e-02 6.464526802301406860e-02 6.472089141607284546e-02 6.479718536138534546e-02 6.473362445831298828e-02 6.489364802837371826e-02 6.486675143241882324e-02 6.487160176038742065e-02 6.481280177831649780e-02 6.465322524309158325e-02 6.476750224828720093e-02 6.489517539739608765e-02
2.112000000000000000e+03 6.469579786062240601e-02 6.473066657781600952e-02 6.477916240692138672e-02 6.450481712818145752e-02 6.496573239564895630e-02 6.473142653703689575e-02 6.483181565999984741e-02 6.476879864931106567e-02 6.470812857151031494e-02 6.459471583366394043e-02 6.491098552942276001e-02 6.458475440740585327e-02 6.473762542009353638e-02 6.460919231176376343e-02 6.462176889181137085e-02 6.472770124673843384e-02 6.476131826639175415e-02 6.471606343984603882e-02 6.485936790704727173e-02 6.483273953199386597e-02 6.483673304319381714e-02 6.475285440683364868e-02 6.464333087205886841e-02 6.473169475793838501e-02 6.488022208213806152e-02
2.140000000000000000e+03 6.467911601066589355e-02 6.466273218393325806e-02 6.471383571624755859e-02 6.446563452482223511e-02 6.492713838815689087e-02 6.469324976205825806e-02 6.479563564062118530e-02 6.473036855459213257e-02 6.466544419527053833e-02 6.455368548631668091e-02 6.486860662698745728e-02 6.455020606517791748e-02 6.469828635454177856e-02 6.455481797456741333e-02 6.460615247488021851e-02 6.470539420843124390e-02 6.472703069448471069e-02 6.466152518987655640e-02 6.481701880693435669e-02 6.480429321527481079e-02 6.481429189443588257e-02 6.472989171743392944e-02 6.460639834403991699e-02 6.469797343015670776e-02 6.484964489936828613e-02
2.168000000000000000e+03 6.465271115303039551e-02 6.464952975511550903e-02 6.472147256135940552e-02 6.449016928672790527e-02 6.490660458803176880e-02 6.465207785367965698e-02 6.475888937711715698e-02 6.472618132829666138e-02 6.463868170976638794e-02 6.450082361698150635e-02 6.483867019414901733e-02 6.454511731863021851e-02 6.465613096952438354e-02 6.456760317087173462e-02 6.455779075622558594e-02 6.464340537786483765e-02 6.471386551856994629e-02 6.466820091009140015e-02 6.479781121015548706e-02 6.479680538177490234e-02 6.479056924581527710e-02 6.467778235673904419e-02 6.459520012140274048e-02 6.466273218393325806e-02 6.485825777053833008e-02
2.197000000000000000e+03 6.458976864814758301e-02 6.462907791137695312e-02 6.469993293285369873e-02 6.443752348423004150e-02 6.485936790704727173e-02 6.465549021959304810e-02 6.472599506378173828e-02 6.467527151107788086e-02 6.461215764284133911e-02 6.451880931854248047e-02 6.481677293777465820e-02 6.447397917509078979e-02 6.464030593633651733e-02 6.448798626661300659e-02 6.454610079526901245e-02 6.461035460233688354e-02 6.466042250394821167e-02 6.462877988815307617e-02 6.475597620010375977e-02 6.473942846059799194e-02 6.476809829473495483e-02 6.465078145265579224e-02 6.452968716621398926e-02 6.464707106351852417e-02 6.478057056665420532e-02
2.226000000000000000e+03 6.461259722709655762e-02 6.457550078630447388e-02 6.462331116199493408e-02 6.440141797065734863e-02 6.482739746570587158e-02 6.460849195718765259e-02 6.470602005720138550e-02 6.464605778455734253e-02 6.457296013832092285e-02 6.446433812379837036e-02 6.477636843919754028e-02 6.448650360107421875e-02 6.462002545595169067e-02 6.447216123342514038e-02 6.449735164642333984e-02 6.459795683622360229e-02 6.464552134275436401e-02 6.458727270364761353e-02 6.475335359573364258e-02 6.470223516225814819e-02 6.473787873983383179e-02 6.462065130472183228e-02 6.452655047178268433e-02 6.458617001771926880e-02 6.480806320905685425e-02
2.255000000000000000e+03 6.455434113740921021e-02 6.455165892839431763e-02 6.461600959300994873e-02 6.440646201372146606e-02 6.479334831237792969e-02 6.456450372934341431e-02 6.467653065919876099e-02 6.461095809936523438e-02 6.457294523715972900e-02 6.441228836774826050e-02 6.474924832582473755e-02 6.442733854055404663e-02 6.457708030939102173e-02 6.442558765411376953e-02 6.445250660181045532e-02 6.453943997621536255e-02 6.463252753019332886e-02 6.457781046628952026e-02 6.473935395479202271e-02 6.469605118036270142e-02 6.469962745904922485e-02 6.461773067712783813e-02 6.448592990636825562e-02 6.458315998315811157e-02 6.473024934530258179e-02
2.285000000000000000e+03 6.451839953660964966e-02 6.451718509197235107e-02 6.459623575210571289e-02 6.436550617218017578e-02 6.474152952432632446e-02 6.453370302915573120e-02 6.466218084096908569e-02 6.458164006471633911e-02 6.451067328453063965e-02 6.439411640167236328e-02 6.472358852624893188e-02 6.439455598592758179e-02 6.453488022089004517e-02 6.439501047134399414e-02 6.442769616842269897e-02 6.449508666992187500e-02 6.458973139524459839e-02 6.456045061349868774e-02 6.469751894474029541e-02 6.465259939432144165e-02 6.465924531221389771e-02 6.457769125699996948e-02 6.444758176803588867e-02 6.452869623899459839e-02 6.469047069549560547e-02
2.316000000000000000e+03 6.446544080972671509e-02 6.452405452728271484e-02 6.449865549802780151e-02 6.432198733091354370e-02 6.473123282194137573e-02 6.448467820882797241e-02 6.460741907358169556e-02 6.454705446958541870e-02 6.446335464715957642e-02 6.437666714191436768e-02 6.468235701322555542e-02 6.436583399772644043e-02 6.448564678430557251e-02 6.437999010086059570e-02 6.439974904060363770e-02 6.450219452381134033e-02 6.452679634094238281e-02 6.450737267732620239e-02 6.465977430343627930e-02 6.461980193853378296e-02 6.465345621109008789e-02 6.455063074827194214e-02 6.442541629076004028e-02 6.451458483934402466e-02 6.466414779424667358e-02
2.346000000000000000e+03 6.448978185653686523e-02 6.445064395666122437e-02 6.452991068363189697e-02 6.425619870424270630e-02 6.468271464109420776e-02 6.449141353368759155e-02 6.464544683694839478e-02 6.455684453248977661e-02 6.448071449995040894e-02 6.429512053728103638e-02 6.465726345777511597e-02 6.438236683607101440e-02 6.447752565145492554e-02 6.434768438339233398e-02 6.435636430978775024e-02 6.448001414537429810e-02 6.452161818742752075e-02 6.446504592895507812e-02 6.462267786264419556e-02 6.463029235601425171e-02 6.460986286401748657e-02 6.450808793306350708e-02 6.440418213605880737e-02 6.447083503007888794e-02 6.465490162372589111e-02
2.378000000000000000e+03 6.444286555051803589e-02 6.443189829587936401e-02 6.450629234313964844e-02 6.422390788793563843e-02 6.466111540794372559e-02 6.443321704864501953e-02 6.455969065427780151e-02 6.450154632329940796e-02 6.439268589019775391e-02 6.429225206375122070e-02 6.463498622179031372e-02 6.434398889541625977e-02 6.446803361177444458e-02 6.435910612344741821e-02 6.434660404920578003e-02 6.444340944290161133e-02 6.448390334844589233e-02 6.443941593170166016e-02 6.459941715002059937e-02 6.455538421869277954e-02 6.458878517150878906e-02 6.447883695363998413e-02 6.435322016477584839e-02 6.442166119813919067e-02 6.466456502676010132e-02
2.409000000000000000e+03 6.438829004764556885e-02 6.440312415361404419e-02 6.447186321020126343e-02 6.424536556005477905e-02 6.463211029767990112e-02 6.441038101911544800e-02 6.449085474014282227e-02 6.445679813623428345e-02 6.437539309263229370e-02 6.425265222787857056e-02 6.457332521677017212e-02 6.426315009593963623e-02 6.441745162010192871e-02 6.422474235296249390e-02 6.432884186506271362e-02 6.441058218479156494e-02 6.443875283002853394e-02 6.439241021871566772e-02 6.454247236251831055e-02 6.453642249107360840e-02 6.454242020845413208e-02 6.444118171930313110e-02 6.433346122503280640e-02 6.440228968858718872e-02 6.456197053194046021e-02
2.441000000000000000e+03 6.434110552072525024e-02 6.435912847518920898e-02 6.440550088882446289e-02 6.416629254817962646e-02 6.461893767118453979e-02 6.437351554632186890e-02 6.448599696159362793e-02 6.440452486276626587e-02 6.431350857019424438e-02 6.422626227140426636e-02 6.457044184207916260e-02 6.423519551753997803e-02 6.438729166984558105e-02 6.423075497150421143e-02 6.428280472755432129e-02 6.436159461736679077e-02 6.442234665155410767e-02 6.439613550901412964e-02 6.449189782142639160e-02 6.455522030591964722e-02 6.453846395015716553e-02 6.440254300832748413e-02 6.434170901775360107e-02 6.438264250755310059e-02 6.458342820405960083e-02
2.473000000000000000e+03 6.437333673238754272e-02 6.431702524423599243e-02 6.439278274774551392e-02 6.418234854936599731e-02 6.463824957609176636e-02 6.435777246952056885e-02 6.442834436893463135e-02 6.441780179738998413e-02 6.432967633008956909e-02 6.417077034711837769e-02 6.450882554054260254e-02 6.422197818756103516e-02 6.431606411933898926e-02 6.421405822038650513e-02 6.419726461172103882e-02 6.431175023317337036e-02 6.439557671546936035e-02 6.434801965951919556e-02 6.453347951173782349e-02 6.446903944015502930e-02 6.448436528444290161e-02 6.437817960977554321e-02 6.424949318170547485e-02 6.434411555528640747e-02 6.446888297796249390e-02
2.506000000000000000e+03 6.427637487649917603e-02 6.429175287485122681e-02 6.434053927659988403e-02 6.409478187561035156e-02 6.454508006572723389e-02 6.427910178899765015e-02 6.441108137369155884e-02 6.439501792192459106e-02 6.423590332269668579e-02 6.409236043691635132e-02 6.449583172798156738e-02 6.415965408086776733e-02 6.435786932706832886e-02 6.421574205160140991e-02 6.414822489023208618e-02 6.426181644201278687e-02 6.434632837772369385e-02 6.432075053453445435e-02 6.444299221038818359e-02 6.444372981786727905e-02 6.445849686861038208e-02 6.433001160621643066e-02 6.421361118555068970e-02 6.429649144411087036e-02 6.447026133537292480e-02
2.539000000000000000e+03 6.419984996318817139e-02 6.430482119321823120e-02 6.435980647802352905e-02 6.409016996622085571e-02 6.451604515314102173e-02 6.427348405122756958e-02 6.439706683158874512e-02 6.431168317794799805e-02 6.421638280153274536e-02 6.410367041826248169e-02 6.447171419858932495e-02 6.420266628265380859e-02 6.426804512739181519e-02 6.413783133029937744e-02 6.417337805032730103e-02 6.426187604665756226e-02 6.428178399801254272e-02 6.425777822732925415e-02 6.440689414739608765e-02 6.442733854055404663e-02 6.441617012023925781e-02 6.431341916322708130e-02 6.424707174301147461e-02 6.424530595541000366e-02 6.441914290189743042e-02
2.573000000000000000e+03 6.422161310911178589e-02 6.423226743936538696e-02 6.430412083864212036e-02 6.404232233762741089e-02 6.448341161012649536e-02 6.423461437225341797e-02 6.435200572013854980e-02 6.433511525392532349e-02 6.417200714349746704e-02 6.408821791410446167e-02 6.440830230712890625e-02 6.416578590869903564e-02 6.424065679311752319e-02 6.415814906358718872e-02 6.414177268743515015e-02 6.423071771860122681e-02 6.426145881414413452e-02 6.425343453884124756e-02 6.437890976667404175e-02 6.435750424861907959e-02 6.439063698053359985e-02 6.427591294050216675e-02 6.415472179651260376e-02 6.424304842948913574e-02 6.437751650810241699e-02
2.607000000000000000e+03 6.418482214212417603e-02 6.418132781982421875e-02 6.424753367900848389e-02 6.398676335811614990e-02 6.443393230438232422e-02 6.425795704126358032e-02 6.438180804252624512e-02 6.433172523975372314e-02 6.413841247558593750e-02 6.406477093696594238e-02 6.438822299242019653e-02 6.406855583190917969e-02 6.418339908123016357e-02 6.403489410877227783e-02 6.408604234457015991e-02 6.418006867170333862e-02 6.423572450876235962e-02 6.422562897205352783e-02 6.437481194734573364e-02 6.435895711183547974e-02 6.435643881559371948e-02 6.423833221197128296e-02 6.411124020814895630e-02 6.417330354452133179e-02 6.443674117326736450e-02
2.642000000000000000e+03 6.418653577566146851e-02 6.422509998083114624e-02 6.419719010591506958e-02 6.397289782762527466e-02 6.439080834388732910e-02 6.418791413307189941e-02 6.428223103284835815e-02 6.422594934701919556e-02 6.413545459508895874e-02 6.397492438554763794e-02 6.432906538248062134e-02 6.403360515832901001e-02 6.416424363851547241e-02 6.400929391384124756e-02 6.405014544725418091e-02 6.416793167591094971e-02 6.421531736850738525e-02 6.421519070863723755e-02 6.429085880517959595e-02 6.431518495082855225e-02 6.434106081724166870e-02 6.423919647932052612e-02 6.409949809312820435e-02 6.421235203742980957e-02 6.428640335798263550e-02
2.677000000000000000e+03 6.414743512868881226e-02 6.417364627122879028e-02 6.413877755403518677e-02 6.398210674524307251e-02 6.443220376968383789e-02 6.415510922670364380e-02 6.424296647310256958e-02 6.419834494590759277e-02 6.406033039093017578e-02 6.396886706352233887e-02 6.432216614484786987e-02 6.398523598909378052e-02 6.417229026556015015e-02 6.402824074029922485e-02 6.401144713163375854e-02 6.407768279314041138e-02 6.418854743242263794e-02 6.417009234428405762e-02 6.427545100450515747e-02 6.426533311605453491e-02 6.424783915281295776e-02 6.418262422084808350e-02 6.402596086263656616e-02 6.411627680063247681e-02 6.434407830238342285e-02
2.712000000000000000e+03 6.409895420074462891e-02 6.407352536916732788e-02 6.418660283088684082e-02 6.392779946327209473e-02 6.435038894414901733e-02 6.408039480447769165e-02 6.419893354177474976e-02 6.415959447622299194e-02 6.403544545173645020e-02 6.399244815111160278e-02 6.428422778844833374e-02 6.400836259126663208e-02 6.408541649580001831e-02 6.404975801706314087e-02 6.400947272777557373e-02 6.407130509614944458e-02 6.414303928613662720e-02 6.413658708333969116e-02 6.427659094333648682e-02 6.424520909786224365e-02 6.418126076459884644e-02 6.415894627571105957e-02 6.401062756776809692e-02 6.410678476095199585e-02 6.424445658922195435e-02
2.748000000000000000e+03 6.405239552259445190e-02 6.411527097225189209e-02 6.411346048116683960e-02 6.386237591505050659e-02 6.431479007005691528e-02 6.403562426567077637e-02 6.418693065643310547e-02 6.409322470426559448e-02 6.402026861906051636e-02 6.390275806188583374e-02 6.423735618591308594e-02 6.393903493881225586e-02 6.404132395982742310e-02 6.393891572952270508e-02 6.391034275293350220e-02 6.398931890726089478e-02 6.404044479131698608e-02 6.406004726886749268e-02 6.425086408853530884e-02 6.417965888977050781e-02 6.416989117860794067e-02 6.411824375391006470e-02 6.399386376142501831e-02 6.405738741159439087e-02 6.417179852724075317e-02
2.785000000000000000e+03 6.397458910942077637e-02 6.399767845869064331e-02 6.406304240226745605e-02 6.384467333555221558e-02 6.428512930870056152e-02 6.402993947267532349e-02 6.413794308900833130e-02 6.411173939704895020e-02 6.400036811828613281e-02 6.392902135848999023e-02 6.425693631172180176e-02 6.386992335319519043e-02 6.407429277896881104e-02 6.381876021623611450e-02 6.392768770456314087e-02 6.397879868745803833e-02 6.410546600818634033e-02 6.409803032875061035e-02 6.418583542108535767e-02 6.420797854661941528e-02 6.412380933761596680e-02 6.406015157699584961e-02 6.401705741882324219e-02 6.406860053539276123e-02 6.418941169977188110e-02
2.822000000000000000e+03 6.404864042997360229e-02 6.393897533416748047e-02 6.403134763240814209e-02 6.375140696763992310e-02 6.422194093465805054e-02 6.400343030691146851e-02 6.411204487085342407e-02 6.408385187387466431e-02 6.398969888687133789e-02 6.383546441793441772e-02 6.417471170425415039e-02 6.387591361999511719e-02 6.398726254701614380e-02 6.386176496744155884e-02 6.385894864797592163e-02 6.396304816007614136e-02 6.402317434549331665e-02 6.400563567876815796e-02 6.416744738817214966e-02 6.408269703388214111e-02 6.409371644258499146e-02 6.401454657316207886e-02 6.391096860170364380e-02 6.397379934787750244e-02 6.411778181791305542e-02
2.859000000000000000e+03 6.386208534240722656e-02 6.393045186996459961e-02 6.399802118539810181e-02 6.374055147171020508e-02 6.417035311460494995e-02 6.406428664922714233e-02 6.403709203004837036e-02 6.409182399511337280e-02 6.384133547544479370e-02 6.376636028289794922e-02 6.416288018226623535e-02 6.387213617563247681e-02 6.393424421548843384e-02 6.388852745294570923e-02 6.378540396690368652e-02 6.388667225837707520e-02 6.399498134851455688e-02 6.395483016967773438e-02 6.409486383199691772e-02 6.410105526447296143e-02 6.409730762243270874e-02 6.395869702100753784e-02 6.394929438829421997e-02 6.392776221036911011e-02 6.415384262800216675e-02
2.897000000000000000e+03 6.392709165811538696e-02 6.384497135877609253e-02 6.395041197538375854e-02 6.375793367624282837e-02 6.422419846057891846e-02 6.393955647945404053e-02 6.400489062070846558e-02 6.392553448677062988e-02 6.394585222005844116e-02 6.366840749979019165e-02 6.410354375839233398e-02 6.377761811017990112e-02 6.394807994365692139e-02 6.383037567138671875e-02 6.380468606948852539e-02 6.385800242424011230e-02 6.393103301525115967e-02 6.400188803672790527e-02 6.410255283117294312e-02 6.408406794071197510e-02 6.404817104339599609e-02 6.385497003793716431e-02 6.382573395967483521e-02 6.391703337430953979e-02 6.412077695131301880e-02
2.936000000000000000e+03 6.385930627584457397e-02 6.392522901296615601e-02 6.389731913805007935e-02 6.368907541036605835e-02 6.412061303853988647e-02 6.381624937057495117e-02 6.395047158002853394e-02 6.399116665124893188e-02 6.386242806911468506e-02 6.367402523756027222e-02 6.410489976406097412e-02 6.385659426450729370e-02 6.381603330373764038e-02 6.375219672918319702e-02 6.369265168905258179e-02 6.380861252546310425e-02 6.392393261194229126e-02 6.388942152261734009e-02 6.407859921455383301e-02 6.403681635856628418e-02 6.402928382158279419e-02 6.384968012571334839e-02 6.381107121706008911e-02 6.384444236755371094e-02 6.407603621482849121e-02
2.975000000000000000e+03 6.381376832723617554e-02 6.382305920124053955e-02 6.381998211145401001e-02 6.369161605834960938e-02 6.414569169282913208e-02 6.388958543539047241e-02 6.387030333280563354e-02 6.389575451612472534e-02 6.375098228454589844e-02 6.365122646093368530e-02 6.402161717414855957e-02 6.378959119319915771e-02 6.392081081867218018e-02 6.379071623086929321e-02 6.365241855382919312e-02 6.376929581165313721e-02 6.386741995811462402e-02 6.385000795125961304e-02 6.402713060379028320e-02 6.397775560617446899e-02 6.393756717443466187e-02 6.387633830308914185e-02 6.379311531782150269e-02 6.384345889091491699e-02 6.402418762445449829e-02
3.014000000000000000e+03 6.378541141748428345e-02 6.382351368665695190e-02 6.399279087781906128e-02 6.358727067708969116e-02 6.406266242265701294e-02 6.380387395620346069e-02 6.385882198810577393e-02 6.393497437238693237e-02 6.374903768301010132e-02 6.357346475124359131e-02 6.400283426046371460e-02 6.365948170423507690e-02 6.379618495702743530e-02 6.364144384860992432e-02 6.366604566574096680e-02 6.375190615653991699e-02 6.382644921541213989e-02 6.373360008001327515e-02 6.398458778858184814e-02 6.402271986007690430e-02 6.393542140722274780e-02 6.381072103977203369e-02 6.389327347278594971e-02 6.386354565620422363e-02 6.389494985342025757e-02
3.054000000000000000e+03 6.374619156122207642e-02 6.373087316751480103e-02 6.379184871912002563e-02 6.357858330011367798e-02 6.399080902338027954e-02 6.381686776876449585e-02 6.389854103326797485e-02 6.380296498537063599e-02 6.373206526041030884e-02 6.360616534948348999e-02 6.397993117570877075e-02 6.359791010618209839e-02 6.373765319585800171e-02 6.365192681550979614e-02 6.377189606428146362e-02 6.373470276594161987e-02 6.382244825363159180e-02 6.382886320352554321e-02 6.390596181154251099e-02 6.398058682680130005e-02 6.385907530784606934e-02 6.379425525665283203e-02 6.367472559213638306e-02 6.370714306831359863e-02 6.398382782936096191e-02
3.095000000000000000e+03 6.371995061635971069e-02 6.373037397861480713e-02 6.383627653121948242e-02 6.347616016864776611e-02 6.403534859418869019e-02 6.369947642087936401e-02 6.380755454301834106e-02 6.382506340742111206e-02 6.361331790685653687e-02 6.347990036010742188e-02 6.393203139305114746e-02 6.357216089963912964e-02 6.373352557420730591e-02 6.358119100332260132e-02 6.357813626527786255e-02 6.368214637041091919e-02 6.374362856149673462e-02 6.380455940961837769e-02 6.390923261642456055e-02 6.387497484683990479e-02 6.385266780853271484e-02 6.374105066061019897e-02 6.358223408460617065e-02 6.369567662477493286e-02 6.391093134880065918e-02
3.136000000000000000e+03 6.364768743515014648e-02 6.369251012802124023e-02 6.372148543596267700e-02 6.344809383153915405e-02 6.395661830902099609e-02 6.363809108734130859e-02 6.373429298400878906e-02 6.368400901556015015e-02 6.368505954742431641e-02 6.355664879083633423e-02 6.394331902265548706e-02 6.361529231071472168e-02 6.372352689504623413e-02 6.351405382156372070e-02 6.349209696054458618e-02 6.362142413854598999e-02 6.373292952775955200e-02 6.370396167039871216e-02 6.379634886980056763e-02 6.384750455617904663e-02 6.384315341711044312e-02 6.378767639398574829e-02 6.358409672975540161e-02 6.365478783845901489e-02 6.392612308263778687e-02
3.177000000000000000e+03 6.365016102790832520e-02 6.370756775140762329e-02 6.377562135457992554e-02 6.360390037298202515e-02 6.385160237550735474e-02 6.367600709199905396e-02 6.371450424194335938e-02 6.378928571939468384e-02 6.361620873212814331e-02 6.340786069631576538e-02 6.385662406682968140e-02 6.346768140792846680e-02 6.363298743963241577e-02 6.352495402097702026e-02 6.352737545967102051e-02 6.361231207847595215e-02 6.371762603521347046e-02 6.363735347986221313e-02 6.391623616218566895e-02 6.387966126203536987e-02 6.399002671241760254e-02 6.368271261453628540e-02 6.361768394708633423e-02 6.363824009895324707e-02 6.381759047508239746e-02
3.219000000000000000e+03 6.354367733001708984e-02 6.364414840936660767e-02 6.369766592979431152e-02 6.337904930114746094e-02 6.397745758295059204e-02 6.361997127532958984e-02 6.362202763557434082e-02 6.361737102270126343e-02 6.352088600397109985e-02 6.337988376617431641e-02 6.376989930868148804e-02 6.341055780649185181e-02 6.363090127706527710e-02 6.350543349981307983e-02 6.353819370269775391e-02 6.349505484104156494e-02 6.358648091554641724e-02 6.362653523683547974e-02 6.374248862266540527e-02 6.392357498407363892e-02 6.380877643823623657e-02 6.370782107114791870e-02 6.349423527717590332e-02 6.366495043039321899e-02 6.369128823280334473e-02
3.262000000000000000e+03 6.362558156251907349e-02 6.359770148992538452e-02 6.360787898302078247e-02 6.339292973279953003e-02 6.379684805870056152e-02 6.362733989953994751e-02 6.356678903102874756e-02 6.366953253746032715e-02 6.346631050109863281e-02 6.333377212285995483e-02 6.374062597751617432e-02 6.352371722459793091e-02 6.357876956462860107e-02 6.342430412769317627e-02 6.335156410932540894e-02 6.354546546936035156e-02 6.365749984979629517e-02 6.360969692468643188e-02 6.373959779739379883e-02 6.375554203987121582e-02 6.369603425264358521e-02 6.364039331674575806e-02 6.349962204694747925e-02 6.349038332700729370e-02 6.367803364992141724e-02
3.305000000000000000e+03 6.342606991529464722e-02 6.349471956491470337e-02 6.365898996591567993e-02 6.333658844232559204e-02 6.375167518854141235e-02 6.363338232040405273e-02 6.368347257375717163e-02 6.371259689331054688e-02 6.349352747201919556e-02 6.324163824319839478e-02 6.373699009418487549e-02 6.341478973627090454e-02 6.343665719032287598e-02 6.333982199430465698e-02 6.341190636157989502e-02 6.343676894903182983e-02 6.354190409183502197e-02 6.357639282941818237e-02 6.368427723646163940e-02 6.382048875093460083e-02 6.362947821617126465e-02 6.348600983619689941e-02 6.346269696950912476e-02 6.349337100982666016e-02 6.366320699453353882e-02
3.349000000000000000e+03 6.342829763889312744e-02 6.349637359380722046e-02 6.356034427881240845e-02 6.326302886009216309e-02 6.377977877855300903e-02 6.347730755805969238e-02 6.348584592342376709e-02 6.372997909784317017e-02 6.343638151884078979e-02 6.317093968391418457e-02 6.361898034811019897e-02 6.324383616447448730e-02 6.352002173662185669e-02 6.326831132173538208e-02 6.326878070831298828e-02 6.347136944532394409e-02 6.349088996648788452e-02 6.350726634263992310e-02 6.368180364370346069e-02 6.365232914686203003e-02 6.361593306064605713e-02 6.365548819303512573e-02 6.348682194948196411e-02 6.352215260267257690e-02 6.355564296245574951e-02
3.394000000000000000e+03 6.343430280685424805e-02 6.338732689619064331e-02 6.349562108516693115e-02 6.330362707376480103e-02 6.367675215005874634e-02 6.358335167169570923e-02 6.348434090614318848e-02 6.370130926370620728e-02 6.327020376920700073e-02 6.314555555582046509e-02 6.371209025382995605e-02 6.335105746984481812e-02 6.337804347276687622e-02 6.324885040521621704e-02 6.330972164869308472e-02 6.347403675317764282e-02 6.348714977502822876e-02 6.351716816425323486e-02 6.366655975580215454e-02 6.354469060897827148e-02 6.351824849843978882e-02 6.345275044441223145e-02 6.342228502035140991e-02 6.340459734201431274e-02 6.366885453462600708e-02
3.439000000000000000e+03 6.326530128717422485e-02 6.344713270664215088e-02 6.361397355794906616e-02 6.331603229045867920e-02 6.371989101171493530e-02 6.340816617012023926e-02 6.344299018383026123e-02 6.350789219141006470e-02 6.334253400564193726e-02 6.318011134862899780e-02 6.357882171869277954e-02 6.343733519315719604e-02 6.342729926109313965e-02 6.323263049125671387e-02 6.318811327219009399e-02 6.336563080549240112e-02 6.339991092681884766e-02 6.344216316938400269e-02 6.359276175498962402e-02 6.362716108560562134e-02 6.348692625761032104e-02 6.340190023183822632e-02 6.332986056804656982e-02 6.333402544260025024e-02 6.351422518491744995e-02
3.484000000000000000e+03 6.334073096513748169e-02 6.342776864767074585e-02 6.344866752624511719e-02 6.317206472158432007e-02 6.364601105451583862e-02 6.337901204824447632e-02 6.341776251792907715e-02 6.344733387231826782e-02 6.328147649765014648e-02 6.315821409225463867e-02 6.354381889104843140e-02 6.335309892892837524e-02 6.328866630792617798e-02 6.323048472404479980e-02 6.308082491159439087e-02 6.329404562711715698e-02 6.335357576608657837e-02 6.335914134979248047e-02 6.368889659643173218e-02 6.357663869857788086e-02 6.350512057542800903e-02 6.337826699018478394e-02 6.328690052032470703e-02 6.338598579168319702e-02 6.347788125276565552e-02
3.530000000000000000e+03 6.319896131753921509e-02 6.333250552415847778e-02 6.348315626382827759e-02 6.308493018150329590e-02 6.361567974090576172e-02 6.331124156713485718e-02 6.337219476699829102e-02 6.349211186170578003e-02 6.316793709993362427e-02 6.297031790018081665e-02 6.354861706495285034e-02 6.324352324008941650e-02 6.328758597373962402e-02 6.312517076730728149e-02 6.319143623113632202e-02 6.327849626541137695e-02 6.334416568279266357e-02 6.332165747880935669e-02 6.347516924142837524e-02 6.350316107273101807e-02 6.344059109687805176e-02 6.334494799375534058e-02 6.330290436744689941e-02 6.333162635564804077e-02 6.352897733449935913e-02
3.577000000000000000e+03 6.319775432348251343e-02 6.328953057527542114e-02 6.325846165418624878e-02 6.312975287437438965e-02 6.352238357067108154e-02 6.343739479780197144e-02 6.334566324949264526e-02 6.334178894758224487e-02 6.313818693161010742e-02 6.312767416238784790e-02 6.349162012338638306e-02 6.321566551923751831e-02 6.324871629476547241e-02 6.308149546384811401e-02 6.297007948160171509e-02 6.324443966150283813e-02 6.322634965181350708e-02 6.332734972238540649e-02 6.337404996156692505e-02 6.342833489179611206e-02 6.332702189683914185e-02 6.338623911142349243e-02 6.310384720563888550e-02 6.316113471984863281e-02 6.342724710702896118e-02
3.625000000000000000e+03 6.316567957401275635e-02 6.317330151796340942e-02 6.330730766057968140e-02 6.302081793546676636e-02 6.345175951719284058e-02 6.329474598169326782e-02 6.331477314233779907e-02 6.341726332902908325e-02 6.313101202249526978e-02 6.309180706739425659e-02 6.338497996330261230e-02 6.310432404279708862e-02 6.332549452781677246e-02 6.299125403165817261e-02 6.305573135614395142e-02 6.322682648897171021e-02 6.316824257373809814e-02 6.321247667074203491e-02 6.345323473215103149e-02 6.354795396327972412e-02 6.332892924547195435e-02 6.322464346885681152e-02 6.320347636938095093e-02 6.332227587699890137e-02 6.344396620988845825e-02
3.673000000000000000e+03 6.305074691772460938e-02 6.331754475831985474e-02 6.327233463525772095e-02 6.300750374794006348e-02 6.335399299860000610e-02 6.332292407751083374e-02 6.327518075704574585e-02 6.339637190103530884e-02 6.315008550882339478e-02 6.290409713983535767e-02 6.327291578054428101e-02 6.310368329286575317e-02 6.323865801095962524e-02 6.293347477912902832e-02 6.291850656270980835e-02 6.311586499214172363e-02 6.322246789932250977e-02 6.315761059522628784e-02 6.325493752956390381e-02 6.340897828340530396e-02 6.332134455442428589e-02 6.320963054895401001e-02 6.302738189697265625e-02 6.316811591386795044e-02 6.329413503408432007e-02
3.722000000000000000e+03 6.319465488195419312e-02 6.294759362936019897e-02 6.328994780778884888e-02 6.282826513051986694e-02 6.324426084756851196e-02 6.318020820617675781e-02 6.317266821861267090e-02 6.320796161890029907e-02 6.304561346769332886e-02 6.292784959077835083e-02 6.330191344022750854e-02 6.310456991195678711e-02 6.316670030355453491e-02 6.291712075471878052e-02 6.301793456077575684e-02 6.305847316980361938e-02 6.312953680753707886e-02 6.317382305860519409e-02 6.320824474096298218e-02 6.325734406709671021e-02 6.324405223131179810e-02 6.310667842626571655e-02 6.323900818824768066e-02 6.303519010543823242e-02 6.329265981912612915e-02
3.771000000000000000e+03 6.308966875076293945e-02 6.313374638557434082e-02 6.311419606208801270e-02 6.292585283517837524e-02 6.336850672960281372e-02 6.316734105348587036e-02 6.322390586137771606e-02 6.322313100099563599e-02 6.305132061243057251e-02 6.276089698076248169e-02 6.321001797914505005e-02 6.309277564287185669e-02 6.292957812547683716e-02 6.285559386014938354e-02 6.295130401849746704e-02 6.320459395647048950e-02 6.304366141557693481e-02 6.315980851650238037e-02 6.332064419984817505e-02 6.343974173069000244e-02 6.327990442514419556e-02 6.307408213615417480e-02 6.299167871475219727e-02 6.305307894945144653e-02 6.326153874397277832e-02
3.821000000000000000e+03 6.295666843652725220e-02 6.309784203767776489e-02 6.318322569131851196e-02 6.276856362819671631e-02 6.325218826532363892e-02 6.308352202177047729e-02 6.312987953424453735e-02 6.327627599239349365e-02 6.301625818014144897e-02 6.265158206224441528e-02 6.315366178750991821e-02 6.314169615507125854e-02 6.311953812837600708e-02 6.293845176696777344e-02 6.284178793430328369e-02 6.314831227064132690e-02 6.304065138101577759e-02 6.315940618515014648e-02 6.319884210824966431e-02 6.335901468992233276e-02 6.324439495801925659e-02 6.308641284704208374e-02 6.306058168411254883e-02 6.297449767589569092e-02 6.318529695272445679e-02
3.872000000000000000e+03 6.280253082513809204e-02 6.309291720390319824e-02 6.298322230577468872e-02 6.265190243721008301e-02 6.334582716226577759e-02 6.308680027723312378e-02 6.300088763236999512e-02 6.313370168209075928e-02 6.299438327550888062e-02 6.268408894538879395e-02 6.311868876218795776e-02 6.281217187643051147e-02 6.297919154167175293e-02 6.280446052551269531e-02 6.274008005857467651e-02 6.279487907886505127e-02 6.301420181989669800e-02 6.306640058755874634e-02 6.317428499460220337e-02 6.311751157045364380e-02 6.318687647581100464e-02 6.289418041706085205e-02 6.291605532169342041e-02 6.287205219268798828e-02 6.308111548423767090e-02
3.923000000000000000e+03 6.276634335517883301e-02 6.294804066419601440e-02 6.309273838996887207e-02 6.284461170434951782e-02 6.320331990718841553e-02 6.295336037874221802e-02 6.297194212675094604e-02 6.298044323921203613e-02 6.280638277530670166e-02 6.286571919918060303e-02 6.314796209335327148e-02 6.277843564748764038e-02 6.296866387128829956e-02 6.284731626510620117e-02 6.275801360607147217e-02 6.305231899023056030e-02 6.299940496683120728e-02 6.313163787126541138e-02 6.311848759651184082e-02 6.315129995346069336e-02 6.312232464551925659e-02 6.299098581075668335e-02 6.287930160760879517e-02 6.288661807775497437e-02 6.314596533775329590e-02
3.975000000000000000e+03 6.289317458868026733e-02 6.297572702169418335e-02 6.292664259672164917e-02 6.268712878227233887e-02 6.309303641319274902e-02 6.304969638586044312e-02 6.293829530477523804e-02 6.313747912645339966e-02 6.276763230562210083e-02 6.264191865921020508e-02 6.313233822584152222e-02 6.273150444030761719e-02 6.279578804969787598e-02 6.268905848264694214e-02 6.274584680795669556e-02 6.294025480747222900e-02 6.292954832315444946e-02 6.290695816278457642e-02 6.322354823350906372e-02 6.320954859256744385e-02 6.312939524650573730e-02 6.276926398277282715e-02 6.278220564126968384e-02 6.287487596273422241e-02 6.298456341028213501e-02
4.028000000000000000e+03 6.272894144058227539e-02 6.285068392753601074e-02 6.303734332323074341e-02 6.262466311454772949e-02 6.308353692293167114e-02 6.279490888118743896e-02 6.298946589231491089e-02 6.296309828758239746e-02 6.283882260322570801e-02 6.256838887929916382e-02 6.292198598384857178e-02 6.291579455137252808e-02 6.297413259744644165e-02 6.273745000362396240e-02 6.265994161367416382e-02 6.282343715429306030e-02 6.304499506950378418e-02 6.295174360275268555e-02 6.286428868770599365e-02 6.296270340681076050e-02 6.294104456901550293e-02 6.289993226528167725e-02 6.261313706636428833e-02 6.284546852111816406e-02 6.299384683370590210e-02
4.081000000000000000e+03 6.286997348070144653e-02 6.271079182624816895e-02 6.296431273221969604e-02 6.249085068702697754e-02 6.312004476785659790e-02 6.281898170709609985e-02 6.291410326957702637e-02 6.299047917127609253e-02 6.276323646306991577e-02 6.262461841106414795e-02 6.293886154890060425e-02 6.265161186456680298e-02 6.285426765680313110e-02 6.270102411508560181e-02 6.270635873079299927e-02 6.266758590936660767e-02 6.296300143003463745e-02 6.280275434255599976e-02 6.303846836090087891e-02 6.304252147674560547e-02 6.294252723455429077e-02 6.285008788108825684e-02 6.264383345842361450e-02 6.271070241928100586e-02 6.319832801818847656e-02
4.135000000000000000e+03 6.275399774312973022e-02 6.285941600799560547e-02 6.300316005945205688e-02 6.247478723526000977e-02 6.309434771537780762e-02 6.275481730699539185e-02 6.268542259931564331e-02 6.299358606338500977e-02 6.272339075803756714e-02 6.246614456176757812e-02 6.293004751205444336e-02 6.264694780111312866e-02 6.279558688402175903e-02 6.250821799039840698e-02 6.267555803060531616e-02 6.307200342416763306e-02 6.269486993551254272e-02 6.278189271688461304e-02 6.269682198762893677e-02 6.307745724916458130e-02 6.297719478607177734e-02 6.277824938297271729e-02 6.268682330846786499e-02 6.274042278528213501e-02 6.282135099172592163e-02
4.190000000000000000e+03 6.265050172805786133e-02 6.291384249925613403e-02 6.267794221639633179e-02 6.247041746973991394e-02 6.312046945095062256e-02 6.280335038900375366e-02 6.266698241233825684e-02 6.288354098796844482e-02 6.284124404191970825e-02 6.240960583090782166e-02 6.288358569145202637e-02 6.263903528451919556e-02 6.257287412881851196e-02 6.300873309373855591e-02 6.255958974361419678e-02 6.268531084060668945e-02 6.289247423410415649e-02 6.265962123870849609e-02 6.286007165908813477e-02 6.289561837911605835e-02 6.290436536073684692e-02 6.269868463277816772e-02 6.271093338727951050e-02 6.280722469091415405e-02 6.287946552038192749e-02
4.246000000000000000e+03 6.264309585094451904e-02 6.247162818908691406e-02 6.256470084190368652e-02 6.243139505386352539e-02 6.280790269374847412e-02 6.261742115020751953e-02 6.284359842538833618e-02 6.275719404220581055e-02 6.256199628114700317e-02 6.219911575317382812e-02 6.274878233671188354e-02 6.249542161822319031e-02 6.277144700288772583e-02 6.247358024120330811e-02 6.240873038768768311e-02 6.266909092664718628e-02 6.261505186557769775e-02 6.269253045320510864e-02 6.296838074922561646e-02 6.275510787963867188e-02 6.280025094747543335e-02 6.274170428514480591e-02 6.242934986948966980e-02 6.248985230922698975e-02 6.281064450740814209e-02
4.302000000000000000e+03 6.245496869087219238e-02 6.253469735383987427e-02 6.269756704568862915e-02 6.220402941107749939e-02 6.279522925615310669e-02 6.261401623487472534e-02 6.258831173181533813e-02 6.272973120212554932e-02 6.247466802597045898e-02 6.217573955655097961e-02 6.270233541727066040e-02 6.268194317817687988e-02 6.271667033433914185e-02 6.250926107168197632e-02 6.246522068977355957e-02 6.259793788194656372e-02 6.289506703615188599e-02 6.284336000680923462e-02 6.287480145692825317e-02 6.279886513948440552e-02 6.270983070135116577e-02 6.271670758724212646e-02 6.253599375486373901e-02 6.246614828705787659e-02 6.281501799821853638e-02
4.359000000000000000e+03 6.256320327520370483e-02 6.254043430089950562e-02 6.259115040302276611e-02 6.221778318285942078e-02 6.281891465187072754e-02 6.264689564704895020e-02 6.258004903793334961e-02 6.264039874076843262e-02 6.247815489768981934e-02 6.213581934571266174e-02 6.284280866384506226e-02 6.238417327404022217e-02 6.255950778722763062e-02 6.241707131266593933e-02 6.262146681547164917e-02 6.262055784463882446e-02 6.271218508481979370e-02 6.250135600566864014e-02 6.283894926309585571e-02 6.273239105939865112e-02 6.272400915622711182e-02 6.268487870693206787e-02 6.251894682645797729e-02 6.242595240473747253e-02 6.258952617645263672e-02
4.417000000000000000e+03 6.240969523787498474e-02 6.272950768470764160e-02 6.272823363542556763e-02 6.244451925158500671e-02 6.271667033433914185e-02 6.246729195117950439e-02 6.232590973377227783e-02 6.283245235681533813e-02 6.253177672624588013e-02 6.201522424817085266e-02 6.263315677642822266e-02 6.236509606242179871e-02 6.258340179920196533e-02 6.210213899612426758e-02 6.241733953356742859e-02 6.249992921948432922e-02 6.243609264492988586e-02 6.244449317455291748e-02 6.250197440385818481e-02 6.263049691915512085e-02 6.254006922245025635e-02 6.257198750972747803e-02 6.230374798178672791e-02 6.256081908941268921e-02 6.276109814643859863e-02
4.476000000000000000e+03 6.221522018313407898e-02 6.244806572794914246e-02 6.254443526268005371e-02 6.214929744601249695e-02 6.286558508872985840e-02 6.240303814411163330e-02 6.233115121722221375e-02 6.253311783075332642e-02 6.239813938736915588e-02 6.198265776038169861e-02 6.254107505083084106e-02 6.236299499869346619e-02 6.251775473356246948e-02 6.228104606270790100e-02 6.211702525615692139e-02 6.234073638916015625e-02 6.248984858393669128e-02 6.238770484924316406e-02 6.266938149929046631e-02 6.263884902000427246e-02 6.266856193542480469e-02 6.259962916374206543e-02 6.233407929539680481e-02 6.234049797058105469e-02 6.257868558168411255e-02
4.535000000000000000e+03 6.266673654317855835e-02 6.251608580350875854e-02 6.242420896887779236e-02 6.233036145567893982e-02 6.257751584053039551e-02 6.236129999160766602e-02 6.237953901290893555e-02 6.259340047836303711e-02 6.231432780623435974e-02 6.224386021494865417e-02 6.254618614912033081e-02 6.223247945308685303e-02 6.243135407567024231e-02 6.210197135806083679e-02 6.217621639370918274e-02 6.269644945859909058e-02 6.239494681358337402e-02 6.230932101607322693e-02 6.264427304267883301e-02 6.264415383338928223e-02 6.256978213787078857e-02 6.239096820354461670e-02 6.232334673404693604e-02 6.237688660621643066e-02 6.247572228312492371e-02
4.595000000000000000e+03 6.229030713438987732e-02 6.239237263798713684e-02 6.265205889940261841e-02 6.224706396460533142e-02 6.279646605253219604e-02 6.247786805033683777e-02 6.278084218502044678e-02 6.246951222419738770e-02 6.220208108425140381e-02 6.197674572467803955e-02 6.250270456075668335e-02 6.216639280319213867e-02 6.215469539165496826e-02 6.229205429553985596e-02 6.222486495971679688e-02 6.227948144078254700e-02 6.270034611225128174e-02 6.247652694582939148e-02 6.250515580177307129e-02 6.263270974159240723e-02 6.265417486429214478e-02 6.228440999984741211e-02 6.216116249561309814e-02 6.217289343476295471e-02 6.234709545969963074e-02
4.656000000000000000e+03 6.239911913871765137e-02 6.253755837678909302e-02 6.291646510362625122e-02 6.212342903017997742e-02 6.238191202282905579e-02 6.235571578145027161e-02 6.225517764687538147e-02 6.259723007678985596e-02 6.224911287426948547e-02 6.174447759985923767e-02 6.234078481793403625e-02 6.223449483513832092e-02 6.241836771368980408e-02 6.205656751990318298e-02 6.233219802379608154e-02 6.249234080314636230e-02 6.231619045138359070e-02 6.241835653781890869e-02 6.245725229382514954e-02 6.255052983760833740e-02 6.258317828178405762e-02 6.216947734355926514e-02 6.240275874733924866e-02 6.216037273406982422e-02 6.239219382405281067e-02
4.718000000000000000e+03 6.202660873532295227e-02 6.250013411045074463e-02 6.253679096698760986e-02 6.210855767130851746e-02 6.249440833926200867e-02 6.221400201320648193e-02 6.228708103299140930e-02 6.242892146110534668e-02 6.212558969855308533e-02 6.187031045556068420e-02 6.234122440218925476e-02 6.197943165898323059e-02 6.232064589858055115e-02 6.213434040546417236e-02 6.206580623984336853e-02 6.216591596603393555e-02 6.229476258158683777e-02 6.230079010128974915e-02 6.235353648662567139e-02 6.268892437219619751e-02 6.233918666839599609e-02 6.239772215485572815e-02 6.206177547574043274e-02 6.242707371711730957e-02 6.301771104335784912e-02
4.780000000000000000e+03 6.228436529636383057e-02 6.206623837351799011e-02 6.264314800500869751e-02 6.190143153071403503e-02 6.253194063901901245e-02 6.233961507678031921e-02 6.213149055838584900e-02 6.231257691979408264e-02 6.210549548268318176e-02 6.183522939682006836e-02 6.246457621455192566e-02 6.206439062952995300e-02 6.228189542889595032e-02 6.194966658949851990e-02 6.193939968943595886e-02 6.219889223575592041e-02 6.214973703026771545e-02 6.214966252446174622e-02 6.250194460153579712e-02 6.233637034893035889e-02 6.233402714133262634e-02 6.231597065925598145e-02 6.212670728564262390e-02 6.229301169514656067e-02 6.232729554176330566e-02
4.844000000000000000e+03 6.197290122509002686e-02 6.221463903784751892e-02 6.233450397849082947e-02 6.196330860257148743e-02 6.235434487462043762e-02 6.234086677432060242e-02 6.217579171061515808e-02 6.223978102207183838e-02 6.220938637852668762e-02 6.180164217948913574e-02 6.222125515341758728e-02 6.207937002182006836e-02 6.195663288235664368e-02 6.203787401318550110e-02 6.201381981372833252e-02 6.203372776508331299e-02 6.213705241680145264e-02 6.218853592872619629e-02 6.249934434890747070e-02 6.226157769560813904e-02 6.230594590306282043e-02 6.241634115576744080e-02 6.189002469182014465e-02 6.207483634352684021e-02 6.236001849174499512e-02
4.908000000000000000e+03 6.239420548081398010e-02 6.211361289024353027e-02 6.221283972263336182e-02 6.193448603153228760e-02 6.229128316044807434e-02 6.204952672123908997e-02 6.248869374394416809e-02 6.242248415946960449e-02 6.208314001560211182e-02 6.175816059112548828e-02 6.232219934463500977e-02 6.223337352275848389e-02 6.208432838320732117e-02 6.202680245041847229e-02 6.195608153939247131e-02 6.206339970231056213e-02 6.227260455489158630e-02 6.204396858811378479e-02 6.223515048623085022e-02 6.232613325119018555e-02 6.242315843701362610e-02 6.215082481503486633e-02 6.191809475421905518e-02 6.199001893401145935e-02 6.213346123695373535e-02
4.973000000000000000e+03 6.193158030509948730e-02 6.189855560660362244e-02 6.207654252648353577e-02 6.170538067817687988e-02 6.223736330866813660e-02 6.212276592850685120e-02 6.207579374313354492e-02 6.221981719136238098e-02 6.211946904659271240e-02 6.204386427998542786e-02 6.244184076786041260e-02 6.194069981575012207e-02 6.199114397168159485e-02 6.189125403761863708e-02 6.184987723827362061e-02 6.193454563617706299e-02 6.207484379410743713e-02 6.196217238903045654e-02 6.206090748310089111e-02 6.218926981091499329e-02 6.218983605504035950e-02 6.216800585389137268e-02 6.186680123209953308e-02 6.187670305371284485e-02 6.252855807542800903e-02
5.039000000000000000e+03 6.176064535975456238e-02 6.217211484909057617e-02 6.224092468619346619e-02 6.172342225909233093e-02 6.223760172724723816e-02 6.199836730957031250e-02 6.187127530574798584e-02 6.252004951238632202e-02 6.199228391051292419e-02 6.152389571070671082e-02 6.199209764599800110e-02 6.182292103767395020e-02 6.205118820071220398e-02 6.233078613877296448e-02 6.188781559467315674e-02 6.180683150887489319e-02 6.196200847625732422e-02 6.195976212620735168e-02 6.249831616878509521e-02 6.239801272749900818e-02 6.187978014349937439e-02 6.197772920131683350e-02 6.191110983490943909e-02 6.179503723978996277e-02 6.222884356975555420e-02
5.106000000000000000e+03 6.174297258257865906e-02 6.201799586415290833e-02 6.207065284252166748e-02 6.181396171450614929e-02 6.213603541254997253e-02 6.192694231867790222e-02 6.192699074745178223e-02 6.193966045975685120e-02 6.198976561427116394e-02 6.156635284423828125e-02 6.212358176708221436e-02 6.180584058165550232e-02 6.211517378687858582e-02 6.215989589691162109e-02 6.216371059417724609e-02 6.201731041073799133e-02 6.189530715346336365e-02 6.218059733510017395e-02 6.214162707328796387e-02 6.194560229778289795e-02 6.203516200184822083e-02 6.188458576798439026e-02 6.162893772125244141e-02 6.204178556799888611e-02 6.194918230175971985e-02
5.174000000000000000e+03 6.220224499702453613e-02 6.178745627403259277e-02 6.207165494561195374e-02 6.157059594988822937e-02 6.214585527777671814e-02 6.186767295002937317e-02 6.185017526149749756e-02 6.211556866765022278e-02 6.180372461676597595e-02 6.148199737071990967e-02 6.212343648076057434e-02 6.175564602017402649e-02 6.188723817467689514e-02 6.162123009562492371e-02 6.154888868331909180e-02 6.182536482810974121e-02 6.176199018955230713e-02 6.196447089314460754e-02 6.217136979103088379e-02 6.200819090008735657e-02 6.201794743537902832e-02 6.184120848774909973e-02 6.159888580441474915e-02 6.189520284533500671e-02 6.198193505406379700e-02
5.242000000000000000e+03 6.158671155571937561e-02 6.191971898078918457e-02 6.201344355940818787e-02 6.167303398251533508e-02 6.199489533901214600e-02 6.163515523076057434e-02 6.163022294640541077e-02 6.187609955668449402e-02 6.195497512817382812e-02 6.136231496930122375e-02 6.185538694262504578e-02 6.154358386993408203e-02 6.187831237912178040e-02 6.152645871043205261e-02 6.157345697283744812e-02 6.168753281235694885e-02 6.186031922698020935e-02 6.198683008551597595e-02 6.208691373467445374e-02 6.228134408593177795e-02 6.196102127432823181e-02 6.196874007582664490e-02 6.172009930014610291e-02 6.176581606268882751e-02 6.187278404831886292e-02
5.312000000000000000e+03 6.183104589581489563e-02 6.180367246270179749e-02 6.191961094737052917e-02 6.150305271148681641e-02 6.228448078036308289e-02 6.192426756024360657e-02 6.179867312312126160e-02 6.205872818827629089e-02 6.152791157364845276e-02 6.123400852084159851e-02 6.193888187408447266e-02 6.175957247614860535e-02 6.197346746921539307e-02 6.159795820713043213e-02 6.165199354290962219e-02 6.177154183387756348e-02 6.190868094563484192e-02 6.176182627677917480e-02 6.213589385151863098e-02 6.182767078280448914e-02 6.195719167590141296e-02 6.206522509455680847e-02 6.168546155095100403e-02 6.172668561339378357e-02 6.176834180951118469e-02
5.382000000000000000e+03 6.169641390442848206e-02 6.169993802905082703e-02 6.190969422459602356e-02 6.150618568062782288e-02 6.199545785784721375e-02 6.187814846634864807e-02 6.173849478363990784e-02 6.212754175066947937e-02 6.155656278133392334e-02 6.129781529307365417e-02 6.192358955740928650e-02 6.149126961827278137e-02 6.155142188072204590e-02 6.155684590339660645e-02 6.131218001246452332e-02 6.172651425004005432e-02 6.155646964907646179e-02 6.176485121250152588e-02 6.216871738433837891e-02 6.193019449710845947e-02 6.168363615870475769e-02 6.178280711174011230e-02 6.158031150698661804e-02 6.173634529113769531e-02 6.184477731585502625e-02
5.454000000000000000e+03 6.204763427376747131e-02 6.160427257418632507e-02 6.179068610072135925e-02 6.167034804821014404e-02 6.186820566654205322e-02 6.174406036734580994e-02 6.162999942898750305e-02 6.211353838443756104e-02 6.167738139629364014e-02 6.126436218619346619e-02 6.201168894767761230e-02 6.149239838123321533e-02 6.168344244360923767e-02 6.141114607453346252e-02 6.149376556277275085e-02 6.163757666945457458e-02 6.162009760737419128e-02 6.185856088995933533e-02 6.158842518925666809e-02 6.178002431988716125e-02 6.191487982869148254e-02 6.169681623578071594e-02 6.152014061808586121e-02 6.155410036444664001e-02 6.188191100955009460e-02
5.526000000000000000e+03 6.178514286875724792e-02 6.146986782550811768e-02 6.175018474459648132e-02 6.139701604843139648e-02 6.195577606558799744e-02 6.162239983677864075e-02 6.186056509613990784e-02 6.198333576321601868e-02 6.164116039872169495e-02 6.101584434509277344e-02 6.191058456897735596e-02 6.139425560832023621e-02 6.138463318347930908e-02 6.135764345526695251e-02 6.127533316612243652e-02 6.152291223406791687e-02 6.155553832650184631e-02 6.156444549560546875e-02 6.190806254744529724e-02 6.176657602190971375e-02 6.155411526560783386e-02 6.157796457409858704e-02 6.157664582133293152e-02 6.122369691729545593e-02 6.181758642196655273e-02
5.599000000000000000e+03 6.150448322296142578e-02 6.142368540167808533e-02 6.151147559285163879e-02 6.142345443367958069e-02 6.177160516381263733e-02 6.147396191954612732e-02 6.121033430099487305e-02 6.174494698643684387e-02 6.138492748141288757e-02 6.153643503785133362e-02 6.171799078583717346e-02 6.157435104250907898e-02 6.174598634243011475e-02 6.159393861889839172e-02 6.151014938950538635e-02 6.147472560405731201e-02 6.177550926804542542e-02 6.172372773289680481e-02 6.200447306036949158e-02 6.184959411621093750e-02 6.163864955306053162e-02 6.173835322260856628e-02 6.136989593505859375e-02 6.134974956512451172e-02 6.165358424186706543e-02
5.674000000000000000e+03 6.140168383717536926e-02 6.144486740231513977e-02 6.198630854487419128e-02 6.132451072335243225e-02 6.159656867384910583e-02 6.154548749327659607e-02 6.124271079897880554e-02 6.173412129282951355e-02 6.172140315175056458e-02 6.096002832055091858e-02 6.185305118560791016e-02 6.153111532330513000e-02 6.179061532020568848e-02 6.117457151412963867e-02 6.139853969216346741e-02 6.116195023059844971e-02 6.141778826713562012e-02 6.136619672179222107e-02 6.162691116333007812e-02 6.176922097802162170e-02 6.172071397304534912e-02 6.136419251561164856e-02 6.142814457416534424e-02 6.172004342079162598e-02 6.165136396884918213e-02
5.749000000000000000e+03 6.135280430316925049e-02 6.127596274018287659e-02 6.161838769912719727e-02 6.085549294948577881e-02 6.179909035563468933e-02 6.152840331196784973e-02 6.130699813365936279e-02 6.173813715577125549e-02 6.181943416595458984e-02 6.098094582557678223e-02 6.183518841862678528e-02 6.193847581744194031e-02 6.143446639180183411e-02 6.104378402233123779e-02 6.135227158665657043e-02 6.121628358960151672e-02 6.128659844398498535e-02 6.135420873761177063e-02 6.164714321494102478e-02 6.166192889213562012e-02 6.189872324466705322e-02 6.166109815239906311e-02 6.108739972114562988e-02 6.115278601646423340e-02 6.136971712112426758e-02
5.825000000000000000e+03 6.148631870746612549e-02 6.131403148174285889e-02 6.147487834095954895e-02 6.130571290850639343e-02 6.145049259066581726e-02 6.164266169071197510e-02 6.154151260852813721e-02 6.139762327075004578e-02 6.142429634928703308e-02 6.117495521903038025e-02 6.149432063102722168e-02 6.122876331210136414e-02 6.122692301869392395e-02 6.144053861498832703e-02 6.130679324269294739e-02 6.152484193444252014e-02 6.131323054432868958e-02 6.134760379791259766e-02 6.167788803577423096e-02 6.179060414433479309e-02 6.156024709343910217e-02 6.158300116658210754e-02 6.115021184086799622e-02 6.145521625876426697e-02 6.132212653756141663e-02
5.902000000000000000e+03 6.120456382632255554e-02 6.123793125152587891e-02 6.150595471262931824e-02 6.115238741040229797e-02 6.136107817292213440e-02 6.142261996865272522e-02 6.154542043805122375e-02 6.168952956795692444e-02 6.166784465312957764e-02 6.093442812561988831e-02 6.189895048737525940e-02 6.131929159164428711e-02 6.130390241742134094e-02 6.114284321665763855e-02 6.104318425059318542e-02 6.090229749679565430e-02 6.140739098191261292e-02 6.146501377224922180e-02 6.150195002555847168e-02 6.160432100296020508e-02 6.138816103339195251e-02 6.135563179850578308e-02 6.118301674723625183e-02 6.152943894267082214e-02 6.144231185317039490e-02
5.981000000000000000e+03 6.100856140255928040e-02 6.139031052589416504e-02 6.117020547389984131e-02 6.084707006812095642e-02 6.146560609340667725e-02 6.139630079269409180e-02 6.154416128993034363e-02 6.149153038859367371e-02 6.119398400187492371e-02 6.080187857151031494e-02 6.139232590794563293e-02 6.103002652525901794e-02 6.150283291935920715e-02 6.080177426338195801e-02 6.122828647494316101e-02 6.146718561649322510e-02 6.144783273339271545e-02 6.221624091267585754e-02 6.134391203522682190e-02 6.150440871715545654e-02 6.169193983078002930e-02 6.184050068259239197e-02 6.126241013407707214e-02 6.115915253758430481e-02 6.116986647248268127e-02
6.060000000000000000e+03 6.111143529415130615e-02 6.120018288493156433e-02 6.133598461747169495e-02 6.154879927635192871e-02 6.114182993769645691e-02 6.103682518005371094e-02 6.091041862964630127e-02 6.130105257034301758e-02 6.101033091545104980e-02 6.092703342437744141e-02 6.113293766975402832e-02 6.198108196258544922e-02 6.158788129687309265e-02 6.077842041850090027e-02 6.112831458449363708e-02 6.141263619065284729e-02 6.133758649230003357e-02 6.127819418907165527e-02 6.121977046132087708e-02 6.170388683676719666e-02 6.139115616679191589e-02 6.118405237793922424e-02 6.095603480935096741e-02 6.110742315649986267e-02 6.142306327819824219e-02
6.140000000000000000e+03 6.087598204612731934e-02 6.083904206752777100e-02 6.142985448241233826e-02 6.088276579976081848e-02 6.129023432731628418e-02 6.129932031035423279e-02 6.099604070186614990e-02 6.124927476048469543e-02 6.153339520096778870e-02 6.098186969757080078e-02 6.131787598133087158e-02 6.160309538245201111e-02 6.117834523320198059e-02 6.097447499632835388e-02 6.099524721503257751e-02 6.120142713189125061e-02 6.136237457394599915e-02 6.147494539618492126e-02 6.120482459664344788e-02 6.118543073534965515e-02 6.138075888156890869e-02 6.114039942622184753e-02 6.109754368662834167e-02 6.121165677905082703e-02 6.124790012836456299e-02
6.222000000000000000e+03 6.129768863320350647e-02 6.119797751307487488e-02 6.114506721496582031e-02 6.062133237719535828e-02 6.126138195395469666e-02 6.139130517840385437e-02 6.076458096504211426e-02 6.140434369444847107e-02 6.101031973958015442e-02 6.076157465577125549e-02 6.130866706371307373e-02 6.076700612902641296e-02 6.117666885256767273e-02 6.163508817553520203e-02 6.120616197586059570e-02 6.075963377952575684e-02 6.169961765408515930e-02 6.121265888214111328e-02 6.134699285030364990e-02 6.213401630520820618e-02 6.275462359189987183e-02 6.127986684441566467e-02 6.116838753223419189e-02 6.118066608905792236e-02 6.138083711266517639e-02
6.304000000000000000e+03 6.126483902335166931e-02 6.103399768471717834e-02 6.090776249766349792e-02 6.096616759896278381e-02 6.132099032402038574e-02 6.114377453923225403e-02 6.091360747814178467e-02 6.130547821521759033e-02 6.111142039299011230e-02 6.065007671713829041e-02 6.119397282600402832e-02 6.114662066102027893e-02 6.161454319953918457e-02 6.089125201106071472e-02 6.069829687476158142e-02 6.092534586787223816e-02 6.106418371200561523e-02 6.095847859978675842e-02 6.090092658996582031e-02 6.111757829785346985e-02 6.139609590172767639e-02 6.152291595935821533e-02 6.124647334218025208e-02 6.073377653956413269e-02 6.128359958529472351e-02
6.388000000000000000e+03 6.092326343059539795e-02 6.152951717376708984e-02 6.102100014686584473e-02 6.050305068492889404e-02 6.105939671397209167e-02 6.091531738638877869e-02 6.098951026797294617e-02 6.095314398407936096e-02 6.085165962576866150e-02 6.024234369397163391e-02 6.118448078632354736e-02 6.103716418147087097e-02 6.113861501216888428e-02 6.119575724005699158e-02 6.104989722371101379e-02 6.097460165619850159e-02 6.145147606730461121e-02 6.148326396942138672e-02 6.109357997775077820e-02 6.139804050326347351e-02 6.130234897136688232e-02 6.131850555539131165e-02 6.077070534229278564e-02 6.089710071682929993e-02 6.117713078856468201e-02
6.473000000000000000e+03 6.103077530860900879e-02 6.094396486878395081e-02 6.083083152770996094e-02 6.104477122426033020e-02 6.126224622130393982e-02 6.118250265717506409e-02 6.086486205458641052e-02 6.091357767581939697e-02 6.105890870094299316e-02 6.066319346427917480e-02 6.076729297637939453e-02 6.131064891815185547e-02 6.088334694504737854e-02 6.129762530326843262e-02 6.116503849625587463e-02 6.074348464608192444e-02 6.172578036785125732e-02 6.105889752507209778e-02 6.122838333249092102e-02 6.129158660769462585e-02 6.120618805289268494e-02 6.143906340003013611e-02 6.063705310225486755e-02 6.060206517577171326e-02 6.092258170247077942e-02
6.559000000000000000e+03 6.084945797920227051e-02 6.097100302577018738e-02 6.075224280357360840e-02 6.056076660752296448e-02 6.166623905301094055e-02 6.089967116713523865e-02 6.096711754798889160e-02 6.091387197375297546e-02 6.071171537041664124e-02 6.043559685349464417e-02 6.131576374173164368e-02 6.083722412586212158e-02 6.076413765549659729e-02 6.074610352516174316e-02 6.054233014583587646e-02 6.099547073245048523e-02 6.079329550266265869e-02 6.147782132029533386e-02 6.117765977978706360e-02 6.123726442456245422e-02 6.104168668389320374e-02 6.078121066093444824e-02 6.091865897178649902e-02 6.074203550815582275e-02 6.099312379956245422e-02
6.646000000000000000e+03 6.083206459879875183e-02 6.061974540352821350e-02 6.082025170326232910e-02 6.064907088875770569e-02 6.123030558228492737e-02 6.086094304919242859e-02 6.083093211054801941e-02 6.122207641601562500e-02 6.148056313395500183e-02 6.008999422192573547e-02 6.105354800820350647e-02 6.069324538111686707e-02 6.060540303587913513e-02 6.079881265759468079e-02 6.084172427654266357e-02 6.070696189999580383e-02 6.093047931790351868e-02 6.149401143193244934e-02 6.107047200202941895e-02 6.086240708827972412e-02 6.118993461132049561e-02 6.126084551215171814e-02 6.092355027794837952e-02 6.053297594189643860e-02 6.101584807038307190e-02
6.734000000000000000e+03 6.062209978699684143e-02 6.081362441182136536e-02 6.108604371547698975e-02 6.037908792495727539e-02 6.091158092021942139e-02 6.114807724952697754e-02 6.096877530217170715e-02 6.103089451789855957e-02 6.073637679219245911e-02 6.033986434340476990e-02 6.101978197693824768e-02 6.117952987551689148e-02 6.083641573786735535e-02 6.059236824512481689e-02 6.078227236866950989e-02 6.067624315619468689e-02 6.159863993525505066e-02 6.172456219792366028e-02 6.093383952975273132e-02 6.149575486779212952e-02 6.073055043816566467e-02 6.074140593409538269e-02 6.077854707837104797e-02 6.083714589476585388e-02 6.108631566166877747e-02
6.823000000000000000e+03 6.077308580279350281e-02 6.048839911818504333e-02 6.080781295895576477e-02 6.040688231587409973e-02 6.123289465904235840e-02 6.121179834008216858e-02 6.091726943850517273e-02 6.101831421256065369e-02 6.039864942431449890e-02 6.057641282677650452e-02 6.088245287537574768e-02 6.104983016848564148e-02 6.139944121241569519e-02 6.076388061046600342e-02 6.075031682848930359e-02 6.049610674381256104e-02 6.060754880309104919e-02 6.114763021469116211e-02 6.103603541851043701e-02 6.149372458457946777e-02 6.072803959250450134e-02 6.077646836638450623e-02 6.055742129683494568e-02 6.049583479762077332e-02 6.066304072737693787e-02
6.914000000000000000e+03 6.051813438534736633e-02 6.049307808279991150e-02 6.081880629062652588e-02 6.072316691279411316e-02 6.081451848149299622e-02 6.060449779033660889e-02 6.067104265093803406e-02 6.095603480935096741e-02 6.112786009907722473e-02 6.036235019564628601e-02 6.184415891766548157e-02 6.047055497765541077e-02 6.042340770363807678e-02 6.038948893547058105e-02 6.065947189927101135e-02 6.167651340365409851e-02 6.087031587958335876e-02 6.059816107153892517e-02 6.167882308363914490e-02 6.081872805953025818e-02 6.077456474304199219e-02 6.082245707511901855e-02 6.110105291008949280e-02 6.105664744973182678e-02 6.072119995951652527e-02
7.005000000000000000e+03 6.070797145366668701e-02 6.084885075688362122e-02 6.054319068789482117e-02 6.024970114231109619e-02 6.068575382232666016e-02 6.097745522856712341e-02 6.087055429816246033e-02 6.052132323384284973e-02 6.074843928217887878e-02 6.038653478026390076e-02 6.158679723739624023e-02 6.121441721916198730e-02 6.046643480658531189e-02 6.093042716383934021e-02 6.099188700318336487e-02 6.046311184763908386e-02 6.074254587292671204e-02 6.096702814102172852e-02 6.102026626467704773e-02 6.096591055393218994e-02 6.070308759808540344e-02 6.066833063960075378e-02 6.064899638295173645e-02 6.077222526073455811e-02 6.128275021910667419e-02
7.098000000000000000e+03 6.077628210186958313e-02 6.075900420546531677e-02 6.058102473616600037e-02 6.013411283493041992e-02 6.061192229390144348e-02 6.124346330761909485e-02 6.073430553078651428e-02 6.091066077351570129e-02 6.049828603863716125e-02 6.047789379954338074e-02 6.075111031532287598e-02 6.105009093880653381e-02 6.053599342703819275e-02 6.017741188406944275e-02 6.051631644368171692e-02 6.008043885231018066e-02 6.095606461167335510e-02 6.121542677283287048e-02 6.126754358410835266e-02 6.067695841193199158e-02 6.122608482837677002e-02 6.120106205344200134e-02 6.058258935809135437e-02 6.040452793240547180e-02 6.065478920936584473e-02
7.192000000000000000e+03 6.066035106778144836e-02 6.026621162891387939e-02 6.108235195279121399e-02 6.015422567725181580e-02 6.057168915867805481e-02 6.073017790913581848e-02 6.114387512207031250e-02 6.092885509133338928e-02 6.118866428732872009e-02 5.995914340019226074e-02 6.097358465194702148e-02 6.124735251069068909e-02 6.069272384047508240e-02 6.064169108867645264e-02 6.069760397076606750e-02 6.023243069648742676e-02 6.039531528949737549e-02 6.131198629736900330e-02 6.055723503232002258e-02 6.045495346188545227e-02 6.075806543231010437e-02 6.099517270922660828e-02 6.064386293292045593e-02 6.063478067517280579e-02 6.076725944876670837e-02
7.288000000000000000e+03 6.080456450581550598e-02 6.044967472553253174e-02 6.071519851684570312e-02 5.970774590969085693e-02 6.079420819878578186e-02 6.041484698653221130e-02 6.082636117935180664e-02 6.067119166254997253e-02 6.057777628302574158e-02 6.071534752845764160e-02 6.093199551105499268e-02 6.007869914174079895e-02 6.054512038826942444e-02 6.026756763458251953e-02 6.039765477180480957e-02 5.997000262141227722e-02 6.083716452121734619e-02 6.095018610358238220e-02 6.081923469901084900e-02 6.065320968627929688e-02 6.028748676180839539e-02 6.138775870203971863e-02 6.045071780681610107e-02 6.030686572194099426e-02 6.066761910915374756e-02
7.384000000000000000e+03 6.045550107955932617e-02 6.019758805632591248e-02 6.056324020028114319e-02 6.040954962372779846e-02 6.061151623725891113e-02 6.034854426980018616e-02 6.063468381762504578e-02 6.064444780349731445e-02 6.046838685870170593e-02 6.018330156803131104e-02 6.032048165798187256e-02 6.009681895375251770e-02 6.053770706057548523e-02 5.997648835182189941e-02 6.063845753669738770e-02 6.040656194090843201e-02 6.080738082528114319e-02 6.051046773791313171e-02 6.102718412876129150e-02 6.076674163341522217e-02 6.107399240136146545e-02 6.081151589751243591e-02 6.047485396265983582e-02 6.046599149703979492e-02 6.075462326407432556e-02
7.482000000000000000e+03 6.062346324324607849e-02 6.018101051449775696e-02 6.059453263878822327e-02 6.043775752186775208e-02 6.053227186203002930e-02 6.018340587615966797e-02 6.023434922099113464e-02 6.069956347346305847e-02 6.013722717761993408e-02 6.026390194892883301e-02 6.037329137325286865e-02 6.032009795308113098e-02 6.101549789309501648e-02 5.996511876583099365e-02 6.086875870823860168e-02 6.071079894900321960e-02 6.116000935435295105e-02 6.045914813876152039e-02 6.098170578479766846e-02 6.106557324528694153e-02 6.028540059924125671e-02 6.097206473350524902e-02 6.019087508320808411e-02 6.120426580309867859e-02 6.084905192255973816e-02
7.582000000000000000e+03 6.072708591818809509e-02 6.020349636673927307e-02 6.036129966378211975e-02 6.025110557675361633e-02 6.049956753849983215e-02 6.043291464447975159e-02 6.069894134998321533e-02 6.044362112879753113e-02 6.038654968142509460e-02 6.042305007576942444e-02 6.089494004845619202e-02 6.012298539280891418e-02 6.003096699714660645e-02 5.997261032462120056e-02 6.018451973795890808e-02 6.005473062396049500e-02 6.059460714459419250e-02 6.065678596496582031e-02 6.015649437904357910e-02 6.075366213917732239e-02 6.063788011670112610e-02 6.144462898373603821e-02 6.040748581290245056e-02 6.055100634694099426e-02 6.025876477360725403e-02
7.682000000000000000e+03 6.084103509783744812e-02 6.014500558376312256e-02 6.013246253132820129e-02 6.003111973404884338e-02 6.066581979393959045e-02 6.014405563473701477e-02 6.018778309226036072e-02 6.059470400214195251e-02 6.058621406555175781e-02 6.098364666104316711e-02 6.001460924744606018e-02 6.039850041270256042e-02 6.033431366086006165e-02 6.045670434832572937e-02 6.062121689319610596e-02 6.024175882339477539e-02 6.026970967650413513e-02 6.048949435353279114e-02 6.023751571774482727e-02 6.043690443038940430e-02 6.138171628117561340e-02 6.043486297130584717e-02 6.030279397964477539e-02 6.010012701153755188e-02 6.021468341350555420e-02
7.784000000000000000e+03 6.017937883734703064e-02 6.111713126301765442e-02 6.062902882695198059e-02 6.050674617290496826e-02 6.071220710873603821e-02 6.087648496031761169e-02 6.057825312018394470e-02 6.066918000578880310e-02 6.081875041127204895e-02 6.047883257269859314e-02 6.046112254261970520e-02 6.078103184700012207e-02 6.074592843651771545e-02 5.999748408794403076e-02 5.983939766883850098e-02 6.024354696273803711e-02 6.008289754390716553e-02 6.027238070964813232e-02 6.058166548609733582e-02 6.038080528378486633e-02 6.058108434081077576e-02 6.104525551199913025e-02 5.983578041195869446e-02 6.008310243487358093e-02 6.043339893221855164e-02
7.887000000000000000e+03 6.024586781859397888e-02 6.020782887935638428e-02 6.049968674778938293e-02 5.985103920102119446e-02 5.994833633303642273e-02 6.041830778121948242e-02 6.036930158734321594e-02 6.072710081934928894e-02 6.101372465491294861e-02 6.005400419235229492e-02 6.116097047924995422e-02 6.051077321171760559e-02 6.041511520743370056e-02 6.003732606768608093e-02 5.988746881484985352e-02 6.063191220164299011e-02 6.012286618351936340e-02 6.052050366997718811e-02 6.071499362587928772e-02 6.133143603801727295e-02 6.096261739730834961e-02 6.074805557727813721e-02 5.996125936508178711e-02 6.015007197856903076e-02 6.030457094311714172e-02
7.992000000000000000e+03 6.073715910315513611e-02 6.026569008827209473e-02 6.075136736035346985e-02 6.087849661707878113e-02 6.088003143668174744e-02 6.018640473484992981e-02 6.025959178805351257e-02 6.023089587688446045e-02 5.986814573407173157e-02 5.973361805081367493e-02 6.052455306053161621e-02 6.083082035183906555e-02 6.027743592858314514e-02 6.031584739685058594e-02 5.978869274258613586e-02 5.993457511067390442e-02 6.032000109553337097e-02 6.006737425923347473e-02 6.022841855883598328e-02 6.055928766727447510e-02 6.028984859585762024e-02 6.010775268077850342e-02 6.003522872924804688e-02 6.032687425613403320e-02 6.043350324034690857e-02
8.098000000000000000e+03 6.017562374472618103e-02 5.996996536850929260e-02 6.088748574256896973e-02 5.972054600715637207e-02 6.046707928180694580e-02 6.117638945579528809e-02 6.003590300679206848e-02 6.054953858256340027e-02 6.064471229910850525e-02 6.013885512948036194e-02 6.050593778491020203e-02 5.986015871167182922e-02 5.990852415561676025e-02 5.993338301777839661e-02 6.002723798155784607e-02 6.009140238165855408e-02 6.033896282315254211e-02 6.085250899195671082e-02 5.996581912040710449e-02 6.074902415275573730e-02 6.104292348027229309e-02 6.039066240191459656e-02 5.988953635096549988e-02 6.028052046895027161e-02 6.029054522514343262e-02
8.205000000000000000e+03 6.019999459385871887e-02 6.049667671322822571e-02 5.988897383213043213e-02 6.029240414500236511e-02 6.062079593539237976e-02 6.053379178047180176e-02 6.100336834788322449e-02 6.022893264889717102e-02 6.038380786776542664e-02 6.001409515738487244e-02 6.014439091086387634e-02 6.031271815299987793e-02 6.060720607638359070e-02 6.061735749244689941e-02 6.076656654477119446e-02 5.991059541702270508e-02 6.009439751505851746e-02 6.010740995407104492e-02 6.047596409916877747e-02 6.016027927398681641e-02 6.040874123573303223e-02 6.021166965365409851e-02 5.988696217536926270e-02 6.005288287997245789e-02 6.009961292147636414e-02
8.314000000000000000e+03 5.991157889366149902e-02 6.030231714248657227e-02 6.008096039295196533e-02 5.983837321400642395e-02 6.016742065548896790e-02 6.030024215579032898e-02 6.014645099639892578e-02 6.028893217444419861e-02 6.063044071197509766e-02 5.987572669982910156e-02 6.005864962935447693e-02 5.960349738597869873e-02 5.999122932553291321e-02 6.018242239952087402e-02 6.056900694966316223e-02 6.026468053460121155e-02 6.030150130391120911e-02 6.095690652728080750e-02 6.098134815692901611e-02 6.097115576267242432e-02 5.998947098851203918e-02 6.006390973925590515e-02 6.003430485725402832e-02 5.991522595286369324e-02 6.036673858761787415e-02
8.424000000000000000e+03 6.002718210220336914e-02 6.038321927189826965e-02 6.073968112468719482e-02 5.943712592124938965e-02 5.995034798979759216e-02 5.972381308674812317e-02 5.963432788848876953e-02 6.091494858264923096e-02 6.063476577401161194e-02 6.029002740979194641e-02 5.971843376755714417e-02 5.963646993041038513e-02 6.001958250999450684e-02 5.943791940808296204e-02 5.953125283122062683e-02 5.964753404259681702e-02 5.989273265004158020e-02 5.995292961597442627e-02 5.970703437924385071e-02 6.012098863720893860e-02 6.021295860409736633e-02 6.034643575549125671e-02 6.008157506585121155e-02 5.978931114077568054e-02 5.956132709980010986e-02
8.536000000000000000e+03 6.017108261585235596e-02 6.093602254986763000e-02 5.973109602928161621e-02 5.991902947425842285e-02 6.030008196830749512e-02 6.008423492312431335e-02 5.979933217167854309e-02 5.972419679164886475e-02 6.053750589489936829e-02 5.950777232646942139e-02 6.024658679962158203e-02 6.083417311310768127e-02 6.038142368197441101e-02 5.966891720890998840e-02 5.970399454236030579e-02 5.992200598120689392e-02 5.992821976542472839e-02 5.977916717529296875e-02 6.061337888240814209e-02 6.052561476826667786e-02 5.996744334697723389e-02 6.015234068036079407e-02 6.018920242786407471e-02 6.035222113132476807e-02 6.006051599979400635e-02
8.649000000000000000e+03 5.985882878303527832e-02 5.994958057999610901e-02 5.984226241707801819e-02 5.963638424873352051e-02 6.058042123913764954e-02 6.067636609077453613e-02 6.012603640556335449e-02 5.986676737666130066e-02 6.058375909924507141e-02 5.948200821876525879e-02 6.015060469508171082e-02 6.005358695983886719e-02 5.938689038157463074e-02 5.965684726834297180e-02 5.977886915206909180e-02 5.967520177364349365e-02 6.008786335587501526e-02 6.001964211463928223e-02 6.074906885623931885e-02 6.047998368740081787e-02 5.996476486325263977e-02 6.034910678863525391e-02 6.005631759762763977e-02 6.131934002041816711e-02 6.054266914725303650e-02
8.764000000000000000e+03 5.936042591929435730e-02 6.008711457252502441e-02 6.022980809211730957e-02 5.997396633028984070e-02 6.109168007969856262e-02 6.026806309819221497e-02 6.078403815627098083e-02 5.979117378592491150e-02 6.035669147968292236e-02 6.067671999335289001e-02 5.979935824871063232e-02 5.980963632464408875e-02 5.972246825695037842e-02 6.007547304034233093e-02 5.953770503401756287e-02 5.984889343380928040e-02 5.967137590050697327e-02 5.988877639174461365e-02 6.036334112286567688e-02 6.009164452552795410e-02 5.994516983628273010e-02 6.015874072909355164e-02 5.985830724239349365e-02 5.963067710399627686e-02 6.072181463241577148e-02
8.880000000000000000e+03 5.996662378311157227e-02 6.042773649096488953e-02 5.971255898475646973e-02 5.936930701136589050e-02 6.026400998234748840e-02 5.999115481972694397e-02 5.983701348304748535e-02 5.956895649433135986e-02 6.034946814179420471e-02 6.018259003758430481e-02 6.073680520057678223e-02 5.967796221375465393e-02 6.002330780029296875e-02 5.957024171948432922e-02 6.006703898310661316e-02 6.011336669325828552e-02 5.979194119572639465e-02 6.004293262958526611e-02 6.015079095959663391e-02 6.034332141280174255e-02 6.008161604404449463e-02 5.970203503966331482e-02 5.949522182345390320e-02 6.012669205665588379e-02 6.009981408715248108e-02
8.998000000000000000e+03 5.967248603701591492e-02 6.005073711276054382e-02 6.021666154265403748e-02 5.971963331103324890e-02 6.013717129826545715e-02 5.951909348368644714e-02 6.038329377770423889e-02 6.011153757572174072e-02 5.990259349346160889e-02 5.975779891014099121e-02 6.024362519383430481e-02 5.996577441692352295e-02 5.983186885714530945e-02 6.004776060581207275e-02 5.975930020213127136e-02 5.987155809998512268e-02 5.958573147654533386e-02 5.993746221065521240e-02 6.033137813210487366e-02 6.026558950543403625e-02 5.964194238185882568e-02 6.028076633810997009e-02 5.952141061425209045e-02 6.014181300997734070e-02 5.998827889561653137e-02
9.118000000000000000e+03 6.068675220012664795e-02 5.981812253594398499e-02 5.947079882025718689e-02 6.026725843548774719e-02 5.994604900479316711e-02 5.991918966174125671e-02 5.991654470562934875e-02 5.990092083811759949e-02 6.028463318943977356e-02 5.958521738648414612e-02 5.959856137633323669e-02 5.951891466975212097e-02 5.993463471531867981e-02 5.953291058540344238e-02 5.973807349801063538e-02 5.951616168022155762e-02 5.969829857349395752e-02 6.039677187800407410e-02 6.070287153124809265e-02 6.025160849094390869e-02 6.037794426083564758e-02 5.969852581620216370e-02 5.983002483844757080e-02 5.948736146092414856e-02 5.980883911252021790e-02
9.238000000000000000e+03 6.042831018567085266e-02 5.985013768076896667e-02 6.004167720675468445e-02 5.902988836169242859e-02 6.028304621577262878e-02 6.036191061139106750e-02 5.988350138068199158e-02 5.987726524472236633e-02 5.919692292809486389e-02 5.977019295096397400e-02 6.003385782241821289e-02 5.958296731114387512e-02 5.967849865555763245e-02 5.954395234584808350e-02 5.964039638638496399e-02 5.981718376278877258e-02 5.975849926471710205e-02 5.963400006294250488e-02 6.003687903285026550e-02 6.042650341987609863e-02 6.040980294346809387e-02 6.073961779475212097e-02 5.964662507176399231e-02 5.986188724637031555e-02 5.983975157141685486e-02
9.361000000000000000e+03 5.981399491429328918e-02 5.957400798797607422e-02 5.981573462486267090e-02 5.987917259335517883e-02 6.035919487476348877e-02 5.937148630619049072e-02 6.041963770985603333e-02 6.018786504864692688e-02 5.979624390602111816e-02 6.013687327504158020e-02 5.949604511260986328e-02 5.979958176612854004e-02 5.991048738360404968e-02 5.938431993126869202e-02 5.935757234692573547e-02 5.940138921141624451e-02 6.034097075462341309e-02 6.015624105930328369e-02 5.976175144314765930e-02 5.975840613245964050e-02 6.000417843461036682e-02 5.976328626275062561e-02 5.970847979187965393e-02 6.042164564132690430e-02 5.968092754483222961e-02
9.485000000000000000e+03 5.931244790554046631e-02 5.978761985898017883e-02 5.981050059199333191e-02 6.043272837996482849e-02 5.971955135464668274e-02 5.946515500545501709e-02 5.973427370190620422e-02 6.037960574030876160e-02 6.008143350481987000e-02 5.936293303966522217e-02 5.990096926689147949e-02 5.923848971724510193e-02 5.963353440165519714e-02 5.945839360356330872e-02 5.966626480221748352e-02 5.983598530292510986e-02 5.953915044665336609e-02 6.007628515362739563e-02 6.037620082497596741e-02 6.042531505227088928e-02 6.006279215216636658e-02 5.968728289008140564e-02 5.926141142845153809e-02 6.030741706490516663e-02 5.975511297583580017e-02
9.611000000000000000e+03 6.060231849551200867e-02 5.958230420947074890e-02 5.991074442863464355e-02 5.934089049696922302e-02 6.013472750782966614e-02 5.939205363392829895e-02 6.036041676998138428e-02 5.969054996967315674e-02 5.968203023076057434e-02 5.958621203899383545e-02 6.027632951736450195e-02 5.986100062727928162e-02 5.943530425429344177e-02 5.940565839409828186e-02 5.905814468860626221e-02 5.968245863914489746e-02 5.992786213755607605e-02 5.960482731461524963e-02 5.935230851173400879e-02 6.020171567797660828e-02 5.966059863567352295e-02 5.957248806953430176e-02 5.917893722653388977e-02 5.966911837458610535e-02 5.968913435935974121e-02
9.738000000000000000e+03 5.978388711810112000e-02 5.977204069495201111e-02 5.951827764511108398e-02 5.915058776736259460e-02 6.057985499501228333e-02 5.938855186104774475e-02 5.975374579429626465e-02 6.050856411457061768e-02 5.979295447468757629e-02 5.937092006206512451e-02 6.044287979602813721e-02 5.927057936787605286e-02 5.927269533276557922e-02 5.981687828898429871e-02 5.999881029129028320e-02 6.002088263630867004e-02 5.924786999821662903e-02 5.975377187132835388e-02 6.040867045521736145e-02 6.008859351277351379e-02 5.950175598263740540e-02 5.955046042799949646e-02 5.973308905959129333e-02 5.997477844357490540e-02 5.955119803547859192e-02
9.868000000000000000e+03 5.914236605167388916e-02 5.973352864384651184e-02 5.976182594895362854e-02 5.921840295195579529e-02 6.023709475994110107e-02 5.904482305049896240e-02 5.940394103527069092e-02 5.985760316252708435e-02 5.959047004580497742e-02 5.992121621966362000e-02 5.948184803128242493e-02 5.932906642556190491e-02 5.958384647965431213e-02 5.923180654644966125e-02 5.945848301053047180e-02 5.885631963610649109e-02 5.918136611580848694e-02 6.014695391058921814e-02 6.020295247435569763e-02 5.995580554008483887e-02 5.954750999808311462e-02 5.989253893494606018e-02 5.953660234808921814e-02 5.948187783360481262e-02 5.971703305840492249e-02
9.998000000000000000e+03 5.934803187847137451e-02 6.014119088649749756e-02 5.937070772051811218e-02 5.970765277743339539e-02 5.981137230992317200e-02 6.056815013289451599e-02 5.897113680839538574e-02 5.932778492569923401e-02 6.018911302089691162e-02 5.946785211563110352e-02 6.003243103623390198e-02 5.924827978014945984e-02 5.941591784358024597e-02 5.927230045199394226e-02 5.957280099391937256e-02 5.948578193783760071e-02 5.946028232574462891e-02 5.968670919537544250e-02 6.042835116386413574e-02 6.045198440551757812e-02 5.912385880947113037e-02 6.045976281166076660e-02 5.932342633605003357e-02 5.980448424816131592e-02 5.935059115290641785e-02


==> dat/imgnetcurve_noise_av.dat <==
1.000000000000000000e+00 7.630335330963135265e-02 7.280945449520768303e-04
2.000000000000000000e+00 7.573348760604858843e-02 6.320758341517890462e-04
3.000000000000000000e+00 7.502187579870224499e-02 5.170324724518285875e-04
4.000000000000000000e+00 7.427516937255859708e-02 4.027159819613310371e-04
5.000000000000000000e+00 7.357391268014908114e-02 3.030000912547282672e-04
6.000000000000000000e+00 7.296096712350845503e-02 2.254940438352118204e-04
7.000000000000000000e+00 7.244978576898575273e-02 1.702455683515049318e-04
8.000000000000000000e+00 7.203581959009169866e-02 1.355043251068360603e-04
9.000000000000000000e+00 7.170490443706512007e-02 1.161400057215132250e-04
1.000000000000000000e+01 7.143883794546126986e-02 1.063859101333514476e-04
1.100000000000000000e+01 7.122068077325821589e-02 1.016558487999556570e-04
1.200000000000000000e+01 7.103622764348983820e-02 9.907651083681676075e-05
1.300000000000000000e+01 7.087492972612380315e-02 9.670134857289879753e-05
1.400000000000000000e+01 7.072901785373687800e-02 9.398825446596127784e-05
1.500000000000000000e+01 7.059400796890258345e-02 9.100924735041460080e-05
1.600000000000000000e+01 7.046687722206115834e-02 8.790716302963494150e-05
1.700000000000000000e+01 7.034623712301253662e-02 8.489266995757817000e-05
1.800000000000000000e+01 7.023115217685699241e-02 8.223776944109576403e-05
1.900000000000000000e+01 7.012151390314101673e-02 8.032820116827105422e-05
2.000000000000000000e+01 7.001699745655060036e-02 7.916783693565133972e-05
2.100000000000000000e+01 6.991748720407485462e-02 7.858971148097800377e-05
2.200000000000000000e+01 6.982284426689147616e-02 7.845514152513216946e-05
2.300000000000000000e+01 6.973282486200332864e-02 7.852362514566604812e-05
2.400000000000000000e+01 6.964720189571380060e-02 7.859865145743325453e-05
2.500000000000000000e+01 6.956573724746703546e-02 7.864010032924605641e-05
2.600000000000000000e+01 6.948817163705825473e-02 7.867650937536720688e-05
2.700000000000000000e+01 6.941421210765838512e-02 7.871797746201112387e-05
2.800000000000000000e+01 6.934354007244110385e-02 7.886467769121424459e-05
2.900000000000000000e+01 6.927580982446671087e-02 7.914406116186445904e-05
3.000000000000000000e+01 6.921071469783783570e-02 7.953765976244581495e-05
3.100000000000000000e+01 6.914798021316528875e-02 8.004341418402982557e-05
3.200000000000000000e+01 6.908737778663635865e-02 8.062070006886490900e-05
3.300000000000000000e+01 6.902876883745193148e-02 8.120213167585080510e-05
3.400000000000000000e+01 6.897204756736755038e-02 8.177068740056229145e-05
3.500000000000000000e+01 6.891711860895156916e-02 8.230770407232912151e-05
3.600000000000000000e+01 6.886388719081878995e-02 8.279783349892268619e-05
3.700000000000000000e+01 6.881227523088455367e-02 8.326100206078033993e-05
3.800000000000000000e+01 6.876221537590027078e-02 8.369555084659295293e-05
3.900000000000000000e+01 6.871363759040832742e-02 8.411171016826628362e-05
4.000000000000000000e+01 6.866642981767653864e-02 8.451354027341576329e-05
4.100000000000000000e+01 6.862051844596862848e-02 8.486050200775257125e-05
4.200000000000000000e+01 6.857581526041030273e-02 8.514907053310692339e-05
4.300000000000000000e+01 6.853225558996201006e-02 8.537676080518973932e-05
4.400000000000000000e+01 6.848976612091065008e-02 8.553777708086894929e-05
4.500000000000000000e+01 6.844832032918929388e-02 8.564184199625089538e-05
4.600000000000000000e+01 6.840789526700973011e-02 8.570064595197403475e-05
4.700000000000000000e+01 6.836847722530364768e-02 8.573984218395540031e-05
4.800000000000000000e+01 6.833002537488937211e-02 8.576841642239603275e-05
4.900000000000000000e+01 6.829250931739806740e-02 8.577947966808927179e-05
5.000000000000000000e+01 6.825588613748551081e-02 8.576638358474283170e-05
5.100000000000000000e+01 6.822011977434158658e-02 8.570101538190595225e-05
5.200000000000000000e+01 6.818520128726959784e-02 8.558338900358711113e-05
5.300000000000000000e+01 6.815110236406325683e-02 8.542284942562259611e-05
5.400000000000000000e+01 6.811780124902724887e-02 8.523034481427612644e-05
5.500000000000000000e+01 6.808528125286102128e-02 8.501023344313353132e-05
5.600000000000000000e+01 6.805353015661239069e-02 8.475821858115972730e-05
5.700000000000000000e+01 6.802252978086471835e-02 8.447483518392081962e-05
5.800000000000000000e+01 6.799225836992263405e-02 8.416270723416776625e-05
5.900000000000000000e+01 6.796270102262497170e-02 8.381363906255316631e-05
6.000000000000000000e+01 6.793384581804275124e-02 8.343547720214172412e-05
6.100000000000000000e+01 6.790569633245467640e-02 8.303043039324087249e-05
6.200000000000000000e+01 6.787824302911758811e-02 8.260398190567755654e-05
6.300000000000000000e+01 6.785146653652190940e-02 8.217262548393962482e-05
6.400000000000000000e+01 6.782535851001739169e-02 8.172569824060565524e-05
6.500000000000000000e+01 6.779990136623383068e-02 8.127085516245338237e-05
6.600000000000000000e+01 6.777509182691573986e-02 8.080097825770310048e-05
6.700000000000000000e+01 6.775092124938965343e-02 8.032327957734366715e-05
6.800000000000000000e+01 6.772737771272659135e-02 7.983805823850572358e-05
6.900000000000000000e+01 6.770445525646209828e-02 7.934624511706720980e-05
7.000000000000000000e+01 6.768214553594589789e-02 7.886154413079859472e-05
7.100000000000000000e+01 6.766043812036513783e-02 7.837610442236376434e-05
7.200000000000000000e+01 6.763932436704635232e-02 7.789583609184948026e-05
7.300000000000000000e+01 6.761880159378051702e-02 7.741736603474017758e-05
7.400000000000000000e+01 6.759885191917419656e-02 7.694760511550965466e-05
7.500000000000000000e+01 6.757946729660034568e-02 7.648694048897963576e-05
7.600000000000000000e+01 6.756063938140868808e-02 7.603463272501403579e-05
7.700000000000000000e+01 6.754235953092574407e-02 7.559557825081624557e-05
7.800000000000000000e+01 6.752461314201355091e-02 7.516856918422765935e-05
7.900000000000000000e+01 6.750739634037017378e-02 7.475438878653938989e-05
8.000000000000000000e+01 6.749069541692734320e-02 7.435787634095784198e-05
8.100000000000000000e+01 6.747450441122054832e-02 7.398035462878008346e-05
8.200000000000000000e+01 6.745880663394927812e-02 7.362415890492051112e-05
8.300000000000000000e+01 6.744359314441680797e-02 7.328773182939073952e-05
8.400000000000000000e+01 6.742885559797287542e-02 7.296608281573710257e-05
8.500000000000000000e+01 6.741458326578139704e-02 7.266424047460499891e-05
8.700000000000000000e+01 6.738739609718322199e-02 7.211793534095930819e-05
8.800000000000000000e+01 6.737445741891860684e-02 7.187372931632680755e-05
8.900000000000000000e+01 6.736193984746932650e-02 7.164764576845925525e-05
9.000000000000000000e+01 6.734983146190642866e-02 7.144237639475473122e-05
9.100000000000000000e+01 6.733812242746353705e-02 7.125499988992420059e-05
9.300000000000000000e+01 6.731585919857024924e-02 7.093165118980486721e-05
9.400000000000000000e+01 6.730527967214584850e-02 7.079466519973475922e-05
9.500000000000000000e+01 6.729505777359008623e-02 7.067463453911176018e-05
9.600000000000000000e+01 6.728517532348632368e-02 7.056869156038265544e-05
9.800000000000000000e+01 6.726639747619628240e-02 7.040110589394891593e-05
9.900000000000000000e+01 6.725747913122176458e-02 7.033661078200782789e-05
1.000000000000000000e+02 6.724886029958725142e-02 7.028013857850927502e-05
1.010000000000000000e+02 6.724053293466568382e-02 7.023796014526662273e-05
1.030000000000000000e+02 6.722470164299011730e-02 7.018233698063053349e-05
1.040000000000000000e+02 6.721717685461044145e-02 7.016702349859593973e-05
1.060000000000000000e+02 6.720286220312118863e-02 7.016425243117301155e-05
1.070000000000000000e+02 6.719605207443236916e-02 7.017048712677559016e-05
1.080000000000000000e+02 6.718946099281311590e-02 7.018205626909787445e-05
1.100000000000000000e+02 6.717690080404281616e-02 7.021997306363098664e-05
1.110000000000000000e+02 6.717091470956802757e-02 7.024553188671829249e-05
1.130000000000000000e+02 6.715949177742004672e-02 7.030810396762787414e-05
1.140000000000000000e+02 6.715403586626052246e-02 7.034317549747828532e-05
1.160000000000000000e+02 6.714360445737838079e-02 7.041831897807556350e-05
1.170000000000000000e+02 6.713860929012298306e-02 7.046027477919128922e-05
1.190000000000000000e+02 6.712903827428817749e-02 7.054294538884330350e-05
1.210000000000000000e+02 6.711997479200362826e-02 7.063235323507142580e-05
1.220000000000000000e+02 6.711561739444732444e-02 7.068062697366767966e-05
1.240000000000000000e+02 6.710722774267197099e-02 7.077826216774468608e-05
1.250000000000000000e+02 6.710318386554718628e-02 7.082563262102857429e-05
1.270000000000000000e+02 6.709537684917449285e-02 7.092441141312870369e-05
1.290000000000000000e+02 6.708791315555572010e-02 7.102103887545830956e-05
1.310000000000000000e+02 6.708075553178786954e-02 7.111357357415802637e-05
1.320000000000000000e+02 6.707728117704390980e-02 7.115894423987568628e-05
1.340000000000000000e+02 6.707053333520889005e-02 7.124860896918144360e-05
1.360000000000000000e+02 6.706402510404586848e-02 7.134144375884558104e-05
1.380000000000000000e+02 6.705773264169692660e-02 7.142680487361537838e-05
1.390000000000000000e+02 6.705466061830520075e-02 7.146853849557113292e-05
1.410000000000000000e+02 6.704865783452987338e-02 7.155609836515672219e-05
1.430000000000000000e+02 6.704282730817795466e-02 7.163663218153993532e-05
1.450000000000000000e+02 6.703715413808822299e-02 7.171727746982121260e-05
1.470000000000000000e+02 6.703162610530853660e-02 7.179317777071947263e-05
1.490000000000000000e+02 6.702622503042221513e-02 7.186496376957258656e-05
1.510000000000000000e+02 6.702094346284866166e-02 7.193638522600614776e-05
1.530000000000000000e+02 6.701577574014663807e-02 7.200426168902174045e-05
1.550000000000000000e+02 6.701070696115493663e-02 7.207195791175556772e-05
1.570000000000000000e+02 6.700573086738587092e-02 7.213532992864285021e-05
1.590000000000000000e+02 6.700084328651428889e-02 7.219829452360983506e-05
1.610000000000000000e+02 6.699603676795959362e-02 7.225673663257582702e-05
1.630000000000000000e+02 6.699130296707153653e-02 7.231309211584962659e-05
1.660000000000000000e+02 6.698433309793472290e-02 7.239685011410874947e-05
1.680000000000000000e+02 6.697976827621460183e-02 7.245396967998517148e-05
1.700000000000000000e+02 6.697526454925536998e-02 7.251153957010704335e-05
1.720000000000000000e+02 6.697081983089446522e-02 7.257033498638687389e-05
1.750000000000000000e+02 6.696425855159759966e-02 7.265014675612551233e-05
1.770000000000000000e+02 6.695994585752487738e-02 7.270735267262375058e-05
1.790000000000000000e+02 6.695568352937698864e-02 7.276477139129840894e-05
1.820000000000000000e+02 6.694938004016875999e-02 7.285081923024436072e-05
1.840000000000000000e+02 6.694523453712462879e-02 7.290856648117951090e-05
1.860000000000000000e+02 6.694113045930862038e-02 7.296553627162750445e-05
1.890000000000000000e+02 6.693505197763442716e-02 7.304913538794030451e-05
1.910000000000000000e+02 6.693105190992355846e-02 7.310387484233463716e-05
1.940000000000000000e+02 6.692511975765227938e-02 7.319004471006283665e-05
1.970000000000000000e+02 6.691926896572113204e-02 7.327458494220336115e-05
1.990000000000000000e+02 6.691541105508803933e-02 7.333171019784917176e-05
2.020000000000000000e+02 6.690968632698059138e-02 7.341581690164638565e-05
2.050000000000000000e+02 6.690403640270232988e-02 7.350146203383656435e-05
2.070000000000000000e+02 6.690030813217162642e-02 7.355919517289973811e-05
2.100000000000000000e+02 6.689477264881134311e-02 7.364492190791300770e-05
2.130000000000000000e+02 6.688930571079254594e-02 7.372712701693209521e-05
2.160000000000000000e+02 6.688389837741852417e-02 7.380569488124975191e-05
2.190000000000000000e+02 6.687855064868926391e-02 7.388746649538422469e-05
2.210000000000000000e+02 6.687501639127731157e-02 7.394115333442457334e-05
2.240000000000000000e+02 6.686975657939911444e-02 7.402042621549535101e-05
2.270000000000000000e+02 6.686455070972442682e-02 7.410162580480448950e-05
2.300000000000000000e+02 6.685939103364944847e-02 7.417989728621658284e-05
2.330000000000000000e+02 6.685428321361541748e-02 7.425350427360282357e-05
2.370000000000000000e+02 6.684754610061645341e-02 7.434965570981023615e-05
2.400000000000000000e+02 6.684254795312881414e-02 7.441979661961550829e-05
2.430000000000000000e+02 6.683759093284606656e-02 7.448802887909148306e-05
2.460000000000000000e+02 6.683267891407013161e-02 7.455498546643645895e-05
2.490000000000000000e+02 6.682780444622039850e-02 7.462143076859745802e-05
2.530000000000000000e+02 6.682136416435241477e-02 7.471024371295360768e-05
2.560000000000000000e+02 6.681657850742339644e-02 7.477482480850728677e-05
2.590000000000000000e+02 6.681183367967605258e-02 7.483945850077558786e-05
2.630000000000000000e+02 6.680555999279022550e-02 7.492557706407221838e-05
2.660000000000000000e+02 6.680089235305786133e-02 7.498832549008792021e-05
2.700000000000000000e+02 6.679472386837005671e-02 7.507002477291440344e-05
2.730000000000000000e+02 6.679013371467590332e-02 7.513185266271401761e-05
2.770000000000000000e+02 6.678406715393066240e-02 7.521478985922747747e-05
2.810000000000000000e+02 6.677805393934249656e-02 7.529798096415972301e-05
2.850000000000000000e+02 6.677209049463271595e-02 7.537848627552694802e-05
2.880000000000000000e+02 6.676765084266662875e-02 7.543755255980299698e-05
2.920000000000000000e+02 6.676176875829696600e-02 7.551376189750147612e-05
2.960000000000000000e+02 6.675592988729477095e-02 7.558765757023709186e-05
3.000000000000000000e+02 6.675013244152068481e-02 7.566106996706227440e-05
3.040000000000000000e+02 6.674437731504440086e-02 7.573127617104619331e-05
3.080000000000000000e+02 6.673865735530853938e-02 7.580055148677367332e-05
3.120000000000000000e+02 6.673297762870789018e-02 7.586825342759356654e-05
3.160000000000000000e+02 6.672733336687088068e-02 7.593841196732677883e-05
3.200000000000000000e+02 6.672172725200653520e-02 7.600708579947464095e-05
3.250000000000000000e+02 6.671477437019347756e-02 7.609152320643728198e-05
3.290000000000000000e+02 6.670924782752990501e-02 7.615928396637009910e-05
3.330000000000000000e+02 6.670375436544417891e-02 7.622369126983723491e-05
3.380000000000000000e+02 6.669693171977997270e-02 7.630456089113004335e-05
3.420000000000000000e+02 6.669150829315186046e-02 7.636757883643715151e-05
3.470000000000000000e+02 6.668476581573486162e-02 7.644756444770437820e-05
3.510000000000000000e+02 6.667940527200698353e-02 7.650779515517100058e-05
3.560000000000000000e+02 6.667274653911590965e-02 7.658429304141946942e-05
3.610000000000000000e+02 6.666612982749939298e-02 7.666340432656168708e-05
3.660000000000000000e+02 6.665955424308776800e-02 7.674298136032287076e-05
3.700000000000000000e+02 6.665432035923003762e-02 7.680844002912758344e-05
3.750000000000000000e+02 6.664781272411346436e-02 7.689348377963456794e-05
3.800000000000000000e+02 6.664134353399277233e-02 7.697480514791195003e-05
3.850000000000000000e+02 6.663490712642669567e-02 7.706312450909814471e-05
3.910000000000000000e+02 6.662723034620285367e-02 7.716478924177133832e-05
3.960000000000000000e+02 6.662086725234984963e-02 7.724604875574648199e-05
4.010000000000000000e+02 6.661453485488891268e-02 7.733079634246226193e-05
4.060000000000000000e+02 6.660823285579681174e-02 7.741804055754147960e-05
4.120000000000000000e+02 6.660071283578872237e-02 7.752608289473834468e-05
4.170000000000000000e+02 6.659447818994522483e-02 7.761550879451703771e-05
4.230000000000000000e+02 6.658702611923217329e-02 7.772488490520467104e-05
4.280000000000000000e+02 6.658084094524382990e-02 7.781734755750021270e-05
4.340000000000000000e+02 6.657345354557037131e-02 7.792275644720874923e-05
4.400000000000000000e+02 6.656610190868378352e-02 7.803056024185618569e-05
4.460000000000000000e+02 6.655877768993377630e-02 7.814445113592397637e-05
4.520000000000000000e+02 6.655149042606353649e-02 7.825443554547671903e-05
4.580000000000000000e+02 6.654423534870147761e-02 7.836477390411148727e-05
4.640000000000000000e+02 6.653701215982436856e-02 7.847616595544431824e-05
4.700000000000000000e+02 6.652981966733932662e-02 7.858571845419894586e-05
4.760000000000000000e+02 6.652265608310699296e-02 7.869485329138309717e-05
4.820000000000000000e+02 6.651551783084869163e-02 7.879703830356841771e-05
4.890000000000000000e+02 6.650721818208694958e-02 7.891832546462997024e-05
4.950000000000000000e+02 6.650012731552124023e-02 7.902464409886051798e-05
5.020000000000000000e+02 6.649189710617064986e-02 7.914040237958897656e-05
5.080000000000000000e+02 6.648485511541366022e-02 7.924741460959103961e-05
5.150000000000000000e+02 6.647666156291962003e-02 7.937299721122949747e-05
5.220000000000000000e+02 6.646850913763045765e-02 7.950006832478760806e-05
5.290000000000000000e+02 6.646038860082625899e-02 7.962319334006565715e-05
5.360000000000000000e+02 6.645227223634719849e-02 7.974706908953611514e-05
5.430000000000000000e+02 6.644419342279433982e-02 7.986011499868267980e-05
5.500000000000000000e+02 6.643614143133164118e-02 7.999564868785334713e-05
5.580000000000000000e+02 6.642695605754851684e-02 8.014315021880673534e-05
5.650000000000000000e+02 6.641895174980164129e-02 8.027121678043215125e-05
5.730000000000000000e+02 6.640982747077942006e-02 8.039986984742312213e-05
5.800000000000000000e+02 6.640185385942459773e-02 8.054299200095229130e-05
5.880000000000000000e+02 6.639276534318923340e-02 8.069127360052171828e-05
5.960000000000000000e+02 6.638372421264648882e-02 8.082061463280095577e-05
6.040000000000000000e+02 6.637467563152313343e-02 8.095909453544589997e-05
6.120000000000000000e+02 6.636565178632736206e-02 8.111475960574681581e-05
6.200000000000000000e+02 6.635666310787201316e-02 8.127054879327063296e-05
6.280000000000000000e+02 6.634768426418304055e-02 8.140118808630847943e-05
6.360000000000000000e+02 6.633874267339706643e-02 8.152817851407039734e-05
6.450000000000000000e+02 6.632869571447372326e-02 8.171695062269581072e-05
6.530000000000000000e+02 6.631976842880249468e-02 8.188632242991862901e-05
6.620000000000000000e+02 6.630973875522613858e-02 8.206671060123267873e-05
6.710000000000000000e+02 6.629976451396941972e-02 8.219957692478878884e-05
6.800000000000000000e+02 6.628980666399002242e-02 8.233372803901978980e-05
6.890000000000000000e+02 6.627979487180710172e-02 8.257557810784156072e-05
6.980000000000000000e+02 6.626985639333725364e-02 8.270424535450822151e-05
7.070000000000000000e+02 6.625998705625534002e-02 8.287215104033905145e-05
7.160000000000000000e+02 6.625001549720764549e-02 8.307576404981503412e-05
7.260000000000000000e+02 6.623899370431900191e-02 8.322141198043183329e-05
7.360000000000000000e+02 6.622801393270492942e-02 8.341481070735084493e-05
7.450000000000000000e+02 6.621809244155883734e-02 8.356210598953150678e-05
7.550000000000000000e+02 6.620711803436279963e-02 8.377978490809861187e-05
7.650000000000000000e+02 6.619619607925414373e-02 8.398962453504198004e-05
7.750000000000000000e+02 6.618533402681350819e-02 8.415661263391552012e-05
7.860000000000000000e+02 6.617329210042953436e-02 8.441634823545684119e-05
7.960000000000000000e+02 6.616242110729217418e-02 8.450550791186715134e-05
8.070000000000000000e+02 6.615049421787261297e-02 8.473162315636925137e-05
8.170000000000000000e+02 6.613954603672027310e-02 8.504670145287695593e-05
8.280000000000000000e+02 6.612754762172698419e-02 8.536586549657032054e-05
8.390000000000000000e+02 6.611568838357925748e-02 8.549112550266568572e-05
8.500000000000000000e+02 6.610374569892883689e-02 8.561465884559263601e-05
8.620000000000000000e+02 6.609072983264922818e-02 8.594924669037336967e-05
8.730000000000000000e+02 6.607883304357528576e-02 8.618223490803988811e-05
8.850000000000000000e+02 6.606585025787353738e-02 8.644946331599078252e-05
8.960000000000000000e+02 6.605391234159468938e-02 8.668949492070302215e-05
9.080000000000000000e+02 6.604076474905014316e-02 8.702284970305320647e-05
9.200000000000000000e+02 6.602796673774719016e-02 8.715250718711063714e-05
9.330000000000000000e+02 6.601376354694366011e-02 8.740137797156839001e-05
9.450000000000000000e+02 6.600074976682662742e-02 8.755619381293897789e-05
9.580000000000000000e+02 6.598664790391922663e-02 8.783891559029668962e-05
9.700000000000000000e+02 6.597382694482803456e-02 8.801163459432154407e-05
9.830000000000000000e+02 6.596004247665404607e-02 8.819154637234308996e-05
9.960000000000000000e+02 6.594590723514556774e-02 8.827880919023869781e-05
1.009000000000000000e+03 6.593175798654556108e-02 8.901284898987405652e-05
1.023000000000000000e+03 6.591685682535171342e-02 8.895980725926563219e-05
1.036000000000000000e+03 6.590263068675994429e-02 8.940232130437380891e-05
1.050000000000000000e+03 6.588769853115081232e-02 8.944217147739227827e-05
1.064000000000000000e+03 6.587243020534515325e-02 9.026064636594287197e-05
1.078000000000000000e+03 6.585736751556396651e-02 8.952793080114042693e-05
1.092000000000000000e+03 6.584224700927734930e-02 9.042451996508322435e-05
1.107000000000000000e+03 6.582635104656218983e-02 9.030638790249168849e-05
1.122000000000000000e+03 6.580958694219589400e-02 9.099231748303023438e-05
1.137000000000000000e+03 6.579303354024887418e-02 9.107241888290630528e-05
1.152000000000000000e+03 6.577733039855956920e-02 9.130039444536638081e-05
1.167000000000000000e+03 6.576162070035934670e-02 9.149452326261637094e-05
1.182000000000000000e+03 6.574481904506683516e-02 9.200143840280044691e-05
1.198000000000000000e+03 6.572847157716750488e-02 9.209154833320095756e-05
1.214000000000000000e+03 6.571049064397811723e-02 9.301976978708043152e-05
1.230000000000000000e+03 6.569321542978286133e-02 9.253539570120594042e-05
1.246000000000000000e+03 6.567566990852355402e-02 9.327136555976859472e-05
1.263000000000000000e+03 6.565800219774246826e-02 9.479413103799240155e-05
1.280000000000000000e+03 6.563908576965332697e-02 9.429583531101143161e-05
1.297000000000000000e+03 6.562096714973449096e-02 9.361461223520532444e-05
1.314000000000000000e+03 6.560289651155472301e-02 9.469450550063952799e-05
1.331000000000000000e+03 6.558397829532623680e-02 9.577841297507388703e-05
1.349000000000000000e+03 6.556437671184539573e-02 9.493736669803157506e-05
1.367000000000000000e+03 6.554547041654586181e-02 9.523362220451867595e-05
1.385000000000000000e+03 6.552677750587462824e-02 9.675283447894914154e-05
1.403000000000000000e+03 6.550689280033111794e-02 9.575044410637318694e-05
1.422000000000000000e+03 6.548694252967834917e-02 9.627841683936454122e-05
1.441000000000000000e+03 6.546512633562087680e-02 9.667801738493691285e-05
1.460000000000000000e+03 6.544477909803390892e-02 9.745657836066506138e-05
1.479000000000000000e+03 6.542518258094787154e-02 9.762002269667050176e-05
1.499000000000000000e+03 6.540265500545501542e-02 9.794039228745489445e-05
1.519000000000000000e+03 6.538169980049132746e-02 9.983680814921230199e-05
1.539000000000000000e+03 6.535896718502044733e-02 9.729826217416443369e-05
1.559000000000000000e+03 6.533918142318725919e-02 9.636065053572514779e-05
1.580000000000000000e+03 6.531444162130356501e-02 1.018822556778306170e-04
1.601000000000000000e+03 6.529301822185516746e-02 9.739060911298127305e-05
1.622000000000000000e+03 6.526801228523254617e-02 9.994905427652901915e-05
1.644000000000000000e+03 6.524604082107543501e-02 1.014423956489375850e-04
1.666000000000000000e+03 6.521919786930084617e-02 1.015638706692975130e-04
1.688000000000000000e+03 6.519924342632293923e-02 1.014952076319530701e-04
1.710000000000000000e+03 6.517344415187835416e-02 1.016791809035797275e-04
1.733000000000000000e+03 6.514871358871460183e-02 1.033028242340878366e-04
1.756000000000000000e+03 6.512361109256743774e-02 1.023664809116459979e-04
1.779000000000000000e+03 6.510160475969314908e-02 1.050999525302639384e-04
1.803000000000000000e+03 6.507432639598846602e-02 1.059995772895593356e-04
1.827000000000000000e+03 6.504658758640288752e-02 1.024163909915867397e-04
1.851000000000000000e+03 6.502072036266326460e-02 1.043689529980041883e-04
1.875000000000000000e+03 6.499516546726226418e-02 1.025650258099034950e-04
1.900000000000000000e+03 6.496721535921096136e-02 1.045460422679987645e-04
1.926000000000000000e+03 6.493793517351149902e-02 1.061189815725407937e-04
1.951000000000000000e+03 6.491277128458022849e-02 1.073578472448354960e-04
1.977000000000000000e+03 6.488322764635086337e-02 1.066777381517021380e-04
2.003000000000000000e+03 6.485874801874161322e-02 1.062724355381182542e-04
2.030000000000000000e+03 6.482645183801651056e-02 1.016930368712573530e-04
2.057000000000000000e+03 6.479720830917358454e-02 1.097846909257505367e-04
2.084000000000000000e+03 6.476989686489105502e-02 1.038651954069721203e-04
2.112000000000000000e+03 6.474069654941558283e-02 1.073952782874136727e-04
2.140000000000000000e+03 6.470313489437103105e-02 1.083856123043056198e-04
2.168000000000000000e+03 6.468268334865570623e-02 1.070881656522809975e-04
2.197000000000000000e+03 6.464558839797973633e-02 1.063793037038891239e-04
2.226000000000000000e+03 6.461824625730513971e-02 1.081631026789082100e-04
2.255000000000000000e+03 6.458770751953124556e-02 1.091962451012629646e-04
2.285000000000000000e+03 6.455183893442154042e-02 1.074095924110741361e-04
2.316000000000000000e+03 6.451833188533782903e-02 1.066724096660320929e-04
2.346000000000000000e+03 6.449870049953460027e-02 1.142288191584458053e-04
2.378000000000000000e+03 6.446507155895232766e-02 1.117977780573852170e-04
2.409000000000000000e+03 6.442145228385925959e-02 1.065042043744051444e-04
2.441000000000000000e+03 6.439508974552154985e-02 1.170820228779688487e-04
2.473000000000000000e+03 6.436196804046630249e-02 1.154954255765542400e-04
2.506000000000000000e+03 6.431695222854613703e-02 1.209045517650365127e-04
2.539000000000000000e+03 6.429213583469391147e-02 1.105933421175020963e-04
2.573000000000000000e+03 6.426016896963120117e-02 1.050967879800754747e-04
2.607000000000000000e+03 6.422645658254623469e-02 1.270185275264894601e-04
2.642000000000000000e+03 6.418993413448333130e-02 1.123022064271986411e-04
2.677000000000000000e+03 6.415652215480804887e-02 1.185923923720953374e-04
2.712000000000000000e+03 6.412464529275893610e-02 1.026365109967869828e-04
2.748000000000000000e+03 6.407182365655898770e-02 1.135836338138847989e-04
2.785000000000000000e+03 6.405427455902099054e-02 1.198635063701776959e-04
2.822000000000000000e+03 6.400512874126434992e-02 1.127166730343613930e-04
2.859000000000000000e+03 6.397059440612792858e-02 1.224274689150274249e-04
2.897000000000000000e+03 6.393589526414870938e-02 1.276767671458226851e-04
2.936000000000000000e+03 6.389424622058868797e-02 1.267471238924504958e-04
2.975000000000000000e+03 6.385973602533340232e-02 1.172417935143750013e-04
3.014000000000000000e+03 6.382619947195053434e-02 1.335542914767209085e-04
3.054000000000000000e+03 6.378903269767760564e-02 1.188692437234612566e-04
3.095000000000000000e+03 6.373670279979705422e-02 1.418643623799591114e-04
3.136000000000000000e+03 6.370203167200089167e-02 1.321113255342282861e-04
3.177000000000000000e+03 6.369247138500214178e-02 1.390557192481948459e-04
3.219000000000000000e+03 6.362393319606780839e-02 1.472218342468621622e-04
3.262000000000000000e+03 6.358463734388351829e-02 1.232248618853904343e-04
3.305000000000000000e+03 6.354269683361053744e-02 1.459905589231200293e-04
3.349000000000000000e+03 6.349551618099212591e-02 1.542163789910180004e-04
3.394000000000000000e+03 6.346553981304169090e-02 1.472026375643411969e-04
3.439000000000000000e+03 6.342411160469055287e-02 1.348818669535795892e-04
3.484000000000000000e+03 6.338089555501938421e-02 1.430643271171408134e-04
3.530000000000000000e+03 6.333188265562057773e-02 1.537863237328213333e-04
3.577000000000000000e+03 6.327208727598190863e-02 1.365608762962145265e-04
3.625000000000000000e+03 6.325449109077453669e-02 1.446079072388600935e-04
3.673000000000000000e+03 6.318793952465057151e-02 1.448802503701973751e-04
3.722000000000000000e+03 6.313169091939925537e-02 1.273028307851657411e-04
3.771000000000000000e+03 6.311706274747848344e-02 1.583555638746354311e-04
3.821000000000000000e+03 6.308274209499359353e-02 1.578605916070235796e-04
3.872000000000000000e+03 6.297393649816512839e-02 1.696488280140934874e-04
3.923000000000000000e+03 6.297646552324294433e-02 1.343136109283877666e-04
3.975000000000000000e+03 6.291821718215942494e-02 1.674609964115487016e-04
4.028000000000000000e+03 6.286519020795822144e-02 1.396141169536648603e-04
4.081000000000000000e+03 6.283917307853698064e-02 1.694367244558062666e-04
4.135000000000000000e+03 6.278770059347152377e-02 1.752911822573504058e-04
4.190000000000000000e+03 6.276381939649582076e-02 1.652959196740736944e-04
4.246000000000000000e+03 6.263071894645691473e-02 1.730100484506353752e-04
4.302000000000000000e+03 6.262392476201057712e-02 1.833866947490793203e-04
4.359000000000000000e+03 6.257546335458755160e-02 1.692926178191969026e-04
4.417000000000000000e+03 6.250212490558623712e-02 1.886938030972260135e-04
4.476000000000000000e+03 6.242954313755035706e-02 1.933153089763521820e-04
4.535000000000000000e+03 6.242885574698447959e-02 1.571717419019514706e-04
4.595000000000000000e+03 6.239359945058822743e-02 2.156137899752694415e-04
4.656000000000000000e+03 6.235541045665740634e-02 2.160436540517722873e-04
4.718000000000000000e+03 6.229925006628036360e-02 2.402448725440398949e-04
4.780000000000000000e+03 6.222340315580367903e-02 1.987982085917095279e-04
4.844000000000000000e+03 6.216334089636802590e-02 1.735072331015773378e-04
4.908000000000000000e+03 6.215712130069732388e-02 1.796800273951385538e-04
4.973000000000000000e+03 6.205590367317199985e-02 1.824046853161155125e-04
5.039000000000000000e+03 6.202171280980110085e-02 2.449706148026287362e-04
5.106000000000000000e+03 6.196878522634505920e-02 1.605823768809655516e-04
5.174000000000000000e+03 6.187599807977676308e-02 2.022707942310404997e-04
5.242000000000000000e+03 6.180860683321953014e-02 2.067425465417353921e-04
5.312000000000000000e+03 6.181663379073142756e-02 2.157765952355314800e-04
5.382000000000000000e+03 6.172064736485480957e-02 2.177139178646455024e-04
5.454000000000000000e+03 6.170221850275993403e-02 1.989082600044919495e-04
5.526000000000000000e+03 6.159485146403312350e-02 2.426848036713905954e-04
5.599000000000000000e+03 6.158823952078819330e-02 1.805569061170779737e-04
5.674000000000000000e+03 6.151728436350822199e-02 2.402473387613998917e-04
5.749000000000000000e+03 6.144862920045852939e-02 2.978385876155704905e-04
5.825000000000000000e+03 6.142539173364638949e-02 1.563016084986269946e-04
5.902000000000000000e+03 6.136837854981422313e-02 2.313018424781681473e-04
5.981000000000000000e+03 6.133473217487335483e-02 3.143354291746992563e-04
6.060000000000000000e+03 6.124585330486297802e-02 2.651110503278963676e-04
6.140000000000000000e+03 6.119816318154334966e-02 2.030190459035649954e-04
6.222000000000000000e+03 6.127465859055519076e-02 4.423644987147299355e-04
6.304000000000000000e+03 6.109248697757720808e-02 2.402939363007560955e-04
6.388000000000000000e+03 6.105843484401703158e-02 2.860360817733080519e-04
6.473000000000000000e+03 6.104298681020736694e-02 2.666750163851320924e-04
6.559000000000000000e+03 6.092365875840186767e-02 2.781154383782184400e-04
6.646000000000000000e+03 6.090464666485786299e-02 3.043322921554581775e-04
6.734000000000000000e+03 6.092199191451072582e-02 3.279674247189713903e-04
6.823000000000000000e+03 6.082717165350914196e-02 3.005858263985501460e-04
6.914000000000000000e+03 6.083980143070220892e-02 3.897759954482116814e-04
7.005000000000000000e+03 6.079855963587760953e-02 2.925988817673400586e-04
7.098000000000000000e+03 6.072093456983566201e-02 3.405297065471669699e-04
7.192000000000000000e+03 6.070758253335952620e-02 3.425518948317390552e-04
7.288000000000000000e+03 6.056912794709205794e-02 3.456145391010939541e-04
7.384000000000000000e+03 6.052744105458259666e-02 2.605711149509566541e-04
7.482000000000000000e+03 6.057236567139625411e-02 3.549680257759095579e-04
7.582000000000000000e+03 6.044598802924155967e-02 3.165053103123221905e-04
7.682000000000000000e+03 6.040987029671669034e-02 3.124522816140654102e-04
7.784000000000000000e+03 6.047723501920700129e-02 3.392095913150972399e-04
7.887000000000000000e+03 6.043180555105209101e-02 3.977324850442144621e-04
7.992000000000000000e+03 6.031326457858085521e-02 3.206130138969361478e-04
8.098000000000000000e+03 6.031572982668876454e-02 3.930664169585373793e-04
8.205000000000000000e+03 6.030078381299972673e-02 2.809885652339894156e-04
8.314000000000000000e+03 6.023169964551925576e-02 3.506239099050880098e-04
8.424000000000000000e+03 5.997567698359489163e-02 3.963907292706505864e-04
8.536000000000000000e+03 6.012142241001128956e-02 3.666077744720833836e-04
8.649000000000000000e+03 6.011492684483528415e-02 4.436703668915593013e-04
8.764000000000000000e+03 6.006972253322601096e-02 4.107540257767518179e-04
8.880000000000000000e+03 5.998770028352737316e-02 3.168258970584728767e-04
8.998000000000000000e+03 5.995541065931320190e-02 2.562023070130460870e-04
9.118000000000000000e+03 5.991547957062721280e-02 3.601318375993657053e-04
9.238000000000000000e+03 5.989493101835250549e-02 3.857219664112172754e-04
9.361000000000000000e+03 5.985197976231575179e-02 3.250385041409678912e-04
9.485000000000000000e+03 5.981243416666984225e-02 3.661335768552954504e-04
9.611000000000000000e+03 5.971432536840438898e-02 3.677305088285446515e-04
9.738000000000000000e+03 5.977009192109108277e-02 4.007360890549893011e-04
9.868000000000000000e+03 5.958061128854751781e-02 3.573620027349871616e-04
9.998000000000000000e+03 5.968079820275306452e-02 4.527546857998838775e-04


==> dat/imgnetcurve_sig.dat <==
1.000000000000000000e+00 2.893976308405399323e-02 7.414257526397705078e-02 5.788177251815795898e-02 1.080336794257164001e-01 8.326733112335205078e-02 7.484983652830123901e-02 8.141252398490905762e-02 7.878205925226211548e-02 7.421033829450607300e-02 6.883344799280166626e-02 8.539489656686782837e-02 1.132008805871009827e-01 8.763409405946731567e-02 1.380597800016403198e-01 8.461531996726989746e-02 5.484874546527862549e-02 2.379441820085048676e-02 3.652659431099891663e-02 9.195822477340698242e-02 6.066426262259483337e-02 1.460568457841873169e-01 3.873143717646598816e-02 5.028504133224487305e-02 5.107441917061805725e-02 9.000758081674575806e-02
2.000000000000000000e+00 2.726342529058456421e-02 7.120462507009506226e-02 5.527427792549133301e-02 1.012882292270660400e-01 7.935127615928649902e-02 6.957615911960601807e-02 7.873269170522689819e-02 7.458958774805068970e-02 7.032149285078048706e-02 6.493379920721054077e-02 7.815761864185333252e-02 1.094462275505065918e-01 8.160760998725891113e-02 1.306122988462448120e-01 8.279355615377426147e-02 5.150127038359642029e-02 2.222620695829391479e-02 3.396428003907203674e-02 8.770709484815597534e-02 5.722256004810333252e-02 1.444886773824691772e-01 3.688007593154907227e-02 4.640837386250495911e-02 4.706218466162681580e-02 8.484784513711929321e-02
3.000000000000000000e+00 2.518418990075588226e-02 6.774418801069259644e-02 5.211357772350311279e-02 9.383722394704818726e-02 7.478743046522140503e-02 6.366736441850662231e-02 7.546308636665344238e-02 6.980239599943161011e-02 6.572215259075164795e-02 6.030799821019172668e-02 7.030709832906723022e-02 1.051491722464561462e-01 7.494596391916275024e-02 1.221402212977409363e-01 8.051972091197967529e-02 4.771942272782325745e-02 2.030968107283115387e-02 3.105180710554122925e-02 8.262553066015243530e-02 5.328981950879096985e-02 1.424531191587448120e-01 3.466609492897987366e-02 4.200704023241996765e-02 4.263703525066375732e-02 7.923281937837600708e-02
4.000000000000000000e+00 2.302081696689128876e-02 6.426289677619934082e-02 4.890848323702812195e-02 8.701268583536148071e-02 7.026971131563186646e-02 5.798984691500663757e-02 7.214974611997604370e-02 6.497507542371749878e-02 6.117913499474525452e-02 5.547596886754035950e-02 6.262574344873428345e-02 1.009083166718482971e-01 6.818487495183944702e-02 1.136258468031883240e-01 7.810435444116592407e-02 4.407026246190071106e-02 1.837837509810924530e-02 2.827441692352294922e-02 7.743174582719802856e-02 4.954097047448158264e-02 1.401509642601013184e-01 3.247414901852607727e-02 3.774477168917655945e-02 3.852004185318946838e-02 7.383890450000762939e-02
5.000000000000000000e+00 2.101554907858371735e-02 6.092967465519905090e-02 4.594962671399116516e-02 8.092914521694183350e-02 6.612540036439895630e-02 5.268660187721252441e-02 6.904727220535278320e-02 6.000887230038642883e-02 5.695982649922370911e-02 5.083508417010307312e-02 5.528951063752174377e-02 9.713689237833023071e-02 6.154064834117889404e-02 1.054239571094512939e-01 7.575920224189758301e-02 4.073946177959442139e-02 1.663875021040439606e-02 2.586395479738712311e-02 7.238489389419555664e-02 4.628223180770874023e-02 1.377221345901489258e-01 3.046039678156375885e-02 3.380401432514190674e-02 3.473221883177757263e-02 6.859087944030761719e-02
6.000000000000000000e+00 1.930752582848072052e-02 5.772498250007629395e-02 4.330092296004295349e-02 7.553460448980331421e-02 6.231378391385078430e-02 4.772295430302619934e-02 6.614457815885543823e-02 5.506489798426628113e-02 5.293340981006622314e-02 4.644306376576423645e-02 4.803848266601562500e-02 9.377294778823852539e-02 5.524325743317604065e-02 9.752720594406127930e-02 7.353955507278442383e-02 3.780797868967056274e-02 1.513902842998504639e-02 2.377606183290481567e-02 6.763360649347305298e-02 4.338034987449645996e-02 1.352566629648208618e-01 2.864220179617404938e-02 3.017632849514484406e-02 3.124104440212249756e-02 6.316960602998733521e-02
7.000000000000000000e+00 1.793965138494968414e-02 5.462191998958587646e-02 4.087466374039649963e-02 7.056153565645217896e-02 5.878059193491935730e-02 4.295767843723297119e-02 6.328799575567245483e-02 5.010889098048210144e-02 4.898898303508758545e-02 4.219757393002510071e-02 4.082288220524787903e-02 9.064805507659912109e-02 4.925090447068214417e-02 9.003844112157821655e-02 7.146546989679336548e-02 3.526920452713966370e-02 1.384842023253440857e-02 2.199307829141616821e-02 6.313565373420715332e-02 4.073796048760414124e-02 1.327717155218124390e-01 2.699763514101505280e-02 2.685215324163436890e-02 2.807298116385936737e-02 5.749967694282531738e-02
8.000000000000000000e+00 1.679821126163005829e-02 5.156729742884635925e-02 3.863359987735748291e-02 6.582818180322647095e-02 5.551344156265258789e-02 3.847076371312141418e-02 6.051006540656089783e-02 4.519569501280784607e-02 4.529254510998725891e-02 3.812515363097190857e-02 3.398547694087028503e-02 8.769134432077407837e-02 4.374831542372703552e-02 8.304633945226669312e-02 6.952009350061416626e-02 3.312738239765167236e-02 1.275125145912170410e-02 2.047545276582241058e-02 5.871133133769035339e-02 3.831207379698753357e-02 1.302513778209686279e-01 2.548224478960037231e-02 2.378860861063003540e-02 2.527295611798763275e-02 5.170505121350288391e-02
9.000000000000000000e+00 1.584184728562831879e-02 4.856976866722106934e-02 3.655983135104179382e-02 6.127293035387992859e-02 5.246290564537048340e-02 3.440603241324424744e-02 5.791419371962547302e-02 4.054067283868789673e-02 4.194484278559684753e-02 3.428737819194793701e-02 2.790326438844203949e-02 8.488291501998901367e-02 3.907253593206405640e-02 7.667513936758041382e-02 6.767290085554122925e-02 3.126427158713340759e-02 1.182374078780412674e-02 1.915566436946392059e-02 5.439015850424766541e-02 3.605913370847702026e-02 1.276710480451583862e-01 2.406445331871509552e-02 2.105121314525604248e-02 2.286616526544094086e-02 4.603424668312072754e-02
1.000000000000000000e+01 1.503617223352193832e-02 4.568214714527130127e-02 3.468099236488342285e-02 5.694290623068809509e-02 4.964511469006538391e-02 3.082434833049774170e-02 5.549860000610351562e-02 3.627714887261390686e-02 3.892175108194351196e-02 3.077642060816287994e-02 2.288898080587387085e-02 8.219568431377410889e-02 3.518511727452278137e-02 7.104211300611495972e-02 6.587835401296615601e-02 2.957241237163543701e-02 1.103826332837343216e-02 1.800469867885112762e-02 5.026425421237945557e-02 3.397817537188529968e-02 1.250015944242477417e-01 2.274210192263126373e-02 1.870898902416229248e-02 2.081445045769214630e-02 4.067152366042137146e-02
1.100000000000000000e+01 1.433230657130479813e-02 4.292191937565803528e-02 3.303150460124015808e-02 5.281659960746765137e-02 4.710434749722480774e-02 2.775795757770538330e-02 5.315266922116279602e-02 3.250690922141075134e-02 3.621916845440864563e-02 2.765116840600967407e-02 1.905856840312480927e-02 7.958874106407165527e-02 3.204479813575744629e-02 6.619139760732650757e-02 6.412112712860107422e-02 2.802141569554805756e-02 1.036723051220178604e-02 1.700031571090221405e-02 4.640228673815727234e-02 3.208319470286369324e-02 1.222088038921356201e-01 2.151725441217422485e-02 1.676991768181324005e-02 1.905961334705352783e-02 3.580831363797187805e-02
1.200000000000000000e+01 1.370790973305702209e-02 4.032156243920326233e-02 3.161015734076499939e-02 4.891997948288917542e-02 4.479993507266044617e-02 2.523936145007610321e-02 5.086891353130340576e-02 2.935412526130676270e-02 3.385042026638984680e-02 2.498568594455718994e-02 1.637943275272846222e-02 7.700967043638229370e-02 2.959910221397876740e-02 6.211723759770393372e-02 6.238592788577079773e-02 2.661591023206710815e-02 9.781668893992900848e-03 1.611932925879955292e-02 4.280132055282592773e-02 3.035282902419567108e-02 1.192652210593223572e-01 2.038686536252498627e-02 1.519028097391128540e-02 1.759928278625011444e-02 3.163817897439002991e-02
1.300000000000000000e+01 1.314759533852338791e-02 3.792622312903404236e-02 3.036145865917205811e-02 4.525212571024894714e-02 4.271889105439186096e-02 2.330541796982288361e-02 4.868581891059875488e-02 2.681171335279941559e-02 3.181660175323486328e-02 2.278294600546360016e-02 1.470124442130327225e-02 7.444594055414199829e-02 2.774091064929962158e-02 5.865929648280143738e-02 6.066403910517692566e-02 2.532732486724853516e-02 9.256904013454914093e-03 1.534180063754320145e-02 3.944801911711692810e-02 2.878482080996036530e-02 1.161443814635276794e-01 1.936767436563968658e-02 1.391990389674901962e-02 1.643189974129199982e-02 2.824704349040985107e-02
1.400000000000000000e+01 1.265627238899469376e-02 3.576347604393959045e-02 2.925677783787250519e-02 4.184941947460174561e-02 4.085726290941238403e-02 2.187949605286121368e-02 4.663264751434326172e-02 2.478574775159358978e-02 3.011763095855712891e-02 2.103022299706935883e-02 1.375085208564996719e-02 7.191110402345657349e-02 2.632254362106323242e-02 5.558154359459877014e-02 5.895349010825157166e-02 2.414612658321857452e-02 8.781655691564083099e-03 1.464514434337615967e-02 3.635898232460021973e-02 2.739028632640838623e-02 1.128217056393623352e-01 1.845704950392246246e-02 1.292056497186422348e-02 1.554048527032136917e-02 2.556081302464008331e-02
1.500000000000000000e+01 1.222041994333267212e-02 3.386794403195381165e-02 2.828194946050643921e-02 3.874491900205612183e-02 3.920044377446174622e-02 2.085091732442378998e-02 4.471163824200630188e-02 2.317286282777786255e-02 2.876044064760208130e-02 1.967966742813587189e-02 1.323374640196561813e-02 6.940899044275283813e-02 2.519698441028594971e-02 5.272937938570976257e-02 5.725300312042236328e-02 2.305745333433151245e-02 8.357967250049114227e-03 1.401843875646591187e-02 3.353768959641456604e-02 2.617233432829380035e-02 1.092746332287788391e-01 1.764790900051593781e-02 1.214602869004011154e-02 1.484604645520448685e-02 2.342731505632400513e-02
1.600000000000000000e+01 1.181411743164062500e-02 3.223321959376335144e-02 2.742504514753818512e-02 3.596746176481246948e-02 3.771021962165832520e-02 2.012425102293491364e-02 4.290475323796272278e-02 2.186552621424198151e-02 2.769899927079677582e-02 1.864164136350154877e-02 1.294091995805501938e-02 6.694806367158889771e-02 2.422476001083850861e-02 4.998442903161048889e-02 5.555874109268188477e-02 2.205979824066162109e-02 7.979384623467922211e-03 1.345207542181015015e-02 3.100470267236232758e-02 2.511697448790073395e-02 1.054844781756401062e-01 1.692992635071277618e-02 1.154704391956329346e-02 1.428683754056692123e-02 2.172586321830749512e-02
1.700000000000000000e+01 1.143125537782907486e-02 3.084811754524707794e-02 2.666375227272510529e-02 3.349052742123603821e-02 3.633781895041465759e-02 1.958817802369594574e-02 4.122742637991905212e-02 2.082638069987297058e-02 2.685328759253025055e-02 1.781610772013664246e-02 1.274786144495010376e-02 6.452175229787826538e-02 2.330717258155345917e-02 4.731503501534461975e-02 5.386680737137794495e-02 2.115643583238124847e-02 7.641165051609277725e-03 1.293265353888273239e-02 2.868478931486606598e-02 2.419888414442539215e-02 1.014354750514030457e-01 1.628373004496097565e-02 1.108412072062492371e-02 1.379733160138130188e-02 2.030983380973339081e-02
1.800000000000000000e+01 1.107757817953824997e-02 2.967575006186962128e-02 2.597809769213199615e-02 3.127982839941978455e-02 3.505319729447364807e-02 1.914957165718078613e-02 3.969665244221687317e-02 1.999511383473873138e-02 2.612920291721820831e-02 1.709800958633422852e-02 1.255766768008470535e-02 6.211875006556510925e-02 2.239648997783660889e-02 4.476289078593254089e-02 5.217581987380981445e-02 2.033450454473495483e-02 7.336705923080444336e-03 1.245323847979307175e-02 2.648475021123886108e-02 2.337817847728729248e-02 9.711607545614242554e-02 1.570126414299011230e-02 1.071893796324729919e-02 1.334763318300247192e-02 1.912584900856018066e-02
1.900000000000000000e+01 1.076752785593271255e-02 2.866648323833942413e-02 2.536090649664402008e-02 2.929264307022094727e-02 3.382273390889167786e-02 1.874154619872570038e-02 3.828474134206771851e-02 1.928023248910903931e-02 2.543654106557369232e-02 1.641885563731193542e-02 1.231989730149507523e-02 5.971695855259895325e-02 2.148848026990890503e-02 4.234680905938148499e-02 5.048080161213874817e-02 1.958160474896430969e-02 7.060629781335592270e-03 1.200589630752801895e-02 2.442022971808910370e-02 2.262210845947265625e-02 9.252253919839859009e-02 1.517487969249486923e-02 1.041803788393735886e-02 1.293634343892335892e-02 1.822400838136672974e-02
2.000000000000000000e+01 1.049682218581438065e-02 2.777210623025894165e-02 2.479493059217929840e-02 2.749965526163578033e-02 3.262442350387573242e-02 1.833000779151916504e-02 3.696508333086967468e-02 1.862858422100543976e-02 2.471513114869594574e-02 1.576337032020092010e-02 1.199543941766023636e-02 5.730026960372924805e-02 2.060572057962417603e-02 4.009060189127922058e-02 4.877282306551933289e-02 1.888768374919891357e-02 6.808988749980926514e-03 1.158765610307455063e-02 2.251892723143100739e-02 2.191049605607986450e-02 8.765814453363418579e-02 1.469764020293951035e-02 1.014510635286569595e-02 1.256479788571596146e-02 1.749231107532978058e-02
2.100000000000000000e+01 1.025216747075319290e-02 2.694875933229923248e-02 2.425879798829555511e-02 2.585036493837833405e-02 3.146381303668022156e-02 1.789495535194873810e-02 3.574208542704582214e-02 1.801152899861335754e-02 2.396051585674285889e-02 1.511527970433235168e-02 1.158537808805704117e-02 5.485426262021064758e-02 1.976775564253330231e-02 3.802085295319557190e-02 4.704351723194122314e-02 1.823785901069641113e-02 6.577259395271539688e-03 1.119853928685188293e-02 2.079637534916400909e-02 2.122570015490055084e-02 8.253645151853561401e-02 1.425525452941656113e-02 9.884435683488845825e-03 1.223293971270322800e-02 1.681619510054588318e-02
2.200000000000000000e+01 1.002864632755517960e-02 2.616817504167556763e-02 2.374383807182312012e-02 2.430433221161365509e-02 3.034034930169582367e-02 1.744054257869720459e-02 3.460764512419700623e-02 1.741859503090381622e-02 2.318208850920200348e-02 1.447694655507802963e-02 1.112125720828771591e-02 5.237424373626708984e-02 1.899252645671367645e-02 3.614754602313041687e-02 4.528788104653358459e-02 1.762231066823005676e-02 6.362533662468194962e-03 1.083051413297653198e-02 1.922928728163242340e-02 2.057403326034545898e-02 7.718098163604736328e-02 1.383978128433227539e-02 9.631586261093616486e-03 1.193129643797874451e-02 1.610772497951984406e-02
2.300000000000000000e+01 9.822227060794830322e-03 2.540990710258483887e-02 2.324257232248783112e-02 2.282419614493846893e-02 2.926679514348506927e-02 1.699387095868587494e-02 3.354980424046516418e-02 1.684797555208206177e-02 2.239638753235340118e-02 1.386116910725831985e-02 1.064701657742261887e-02 4.986836388707160950e-02 1.828470826148986816e-02 3.444266319274902344e-02 4.350206255912780762e-02 1.704345084726810455e-02 6.162191275507211685e-03 1.047654729336500168e-02 1.778577454388141632e-02 1.996538229286670685e-02 7.162483781576156616e-02 1.344463229179382324e-02 9.379725903272628784e-03 1.165008544921875000e-02 1.540967542678117752e-02
2.400000000000000000e+01 9.633069857954978943e-03 2.466280572116374969e-02 2.275510877370834351e-02 2.140182256698608398e-02 2.823958732187747955e-02 1.657745055854320526e-02 3.253106400370597839e-02 1.629182882606983185e-02 2.161883749067783356e-02 1.328583527356386185e-02 1.019154768437147141e-02 4.734191298484802246e-02 1.764499582350254059e-02 3.285991027951240540e-02 4.168410226702690125e-02 1.650005765259265900e-02 5.975720006972551346e-03 1.013689208775758743e-02 1.647110655903816223e-02 1.939747855067253113e-02 6.591022014617919922e-02 1.306228991597890854e-02 9.131032042205333710e-03 1.139177661389112473e-02 1.475545763969421387e-02
2.500000000000000000e+01 9.457383304834365845e-03 2.392232418060302734e-02 2.228126674890518188e-02 2.004981227219104767e-02 2.725641243159770966e-02 1.620333828032016754e-02 3.151814267039299011e-02 1.573838852345943451e-02 2.085696719586849213e-02 1.274830196052789688e-02 9.760328568518161774e-03 4.479343816637992859e-02 1.707488112151622772e-02 3.132206201553344727e-02 3.983232751488685608e-02 1.597915776073932648e-02 5.804021377116441727e-03 9.811479598283767700e-03 1.530308555811643600e-02 1.886805333197116852e-02 6.008735299110412598e-02 1.269043516367673874e-02 8.884361013770103455e-03 1.116364449262619019e-02 1.417970191687345505e-02
2.600000000000000000e+01 9.288557805120944977e-03 2.319000661373138428e-02 2.181983925402164459e-02 1.876860670745372772e-02 2.631437592208385468e-02 1.587278209626674652e-02 3.050570935010910034e-02 1.519280951470136642e-02 2.011822350323200226e-02 1.224775519222021103e-02 9.355763904750347137e-03 4.222258925437927246e-02 1.657007262110710144e-02 2.980003692209720612e-02 3.794762119650840759e-02 1.547411549836397171e-02 5.644727963954210281e-03 9.498240426182746887e-03 1.428721379488706589e-02 1.837121881544589996e-02 5.421309545636177063e-02 1.232842728495597839e-02 8.642938919365406036e-03 1.096502970904111862e-02 1.367577072232961655e-02
2.700000000000000000e+01 9.125158190727233887e-03 2.248559892177581787e-02 2.136954665184020996e-02 1.756363548338413239e-02 2.540732175111770630e-02 1.558250468224287033e-02 2.951872162520885468e-02 1.468188036233186722e-02 1.941024139523506165e-02 1.178380567580461502e-02 8.986002765595912933e-03 3.963277116417884827e-02 1.611682027578353882e-02 2.830610610544681549e-02 3.603432327508926392e-02 1.498477440327405930e-02 5.496597383171319962e-03 9.196748957037925720e-03 1.339677628129720688e-02 1.790385879576206207e-02 4.835327342152595520e-02 1.197875291109085083e-02 8.411900140345096588e-03 1.079290825873613358e-02 1.323978602886199951e-02
2.800000000000000000e+01 8.970864117145538330e-03 2.181793004274368286e-02 2.092783711850643158e-02 1.643796078860759735e-02 2.453446947038173676e-02 1.532051060348749161e-02 2.856661379337310791e-02 1.421214919537305832e-02 1.873277500271797180e-02 1.136074215173721313e-02 8.663267828524112701e-03 3.703361377120018005e-02 1.569736935198307037e-02 2.687120437622070312e-02 3.409932181239128113e-02 1.451195310801267624e-02 5.358417984098196030e-03 8.908108808100223541e-03 1.261883135885000229e-02 1.746188290417194366e-02 4.258264228701591492e-02 1.164316292852163315e-02 8.200555108487606049e-03 1.064106449484825134e-02 1.285971328616142273e-02
2.900000000000000000e+01 8.823831565678119659e-03 2.119541727006435394e-02 2.049119584262371063e-02 1.539114024490118027e-02 2.369333617389202118e-02 1.507304329425096512e-02 2.764539420604705811e-02 1.377619523555040359e-02 1.808981411159038544e-02 1.097715925425291061e-02 8.389154449105262756e-03 3.443787992000579834e-02 1.529248710721731186e-02 2.555330842733383179e-02 3.215254098176956177e-02 1.406035665422677994e-02 5.227474961429834366e-03 8.633856661617755890e-03 1.192862819880247116e-02 1.703939959406852722e-02 3.698743507266044617e-02 1.132305432111024857e-02 8.013822138309478760e-03 1.050521433353424072e-02 1.252177637070417404e-02
3.000000000000000000e+01 8.683021180331707001e-03 2.061466313898563385e-02 2.005793713033199310e-02 1.441776473075151443e-02 2.288412116467952728e-02 1.483629923313856125e-02 2.675766497850418091e-02 1.336414646357297897e-02 1.747925020754337311e-02 1.062289159744977951e-02 8.156823925673961639e-03 3.186587244272232056e-02 1.489392668008804321e-02 2.439702302217483521e-02 3.020427376031875610e-02 1.363110635429620743e-02 5.103498697280883789e-03 8.372683078050613403e-03 1.130258012562990189e-02 1.664248295128345490e-02 3.166269883513450623e-02 1.101373974233865738e-02 7.846424356102943420e-03 1.037693489342927933e-02 1.219830382615327835e-02
3.100000000000000000e+01 8.548780344426631927e-03 2.006243914365768433e-02 1.962889917194843292e-02 1.350829005241394043e-02 2.210243046283721924e-02 1.460580620914697647e-02 2.591080404818058014e-02 1.296998839825391769e-02 1.689783856272697449e-02 1.029012724757194519e-02 7.953544147312641144e-03 2.933654189109802246e-02 1.449886336922645569e-02 2.339827455580234528e-02 2.826677449047565460e-02 1.322036888450384140e-02 4.985861480236053467e-03 8.122881874442100525e-03 1.073952857404947281e-02 1.627180166542530060e-02 2.671399898827075958e-02 1.071338448673486710e-02 7.692302111536264420e-03 1.025232765823602676e-02 1.187999080866575241e-02
3.200000000000000000e+01 8.421406149864196777e-03 1.953025348484516144e-02 1.920468546450138092e-02 1.265924144536256790e-02 2.134521119296550751e-02 1.437557768076658249e-02 2.509713172912597656e-02 1.260438561439514160e-02 1.634277962148189545e-02 9.980077855288982391e-03 7.770191412419080734e-03 2.686697989702224731e-02 1.411389652639627457e-02 2.249379456043243408e-02 2.635105885565280914e-02 1.282519847154617310e-02 4.874014761298894882e-03 7.882933132350444794e-03 1.024550292640924454e-02 1.592315547168254852e-02 2.223646827042102814e-02 1.042184233665466309e-02 7.548347581177949905e-03 1.012904290109872818e-02 1.157612632960081100e-02
3.300000000000000000e+01 8.302536793053150177e-03 1.901122368872165680e-02 1.878772862255573273e-02 1.186464261263608932e-02 2.060824818909168243e-02 1.414384786039590836e-02 2.431055344641208649e-02 1.227534562349319458e-02 1.581021770834922791e-02 9.693707339465618134e-03 7.599724922329187393e-03 2.447751909494400024e-02 1.374881621450185776e-02 2.162417210638523102e-02 2.446747012436389923e-02 1.244675740599632263e-02 4.768061917275190353e-03 7.651797961443662643e-03 9.809674695134162903e-03 1.559442747384309769e-02 1.829093880951404572e-02 1.014174893498420715e-02 7.411987986415624619e-03 1.000787038356065750e-02 1.130230259150266647e-02
3.400000000000000000e+01 8.192651905119419098e-03 1.850645430386066437e-02 1.837899349629878998e-02 1.112229283899068832e-02 1.989020965993404388e-02 1.391450408846139908e-02 2.355780638754367828e-02 1.197759341448545456e-02 1.529977377504110336e-02 9.424611926078796387e-03 7.432536687701940536e-03 2.218448370695114136e-02 1.341220736503601074e-02 2.076610177755355835e-02 2.262659929692745209e-02 1.208446640521287918e-02 4.667604807764291763e-03 7.429494056850671768e-03 9.424959309399127960e-03 1.528644654899835587e-02 1.488820370286703110e-02 9.874132461845874786e-03 7.282787468284368515e-03 9.893983602523803711e-03 1.104930322617292404e-02
3.500000000000000000e+01 8.089234121143817902e-03 1.801768131554126740e-02 1.797817088663578033e-02 1.043304055929183960e-02 1.919740065932273865e-02 1.369337271898984909e-02 2.283635549247264862e-02 1.170168817043304443e-02 1.480884384363889694e-02 9.166029281914234161e-03 7.268663030117750168e-03 2.000764198601245880e-02 1.309973746538162231e-02 1.992595754563808441e-02 2.084042318165302277e-02 1.173646282404661179e-02 4.572059493511915207e-03 7.214738056063652039e-03 9.094154462218284607e-03 1.500105485320091248e-02 1.200586836785078049e-02 9.618194773793220520e-03 7.160775363445281982e-03 9.789721108973026276e-03 1.080312579870223999e-02
3.600000000000000000e+01 7.990463636815547943e-03 1.754808984696865082e-02 1.758599095046520233e-02 9.793329052627086639e-03 1.853602938354015350e-02 1.348626520484685898e-02 2.214499376714229584e-02 1.143779326230287552e-02 1.433486212044954300e-02 8.915657177567481995e-03 7.102874573320150375e-03 1.796323992311954498e-02 1.280600856989622116e-02 1.911892928183078766e-02 1.912018097937107086e-02 1.140163745731115341e-02 4.481956362724304199e-03 7.006550673395395279e-03 8.811414241790771484e-03 1.473667006939649582e-02 9.608156047761440277e-03 9.371968917548656464e-03 7.046371232718229294e-03 9.695641696453094482e-03 1.057088375091552734e-02
3.700000000000000000e+01 7.895900867879390717e-03 1.710319519042968750e-02 1.720116473734378815e-02 9.203162044286727905e-03 1.790749467909336090e-02 1.329614501446485519e-02 2.148840576410293579e-02 1.117865741252899170e-02 1.387494057416915894e-02 8.676555007696151733e-03 6.933471187949180603e-03 1.606515608727931976e-02 1.252942532300949097e-02 1.835415698587894440e-02 1.747644692659378052e-02 1.107996609061956406e-02 4.397083073854446411e-03 6.804697215557098389e-03 8.561157621443271637e-03 1.448473427444696426e-02 7.650217507034540176e-03 9.135231375694274902e-03 6.938826292753219604e-03 9.607923217117786407e-03 1.035585068166255951e-02
3.800000000000000000e+01 7.805807050317525864e-03 1.668409816920757294e-02 1.682353578507900238e-02 8.663207292556762695e-03 1.731015183031558990e-02 1.312183495610952377e-02 2.086622081696987152e-02 1.092524081468582153e-02 1.343153696507215500e-02 8.450444787740707397e-03 6.764465477317571640e-03 1.432264596223831177e-02 1.226740796118974686e-02 1.765328086912631989e-02 1.592041924595832825e-02 1.077085640281438828e-02 4.316753707826137543e-03 6.608435418456792831e-03 8.337796665728092194e-03 1.423890423029661179e-02 6.083575543016195297e-03 8.908844552934169769e-03 6.837065797299146652e-03 9.523756802082061768e-03 1.015984360128641129e-02
3.900000000000000000e+01 7.720147725194692612e-03 1.628600619733333588e-02 1.645436882972717285e-02 8.168532513082027435e-03 1.674256660044193268e-02 1.295766979455947876e-02 2.027180604636669159e-02 1.067441981285810471e-02 1.300520170480012894e-02 8.236645720899105072e-03 6.600551307201385498e-03 1.273844670504331589e-02 1.201501954346895218e-02 1.702468656003475189e-02 1.446023583412170410e-02 1.047382783144712448e-02 4.239666741341352463e-03 6.418442819267511368e-03 8.142706938087940216e-03 1.400046143680810928e-02 4.856059327721595764e-03 8.691000752151012421e-03 6.739353295415639877e-03 9.443249553442001343e-03 9.980741888284683228e-03
4.000000000000000000e+01 7.637763861566781998e-03 1.591025292873382568e-02 1.609476283192634583e-02 7.713417056947946548e-03 1.620183140039443970e-02 1.280054822564125061e-02 1.970365084707736969e-02 1.042677741497755051e-02 1.259634178131818771e-02 8.032919839024543762e-03 6.444150116294622421e-03 1.131170522421598434e-02 1.176983397454023361e-02 1.646456681191921234e-02 1.310243178158998489e-02 1.018687337636947632e-02 4.165031947195529938e-03 6.235574837774038315e-03 7.974122650921344757e-03 1.377431303262710571e-02 3.916306421160697937e-03 8.479843847453594208e-03 6.646474357694387436e-03 9.366401471197605133e-03 9.816787205636501312e-03
4.100000000000000000e+01 7.558282464742660522e-03 1.555766258388757706e-02 1.574487052857875824e-02 7.296002004295587540e-03 1.568689011037349701e-02 1.264793332666158676e-02 1.915798895061016083e-02 1.018378883600234985e-02 1.220547035336494446e-02 7.836259901523590088e-03 6.296413019299507141e-03 1.003827434033155441e-02 1.153073552995920181e-02 1.595673710107803345e-02 1.185194868594408035e-02 9.909798391163349152e-03 4.092876333743333817e-03 6.059908773750066757e-03 7.815608754754066467e-03 1.356391515582799911e-02 3.216408425942063332e-03 8.273623883724212646e-03 6.559594068676233292e-03 9.293802082538604736e-03 9.667392820119857788e-03
4.200000000000000000e+01 7.482228800654411316e-03 1.522651594132184982e-02 1.540462300181388855e-02 6.912907585501670837e-03 1.519933994859457016e-02 1.249799784272909164e-02 1.862813159823417664e-02 9.948960505425930023e-03 1.183067169040441513e-02 7.647676859050989151e-03 6.157958880066871643e-03 8.913932368159294128e-03 1.129609439522027969e-02 1.547925826162099838e-02 1.071221474558115005e-02 9.643549099564552307e-03 4.023573826998472214e-03 5.890632048249244690e-03 7.664623204618692398e-03 1.336629316210746765e-02 2.713998081162571907e-03 8.073631674051284790e-03 6.479245144873857498e-03 9.225725196301937103e-03 9.525221772491931915e-03
4.300000000000000000e+01 7.409568876028060913e-03 1.491408795118331909e-02 1.507327426224946976e-02 6.560083944350481033e-03 1.473944634199142456e-02 1.235132198780775070e-02 1.811816357076168060e-02 9.722323156893253326e-03 1.147139444947242737e-02 7.467830087989568710e-03 6.028713192790746689e-03 7.932816632091999054e-03 1.106741931289434433e-02 1.501491945236921310e-02 9.684778749942779541e-03 9.388105012476444244e-03 3.957062959671020508e-03 5.726939067244529724e-03 7.524855900555849075e-03 1.317789778113365173e-02 2.370147034525871277e-03 7.879039272665977478e-03 6.404904648661613464e-03 9.161430411040782928e-03 9.377246722579002380e-03
4.400000000000000000e+01 7.339850068092346191e-03 1.461774855852127075e-02 1.475095842033624649e-02 6.234026048332452774e-03 1.430420856922864914e-02 1.220911741256713867e-02 1.763810962438583374e-02 9.501523338258266449e-03 1.112779509276151657e-02 7.297189906239509583e-03 5.908611696213483810e-03 7.086660712957382202e-03 1.084635127335786819e-02 1.456832606345415115e-02 8.769144304096698761e-03 9.142627008259296417e-03 3.893195884302258492e-03 5.568212363868951797e-03 7.388915866613388062e-03 1.299957651644945145e-02 2.148642437532544136e-03 7.689166814088821411e-03 6.335863377898931503e-03 9.099607355892658234e-03 9.227654896676540375e-03
4.500000000000000000e+01 7.272694725543260574e-03 1.433786377310752869e-02 1.443699002265930176e-02 5.933816079050302505e-03 1.389264408499002457e-02 1.207289379090070724e-02 1.718388684093952179e-02 9.286663495004177094e-03 1.080129202455282211e-02 7.134165614843368530e-03 5.797612946480512619e-03 6.364826112985610962e-03 1.063451264053583145e-02 1.415811944752931595e-02 7.963084615767002106e-03 8.905821479856967926e-03 3.831896930932998657e-03 5.414798855781555176e-03 7.253727409988641739e-03 1.283373683691024780e-02 2.018639119341969490e-03 7.503831293433904648e-03 6.270857993513345718e-03 9.040310978889465332e-03 9.087781421840190887e-03
4.600000000000000000e+01 7.208264898508787155e-03 1.407659053802490234e-02 1.413097511976957321e-02 5.660232156515121460e-03 1.350399386137723923e-02 1.194253657013177872e-02 1.675177365541458130e-02 9.079801850020885468e-03 1.049337256699800491e-02 6.978494580835103989e-03 5.694685038179159164e-03 5.754400044679641724e-03 1.043001189827919006e-02 1.378956530243158340e-02 7.261332590132951736e-03 8.678586222231388092e-03 3.773023141548037529e-03 5.267153028398752213e-03 7.126091513782739639e-03 1.268084067851305008e-02 1.954618608579039574e-03 7.323049474507570267e-03 6.208351347595453262e-03 8.983263745903968811e-03 8.958616293966770172e-03
4.700000000000000000e+01 7.146005053073167801e-03 1.383498590439558029e-02 1.383354887366294861e-02 5.411389749497175217e-03 1.313840877264738083e-02 1.181731838732957840e-02 1.634446345269680023e-02 8.882477879524230957e-03 1.020664814859628677e-02 6.831177044659852982e-03 5.598580930382013321e-03 5.241096019744873047e-03 1.023143064230680466e-02 1.344807911664247513e-02 6.657829508185386658e-03 8.460790850222110748e-03 3.716317936778068542e-03 5.125543568283319473e-03 7.003238890320062637e-03 1.253700535744428635e-02 1.935721724294126034e-03 7.147032767534255981e-03 6.147094070911407471e-03 8.928633294999599457e-03 8.837516419589519501e-03
4.800000000000000000e+01 7.086313795298337936e-03 1.361025590449571609e-02 1.354442536830902100e-02 5.184869747608900070e-03 1.279635261744260788e-02 1.169646997004747391e-02 1.595762185752391815e-02 8.693371899425983429e-03 9.940282441675662994e-03 6.691598799079656601e-03 5.507033318281173706e-03 4.810962826013565063e-03 1.003917027264833450e-02 1.312604267150163651e-02 6.144660990685224533e-03 8.251314051449298859e-03 3.661638125777244568e-03 4.989096429198980331e-03 6.881518289446830750e-03 1.239943504333496094e-02 1.946847070939838886e-03 6.976769771426916122e-03 6.087459158152341843e-03 8.876550011336803436e-03 8.720151148736476898e-03
4.900000000000000000e+01 7.028906140476465225e-03 1.339992228895425797e-02 1.326404046267271042e-02 4.978205543011426926e-03 1.247587520629167557e-02 1.157941576093435287e-02 1.558480877429246902e-02 8.510699495673179626e-03 9.690500795841217041e-03 6.556848529726266861e-03 5.419077817350625992e-03 4.452040418982505798e-03 9.854469448328018188e-03 1.283181179314851761e-02 5.713512655347585678e-03 8.050210773944854736e-03 3.608701750636100769e-03 4.857215564697980881e-03 6.764246150851249695e-03 1.226630154997110367e-02 1.976640662178397179e-03 6.813277956098318100e-03 6.030378863215446472e-03 8.826951496303081512e-03 8.605793118476867676e-03
5.000000000000000000e+01 6.973728537559509277e-03 1.320031750947237015e-02 1.299240905791521072e-02 4.788966849446296692e-03 1.217389944940805435e-02 1.146619394421577454e-02 1.522386074066162109e-02 8.334220387041568756e-03 9.455592371523380280e-03 6.424654740840196609e-03 5.334246903657913208e-03 4.153667483478784561e-03 9.677414782345294952e-03 1.255887281149625778e-02 5.355827510356903076e-03 7.857921533286571503e-03 3.557354211807250977e-03 4.729462321847677231e-03 6.652665790170431137e-03 1.213798206299543381e-02 2.017309423536062241e-03 6.655957084149122238e-03 5.976097658276557922e-03 8.779328316450119019e-03 8.497602306306362152e-03
5.100000000000000000e+01 6.920536514371633530e-03 1.300993096083402634e-02 1.272959727793931961e-02 4.615067504346370697e-03 1.188933849334716797e-02 1.135754864662885666e-02 1.487805973738431931e-02 8.163942955434322357e-03 9.234790690243244171e-03 6.295462604612112045e-03 5.251260939985513687e-03 3.906580153852701187e-03 9.507419541478157043e-03 1.229185704141855240e-02 5.062308628112077713e-03 7.674073800444602966e-03 3.507766174152493477e-03 4.605826456099748611e-03 6.545877549797296524e-03 1.201491709798574448e-02 2.063385443761944771e-03 6.504449993371963501e-03 5.924038589000701904e-03 8.733863942325115204e-03 8.393506519496440887e-03
5.200000000000000000e+01 6.869229953736066818e-03 1.282912213355302811e-02 1.247600931674242020e-02 4.455663263797760010e-03 1.162099093198776245e-02 1.125351246446371078e-02 1.455010194331407547e-02 7.999396882951259613e-03 9.028325788676738739e-03 6.170975044369697571e-03 5.170211661607027054e-03 3.702705958858132362e-03 9.342906065285205841e-03 1.203487347811460495e-02 4.823836963623762131e-03 7.497945800423622131e-03 3.459976287558674812e-03 4.486674908548593521e-03 6.443229038268327713e-03 1.189700514078140259e-02 2.111383248120546341e-03 6.358189042657613754e-03 5.874214228242635727e-03 8.690618909895420074e-03 8.294033817946910858e-03
5.300000000000000000e+01 6.819682195782661438e-03 1.265885401517152786e-02 1.223228033632040024e-02 4.309885669499635696e-03 1.136790867894887924e-02 1.115385815501213074e-02 1.424461975693702698e-02 7.839464582502841949e-03 8.834999985992908478e-03 6.052149459719657898e-03 5.091002676635980606e-03 3.534086747094988823e-03 9.183722548186779022e-03 1.179548259824514389e-02 4.631652962416410446e-03 7.328682113438844681e-03 3.413874423131346703e-03 4.372013732790946960e-03 6.343529094010591507e-03 1.178451627492904663e-02 2.158800838515162468e-03 6.216956302523612976e-03 5.826549138873815536e-03 8.649387396872043610e-03 8.202188648283481598e-03
5.400000000000000000e+01 6.771507207304239273e-03 1.249919366091489792e-02 1.199890207499265671e-02 4.176929127424955368e-03 1.112966984510421753e-02 1.105766743421554565e-02 1.396181434392929077e-02 7.683781441301107407e-03 8.654123172163963318e-03 5.938002839684486389e-03 5.014025606215000153e-03 3.394043073058128357e-03 9.029028005897998810e-03 1.157475542277097702e-02 4.477342590689659119e-03 7.166345138102769852e-03 3.369420068338513374e-03 4.261610563844442368e-03 6.245484575629234314e-03 1.167744398117065430e-02 2.203701762482523918e-03 6.080882158130407333e-03 5.781008396297693253e-03 8.609642274677753448e-03 8.116883225739002228e-03
5.500000000000000000e+01 6.724526640027761459e-03 1.234953477978706360e-02 1.177589129656553268e-02 4.054960329085588455e-03 1.090543251484632492e-02 1.096408441662788391e-02 1.369835436344146729e-02 7.532784715294837952e-03 8.486054837703704834e-03 5.828507710248231888e-03 4.939674865454435349e-03 3.277179552242159843e-03 8.878677152097225189e-03 1.137108728289604187e-02 4.353208933025598526e-03 7.010083645582199097e-03 3.326399251818656921e-03 4.155462607741355896e-03 6.149269174784421921e-03 1.157540734857320786e-02 2.244347240775823593e-03 5.949949380010366440e-03 5.736760795116424561e-03 8.571102283895015717e-03 8.033953607082366943e-03
5.600000000000000000e+01 6.678805220872163773e-03 1.220785081386566162e-02 1.156350318342447281e-02 3.943156450986862183e-03 1.069401483982801437e-02 1.087280828505754471e-02 1.345117483288049698e-02 7.387025281786918640e-03 8.331197313964366913e-03 5.724520888179540634e-03 4.867815878242254257e-03 3.179213730618357658e-03 8.733372204005718231e-03 1.118090096861124039e-02 4.252562765032052994e-03 6.859429180622100830e-03 3.284565405920147896e-03 4.053684417158365250e-03 6.055461708456277847e-03 1.147752255201339722e-02 2.279658569023013115e-03 5.823789630085229874e-03 5.693597253412008286e-03 8.533813990652561188e-03 7.952485233545303345e-03
5.700000000000000000e+01 6.634600926190614700e-03 1.207317411899566650e-02 1.136197149753570557e-02 3.839991055428981781e-03 1.049422938376665115e-02 1.078425813466310501e-02 1.321819052100181580e-02 7.246654480695724487e-03 8.187933824956417084e-03 5.626318510621786118e-03 4.798520822077989578e-03 3.096892265602946281e-03 8.593586273491382599e-03 1.100356969982385635e-02 4.170569125562906265e-03 6.714761722832918167e-03 3.243858925998210907e-03 3.956098575145006180e-03 5.966927390545606613e-03 1.138275396078824997e-02 2.308688359335064888e-03 5.701936781406402588e-03 5.651584360748529434e-03 8.497946895658969879e-03 7.873706519603729248e-03
5.800000000000000000e+01 6.591717246919870377e-03 1.194450166076421738e-02 1.117129717022180557e-02 3.744682297110557556e-03 1.030474621802568436e-02 1.069840323179960251e-02 1.299926266074180603e-02 7.111344020813703537e-03 8.055244572460651398e-03 5.533214658498764038e-03 4.731122404336929321e-03 3.027329454198479652e-03 8.458897471427917480e-03 1.083565782755613327e-02 4.103168845176696777e-03 6.576536223292350769e-03 3.204311477020382881e-03 3.862335579469799995e-03 5.883275996893644333e-03 1.129140611737966537e-02 2.331173978745937347e-03 5.584283266216516495e-03 5.610603839159011841e-03 8.463353849947452545e-03 7.797125261276960373e-03
5.900000000000000000e+01 6.549818441271781921e-03 1.182152330875396729e-02 1.099089812487363815e-02 3.655961947515606880e-03 1.012530829757452011e-02 1.061492692679166794e-02 1.279287040233612061e-02 6.980551872402429581e-03 7.932742126286029816e-03 5.444416310638189316e-03 4.665039014071226120e-03 2.968219108879566193e-03 8.329082280397415161e-03 1.067278254777193069e-02 4.046628717333078384e-03 6.444068625569343567e-03 3.165933303534984589e-03 3.772303462028503418e-03 5.802210420370101929e-03 1.120397169142961502e-02 2.346897264942526817e-03 5.471000913530588150e-03 5.570814479142427444e-03 8.429829962551593781e-03 7.723173592239618301e-03
6.000000000000000000e+01 6.508809980005025864e-03 1.170393079519271851e-02 1.082046795636415482e-02 3.573141293600201607e-03 9.955859743058681488e-03 1.053382828831672668e-02 1.259697973728179932e-02 6.853753235191106796e-03 7.818967103958129883e-03 5.359746515750885010e-03 4.600019659847021103e-03 2.917269244790077209e-03 8.203880861401557922e-03 1.051785424351692200e-02 3.997808322310447693e-03 6.317147519439458847e-03 3.128714859485626221e-03 3.685839707031846046e-03 5.724411923438310623e-03 1.111965253949165344e-02 2.356024226173758507e-03 5.362119525671005249e-03 5.532212089747190475e-03 8.397226221859455109e-03 7.651502266526222229e-03
6.100000000000000000e+01 6.468705832958221436e-03 1.159248966723680496e-02 1.065979525446891785e-02 3.495559096336364746e-03 9.796405211091041565e-03 1.045554131269454956e-02 1.240957435220479965e-02 6.730763707309961319e-03 7.712359074503183365e-03 5.278750788420438766e-03 4.536074586212635040e-03 2.872858429327607155e-03 8.083021268248558044e-03 1.037348248064517975e-02 3.954184241592884064e-03 6.195999681949615479e-03 3.092649625614285469e-03 3.602981567382812500e-03 5.649957340210676193e-03 1.103731989860534668e-02 2.359094331040978432e-03 5.257338285446166992e-03 5.494877696037292480e-03 8.365546353161334991e-03 7.581653073430061340e-03
6.200000000000000000e+01 6.429605185985565186e-03 1.148770470172166824e-02 1.050882320851087570e-02 3.422536654397845268e-03 9.646349586546421051e-03 1.038014236837625504e-02 1.222875807434320450e-02 6.611578632146120071e-03 7.612092886120080948e-03 5.200693383812904358e-03 4.473670385777950287e-03 2.833640202879905701e-03 7.966234348714351654e-03 1.023722346872091293e-02 3.913972526788711548e-03 6.080046296119689941e-03 3.057675436139106750e-03 3.523492952808737755e-03 5.577985197305679321e-03 1.095684617757797241e-02 2.356920158490538597e-03 5.156502593308687210e-03 5.458828527480363846e-03 8.334799669682979584e-03 7.514005992561578751e-03
6.300000000000000000e+01 6.391540169715881348e-03 1.138867437839508057e-02 1.036744099110364914e-02 3.353681648150086403e-03 9.504799731075763702e-03 1.030747313052415848e-02 1.205544639378786087e-02 6.496326997876167297e-03 7.518530357629060745e-03 5.124792456626892090e-03 4.413133952766656876e-03 2.798793837428092957e-03 7.853275164961814880e-03 1.010761875659227371e-02 3.875680500641465187e-03 5.968770012259483337e-03 3.023712197318673134e-03 3.447043476626276970e-03 5.508579313755035400e-03 1.087857689708471298e-02 2.350438386201858521e-03 5.059495568275451660e-03 5.423892289400100708e-03 8.304830640554428101e-03 7.448879536241292953e-03
6.400000000000000000e+01 6.354467477649450302e-03 1.129378378391265869e-02 1.023531798273324966e-02 3.288537496700882912e-03 9.371207095682621002e-03 1.023743208497762680e-02 1.188903953880071640e-02 6.384787615388631821e-03 7.431011646986007690e-03 5.051067098975181580e-03 4.354281816631555557e-03 2.767557511106133461e-03 7.743712514638900757e-03 9.984788484871387482e-03 3.838497446849942207e-03 5.862152203917503357e-03 2.990685403347015381e-03 3.373655257746577263e-03 5.441175773739814758e-03 1.080232113599777222e-02 2.340332837775349617e-03 4.966297652572393417e-03 5.390210077166557312e-03 8.275592699646949768e-03 7.385654840618371964e-03
6.500000000000000000e+01 6.318404804915189743e-03 1.120254397392272949e-02 1.011242251843214035e-02 3.226903500035405159e-03 9.245075285434722900e-03 1.016967091709375381e-02 1.173080503940582275e-02 6.276865024119615555e-03 7.348703686147928238e-03 4.979918710887432098e-03 4.296794999390840530e-03 2.739333314821124077e-03 7.637430448085069656e-03 9.868046268820762634e-03 3.801944898441433907e-03 5.760110914707183838e-03 2.958555007353425026e-03 3.303465666249394417e-03 5.375837907195091248e-03 1.072783768177032471e-02 2.326993038877844810e-03 4.876725841313600540e-03 5.357809830456972122e-03 8.247229270637035370e-03 7.324905600398778915e-03
6.600000000000000000e+01 6.283266004174947739e-03 1.111519429832696915e-02 9.998698718845844269e-03 3.168422961607575417e-03 9.126032702624797821e-03 1.010379567742347717e-02 1.157999504357576370e-02 6.172684486955404282e-03 7.271330337971448898e-03 4.911409690976142883e-03 4.240709822624921799e-03 2.713769907131791115e-03 7.534665986895561218e-03 9.757014922797679901e-03 3.765477566048502922e-03 5.661986302584409714e-03 2.927339635789394379e-03 3.236413700506091118e-03 5.313130095601081848e-03 1.065510232001543045e-02 2.310540294274687767e-03 4.790531005710363388e-03 5.326600745320320129e-03 8.219694718718528748e-03 7.266283500939607620e-03
6.700000000000000000e+01 6.249017547816038132e-03 1.103122252970933914e-02 9.893893264234066010e-03 3.112804144620895386e-03 9.013469330966472626e-03 1.003971789032220840e-02 1.143702585250139236e-02 6.072187330573797226e-03 7.198622915893793106e-03 4.845282062888145447e-03 4.186057019978761673e-03 2.690363442525267601e-03 7.435727864503860474e-03 9.650268591940402985e-03 3.728783456608653069e-03 5.567732732743024826e-03 2.897027647122740746e-03 3.172255354002118111e-03 5.253459792584180832e-03 1.058413926512002945e-02 2.291110577061772346e-03 4.707703366875648499e-03 5.296330433338880539e-03 8.192943409085273743e-03 7.209075149148702621e-03
6.800000000000000000e+01 6.215686444193124771e-03 1.094978768378496170e-02 9.797622449696063995e-03 3.059586510062217712e-03 8.906458504498004913e-03 9.977394714951515198e-03 1.130048930644989014e-02 5.975107196718454361e-03 7.130149751901626587e-03 4.781395662575960159e-03 4.132804926484823227e-03 2.668832195922732353e-03 7.340238895267248154e-03 9.548571892082691193e-03 3.691799240186810493e-03 5.477460101246833801e-03 2.867550356313586235e-03 3.110739169642329216e-03 5.196228157728910446e-03 1.051513198763132095e-02 2.268970711156725883e-03 4.628199618309736252e-03 5.266802385449409485e-03 8.166726678609848022e-03 7.153306156396865845e-03
6.900000000000000000e+01 6.183266639709472656e-03 1.086997985839843750e-02 9.709325619041919708e-03 3.008196828886866570e-03 8.804216980934143066e-03 9.916875511407852173e-03 1.117012649774551392e-02 5.881199147552251816e-03 7.065510842949151993e-03 4.719753284007310867e-03 4.080662969499826431e-03 2.648692345246672630e-03 7.247863337397575378e-03 9.450984187424182892e-03 3.654597094282507896e-03 5.390808451920747757e-03 2.838830463588237762e-03 3.051764098927378654e-03 5.140753462910652161e-03 1.044761668890714645e-02 2.244547242298722267e-03 4.551968071609735489e-03 5.238004028797149658e-03 8.141026832163333893e-03 7.098842412233352661e-03
7.000000000000000000e+01 6.151676643639802933e-03 1.079151500016450882e-02 9.628467261791229248e-03 2.958635566756129265e-03 8.706646971404552460e-03 9.858294390141963959e-03 1.104626059532165527e-02 5.790252704173326492e-03 7.004125043749809265e-03 4.660205449908971786e-03 4.029490519315004349e-03 2.629714086651802063e-03 7.158413529396057129e-03 9.355454705655574799e-03 3.617383306846022606e-03 5.307473707944154739e-03 2.810840494930744171e-03 2.995354123413562775e-03 5.087394732981920242e-03 1.038117054849863052e-02 2.218395704403519630e-03 4.478807561099529266e-03 5.210008472204208374e-03 8.115877397358417511e-03 7.045508828014135361e-03
7.100000000000000000e+01 6.120813544839620590e-03 1.071465481072664261e-02 9.554257616400718689e-03 2.910984447225928307e-03 8.613142184913158417e-03 9.801638312637805939e-03 1.092765014618635178e-02 5.702047143131494522e-03 6.945369765162467957e-03 4.602980334311723709e-03 3.979300148785114288e-03 2.611726522445678711e-03 7.071922067552804947e-03 9.260540828108787537e-03 3.580383956432342529e-03 5.227491259574890137e-03 2.783543663099408150e-03 2.941434504464268684e-03 5.036510527133941650e-03 1.031584478914737701e-02 2.191076055169105530e-03 4.408712498843669891e-03 5.182769149541854858e-03 8.091336116194725037e-03 6.993355695158243179e-03
7.200000000000000000e+01 6.090713664889335632e-03 1.064006518572568893e-02 9.486288763582706451e-03 2.865248592570424080e-03 8.523327298462390900e-03 9.746645577251911163e-03 1.081406977027654648e-02 5.616584327071905136e-03 6.888887379318475723e-03 4.548165015876293182e-03 3.930128645151853561e-03 2.594660734757781029e-03 6.988363806158304214e-03 9.169767610728740692e-03 3.543797880411148071e-03 5.150784272700548172e-03 2.756921574473381042e-03 2.889870898798108101e-03 4.986935760825872421e-03 1.025196909904479980e-02 2.163077471777796745e-03 4.341592080891132355e-03 5.156192928552627563e-03 8.067410439252853394e-03 6.942162755876779556e-03
7.300000000000000000e+01 6.061398889869451523e-03 1.056805532425642014e-02 9.424039162695407867e-03 2.821432193741202354e-03 8.437059819698333740e-03 9.693223983049392700e-03 1.070525217801332474e-02 5.533864255994558334e-03 6.834708619862794876e-03 4.495569970458745956e-03 3.882126184180378914e-03 2.578359097242355347e-03 6.907807197421789169e-03 9.084973484277725220e-03 3.507721470668911934e-03 5.076926201581954956e-03 2.731002168729901314e-03 2.840501489117741585e-03 4.938456695526838303e-03 1.018970925360918045e-02 2.134771319106221199e-03 4.277230240404605865e-03 5.130265839397907257e-03 8.044117130339145660e-03 6.892580538988113403e-03
7.400000000000000000e+01 6.032785400748252869e-03 1.049818098545074463e-02 9.366953745484352112e-03 2.779515692964196205e-03 8.354347199201583862e-03 9.641278535127639771e-03 1.060135941952466965e-02 5.453828722238540649e-03 6.782886106520891190e-03 4.444938618689775467e-03 3.835401497781276703e-03 2.562746638432145119e-03 6.830157246440649033e-03 9.004051797091960907e-03 3.472225740551948547e-03 5.005977116525173187e-03 2.705774269998073578e-03 2.793210325762629509e-03 4.891709890216588974e-03 1.012886688113212585e-02 2.106335014104843140e-03 4.215492866933345795e-03 5.105056334286928177e-03 8.021385408937931061e-03 6.844747811555862427e-03
7.500000000000000000e+01 6.004775408655405045e-03 1.043013948947191238e-02 9.314590133726596832e-03 2.739375457167625427e-03 8.274919353425502777e-03 9.590706788003444672e-03 1.050112023949623108e-02 5.376372020691633224e-03 6.732963025569915771e-03 4.396142903715372086e-03 3.789815353229641914e-03 2.547615440562367439e-03 6.755045149475336075e-03 8.925350382924079895e-03 3.437477163970470428e-03 4.937618039548397064e-03 2.681216225028038025e-03 2.747972495853900909e-03 4.846278112381696701e-03 1.006934046745300293e-02 2.077863551676273346e-03 4.156347364187240601e-03 5.080685019493103027e-03 7.999114692211151123e-03 6.798235233873128891e-03
7.600000000000000000e+01 5.977375432848930359e-03 1.036400068551301956e-02 9.266578592360019684e-03 2.700847340747714043e-03 8.198515512049198151e-03 9.541654027998447418e-03 1.040489040315151215e-02 5.301481578499078751e-03 6.684537976980209351e-03 4.349328577518463135e-03 3.745200810953974724e-03 2.532836515456438065e-03 6.682214792817831039e-03 8.848632685840129852e-03 3.403541864827275276e-03 4.871702753007411957e-03 2.657275646924972534e-03 2.704649232327938080e-03 4.802248906344175339e-03 1.001136843115091324e-02 2.049421658739447594e-03 4.099682904779911041e-03 5.057066213339567184e-03 7.977378554642200470e-03 6.752654910087585449e-03
7.700000000000000000e+01 5.950596649199724197e-03 1.029995828866958618e-02 9.222485125064849854e-03 2.663874067366123199e-03 8.124970830976963043e-03 9.494020603597164154e-03 1.031163986772298813e-02 5.229062866419553757e-03 6.637539714574813843e-03 4.304253030568361282e-03 3.701612120494246483e-03 2.518459688872098923e-03 6.611745338886976242e-03 8.775130845606327057e-03 3.370467573404312134e-03 4.808390978723764420e-03 2.633930183947086334e-03 2.663112943992018700e-03 4.759210627526044846e-03 9.954971261322498322e-03 2.021090360358357430e-03 4.045378882437944412e-03 5.034044384956359863e-03 7.956088520586490631e-03 6.707897875458002090e-03
7.800000000000000000e+01 5.924422293901443481e-03 1.023803371936082840e-02 9.181872010231018066e-03 2.628647489473223686e-03 8.053924888372421265e-03 9.447558782994747162e-03 1.022058725357055664e-02 5.158999934792518616e-03 6.592031568288803101e-03 4.260741639882326126e-03 3.659137757495045662e-03 2.504604635760188103e-03 6.543599069118499756e-03 8.704195730388164520e-03 3.338248701766133308e-03 4.747573751956224442e-03 2.611144213005900383e-03 2.623283537104725838e-03 4.717486444860696793e-03 9.900084696710109711e-03 1.993088051676750183e-03 3.993347752839326859e-03 5.011509638279676437e-03 7.935163564980030060e-03 6.663891021162271500e-03
7.900000000000000000e+01 5.898880306631326675e-03 1.017819624394178391e-02 9.144405834376811981e-03 2.595219993963837624e-03 7.985294796526432037e-03 9.402285329997539520e-03 1.013194955885410309e-02 5.091058555990457535e-03 6.547786761075258255e-03 4.218783695250749588e-03 3.617653856053948402e-03 2.491308143362402916e-03 6.477786693722009659e-03 8.634172379970550537e-03 3.306916682049632072e-03 4.688954912126064301e-03 2.588917035609483719e-03 2.585086738690733910e-03 4.676820244640111923e-03 9.846668690443038940e-03 1.965648727491497993e-03 3.943596035242080688e-03 4.989473149180412292e-03 7.914572022855281830e-03 6.620906293392181396e-03
8.000000000000000000e+01 5.873974412679672241e-03 1.012000348418951035e-02 9.109662845730781555e-03 2.563434652984142303e-03 7.918911054730415344e-03 9.358071722090244293e-03 1.004552375525236130e-02 5.025108810514211655e-03 6.504865363240242004e-03 4.178316798061132431e-03 3.576988121494650841e-03 2.478496870025992393e-03 6.414201110601425171e-03 8.566047064960002899e-03 3.276561154052615166e-03 4.632434342056512833e-03 2.567244926467537880e-03 2.548469929024577141e-03 4.637253470718860626e-03 9.794791229069232941e-03 1.939022447913885117e-03 3.895941423252224922e-03 4.967981949448585510e-03 7.894345559179782867e-03 6.578974425792694092e-03
8.100000000000000000e+01 5.849631503224372864e-03 1.006327848881483078e-02 9.077309630811214447e-03 2.533150138333439827e-03 7.854201830923557281e-03 9.314822964370250702e-03 9.961411356925964355e-03 4.961308091878890991e-03 6.463041529059410095e-03 4.139141645282506943e-03 3.537088632583618164e-03 2.466057660058140755e-03 6.352687254548072815e-03 8.499638177454471588e-03 3.247224492952227592e-03 4.578066989779472351e-03 2.546110888943076134e-03 2.513389335945248604e-03 4.598692059516906738e-03 9.744185023009777069e-03 1.913366839289665222e-03 3.850237699225544930e-03 4.947020206600427628e-03 7.874477654695510864e-03 6.538073066622018814e-03
8.200000000000000000e+01 5.825845059007406235e-03 1.000795420259237289e-02 9.047112427651882172e-03 2.504050033167004585e-03 7.791001349687576294e-03 9.272420778870582581e-03 9.879669174551963806e-03 4.899606108665466309e-03 6.422152742743492126e-03 4.101139958947896957e-03 3.497991478070616722e-03 2.453931607306003571e-03 6.293092388659715652e-03 8.435136638581752777e-03 3.218875499442219734e-03 4.525651223957538605e-03 2.525502583011984825e-03 2.479782560840249062e-03 4.561097826808691025e-03 9.694490581750869751e-03 1.888753031380474567e-03 3.806512104347348213e-03 4.926545545458793640e-03 7.855002768337726593e-03 6.497746799141168594e-03
8.300000000000000000e+01 5.802590865641832352e-03 9.953790344297885895e-03 9.018835611641407013e-03 2.475927816703915596e-03 7.729174103587865829e-03 9.230899624526500702e-03 9.800530970096588135e-03 4.839847330003976822e-03 6.382322404533624649e-03 4.064399749040603638e-03 3.459737403318285942e-03 2.442089840769767761e-03 6.235348526388406754e-03 8.372244425117969513e-03 3.191468305885791779e-03 4.475108347833156586e-03 2.505403710529208183e-03 2.447514329105615616e-03 4.524405580013990402e-03 9.645587764680385590e-03 1.865202211774885654e-03 3.764678956940770149e-03 4.906557966023683548e-03 7.835903204977512360e-03 6.457996089011430740e-03
8.400000000000000000e+01 5.779867991805076599e-03 9.900587610900402069e-03 8.992225863039493561e-03 2.448861720040440559e-03 7.668619975447654724e-03 9.190297685563564301e-03 9.723463095724582672e-03 4.781915340572595596e-03 6.343667861074209213e-03 4.028797615319490433e-03 3.422335721552371979e-03 2.430490218102931976e-03 6.179509684443473816e-03 8.310198783874511719e-03 3.164980327710509300e-03 4.426348954439163208e-03 2.485797042027115822e-03 2.416467992588877678e-03 4.488613922148942947e-03 9.597447700798511505e-03 1.842688419856131077e-03 3.724518464878201485e-03 4.887032788246870041e-03 7.817155681550502777e-03 6.419257726520299911e-03
8.500000000000000000e+01 5.757659673690795898e-03 9.848291985690593719e-03 8.967117406427860260e-03 2.422914141789078712e-03 7.609051186591386795e-03 9.150457568466663361e-03 9.648473002016544342e-03 4.725758451968431473e-03 6.306831259280443192e-03 3.994184080511331558e-03 3.385695861652493477e-03 2.419204218313097954e-03 6.125486921519041061e-03 8.249026723206043243e-03 3.139377338811755180e-03 4.379272460937500000e-03 2.466646023094654083e-03 2.386649372056126595e-03 4.453615751117467880e-03 9.550075046718120575e-03 1.821216777898371220e-03 3.685965435579419136e-03 4.867977928370237350e-03 7.798720616847276688e-03 6.381291896104812622e-03
8.700000000000000000e+01 5.714753177016973495e-03 9.746335446834564209e-03 8.920534513890743256e-03 2.373898169025778770e-03 7.492593023926019669e-03 9.072526358067989349e-03 9.504836983978748322e-03 4.618666600435972214e-03 6.235805805772542953e-03 3.927637357264757156e-03 3.314473899081349373e-03 2.397705335170030594e-03 6.022268440574407578e-03 8.130886591970920563e-03 3.090803744271397591e-03 4.289817530661821365e-03 2.429670887067914009e-03 2.330456161871552467e-03 4.386018496006727219e-03 9.457785636186599731e-03 1.781524042598903179e-03 3.613498294726014137e-03 4.831243772059679031e-03 7.762825582176446915e-03 6.307063158601522446e-03
8.800000000000000000e+01 5.694005638360977173e-03 9.696468710899353027e-03 8.898753672838211060e-03 2.350431866943836212e-03 7.436014246195554733e-03 9.034586139023303986e-03 9.435619227588176727e-03 4.567679949104785919e-03 6.201876327395439148e-03 3.895637346431612968e-03 3.279910190030932426e-03 2.387579297646880150e-03 5.973090883344411850e-03 8.073574863374233246e-03 3.067757934331893921e-03 4.247221630066633224e-03 2.411859808489680290e-03 2.303904853761196136e-03 4.353162366896867752e-03 9.413191117346286774e-03 1.763371401466429234e-03 3.579353215172886848e-03 4.813543986529111862e-03 7.745358627289533615e-03 6.271141115576028824e-03
8.900000000000000000e+01 5.673714447766542435e-03 9.647152386605739594e-03 8.877819404006004333e-03 2.327621914446353912e-03 7.381885778158903122e-03 8.997361175715923309e-03 9.367909282445907593e-03 4.518368747085332870e-03 6.168750580400228500e-03 3.864433383569121361e-03 3.246009349822998047e-03 2.377862809225916862e-03 5.925493780523538589e-03 8.016861043870449066e-03 3.045517951250076294e-03 4.205963108688592911e-03 2.394480397924780846e-03 2.278320491313934326e-03 4.320906009525060654e-03 9.369590319693088531e-03 1.746347290463745594e-03 3.546550637111067772e-03 4.796237219125032425e-03 7.728162687271833420e-03 6.235886365175247192e-03
9.000000000000000000e+01 5.653882399201393127e-03 9.598508477210998535e-03 8.857618086040019989e-03 2.305475994944572449e-03 7.331036496907472610e-03 8.960707113146781921e-03 9.301554411649703979e-03 4.470640327781438828e-03 6.136456970125436783e-03 3.834004281088709831e-03 3.212749259546399117e-03 2.368509536609053612e-03 5.879376549273729324e-03 7.960982620716094971e-03 3.024044679477810860e-03 4.166000057011842728e-03 2.377509139478206635e-03 2.253702608868479729e-03 4.289349541068077087e-03 9.327000938355922699e-03 1.730417832732200623e-03 3.515036543831229210e-03 4.779312293976545334e-03 7.711226120591163635e-03 6.201278418302536011e-03
9.100000000000000000e+01 5.634471774101257324e-03 9.550685994327068329e-03 8.838021196424961090e-03 2.284012502059340477e-03 7.282728794962167740e-03 8.924677036702632904e-03 9.236474521458148956e-03 4.424453247338533401e-03 6.105124484747648239e-03 3.804287873208522797e-03 3.180146217346191406e-03 2.359465230256319046e-03 5.834665615111589432e-03 7.906048558652400970e-03 3.003318561241030693e-03 4.127303138375282288e-03 2.360924379900097847e-03 2.229973440989851952e-03 4.258570726960897446e-03 9.285469539463520050e-03 1.715551712550222874e-03 3.484742483124136925e-03 4.762775730341672897e-03 7.694563362747430801e-03 6.167273502796888351e-03
9.300000000000000000e+01 5.596781149506568909e-03 9.457440115511417389e-03 8.800334297120571136e-03 2.243061317130923271e-03 7.193332072347402573e-03 8.854560554027557373e-03 9.110892191529273987e-03 4.336277488619089127e-03 6.045202258974313736e-03 3.746682778000831604e-03 3.116820007562637329e-03 2.342164283618330956e-03 5.749417934566736221e-03 7.797718048095703125e-03 2.964029321447014809e-03 4.053428303450345993e-03 2.328865928575396538e-03 2.185008255764842033e-03 4.198681563138961792e-03 9.206231683492660522e-03 1.688775024376809597e-03 3.427471267059445381e-03 4.730784334242343903e-03 7.662014570087194443e-03 6.100744009017944336e-03
9.400000000000000000e+01 5.578529555350542068e-03 9.411946870386600494e-03 8.782088756561279297e-03 2.223497489467263222e-03 7.151321973651647568e-03 8.820447139441967010e-03 9.050232358276844025e-03 4.294228274375200272e-03 6.016187835484743118e-03 3.718797117471694946e-03 3.086072392761707306e-03 2.333915093913674355e-03 5.708783864974975586e-03 7.744323462247848511e-03 2.945387735962867737e-03 4.018151201307773590e-03 2.313392236828804016e-03 2.163678640499711037e-03 4.169679246842861176e-03 9.168553166091442108e-03 1.676784013397991657e-03 3.400355577468872070e-03 4.715252202004194260e-03 7.646103855222463608e-03 6.068315356969833374e-03
9.500000000000000000e+01 5.560645367950201035e-03 9.367134422063827515e-03 8.764201775193214417e-03 2.204464050009846687e-03 7.110574748367071152e-03 8.786879479885101318e-03 8.990864269435405731e-03 4.253426566720008850e-03 5.988043267279863358e-03 3.691518446430563927e-03 3.055901499465107918e-03 2.325908280909061432e-03 5.669422447681427002e-03 7.690974976867437363e-03 2.927405759692192078e-03 3.983918111771345139e-03 2.298283157870173454e-03 2.143060090020298958e-03 4.141232464462518692e-03 9.132002480328083038e-03 1.665679155848920345e-03 3.374202875420451164e-03 4.700041376054286957e-03 7.630454376339912415e-03 6.036417093127965927e-03
9.600000000000000000e+01 5.543107166886329651e-03 9.323066100478172302e-03 8.746705017983913422e-03 2.185927471145987511e-03 7.070962339639663696e-03 8.753881789743900299e-03 8.932822383940219879e-03 4.213834647089242935e-03 5.960779730230569839e-03 3.664849093183875084e-03 3.026281716302037239e-03 2.318132435902953148e-03 5.631253588944673538e-03 7.638072595000267029e-03 2.910040318965911865e-03 3.950636833906173706e-03 2.283526584506034851e-03 2.123101381585001945e-03 4.113328177481889725e-03 9.096506983041763306e-03 1.655438332818448544e-03 3.348973812535405159e-03 4.685153253376483917e-03 7.615043316036462784e-03 6.004944443702697754e-03
9.800000000000000000e+01 5.509091075509786606e-03 9.237003512680530548e-03 8.712637238204479218e-03 2.150405198335647583e-03 6.994599942117929459e-03 8.689492009580135345e-03 8.820195682346820831e-03 4.138078540563583374e-03 5.907891783863306046e-03 3.613084554672241211e-03 2.968664979562163353e-03 2.303285291418433189e-03 5.558439996093511581e-03 7.533960510045289993e-03 2.876986050978302956e-03 3.886819118633866310e-03 2.255011582747101784e-03 2.085069427266716957e-03 4.059039056301116943e-03 9.028465487062931061e-03 1.637379638850688934e-03 3.300975076854228973e-03 4.656288307160139084e-03 7.584929466247558594e-03 5.943227093666791916e-03
9.900000000000000000e+01 5.492592696100473404e-03 9.194863028824329376e-03 8.696050383150577545e-03 2.133382717147469521e-03 6.957806181162595749e-03 8.658041246235370636e-03 8.765282109379768372e-03 4.101802129298448563e-03 5.882430355995893478e-03 3.588009858503937721e-03 2.940649865195155144e-03 2.296188147738575935e-03 5.523759871721267700e-03 7.483086083084344864e-03 2.861234126612544060e-03 3.856244264170527458e-03 2.241241047158837318e-03 2.066945424303412437e-03 4.032684955745935440e-03 8.995787240564823151e-03 1.629472244530916214e-03 3.278121352195739746e-03 4.642309155315160751e-03 7.570188026875257492e-03 5.913162603974342346e-03
1.000000000000000000e+02 5.476446822285652161e-03 9.153310209512710571e-03 8.679683320224285126e-03 2.116794465109705925e-03 6.921780761331319809e-03 8.627030067145824432e-03 8.711381815373897552e-03 4.066564608365297318e-03 5.857688840478658676e-03 3.563428530469536781e-03 2.913136035203933716e-03 2.289299620315432549e-03 5.490147974342107773e-03 7.433573249727487564e-03 2.845923183485865593e-03 3.826515749096870422e-03 2.227772725746035576e-03 2.049357630312442780e-03 4.006803501397371292e-03 8.963911794126033783e-03 1.622244366444647312e-03 3.256022231653332710e-03 4.628612194210290909e-03 7.555665913969278336e-03 5.883427802473306656e-03
1.010000000000000000e+02 5.460634361952543259e-03 9.112364612519741058e-03 8.663557469844818115e-03 2.100606448948383331e-03 6.886443123221397400e-03 8.596444502472877502e-03 8.658439852297306061e-03 4.032352473586797714e-03 5.833528935909271240e-03 3.539362223818898201e-03 2.886132569983601570e-03 2.282615052536129951e-03 5.457544233649969101e-03 7.385674864053726196e-03 2.831033198162913322e-03 3.797596553340554237e-03 2.214596373960375786e-03 2.032282995060086250e-03 3.981367219239473343e-03 8.932744152843952179e-03 1.615634653717279434e-03 3.234585514292120934e-03 4.615194629877805710e-03 7.541349157691001892e-03 5.854312330484390259e-03
1.030000000000000000e+02 5.429914686828851700e-03 9.032421745359897614e-03 8.631994016468524933e-03 2.069388283416628838e-03 6.817666348069906235e-03 8.536684326827526093e-03 8.555221371352672577e-03 3.966733347624540329e-03 5.786969792097806931e-03 3.492649644613265991e-03 2.833570353686809540e-03 2.269840566441416740e-03 5.395110230892896652e-03 7.295951712876558304e-03 2.802420640364289284e-03 3.742024302482604980e-03 2.189109334722161293e-03 1.999642001464962959e-03 3.931686282157897949e-03 8.872413076460361481e-03 1.604041550308465958e-03 3.193663200363516808e-03 4.589114803820848465e-03 7.513334974646568298e-03 5.797329824417829514e-03
1.040000000000000000e+02 5.415014456957578659e-03 8.993568830192089081e-03 8.616565726697444916e-03 2.054335782304406166e-03 6.784383207559585571e-03 8.507431484758853912e-03 8.504918776452541351e-03 3.935273271054029465e-03 5.764538887888193130e-03 3.469954011961817741e-03 2.807988086715340614e-03 2.263731556013226509e-03 5.365279037505388260e-03 7.254300173372030258e-03 2.788643585518002510e-03 3.715263446792960167e-03 2.176777459681034088e-03 1.984012313187122345e-03 3.907470498234033585e-03 8.843153715133666992e-03 1.598959206603467464e-03 3.174103796482086182e-03 4.576444160193204880e-03 7.499631959944963455e-03 5.769383627921342850e-03
1.060000000000000000e+02 5.386044736951589584e-03 8.918057195842266083e-03 8.586355485022068024e-03 2.025333000347018242e-03 6.720006465911865234e-03 8.450057357549667358e-03 8.406573906540870667e-03 3.874930785968899727e-03 5.721114575862884521e-03 3.425855189561843872e-03 2.758176997303962708e-03 2.252019243314862251e-03 5.308002233505249023e-03 7.176978979259729385e-03 2.762022195383906364e-03 3.663691459223628044e-03 2.152885543182492256e-03 1.953992992639541626e-03 3.860184922814369202e-03 8.786517195403575897e-03 1.590038998983800411e-03 3.136634128168225288e-03 4.551820922642946243e-03 7.472805678844451904e-03 5.714925006031990051e-03
1.070000000000000000e+02 5.371962208300828934e-03 8.881363086402416229e-03 8.571559563279151917e-03 2.011336619034409523e-03 6.688663270324468613e-03 8.421886712312698364e-03 8.358639664947986603e-03 3.846035338938236237e-03 5.700185429304838181e-03 3.404428483918309212e-03 2.733926987275481224e-03 2.246389165520668030e-03 5.280451383441686630e-03 7.140530738979578018e-03 2.749155042693018913e-03 3.638808615505695343e-03 2.141315722838044167e-03 1.939570065587759018e-03 3.837108612060546875e-03 8.759151212871074677e-03 1.586139202117919922e-03 3.118667518720030785e-03 4.539862275123596191e-03 7.459659595042467117e-03 5.688284989446401596e-03
1.080000000000000000e+02 5.358140915632247925e-03 8.845281787216663361e-03 8.556992746889591217e-03 1.997650600969791412e-03 6.657785270363092422e-03 8.394055999815464020e-03 8.311360143125057220e-03 3.817933844402432442e-03 5.679765716195106506e-03 3.383461153134703636e-03 2.710102126002311707e-03 2.240899717435240746e-03 5.253631621599197388e-03 7.104961667209863663e-03 2.736543072387576103e-03 3.614515997469425201e-03 2.129995031282305717e-03 1.925524789839982986e-03 3.814421361312270164e-03 8.732408285140991211e-03 1.582557335495948792e-03 3.101193346083164215e-03 4.528115969151258469e-03 7.446683943271636963e-03 5.661976989358663559e-03
1.100000000000000000e+02 5.331302527338266373e-03 8.774723857641220093e-03 8.528461679816246033e-03 1.971233636140823364e-03 6.597375962883234024e-03 8.339318446815013885e-03 8.218941278755664825e-03 3.764113411307334900e-03 5.640285089612007141e-03 3.342751180753111839e-03 2.663620049133896828e-03 2.230324083939194679e-03 5.202021449804306030e-03 7.035876158624887466e-03 2.712096087634563446e-03 3.567597130313515663e-03 2.108067506924271584e-03 1.898474525660276413e-03 3.770198673009872437e-03 8.680666796863079071e-03 1.576205715537071228e-03 3.067616373300552368e-03 4.505237098783254623e-03 7.421238347887992859e-03 5.610459018498659134e-03
1.110000000000000000e+02 5.318252835422754288e-03 8.740160614252090454e-03 8.514525368809700012e-03 1.958450768142938614e-03 6.567852105945348740e-03 8.312349207699298859e-03 8.173764683306217194e-03 3.738399827852845192e-03 5.621140357106924057e-03 3.323022043332457542e-03 2.640929073095321655e-03 2.225224161520600319e-03 5.177117418497800827e-03 7.002204656600952148e-03 2.700231270864605904e-03 3.544921055436134338e-03 2.097422489896416664e-03 1.885461620986461639e-03 3.748724469915032387e-03 8.655727840960025787e-03 1.573375076986849308e-03 3.051443258300423622e-03 4.494098946452140808e-03 7.408762816339731216e-03 5.585209000855684280e-03
1.130000000000000000e+02 5.292845889925956726e-03 8.672589436173439026e-03 8.487165905535221100e-03 1.933689112775027752e-03 6.509935948997735977e-03 8.259292691946029663e-03 8.085324428975582123e-03 3.689317731186747551e-03 5.583915859460830688e-03 3.284815698862075806e-03 2.596716629341244698e-03 2.215372631326317787e-03 5.129005294293165207e-03 6.936710327863693237e-03 2.677177311852574348e-03 3.501047147437930107e-03 2.076752251014113426e-03 1.860347925685346127e-03 3.706945106387138367e-03 8.607437834143638611e-03 1.568280975334346294e-03 3.020267002284526825e-03 4.472391214221715927e-03 7.384295109659433365e-03 5.535752978175878525e-03
1.140000000000000000e+02 5.280479323118925095e-03 8.639661595225334167e-03 8.473736234009265900e-03 1.921682269312441349e-03 6.481482181698083878e-03 8.233133703470230103e-03 8.042104542255401611e-03 3.665901953354477882e-03 5.565850529819726944e-03 3.266286104917526245e-03 2.575163962319493294e-03 2.210593782365322113e-03 5.105760414153337479e-03 6.904868409037590027e-03 2.665982348844408989e-03 3.479836508631706238e-03 2.066727960482239723e-03 1.848224899731576443e-03 3.686562180519104004e-03 8.583984337747097015e-03 1.565976417623460293e-03 3.005220787599682808e-03 4.461815115064382553e-03 7.372285705059766769e-03 5.511506926268339157e-03
1.160000000000000000e+02 5.256397183984518051e-03 8.575781248509883881e-03 8.447390981018543243e-03 1.898395479656755924e-03 6.425624247640371323e-03 8.181528188288211823e-03 7.957403548061847687e-03 3.621192416176199913e-03 5.530707538127899170e-03 3.230337752029299736e-03 2.533162944018840790e-03 2.201346680521965027e-03 5.060781259089708328e-03 6.842909380793571472e-03 2.644194057211279869e-03 3.438720712438225746e-03 2.047256799414753914e-03 1.824784441851079464e-03 3.646692959591746330e-03 8.538435213267803192e-03 1.561756711453199387e-03 2.976126736029982567e-03 4.441172350198030472e-03 7.348727900534868240e-03 5.464032292366027832e-03
1.170000000000000000e+02 5.244670901447534561e-03 8.545010350644588470e-03 8.434434421360492706e-03 1.887088990770280361e-03 6.398218218237161636e-03 8.156062103807926178e-03 7.916167378425598145e-03 3.599847899749875069e-03 5.513634532690048218e-03 3.212862415239214897e-03 2.512689447030425072e-03 2.196870977059006691e-03 5.038973409682512283e-03 6.812894251197576523e-03 2.633580006659030914e-03 3.418778767809271812e-03 2.037787577137351036e-03 1.813439535908401012e-03 3.627211088314652443e-03 8.516320958733558655e-03 1.559808850288391113e-03 2.962040482088923454e-03 4.431108012795448303e-03 7.337170187383890152e-03 5.440722685307264328e-03
1.190000000000000000e+02 5.221787840127944946e-03 8.486100472509860992e-03 8.409044705331325531e-03 1.865111873485147953e-03 6.344590336084365845e-03 8.105753920972347260e-03 7.835801690816879272e-03 3.558961674571037292e-03 5.480535794049501419e-03 3.178820712491869926e-03 2.472745254635810852e-03 2.188187558203935623e-03 4.996722098439931870e-03 6.754467263817787170e-03 2.612851792946457863e-03 3.380134701728820801e-03 2.019377658143639565e-03 1.791472663171589375e-03 3.589191241189837456e-03 8.473377674818038940e-03 1.556159928441047668e-03 2.934742020443081856e-03 4.411478992551565170e-03 7.314467802643775940e-03 5.394956097006797791e-03
1.210000000000000000e+02 5.199658218771219254e-03 8.430923335254192352e-03 8.384252898395061493e-03 1.843888894654810429e-03 6.292420905083417892e-03 8.056345395743846893e-03 7.758348714560270309e-03 3.520293161273002625e-03 5.448658484965562820e-03 3.145961323752999306e-03 2.434093737974762917e-03 2.179826609790325165e-03 4.956146702170372009e-03 6.698278244584798813e-03 2.592739881947636604e-03 3.343005897477269173e-03 2.001620363444089890e-03 1.770388334989547729e-03 3.552327165380120277e-03 8.431956171989440918e-03 1.552764326333999634e-03 2.908511087298393250e-03 4.392434842884540558e-03 7.292270194739103317e-03 5.350332241505384445e-03
1.220000000000000000e+02 5.188849288970232010e-03 8.404596708714962006e-03 8.372078649699687958e-03 1.833541668020188808e-03 6.266838405281305313e-03 8.031978271901607513e-03 7.720665540546178818e-03 3.501709550619125366e-03 5.433150101453065872e-03 3.129890887066721916e-03 2.415225841104984283e-03 2.175767440348863602e-03 4.936434328556060791e-03 6.670793052762746811e-03 2.582897432148456573e-03 3.324991092085838318e-03 1.992972800508141518e-03 1.760161598213016987e-03 3.534404560923576355e-03 8.411767892539501190e-03 1.551140914671123028e-03 2.895774319767951965e-03 4.383119288831949234e-03 7.281363010406494141e-03 5.328408908098936081e-03
1.240000000000000000e+02 5.167723167687654495e-03 8.354017511010169983e-03 8.348181843757629395e-03 1.813351758755743504e-03 6.216904148459434509e-03 7.984017021954059601e-03 7.647402118891477585e-03 3.465893911197781563e-03 5.402827635407447815e-03 3.098489483818411827e-03 2.378403441980481148e-03 2.167883096262812614e-03 4.898072686046361923e-03 6.616869941353797913e-03 2.563629997894167900e-03 3.290012711659073830e-03 1.976112835109233856e-03 1.740330248139798641e-03 3.499033860862255096e-03 8.372399955987930298e-03 1.548013067804276943e-03 2.870989264920353889e-03 4.364918917417526245e-03 7.259916514158248901e-03 5.285309627652168274e-03
1.250000000000000000e+02 5.157403647899627686e-03 8.329604752361774445e-03 8.336448110640048981e-03 1.803503953851759434e-03 6.192497443407773972e-03 7.960469461977481842e-03 7.611822802573442459e-03 3.448642557486891747e-03 5.388034041970968246e-03 3.083134302869439125e-03 2.360451733693480492e-03 2.164042554795742035e-03 4.879405722022056580e-03 6.590565200895071030e-03 2.554195700213313103e-03 3.272997913882136345e-03 1.967899268493056297e-03 1.730699208565056324e-03 3.481846069917082787e-03 8.353199809789657593e-03 1.546499901451170444e-03 2.858929103240370750e-03 4.356019664555788040e-03 7.249356713145971298e-03 5.264123901724815369e-03
1.270000000000000000e+02 5.137260071933269501e-03 8.282431401312351227e-03 8.313396945595741272e-03 1.784261665306985378e-03 6.144858896732330322e-03 7.914168760180473328e-03 7.542578969150781631e-03 3.415318904444575310e-03 5.359167698770761490e-03 3.053066320717334747e-03 2.325393958017230034e-03 2.156564267352223396e-03 4.843042697757482529e-03 6.538791116327047348e-03 2.535706153139472008e-03 3.239928046241402626e-03 1.951888785697519779e-03 1.711968332529067993e-03 3.448035335168242455e-03 8.315689861774444580e-03 1.543546211905777454e-03 2.835390390828251839e-03 4.338586237281560898e-03 7.228610571473836899e-03 5.222490057349205017e-03
1.290000000000000000e+02 5.117755848914384842e-03 8.237182162702083588e-03 8.290836587548255920e-03 1.765590626746416092e-03 6.098879035562276840e-03 7.869162596762180328e-03 7.475541438907384872e-03 3.383433446288108826e-03 5.331160966306924820e-03 3.023725701496005058e-03 2.291421638801693916e-03 2.149333478882908821e-03 4.807872232049703598e-03 6.487981881946325302e-03 2.517684129998087883e-03 3.208046779036521912e-03 1.936403103172779083e-03 1.693933852948248386e-03 3.415095852687954903e-03 8.279296569526195526e-03 1.540661789476871490e-03 2.812609774991869926e-03 4.321636632084846497e-03 7.208293769508600235e-03 5.181707907468080521e-03
1.310000000000000000e+02 5.098825320601463318e-03 8.193458430469036102e-03 8.268783800303936005e-03 1.747453003190457821e-03 6.054492201656103134e-03 7.825608365237712860e-03 7.410549093037843704e-03 3.352861152961850166e-03 5.303970072418451309e-03 2.995087765157222748e-03 2.258498687297105789e-03 2.142339712008833885e-03 4.773787688463926315e-03 6.438654381781816483e-03 2.500124275684356689e-03 3.177281236276030540e-03 1.921427436172962189e-03 1.676526502706110477e-03 3.383022500202059746e-03 8.243857882916927338e-03 1.537836738862097263e-03 2.790517406538128853e-03 4.305133596062660217e-03 7.188372313976287842e-03 5.141815636307001114e-03
1.320000000000000000e+02 5.089563783258199692e-03 8.172056637704372406e-03 8.257932960987091064e-03 1.738564111292362213e-03 6.032909732311964035e-03 7.804414723068475723e-03 7.378871086984872818e-03 3.338048234581947327e-03 5.290696397423744202e-03 2.981015248224139214e-03 2.242413582280278206e-03 2.138925017789006233e-03 4.757099319249391556e-03 6.414232309907674789e-03 2.491519087925553322e-03 3.162277163937687874e-03 1.914116670377552509e-03 1.668057520873844624e-03 3.367501311004161835e-03 8.226491510868072510e-03 1.536445110104978085e-03 2.779742702841758728e-03 4.297047387808561325e-03 7.178556639701128006e-03 5.122222006320953369e-03
1.340000000000000000e+02 5.071450490504503250e-03 8.129945956170558929e-03 8.236587978899478912e-03 1.721172244288027287e-03 5.990786943584680557e-03 7.763171568512916565e-03 7.317562121897935867e-03 3.309289691969752312e-03 5.264788400381803513e-03 2.953304676339030266e-03 2.210937673225998878e-03 2.132257679477334023e-03 4.724434111267328262e-03 6.366394460201263428e-03 2.474658191204071045e-03 3.133013611659407616e-03 1.899832859635353088e-03 1.651552971452474594e-03 3.336689434945583344e-03 8.192402310669422150e-03 1.533698639832437038e-03 2.758668037131428719e-03 4.281196277588605881e-03 7.159200031310319901e-03 5.083656404167413712e-03
1.360000000000000000e+02 5.053855944424867630e-03 8.088405244052410126e-03 8.215704932808876038e-03 1.704274094663560390e-03 5.950046237558126450e-03 7.723500486463308334e-03 7.259778678417205811e-03 3.281536512076854706e-03 5.239702295511960983e-03 2.926143584772944450e-03 2.180416835471987724e-03 2.125785453245043755e-03 4.692655056715011597e-03 6.319312844425439835e-03 2.458220580592751503e-03 3.104700008407235146e-03 1.885983743704855442e-03 1.635578344576060772e-03 3.306721337139606476e-03 8.159186691045761108e-03 1.530994079075753689e-03 2.738209441304206848e-03 4.265740979462862015e-03 7.140174973756074905e-03 5.045901518315076828e-03
1.380000000000000000e+02 5.036771763116121292e-03 8.047368377447128296e-03 8.195273578166961670e-03 1.687813550233840942e-03 5.910702049732208252e-03 7.685487624257802963e-03 7.206162903457880020e-03 3.254759823903441429e-03 5.215389654040336609e-03 2.899557584896683693e-03 2.150795655325055122e-03 2.119513228535652161e-03 4.661680199205875397e-03 6.273148115724325180e-03 2.442186232656240463e-03 3.077254863455891609e-03 1.872538123279809952e-03 1.620114431716501713e-03 3.277694806456565857e-03 8.126799017190933228e-03 1.528329681605100632e-03 2.718351548537611961e-03 4.250694531947374344e-03 7.121501024812459946e-03 5.008875858038663864e-03
1.390000000000000000e+02 5.028411746025085449e-03 8.027009665966033936e-03 8.185229264199733734e-03 1.679738867096602917e-03 5.891557782888412476e-03 7.667090743780136108e-03 7.181674707680940628e-03 3.241704544052481651e-03 5.203489679843187332e-03 2.886488335207104683e-03 2.136311493813991547e-03 2.116438234224915504e-03 4.646495915949344635e-03 6.250144448131322861e-03 2.434311201795935631e-03 3.063839161768555641e-03 1.865961588919162750e-03 1.612569787539541721e-03 3.263410879299044609e-03 8.110933005809783936e-03 1.527011743746697903e-03 2.708629705011844635e-03 4.243322182446718216e-03 7.112286519259214401e-03 4.990665242075920105e-03
1.410000000000000000e+02 5.012025125324726105e-03 7.986671291291713715e-03 8.165411651134490967e-03 1.663913601078093052e-03 5.854279268532991409e-03 7.631434593349695206e-03 7.129022851586341858e-03 3.216227516531944275e-03 5.180198233574628830e-03 2.860870212316513062e-03 2.107979962602257729e-03 2.110414672642946243e-03 4.616681952029466629e-03 6.204802077263593674e-03 2.418831223621964455e-03 3.037623362615704536e-03 1.853088499046862125e-03 1.597812748514115810e-03 3.235546173527836800e-03 8.079796098172664642e-03 1.524404622614383698e-03 2.689607208594679832e-03 4.228856880217790604e-03 7.094116415828466415e-03 4.954766016453504562e-03
1.430000000000000000e+02 4.996072035282850266e-03 7.946643978357315063e-03 8.145964704453945160e-03 1.648543053306639194e-03 5.818339064717292786e-03 7.597098592668771744e-03 7.068106904625892639e-03 3.191533731296658516e-03 5.157550796866416931e-03 2.835937077179551125e-03 2.080510370433330536e-03 2.104533603414893150e-03 4.587566945701837540e-03 6.160160526633262634e-03 2.403710037469863892e-03 3.012204542756080627e-03 1.840578741393983364e-03 1.583472709171473980e-03 3.208353416994214058e-03 8.049419149756431580e-03 1.521833823062479496e-03 2.671117195859551430e-03 4.214740823954343796e-03 7.076251786202192307e-03 4.919605795294046402e-03
1.450000000000000000e+02 4.980505909770727158e-03 7.906743325293064117e-03 8.126894943416118622e-03 1.633628853596746922e-03 5.783663596957921982e-03 7.563961669802665710e-03 7.006598170846700668e-03 3.167566610500216484e-03 5.135481711477041245e-03 2.811729209497570992e-03 2.053887816146016121e-03 2.098791068419814110e-03 4.559109453111886978e-03 6.116201635450124741e-03 2.388923196122050285e-03 2.987549407407641411e-03 1.828403561376035213e-03 1.569525222294032574e-03 3.181797685101628304e-03 8.019750006496906281e-03 1.519303419627249241e-03 2.653140574693679810e-03 4.200995899736881256e-03 7.058722432702779770e-03 4.885118454694747925e-03
1.470000000000000000e+02 4.965330008417367935e-03 7.866819389164447784e-03 8.108153939247131348e-03 1.619153656065464020e-03 5.750097334384918213e-03 7.531959563493728638e-03 6.952101364731788635e-03 3.144291928038001060e-03 5.113944411277770996e-03 2.788381418213248253e-03 2.028075745329260826e-03 2.093176590278744698e-03 4.531293176114559174e-03 6.072700023651123047e-03 2.374480478465557098e-03 2.963628619909286499e-03 1.816535950638353825e-03 1.555955386720597744e-03 3.155931830406188965e-03 7.990777492523193359e-03 1.516815274953842163e-03 2.635648474097251892e-03 4.187560174614191055e-03 7.041499484330415726e-03 4.851396661251783371e-03
1.490000000000000000e+02 4.950511734932661057e-03 7.826656103134155273e-03 8.089757524430751801e-03 1.605143421329557896e-03 5.717493128031492233e-03 7.500912994146347046e-03 6.904343143105506897e-03 3.121695481240749359e-03 5.092906299978494644e-03 2.765937009826302528e-03 2.003027126193046570e-03 2.087690634652972221e-03 4.504110198467969894e-03 6.029728800058364868e-03 2.360360929742455482e-03 2.940391190350055695e-03 1.804981497116386890e-03 1.542738173156976700e-03 3.130623139441013336e-03 7.962399162352085114e-03 1.514372881501913071e-03 2.618637634441256523e-03 4.174449481070041656e-03 7.024610415101051331e-03 4.818376619368791580e-03
1.510000000000000000e+02 4.936020821332931519e-03 7.785998750478029251e-03 8.071692660450935364e-03 1.591614331118762493e-03 5.685694981366395950e-03 7.470756303519010544e-03 6.862847600132226944e-03 3.099724417552351952e-03 5.072288680821657181e-03 2.744413679465651512e-03 1.978721469640731812e-03 2.082325285300612450e-03 4.477494861930608749e-03 5.987590644508600235e-03 2.346552675589919090e-03 2.917817560955882072e-03 1.793718780390918255e-03 1.529898494482040405e-03 3.105833195149898529e-03 7.934596389532089233e-03 1.511972979642450809e-03 2.602082444354891777e-03 4.161657299846410751e-03 7.008057087659835815e-03 4.785979166626930237e-03
1.530000000000000000e+02 4.921834915876388550e-03 7.744565606117248535e-03 8.053933270275592804e-03 1.578553230501711369e-03 5.654672626405954361e-03 7.441336289048194885e-03 6.832112092524766922e-03 3.078367561101913452e-03 5.052096676081418991e-03 2.723818412050604820e-03 1.955141313374042511e-03 2.077072393149137497e-03 4.451469518244266510e-03 5.945617798715829849e-03 2.333053154870867729e-03 2.895879326388239861e-03 1.782728941179811954e-03 1.517383847385644913e-03 3.081674920395016670e-03 7.907331921160221100e-03 1.509613241069018841e-03 2.585947746410965919e-03 4.149153828620910645e-03 6.991805974394083023e-03 4.754271823912858963e-03
1.550000000000000000e+02 4.907954018563032150e-03 7.702153176069259644e-03 8.036466315388679504e-03 1.565930433571338654e-03 5.624318495392799377e-03 7.412602659314870834e-03 6.801221054047346115e-03 3.057589754462242126e-03 5.032298620790243149e-03 2.704054350033402443e-03 1.932243234477937222e-03 2.071926370263099670e-03 4.425964318215847015e-03 5.904261022806167603e-03 2.319844206795096397e-03 2.874530851840972900e-03 1.772006624378263950e-03 1.505178282968699932e-03 3.058092668652534485e-03 7.880597375333309174e-03 1.507295412011444569e-03 2.570207230746746063e-03 4.136936273425817490e-03 6.975868251174688339e-03 4.723189398646354675e-03
1.570000000000000000e+02 4.894379992038011551e-03 7.658757269382476807e-03 8.019256405532360077e-03 1.553717651404440403e-03 5.594594869762659073e-03 7.384496275335550308e-03 6.744415033608675003e-03 3.037374466657638550e-03 5.012832116335630417e-03 2.685017185285687447e-03 1.910022459924221039e-03 2.066889079287648201e-03 4.400986246764659882e-03 5.863051861524581909e-03 2.306920709088444710e-03 2.853715792298316956e-03 1.761554856784641743e-03 1.493272837251424789e-03 3.035019151866436005e-03 7.854338735342025757e-03 1.505017862655222416e-03 2.554841572418808937e-03 4.125000443309545517e-03 6.960181053727865219e-03 4.692662972956895828e-03
1.590000000000000000e+02 4.881114698946475983e-03 7.614613045006990433e-03 8.002287708222866058e-03 1.541900797747075558e-03 5.565540399402379990e-03 7.357021328061819077e-03 6.669198628515005112e-03 3.017648356035351753e-03 4.993702284991741180e-03 2.666594227775931358e-03 1.888421014882624149e-03 2.061950508505105972e-03 4.376495722681283951e-03 5.822102073580026627e-03 2.294269856065511703e-03 2.833464881405234337e-03 1.751346979290246964e-03 1.481663435697555542e-03 3.012576373293995857e-03 7.828539237380027771e-03 1.502773840911686420e-03 2.539825625717639923e-03 4.113327246159315109e-03 6.944763008505105972e-03 4.662749823182821274e-03
1.610000000000000000e+02 4.868110176175832748e-03 7.570732384920120239e-03 7.985568605363368988e-03 1.530473702587187290e-03 5.537217948585748672e-03 7.330112624913454056e-03 6.620942149311304092e-03 2.998400712385773659e-03 4.974933341145515442e-03 2.648671856150031090e-03 1.867445535026490688e-03 2.057114848867058754e-03 4.352478776127099991e-03 5.781353916972875595e-03 2.281878143548965454e-03 2.813701750710606575e-03 1.741382875479757786e-03 1.470331451855599880e-03 2.990615321323275566e-03 7.803144399076700211e-03 1.500567770563066006e-03 2.525149844586849213e-03 4.101890139281749725e-03 6.929598748683929443e-03 4.633354488760232925e-03
1.630000000000000000e+02 4.855377133935689926e-03 7.528903428465127945e-03 7.969070225954055786e-03 1.519402954727411270e-03 5.509652197360992432e-03 7.303703576326370239e-03 6.591301411390304565e-03 2.979614539071917534e-03 4.956506192684173584e-03 2.631274284794926643e-03 1.847063074819743633e-03 2.052367897704243660e-03 4.328925628215074539e-03 5.741095636039972305e-03 2.269723685458302498e-03 2.794430358335375786e-03 1.731637283228337765e-03 1.459278748370707035e-03 2.969176275655627251e-03 7.778181228786706924e-03 1.498399302363395691e-03 2.510803984478116035e-03 4.090684931725263596e-03 6.914673838764429092e-03 4.604451823979616165e-03
1.660000000000000000e+02 4.836757201701402664e-03 7.473027799278497696e-03 7.944773882627487183e-03 1.503389677964150906e-03 5.469398107379674911e-03 7.264941930770874023e-03 6.528617814183235168e-03 2.952245064079761505e-03 4.929484799504280090e-03 2.606059424579143524e-03 1.817551441490650177e-03 2.045411150902509689e-03 4.294421523809432983e-03 5.681151989847421646e-03 2.251935889944434166e-03 2.766396617516875267e-03 1.717410515993833542e-03 1.443198532797396183e-03 2.937808865681290627e-03 7.741523906588554382e-03 1.495206379331648350e-03 2.489871112629771233e-03 4.074302967637777328e-03 6.892731878906488419e-03 4.562053363770246506e-03
1.680000000000000000e+02 4.824650008231401443e-03 7.440050598233938217e-03 7.928880862891674042e-03 1.493101590313017368e-03 5.443200469017028809e-03 7.239570375531911850e-03 6.476270500570535660e-03 2.934535266831517220e-03 4.911908414214849472e-03 2.589830430224537849e-03 1.798558048903942108e-03 2.040873980149626732e-03 4.271918907761573792e-03 5.641663912683725357e-03 2.240370726212859154e-03 2.748273545876145363e-03 1.708185300230979919e-03 1.432788907550275326e-03 2.917468780651688576e-03 7.717519532889127731e-03 1.493118237704038620e-03 2.476294292137026787e-03 4.063663538545370102e-03 6.878379266709089279e-03 4.534391220659017563e-03
1.700000000000000000e+02 4.812789615243673325e-03 7.409045938402414322e-03 7.913199253380298615e-03 1.483078463934361935e-03 5.417494568973779678e-03 7.214588578790426254e-03 6.422946695238351822e-03 2.917240140959620476e-03 4.894627723842859268e-03 2.574047772213816643e-03 1.780068152584135532e-03 2.036413876339793205e-03 4.249807912856340408e-03 5.602820310741662979e-03 2.229026285931468010e-03 2.730548148974776268e-03 1.699162065051496029e-03 1.422604662366211414e-03 2.897525206208229065e-03 7.693845313042402267e-03 1.491053379140794277e-03 2.462999895215034485e-03 4.053242970257997513e-03 6.864214316010475159e-03 4.507176578044891357e-03
1.720000000000000000e+02 4.801157861948013306e-03 7.379127200692892075e-03 7.897722534835338593e-03 1.473326236009597778e-03 5.392176564782857895e-03 7.190004456788301468e-03 6.380381528288125992e-03 2.900313585996627808e-03 4.877634346485137939e-03 2.558659994974732399e-03 1.762055908329784870e-03 2.032019896432757378e-03 4.228046629577875137e-03 5.564513150602579117e-03 2.217887900769710541e-03 2.713212743401527405e-03 1.690313336439430714e-03 1.412643585354089737e-03 2.877995604649186134e-03 7.670514285564422607e-03 1.489013899117708206e-03 2.449974417686462402e-03 4.043023567646741867e-03 6.850263103842735291e-03 4.480497911572456360e-03
1.750000000000000000e+02 4.784103017300367355e-03 7.336143404245376587e-03 7.874875329434871674e-03 1.459167338907718658e-03 5.354832857847213745e-03 7.153907325118780136e-03 6.332494784146547318e-03 2.875589067116379738e-03 4.852666053920984268e-03 2.536280779168009758e-03 1.735902740620076656e-03 2.025565830990672112e-03 4.196103196591138840e-03 5.507577676326036453e-03 2.201539231464266777e-03 2.687994157895445824e-03 1.677361899055540562e-03 1.398125081323087215e-03 2.849339507520198822e-03 7.636155467480421066e-03 1.486007473431527615e-03 2.430934691801667213e-03 4.028047434985637665e-03 6.829671561717987061e-03 4.441294819116592407e-03
1.770000000000000000e+02 4.773003514856100082e-03 7.308803033083677292e-03 7.859884761273860931e-03 1.450021401979029179e-03 5.330322775989770889e-03 7.130324840545654297e-03 6.326926406472921371e-03 2.859524684026837349e-03 4.836341366171836853e-03 2.521802904084324837e-03 1.718997373245656490e-03 2.021361142396926880e-03 4.175231326371431351e-03 5.470275413244962692e-03 2.190875587984919548e-03 2.671671099960803986e-03 1.668935990892350674e-03 1.388712204061448574e-03 2.830727258697152138e-03 7.613646332174539566e-03 1.484032720327377319e-03 2.418568124994635582e-03 4.018294159322977066e-03 6.816204637289047241e-03 4.415682051330804825e-03
1.790000000000000000e+02 4.762100987136363983e-03 7.282346021384000778e-03 7.845069281756877899e-03 1.441094675101339817e-03 5.306047853082418442e-03 7.107084151357412338e-03 6.320864427834749222e-03 2.843784168362617493e-03 4.820267204195261002e-03 2.507652621716260910e-03 1.702517387457191944e-03 2.017217455431818962e-03 4.154697991907596588e-03 5.433148238807916641e-03 2.180410781875252724e-03 2.655714051797986031e-03 1.660665846429765224e-03 1.379512250423431396e-03 2.812440507113933563e-03 7.591468747705221176e-03 1.482080668210983276e-03 2.406443702057003975e-03 4.008701536804437637e-03 6.802940275520086288e-03 4.390560556203126907e-03
1.820000000000000000e+02 4.746080841869115829e-03 7.243949919939041138e-03 7.823193445801734924e-03 1.428075018338859081e-03 5.270082969218492508e-03 7.072846870869398117e-03 6.200777832418680191e-03 2.820745809003710747e-03 4.796594846993684769e-03 2.487010555341839790e-03 1.678553875535726547e-03 2.011130796745419502e-03 4.124476574361324310e-03 5.377600435167551041e-03 2.165037905797362328e-03 2.632439834997057915e-03 1.648561679758131504e-03 1.366081298328936100e-03 2.785477554425597191e-03 7.558820303529500961e-03 1.479196362197399139e-03 2.388699911534786224e-03 3.994640428572893143e-03 6.783373188227415085e-03 4.353548865765333176e-03
1.840000000000000000e+02 4.735631402581930161e-03 7.218878716230392456e-03 7.808819413185119629e-03 1.419623498804867268e-03 5.246290471404790878e-03 7.050372194498777390e-03 6.141675170511007309e-03 2.805725438520312309e-03 4.781079944223165512e-03 2.473606728017330170e-03 1.663025585003197193e-03 2.007146133109927177e-03 4.104711581021547318e-03 5.341447889804840088e-03 2.155019668862223625e-03 2.617346122860908508e-03 1.640681526623666286e-03 1.357359695248305798e-03 2.767938422039151192e-03 7.537450175732374191e-03 1.477302052080631256e-03 2.377137541770935059e-03 3.985485062003135681e-03 6.770560052245855331e-03 4.329368006438016891e-03
1.860000000000000000e+02 4.725352860987186432e-03 7.194013800472021103e-03 7.794600445777177811e-03 1.411347067914903164e-03 5.222643259912729263e-03 7.028210908174514771e-03 6.119672674685716629e-03 2.790984930470585823e-03 4.765792284160852432e-03 2.460481366142630577e-03 1.647855620831251144e-03 2.003221539780497551e-03 4.085242282599210739e-03 5.305908154696226120e-03 2.145172795280814171e-03 2.602547174319624901e-03 1.632944331504404545e-03 1.348809688352048397e-03 2.750675892457365990e-03 7.516407873481512070e-03 1.475433935411274433e-03 2.365795662626624107e-03 3.976499196141958237e-03 6.757912691682577133e-03 4.305597860366106033e-03
1.890000000000000000e+02 4.710242152214050293e-03 7.156867068260908127e-03 7.773539517074823380e-03 1.399253145791590214e-03 5.187104921787977219e-03 6.995452102273702621e-03 6.067872513085603714e-03 2.769368933513760567e-03 4.743267782032489777e-03 2.441274700686335564e-03 1.625720295123755932e-03 1.997445011511445045e-03 4.056596662849187851e-03 5.253145936876535416e-03 2.130710287019610405e-03 2.580970060080289841e-03 1.621590345166623592e-03 1.336281653493642807e-03 2.725509228184819221e-03 7.485441397875547409e-03 1.472675823606550694e-03 2.349172718822956085e-03 3.963343799114227295e-03 6.739290896803140640e-03 4.270540084689855576e-03
1.910000000000000000e+02 4.700362682342529297e-03 7.132046390324831009e-03 7.759681437164545059e-03 1.391391269862651825e-03 5.163063295185565948e-03 6.973949726670980453e-03 6.015291903167963028e-03 2.755284309387207031e-03 4.728517960757017136e-03 2.428813138976693153e-03 1.611365936696529388e-03 1.993662444874644279e-03 4.037829581648111343e-03 5.218103993684053421e-03 2.121272729709744453e-03 2.566958079114556313e-03 1.614182256162166595e-03 1.328105106949806213e-03 2.709021791815757751e-03 7.465177681297063828e-03 1.470863702706992626e-03 2.338347025215625763e-03 3.954758867621421814e-03 6.727078929543495178e-03 4.247597418725490570e-03
1.940000000000000000e+02 4.685819149017333984e-03 7.095136214047670364e-03 7.739180233329534531e-03 1.379859633743762970e-03 5.126202944666147232e-03 6.942080799490213394e-03 5.966567900031805038e-03 2.734613837674260139e-03 4.706782754510641098e-03 2.410561079159379005e-03 1.590386964380741119e-03 1.988094300031661987e-03 4.010151140391826630e-03 5.167565774172544479e-03 2.107403939589858055e-03 2.546462928876280785e-03 1.603298820555210114e-03 1.316114212386310101e-03 2.684871433302760124e-03 7.435346022248268127e-03 1.468181959353387356e-03 2.322484971955418587e-03 3.942156676203012466e-03 6.709065753966569901e-03 4.213952925056219101e-03
1.970000000000000000e+02 4.671592265367507935e-03 7.058059331029653549e-03 7.718997076153755188e-03 1.368639175780117512e-03 5.087701603770256042e-03 6.910676602274179459e-03 5.923072341829538345e-03 2.714450238272547722e-03 4.685475025326013565e-03 2.392813796177506447e-03 1.570108928717672825e-03 1.982633257284760475e-03 3.983021248131990433e-03 5.119063425809144974e-03 2.093874849379062653e-03 2.526595024392008781e-03 1.592672080732882023e-03 1.304415869526565075e-03 2.661349950358271599e-03 7.406154181808233261e-03 1.465539447963237762e-03 2.307044342160224915e-03 3.929867874830961227e-03 6.691412534564733505e-03 4.180681426078081131e-03
1.990000000000000000e+02 4.662276245653629303e-03 7.032785098999738693e-03 7.705714087933301926e-03 1.361322007142007351e-03 5.060511175543069839e-03 6.889992859214544296e-03 5.903391633182764053e-03 2.701298333704471588e-03 4.671507980674505234e-03 2.381280297413468361e-03 1.556959934532642365e-03 1.979054650291800499e-03 3.965240903198719025e-03 5.086645949631929398e-03 2.085022861137986183e-03 2.513669431209564209e-03 1.585732214152812958e-03 1.296788919717073441e-03 2.646031556650996208e-03 7.387013640254735947e-03 1.463798922486603260e-03 2.296982100233435631e-03 3.921827767044305801e-03 6.679851096123456955e-03 4.158962517976760864e-03
2.020000000000000000e+02 4.648544359952211380e-03 6.993673741817474365e-03 7.686030585318803787e-03 1.350576989352703094e-03 5.017110612243413925e-03 6.859307643026113510e-03 5.853493232280015945e-03 2.681939629837870598e-03 4.650919232517480850e-03 2.364417305216193199e-03 1.537725911475718021e-03 1.973770326003432274e-03 3.938977606594562531e-03 5.041266791522502899e-03 2.072001807391643524e-03 2.494712127372622490e-03 1.575522241182625294e-03 1.285584992729127407e-03 2.623563865199685097e-03 7.358750328421592712e-03 1.461218111217021942e-03 2.282220870256423950e-03 3.909988794475793839e-03 6.662784144282341003e-03 4.127095453441143036e-03
2.050000000000000000e+02 4.635074175894260406e-03 6.952351424843072891e-03 7.666630204766988754e-03 1.340081100352108479e-03 4.971969872713088989e-03 6.829008460044860840e-03 5.784366745501756668e-03 2.663019346073269844e-03 4.630756098777055740e-03 2.347957110032439232e-03 1.519093289971351624e-03 1.968591241165995598e-03 3.913176245987415314e-03 4.998834803700447083e-03 2.059275284409523010e-03 2.476276829838752747e-03 1.565555925481021404e-03 1.274664769880473614e-03 2.601457526907324791e-03 7.331028580665588379e-03 1.458671875298023224e-03 2.267838222905993462e-03 3.898411989212036133e-03 6.646032910794019699e-03 4.095417447388172150e-03
2.070000000000000000e+02 4.626242909580469131e-03 6.922923494130373001e-03 7.653867360204458237e-03 1.333206892013549805e-03 4.944719374179840088e-03 6.808980833739042282e-03 5.780780222266912460e-03 2.650653244927525520e-03 4.617535043507814407e-03 2.337228972464799881e-03 1.506989705376327038e-03 1.965195871889591217e-03 3.896232927218079567e-03 4.970878828316926956e-03 2.050942042842507362e-03 2.464263467118144035e-03 1.559032243676483631e-03 1.267557614482939243e-03 2.587182680144906044e-03 7.312824949622154236e-03 1.456994912587106228e-03 2.258445834740996361e-03 3.890839638188481331e-03 6.635007914155721664e-03 4.074753727763891220e-03
2.100000000000000000e+02 4.613209515810012817e-03 6.874830927699804306e-03 7.634947076439857483e-03 1.323082600720226765e-03 4.911941010504961014e-03 6.779264658689498901e-03 5.778193939477205276e-03 2.632436575368046761e-03 4.598036874085664749e-03 2.321449574083089828e-03 1.489300280809402466e-03 1.960194436833262444e-03 3.871238091960549355e-03 4.931966774165630341e-03 2.038667676970362663e-03 2.446669153869152069e-03 1.549433800391852856e-03 1.257107127457857132e-03 2.566791605204343796e-03 7.285949308425188065e-03 1.454508979804813862e-03 2.244651084765791893e-03 3.879698226228356361e-03 6.618667393922805786e-03 4.044420551508665085e-03
2.130000000000000000e+02 4.600439220666885376e-03 6.826097611337900162e-03 7.616270333528518677e-03 1.313173561356961727e-03 4.881888628005981445e-03 6.749955937266349792e-03 5.709366407245397568e-03 2.614571014419198036e-03 4.578892607241868973e-03 2.306048758327960968e-03 1.472157542593777180e-03 1.955287763848900795e-03 3.846673294901847839e-03 4.893650766462087631e-03 2.026637550443410873e-03 2.429551677778363228e-03 1.540048513561487198e-03 1.246889121830463409e-03 2.546965144574642181e-03 7.259601261466741562e-03 1.452053315006196499e-03 2.231201156973838806e-03 3.868789644911885262e-03 6.602577865123748779e-03 4.014540929347276688e-03
2.160000000000000000e+02 4.587906878441572189e-03 6.782507058233022690e-03 7.597811520099639893e-03 1.303468830883502960e-03 4.852351266890764236e-03 6.721001118421554565e-03 5.629924591630697250e-03 2.597015118226408958e-03 4.560093395411968231e-03 2.291002077981829643e-03 1.455537043511867523e-03 1.950467121787369251e-03 3.822520375251770020e-03 4.856361541897058487e-03 2.014845842495560646e-03 2.412878908216953278e-03 1.530866487883031368e-03 1.236904296092689037e-03 2.524583367630839348e-03 7.233794778585433960e-03 1.449629664421081543e-03 2.218074165284633636e-03 3.858097596094012260e-03 6.586739327758550644e-03 3.985231742262840271e-03
2.190000000000000000e+02 4.575614351779222488e-03 6.745640654116868973e-03 7.579613942652940750e-03 1.293946639634668827e-03 4.823618102818727493e-03 6.692362949252128601e-03 5.592447239905595779e-03 2.579741179943084717e-03 4.541653674095869064e-03 2.276286948472261429e-03 1.439399668015539646e-03 1.945729018189013004e-03 3.798780962824821472e-03 4.822097718715667725e-03 2.003295114263892174e-03 2.396648982539772987e-03 1.521881204098463058e-03 1.227127271704375744e-03 2.504826290532946587e-03 7.208460476249456406e-03 1.447238028049468994e-03 2.205250086262822151e-03 3.847628831863403320e-03 6.571152713149785995e-03 3.956621047109365463e-03
2.210000000000000000e+02 4.567552357912063599e-03 6.722953170537948608e-03 7.567633409053087234e-03 1.287688151933252811e-03 4.804783035069704056e-03 6.673483643680810928e-03 5.585839506238698959e-03 2.568374387919902802e-03 4.529501777142286301e-03 2.266646828502416611e-03 1.428909134119749069e-03 1.942622009664773941e-03 3.783169435337185860e-03 4.798082169145345688e-03 1.995721133425831795e-03 2.386054722592234612e-03 1.515997224487364292e-03 1.220727222971618176e-03 2.491774735972285271e-03 7.191844284534454346e-03 1.445662812329828739e-03 2.196864923462271690e-03 3.840768709778785706e-03 6.560896988958120346e-03 3.937754314392805099e-03
2.240000000000000000e+02 4.555631428956985474e-03 6.691815331578254700e-03 7.549840491265058517e-03 1.278432668186724186e-03 4.776790738105773926e-03 6.645489484071731567e-03 5.575743038207292557e-03 2.551543759182095528e-03 4.511532839387655258e-03 2.252475125715136528e-03 1.413554884493350983e-03 1.938028144650161266e-03 3.760026767849922180e-03 4.763005301356315613e-03 1.984551083296537399e-03 2.370497211813926697e-03 1.507316366769373417e-03 1.211294671520590782e-03 2.471630461513996124e-03 7.167269941419363022e-03 1.443324494175612926e-03 2.184537472203373909e-03 3.830639878287911415e-03 6.545744370669126511e-03 3.909746650606393814e-03
2.270000000000000000e+02 4.543929826468229294e-03 6.662469822913408279e-03 7.532281801104545593e-03 1.269328990019857883e-03 4.749356303364038467e-03 6.617775652557611465e-03 5.659805145114660263e-03 2.534988103434443474e-03 4.493862856179475784e-03 2.238615415990352631e-03 1.398641616106033325e-03 1.933507272042334080e-03 3.737221239134669304e-03 4.730577114969491959e-03 1.973607810214161873e-03 2.355313627049326897e-03 1.498806872405111790e-03 1.202062470838427544e-03 2.450381638482213020e-03 7.143148686736822128e-03 1.441013067960739136e-03 2.172479638829827309e-03 3.820716170594096184e-03 6.530812010169029236e-03 3.882383229210972786e-03
2.300000000000000000e+02 4.532422404736280441e-03 6.634314078837633133e-03 7.514928933233022690e-03 1.260354765690863132e-03 4.722853656858205795e-03 6.590375211089849472e-03 5.531899631023406982e-03 2.518666675314307213e-03 4.476510453969240189e-03 2.225048374384641647e-03 1.384136150591075420e-03 1.929051708430051804e-03 3.714757040143013000e-03 4.700082819908857346e-03 1.962870126590132713e-03 2.340502571314573288e-03 1.490460359491407871e-03 1.193027361296117306e-03 2.428876003250479698e-03 7.119413465261459351e-03 1.438730745576322079e-03 2.160670468583703041e-03 3.811015980318188667e-03 6.516091525554656982e-03 3.856017021462321281e-03
2.330000000000000000e+02 4.521131981164216995e-03 6.607289891690015793e-03 7.497801911085844040e-03 1.251496025361120701e-03 4.697215743362903595e-03 6.563260685652494431e-03 5.508939269930124283e-03 2.502564806491136551e-03 4.459396004676818848e-03 2.211770275607705116e-03 1.370029058307409286e-03 1.924658543430268764e-03 3.692604601383209229e-03 4.666826222091913223e-03 1.952326274476945400e-03 2.326028188690543175e-03 1.482281251810491085e-03 1.184184453450143337e-03 2.405825071036815643e-03 7.096054498106241226e-03 1.436476130038499832e-03 2.149102976545691490e-03 3.801511600613594055e-03 6.501562893390655518e-03 3.829522058367729187e-03
2.370000000000000000e+02 4.506377037614583969e-03 6.572514772415161133e-03 7.475289050489664078e-03 1.239861827343702316e-03 4.664222244173288345e-03 6.527546793222427368e-03 5.406407639384269714e-03 2.481466159224510193e-03 4.436927381902933121e-03 2.194498898461461067e-03 1.351771410554647446e-03 1.918896683491766453e-03 3.663597628474235535e-03 4.625875037163496017e-03 1.938562840223312378e-03 2.307228976860642433e-03 1.471625757403671741e-03 1.172680524177849293e-03 2.367987763136625290e-03 7.065491285175085068e-03 1.433512778021395206e-03 2.134022302925586700e-03 3.789130598306655884e-03 6.482468452304601669e-03 3.794627962633967400e-03
2.400000000000000000e+02 4.495528992265462875e-03 6.547147408127784729e-03 7.458609063178300858e-03 1.231263508088886738e-03 4.640427883714437485e-03 6.501125171780586243e-03 5.365714430809020996e-03 2.465889789164066315e-03 4.420341458171606064e-03 2.181866206228733063e-03 1.338516362011432648e-03 1.914650318212807178e-03 3.642234951257705688e-03 4.597575869411230087e-03 1.928456593304872513e-03 2.293486613780260086e-03 1.463810913264751434e-03 1.164253684692084789e-03 2.335697645321488380e-03 7.042999844998121262e-03 1.431319862604141235e-03 2.122963080182671547e-03 3.780057653784751892e-03 6.468371953815221786e-03 3.770347684621810913e-03
2.430000000000000000e+02 4.484865348786115646e-03 6.521986331790685654e-03 7.442122325301170349e-03 1.222751918248832226e-03 4.617372993379831314e-03 6.474958267062902451e-03 5.310624837875366211e-03 2.450532745569944382e-03 4.403958097100257874e-03 2.169468905776739120e-03 1.325623714365065098e-03 1.910466351546347141e-03 3.621190087869763374e-03 4.570560064166784286e-03 1.918532419949769974e-03 2.280042739585042000e-03 1.456132042221724987e-03 1.155994250439107418e-03 2.307580085471272469e-03 7.020865101367235184e-03 1.429152791388332844e-03 2.112105488777160645e-03 3.771158168092370033e-03 6.454485002905130386e-03 3.745495574548840523e-03
2.460000000000000000e+02 4.474373068660497665e-03 6.496683228760957718e-03 7.425801362842321396e-03 1.214302377775311470e-03 4.595085047185420990e-03 6.448981817811727524e-03 5.297826137393712997e-03 2.435405272990465164e-03 4.387801978737115860e-03 2.157323760911822319e-03 1.313046086579561234e-03 1.906336285173892975e-03 3.600436495617032051e-03 4.541313741356134415e-03 1.908784732222557068e-03 2.266881056129932404e-03 1.448592054657638073e-03 1.147881965152919292e-03 2.295500366017222404e-03 6.999094504863023758e-03 1.427009585313498974e-03 2.101453021168708801e-03 3.762422828003764153e-03 6.440779659897089005e-03 3.720346139743924141e-03
2.490000000000000000e+02 4.464042838662862778e-03 6.471112370491027832e-03 7.409683894366025925e-03 1.205924781970679760e-03 4.573547746986150742e-03 6.423213984817266464e-03 5.234832409769296646e-03 2.420503646135330200e-03 4.371884744614362717e-03 2.145426347851753235e-03 1.300786505453288555e-03 1.902265939861536026e-03 3.579997457563877106e-03 4.511420149356126785e-03 1.899204100482165813e-03 2.253999700769782066e-03 1.441183965653181076e-03 1.139926374889910221e-03 2.270791446790099144e-03 6.977662909775972366e-03 1.424888498149812222e-03 2.091001952067017555e-03 3.753830678761005402e-03 6.427224725484848022e-03 3.696756437420845032e-03
2.530000000000000000e+02 4.450535867363214493e-03 6.436073686927556992e-03 7.388422731310129166e-03 1.194868353195488453e-03 4.545778967440128326e-03 6.389258895069360733e-03 5.190405528992414474e-03 2.400968689471483231e-03 4.350949544459581375e-03 2.129901899024844170e-03 1.284927595406770706e-03 1.896926201879978180e-03 3.553162561729550362e-03 4.479167051613330841e-03 1.886711805127561092e-03 2.237222855910658836e-03 1.431511132977902889e-03 1.129562966525554657e-03 2.247324911877512932e-03 6.949631962925195694e-03 1.422097440809011459e-03 2.077379031106829643e-03 3.742618719115853310e-03 6.409390363842248917e-03 3.665560856461524963e-03
2.560000000000000000e+02 4.440601449459791183e-03 6.408143788576126099e-03 7.372671738266944885e-03 1.186636043712496758e-03 4.525600001215934753e-03 6.364114582538604736e-03 5.149795673787593842e-03 2.386565087363123894e-03 4.335450474172830582e-03 2.118510892614722252e-03 1.273362548090517521e-03 1.892987056635320187e-03 3.533337498083710670e-03 4.462970420718193054e-03 1.877538394182920456e-03 2.224950585514307022e-03 1.424403511919081211e-03 1.121971523389220238e-03 2.229215111583471298e-03 6.928955670446157455e-03 1.420031301677227020e-03 2.067377557978034019e-03 3.734369762241840363e-03 6.396204233169555664e-03 3.643151372671127319e-03
2.590000000000000000e+02 4.430822562426328659e-03 6.378263235092163086e-03 7.357093039900064468e-03 1.178443781100213528e-03 4.505940247327089310e-03 6.339250598102807999e-03 5.193494725972414017e-03 2.372357295826077461e-03 4.320090636610984802e-03 2.107319654896855354e-03 1.262080855667591095e-03 1.889105536974966526e-03 3.513814648613333702e-03 4.423629026859998703e-03 1.868527033366262913e-03 2.212915802374482155e-03 1.417418592609465122e-03 1.114521292038261890e-03 2.212117426097393036e-03 6.908603012561798096e-03 1.417985651642084122e-03 2.057568170130252838e-03 3.726259106770157814e-03 6.383150350302457809e-03 3.621323732659220695e-03
2.630000000000000000e+02 4.418002441525459290e-03 6.339171901345252991e-03 7.336536422371864319e-03 1.167575363069772720e-03 4.480389878153800964e-03 6.306441035121679306e-03 5.162772256880998611e-03 2.353752730414271355e-03 4.299908410757780075e-03 2.092730021104216576e-03 1.247483422048389912e-03 1.884020282886922359e-03 3.488227026537060738e-03 4.400769248604774475e-03 1.856749062426388264e-03 2.197266323491930962e-03 1.408273703418672085e-03 1.104795373976230621e-03 2.192083746194839478e-03 6.881933659315109253e-03 1.415284466929733753e-03 2.044761786237359047e-03 3.715644590556621552e-03 6.365988403558731079e-03 3.592636436223983765e-03
2.660000000000000000e+02 4.408536013215780258e-03 6.315221544355154037e-03 7.321275305002927780e-03 1.159454812295734882e-03 4.461759235709905624e-03 6.282050628215074539e-03 5.302844103425741196e-03 2.340032486245036125e-03 4.284961614757776260e-03 2.082005375996232033e-03 1.236850745044648647e-03 1.880268682725727558e-03 3.469390794634819031e-03 4.367191810160875320e-03 1.848096959292888641e-03 2.185754710808396339e-03 1.401544082909822464e-03 1.097649685107171535e-03 2.179100876674056053e-03 6.862273439764976501e-03 1.413278630934655666e-03 2.035372657701373100e-03 3.707841038703918457e-03 6.353285629302263260e-03 3.576079616323113441e-03
2.700000000000000000e+02 4.396099131554365158e-03 6.288579199463129044e-03 7.301076781004667282e-03 1.148654264397919178e-03 4.437554161995649338e-03 6.249828729778528214e-03 5.380135029554367065e-03 2.321998821571469307e-03 4.265272989869117737e-03 2.067972207441926003e-03 1.223080907948315144e-03 1.875349669717252254e-03 3.444631351158022881e-03 4.346402827650308609e-03 1.836789888329803944e-03 2.170766005292534828e-03 1.392747275531291962e-03 1.088302815333008766e-03 2.154587069526314735e-03 6.836466956883668900e-03 1.410630648024380207e-03 2.023110166192054749e-03 3.697644220665097237e-03 6.336587946861982346e-03 3.547789528965950012e-03
2.730000000000000000e+02 4.386927932500839233e-03 6.269857287406921387e-03 7.286062929779291153e-03 1.140543958172202110e-03 4.419827368110418320e-03 6.225921213626861572e-03 5.296109244227409363e-03 2.308645518496632576e-03 4.250639583915472031e-03 2.057641046121716499e-03 1.213057315908372402e-03 1.871717744506895542e-03 3.426324576139450073e-03 4.315021913498640060e-03 1.828480511903762817e-03 2.159790368750691414e-03 1.386274583637714386e-03 1.081436639651656151e-03 2.145639387890696526e-03 6.817404646426439285e-03 1.408658921718597412e-03 2.014097524806857109e-03 3.690132638439536095e-03 6.324232090264558792e-03 3.520953701809048653e-03
2.770000000000000000e+02 4.374902229756116867e-03 6.245009135454893112e-03 7.266312837600708008e-03 1.129709649831056595e-03 4.396808799356222153e-03 6.194427609443664551e-03 5.221875850111246109e-03 2.291107317432761192e-03 4.231330472975969315e-03 2.044118707999587059e-03 1.200064667500555515e-03 1.866945531219244003e-03 3.402262227609753609e-03 4.282709676772356033e-03 1.817611162550747395e-03 2.145476406440138817e-03 1.377810142002999783e-03 1.072471379302442074e-03 2.129086991772055626e-03 6.792370229959487915e-03 1.406053663231432438e-03 2.002304187044501305e-03 3.680299269035458565e-03 6.307970732450485229e-03 3.497267840430140495e-03
2.810000000000000000e+02 4.363084211945533752e-03 6.220590788871049881e-03 7.246790919452905655e-03 1.118840067647397518e-03 4.374625161290168762e-03 6.163258105516433716e-03 5.098190624266862869e-03 2.273924881592392921e-03 4.212262574583292007e-03 2.030871110036969185e-03 1.187491696327924728e-03 1.862256322056055069e-03 3.378516063094139099e-03 4.248261917382478714e-03 1.806979416869580746e-03 2.131530316546559334e-03 1.369518344290554523e-03 1.063733594492077827e-03 2.100910758599638939e-03 6.767850369215011597e-03 1.403470174409449100e-03 1.990756252780556679e-03 3.670665668323636055e-03 6.291934754699468613e-03 3.471901407465338707e-03
2.850000000000000000e+02 4.351469688117504120e-03 6.196680944412946701e-03 7.227452471852302551e-03 1.107941847294569016e-03 4.353182390332221985e-03 6.132409442216157913e-03 4.998788237571716309e-03 2.257171552628278732e-03 4.193383269011974335e-03 2.017898252233862877e-03 1.175286481156945229e-03 1.857632189057767391e-03 3.355106106027960777e-03 4.228457342833280563e-03 1.796569558791816235e-03 2.117918338626623154e-03 1.361405127681791782e-03 1.055191736668348312e-03 2.087281784042716026e-03 6.743840873241424561e-03 1.400909386575222015e-03 1.979431137442588806e-03 3.661206690594553947e-03 6.276146043092012405e-03 3.440885571762919426e-03
2.880000000000000000e+02 4.342893604189157486e-03 6.178725045174360275e-03 7.213038858026266098e-03 1.099753775633871555e-03 4.337543621659278870e-03 6.109530571848154068e-03 4.981967620551586151e-03 2.244867617264389992e-03 4.179428331553936005e-03 2.008330309763550758e-03 1.166383153758943081e-03 1.854217611253261566e-03 3.337809117510914803e-03 4.259536042809486389e-03 1.788898254744708538e-03 2.107934094965457916e-03 1.355422544293105602e-03 1.048913109116256237e-03 2.084547886624932289e-03 6.726168561726808548e-03 1.399007625877857208e-03 1.971070887520909309e-03 3.654211061075329781e-03 6.264457944780588150e-03 3.422727109864354134e-03
2.920000000000000000e+02 4.331629257649183273e-03 6.154522299766540527e-03 7.194043602794408798e-03 1.088810851797461510e-03 4.317287821322679520e-03 6.079344544559717178e-03 4.888618830591440201e-03 2.228822791948914528e-03 4.160969518125057220e-03 1.995794707909226418e-03 1.154790166765451431e-03 1.849740743637084961e-03 3.314972622320055962e-03 4.168500658124685287e-03 1.778852078132331371e-03 2.094897674396634102e-03 1.347585115581750870e-03 1.040700240992009640e-03 2.062349580228328705e-03 6.702987942844629288e-03 1.396494568325579166e-03 1.960090361535549164e-03 3.645028220489621162e-03 6.249083206057548523e-03 3.408562391996383667e-03
2.960000000000000000e+02 4.320586100220680237e-03 6.129952613264322281e-03 7.175218313932418823e-03 1.077837776392698288e-03 4.297613631933927536e-03 6.049381103366613388e-03 4.859524313360452652e-03 2.213254570960998535e-03 4.142768681049346924e-03 1.983516849577426910e-03 1.143564353697001934e-03 1.845346763730049133e-03 3.292393870651721954e-03 4.177535418421030045e-03 1.769016031175851822e-03 2.082151826471090317e-03 1.339904963970184326e-03 1.032673520967364311e-03 2.044062828645110130e-03 6.680226419121026993e-03 1.394006074406206608e-03 1.949290744960308075e-03 3.636026056483387947e-03 6.233935710042715073e-03 3.397351829335093498e-03
3.000000000000000000e+02 4.309727810323238373e-03 6.105318199843168259e-03 7.156571839004755020e-03 1.066858414560556412e-03 4.278457257896661758e-03 6.019620224833488464e-03 4.863947164267301559e-03 2.198149217292666435e-03 4.124824889004230499e-03 1.971499295905232430e-03 1.132619217969477177e-03 1.841026707552373409e-03 3.270091488957405090e-03 4.132399335503578186e-03 1.759374514222145081e-03 2.069709356874227524e-03 1.332366722635924816e-03 1.024817232973873615e-03 2.059732796624302864e-03 6.657878402620553970e-03 1.391538418829441071e-03 1.938689616508781910e-03 3.627189435064792633e-03 6.219002883881330490e-03 3.349938662722706795e-03
3.040000000000000000e+02 4.299060441553592682e-03 6.080461665987968445e-03 7.138112559914588928e-03 1.055907574482262135e-03 4.259807523339986801e-03 5.990136414766311646e-03 4.900038242340087891e-03 2.183452015742659569e-03 4.107173532247543335e-03 1.959716435521841049e-03 1.121966284699738026e-03 1.836779876612126827e-03 3.248122753575444221e-03 4.087942186743021011e-03 1.749914488755166531e-03 2.057573990896344185e-03 1.324957702308893204e-03 1.017120317555963993e-03 2.021071733906865120e-03 6.635956466197967529e-03 1.389095094054937363e-03 1.928296289406716824e-03 3.618515329435467720e-03 6.204251199960708618e-03 3.332721767947077751e-03
3.080000000000000000e+02 4.288578871637582779e-03 6.055180449038743973e-03 7.119797170162200928e-03 1.045025070197880268e-03 4.241560585796833038e-03 5.960797891020774841e-03 4.864207468926906586e-03 2.169193467125296593e-03 4.089593887329101562e-03 1.948154997080564499e-03 1.111602294258773327e-03 1.832609996199607849e-03 3.226486267521977425e-03 4.085149150341749191e-03 1.740626641549170017e-03 2.045694738626480103e-03 1.317686401307582855e-03 1.009579747915267944e-03 2.007576869800686836e-03 6.614395882934331894e-03 1.386681688018143177e-03 1.918092835694551468e-03 3.609999082982540131e-03 6.189737468957901001e-03 3.303108038380742073e-03
3.120000000000000000e+02 4.278263542801141739e-03 6.029154639691114426e-03 7.101744413375854492e-03 1.034239656291902065e-03 4.223727155476808548e-03 5.931498017162084579e-03 4.837493877857923508e-03 2.155361464247107506e-03 4.072232637554407120e-03 1.936799031682312489e-03 1.101508154533803463e-03 1.828514621593058109e-03 3.205190645530819893e-03 4.032713826745748520e-03 1.731517259031534195e-03 2.034081844612956047e-03 1.310542807914316654e-03 1.002188306301832199e-03 1.984490780159831047e-03 6.593205034732818604e-03 1.384292845614254475e-03 1.908064470626413822e-03 3.601631382480263710e-03 6.175359245389699936e-03 3.279461525380611420e-03
3.160000000000000000e+02 4.268105607479810715e-03 6.001689936965703964e-03 7.083762902766466141e-03 1.023696968331933022e-03 4.206255543977022171e-03 5.902338773012161255e-03 4.683051258325576782e-03 2.141891047358512878e-03 4.055079538375139236e-03 1.925636897794902325e-03 1.091687357984483242e-03 1.824495499022305012e-03 3.184231696650385857e-03 4.022932145744562149e-03 1.722572371363639832e-03 2.022726228460669518e-03 1.303520635701715946e-03 9.949501836672425270e-04 2.004322828724980354e-03 6.572409998625516891e-03 1.381926122121512890e-03 1.898232381790876389e-03 3.593396395444869995e-03 6.161191035062074661e-03 3.265439765527844429e-03
3.200000000000000000e+02 4.258097615092992783e-03 5.973306018859148026e-03 7.066047284752130508e-03 1.013455446809530258e-03 4.189088474959135056e-03 5.873491521924734116e-03 4.939529579132795334e-03 2.128766616806387901e-03 4.038193263113498688e-03 1.914653810672461987e-03 1.082136877812445164e-03 1.820549950934946537e-03 3.163576358929276466e-03 3.973025362938642502e-03 1.713784411549568176e-03 2.011621370911598206e-03 1.296617672778666019e-03 9.878539713099598885e-04 1.959154848009347916e-03 6.551991682499647141e-03 1.379581284709274769e-03 1.888586324639618397e-03 3.585292724892497063e-03 6.147173698991537094e-03 3.262115642428398132e-03
3.250000000000000000e+02 4.245799966156482697e-03 5.943603347986936569e-03 7.044060621410608292e-03 1.001169439405202866e-03 4.167998209595680237e-03 5.837896373122930527e-03 5.148027092218399048e-03 2.112809568643569946e-03 4.017251078039407730e-03 1.901184557937085629e-03 1.070526079274713993e-03 1.815699972212314606e-03 3.138232976198196411e-03 3.970700781792402267e-03 1.703034155070781708e-03 1.998075982555747032e-03 1.288139494135975838e-03 9.791603079065680504e-04 1.942093833349645138e-03 6.526886019855737686e-03 1.376683474518358707e-03 1.876764115877449512e-03 3.575365757569670677e-03 6.129965186119079590e-03 3.225053893402218819e-03
3.290000000000000000e+02 4.236127715557813644e-03 5.923793185502290726e-03 7.026718929409980774e-03 9.917864808812737465e-04 4.151463508605957031e-03 5.809829104691743851e-03 5.155932158231735229e-03 2.100351266562938690e-03 4.000688437372446060e-03 1.890623127110302448e-03 1.061474322341382504e-03 1.811886555515229702e-03 3.118329914286732674e-03 4.010745789855718613e-03 1.694607897661626339e-03 1.987464027479290962e-03 1.281475764699280262e-03 9.723512339405715466e-04 1.928995712660253048e-03 6.507140118628740311e-03 1.374391489662230015e-03 1.867495477199554443e-03 3.567567793652415276e-03 6.116273347288370132e-03 3.195840166881680489e-03
3.330000000000000000e+02 4.226619843393564224e-03 5.905279424041509628e-03 7.009357679635286331e-03 9.827866451814770699e-04 4.135172348469495773e-03 5.781719461083412170e-03 5.256362725049257278e-03 2.088136272504925728e-03 3.984398674219846725e-03 1.880257506854832172e-03 1.052641891874372959e-03 1.808135770261287689e-03 3.098717657849192619e-03 4.016436170786619186e-03 1.686327159404754639e-03 1.977073261514306068e-03 1.274929963983595371e-03 9.656643378548324108e-04 1.930186874233186245e-03 6.487702485173940659e-03 1.372116268612444401e-03 1.858377479948103428e-03 3.559892298653721809e-03 6.102808285504579544e-03 3.167505376040935516e-03
3.380000000000000000e+02 4.214944783598184586e-03 5.883596837520599365e-03 6.988053675740957260e-03 9.720189846120774746e-04 4.115182440727949142e-03 5.747005809098482132e-03 4.918838385492563248e-03 2.073202049359679222e-03 3.964146133512258530e-03 1.867537968792021275e-03 1.041885348968207836e-03 1.803535385988652706e-03 3.074563341215252876e-03 3.929977770894765854e-03 1.676174695603549480e-03 1.964326715096831322e-03 1.266910112462937832e-03 9.574738214723765850e-04 1.903714728541672230e-03 6.463849451392889023e-03 1.369300647638738155e-03 1.847182982601225376e-03 3.550478490069508553e-03 6.086126435548067093e-03 3.150770673528313637e-03
3.420000000000000000e+02 4.205761477351188660e-03 5.867047235369682312e-03 6.970977876335382462e-03 9.637658949941396713e-04 4.099449142813682556e-03 5.719506647437810898e-03 4.837308544665575027e-03 2.061474369838833809e-03 3.948242403566837311e-03 1.857543829828500748e-03 1.033515902236104012e-03 1.799919642508029938e-03 3.055481007322669029e-03 3.901839256286621094e-03 1.668213750235736370e-03 1.954341307282447815e-03 1.260606222786009312e-03 9.510628879070281982e-04 1.891839900054037571e-03 6.445027422159910202e-03 1.367072574794292450e-03 1.838413416408002377e-03 3.543094964697957039e-03 6.072951480746269226e-03 3.122920868918299675e-03
3.470000000000000000e+02 4.194466862827539444e-03 5.847224500030279160e-03 6.950021255761384964e-03 9.539108723402023315e-04 4.080166574567556381e-03 5.685315933078527451e-03 4.690734203904867172e-03 2.047091256827116013e-03 3.928473684936761856e-03 1.845276448875665665e-03 1.023290096782147884e-03 1.795462798327207565e-03 3.032094798982143402e-03 3.839107230305671692e-03 1.658448134548962116e-03 1.942094997502863407e-03 1.252860645763576031e-03 9.432209772057831287e-04 1.885457546450197697e-03 6.421886850148439407e-03 1.364308409392833710e-03 1.827661879360675812e-03 3.534020157530903816e-03 6.056670099496841431e-03 3.114301711320877075e-03
3.510000000000000000e+02 4.185564815998077393e-03 5.831960123032331467e-03 6.933321710675954819e-03 9.463815949857234955e-04 4.065060522407293320e-03 5.658166948705911636e-03 4.607260227203369141e-03 2.035807585343718529e-03 3.913038410246372223e-03 1.835628761909902096e-03 1.015326473861932755e-03 1.791947870515286922e-03 3.013635054230690002e-03 3.849921049550175667e-03 1.650766818784177303e-03 1.932510524056851864e-03 1.246771775186061859e-03 9.370773914270102978e-04 1.857588649727404118e-03 6.403680890798568726e-03 1.362118520773947239e-03 1.819212571717798710e-03 3.526870859786868095e-03 6.043789442628622055e-03 3.125131130218505859e-03
3.560000000000000000e+02 4.174597095698118210e-03 5.813479889184236526e-03 6.912654731422662735e-03 9.374098735861480236e-04 4.046543966978788376e-03 5.624631885439157486e-03 4.511778708547353745e-03 2.021930878981947899e-03 3.893670393154025078e-03 1.823768601752817631e-03 1.005631638690829277e-03 1.787616405636072159e-03 2.990856068208813667e-03 3.796823322772979736e-03 1.641320995986461639e-03 1.920753158628940582e-03 1.239288714714348316e-03 9.295433410443365574e-04 1.866037375293672085e-03 6.381239742040634155e-03 1.359408837743103504e-03 1.808855682611465454e-03 3.518079174682497978e-03 6.027877330780029297e-03 3.063135547563433647e-03
3.610000000000000000e+02 4.163804929703474045e-03 5.795637611299753189e-03 6.892131175845861435e-03 9.288703440688550472e-04 4.028387367725372314e-03 5.590470042079687119e-03 4.473939538002014160e-03 2.008302370086312294e-03 3.874893300235271454e-03 1.812134403735399246e-03 9.961681207641959190e-04 1.783366897143423557e-03 2.968459622934460640e-03 3.740935819223523140e-03 1.632042112760245800e-03 1.909256097860634327e-03 1.231945236213505268e-03 9.221578948199748993e-04 1.835593953728675842e-03 6.359165068715810776e-03 1.356731168925762177e-03 1.798712532036006451e-03 3.509455593302845955e-03 6.012109573930501938e-03 3.077078377828001976e-03
3.660000000000000000e+02 4.153181333094835281e-03 5.778264254331588745e-03 6.871930789202451706e-03 9.207157418131828308e-04 4.010651726275682449e-03 5.557568278163671494e-03 4.466578830033540726e-03 1.994919730350375175e-03 3.856094786897301674e-03 1.800714991986751556e-03 9.869296336546540260e-04 1.779183163307607174e-03 2.946341410279273987e-03 3.713392419740557671e-03 1.622934476472437382e-03 1.898045768029987812e-03 1.224736100994050503e-03 9.149269317276775837e-04 1.829041517339646816e-03 6.337488535791635513e-03 1.354086562059819698e-03 1.788769848644733429e-03 3.500970080494880676e-03 5.996530409902334213e-03 3.018242539837956429e-03
3.700000000000000000e+02 4.144802689552307129e-03 5.764666479080915451e-03 6.855557207018136978e-03 9.144486975856125355e-04 3.996688872575759888e-03 5.530124064534902573e-03 4.627675283700227737e-03 1.984362257644534111e-03 3.841548459604382515e-03 1.791767193935811520e-03 9.797199163585901260e-04 1.775888842530548573e-03 2.928863978013396263e-03 3.789846785366535187e-03 1.615772023797035217e-03 1.889244653284549713e-03 1.219063182361423969e-03 9.092278778553009033e-04 1.825620420277118683e-03 6.320416927337646484e-03 1.351988874375820160e-03 1.780956867150962353e-03 3.494268981739878654e-03 5.984176415950059891e-03 3.004588419571518898e-03
3.750000000000000000e+02 4.134484101086854935e-03 5.747992079704999924e-03 6.835462525486946106e-03 9.068983490578830242e-04 3.979553468525409698e-03 5.497263278812170029e-03 4.478554707020521164e-03 1.971341436728835106e-03 3.823146224021911621e-03 1.780753373168408871e-03 9.708958677947521210e-04 1.771820592693984509e-03 2.907183021306991577e-03 3.709469689056277275e-03 1.606976264156401157e-03 1.878475421108305454e-03 1.212080125696957111e-03 9.022186859510838985e-04 1.795853138901293278e-03 6.299377884715795517e-03 1.349390950053930283e-03 1.771361567080020905e-03 3.486024448648095131e-03 5.968812387436628342e-03 2.979201963171362877e-03
3.800000000000000000e+02 4.124319646507501602e-03 5.731665063649415970e-03 6.815355271100997925e-03 8.996403776109218597e-04 3.962688613682985306e-03 5.463631357997655869e-03 4.417521413415670395e-03 1.958498032763600349e-03 3.805325599387288094e-03 1.769921393133699894e-03 9.622594225220382214e-04 1.767817768268287182e-03 2.885756082832813263e-03 3.691444406285881996e-03 1.598365604877471924e-03 1.867945306003093719e-03 1.205210923217236996e-03 8.953292854130268097e-04 1.792807248421013355e-03 6.278745830059051514e-03 1.346820965409278870e-03 1.761943101882934570e-03 3.477931255474686623e-03 5.953622981905937195e-03 2.980481134727597237e-03
3.850000000000000000e+02 4.114316776394844055e-03 5.715621169656515121e-03 6.795701105147600174e-03 8.926273440010845661e-04 3.946133889257907867e-03 5.431846249848604202e-03 4.460869356989860535e-03 1.945836469531059265e-03 3.787386929616332054e-03 1.759281032718718052e-03 9.538510930724442005e-04 1.763872453011572361e-03 2.864629030227661133e-03 3.618404036387801170e-03 1.589919789694249630e-03 1.857638009823858738e-03 1.198450801894068718e-03 8.885694551281630993e-04 1.915232860483229160e-03 6.258336361497640610e-03 1.344273216091096401e-03 1.752693322487175465e-03 3.469976363703608513e-03 5.938559304922819138e-03 3.040006384253501892e-03
3.910000000000000000e+02 4.102514591068029404e-03 5.696726497262716293e-03 6.771659944206476212e-03 8.844935218803584576e-04 3.926720470190048218e-03 5.392316728830337524e-03 4.335081670433282852e-03 1.930859289132058620e-03 3.765905043110251427e-03 1.746750087477266788e-03 9.440438007004559040e-04 1.759219914674758911e-03 2.839591586962342262e-03 3.603553632274270058e-03 1.579998643137514591e-03 1.845544786192476749e-03 1.190474838949739933e-03 8.806246332824230194e-04 1.794656272977590561e-03 6.234375759959220886e-03 1.341244322247803211e-03 1.741809770464897156e-03 3.460601205006241798e-03 5.920717958360910416e-03 2.948872046545147896e-03
3.960000000000000000e+02 4.092833492904901505e-03 5.681270733475685120e-03 6.752202752977609634e-03 8.779015042819082737e-04 3.910858184099197388e-03 5.360560026019811630e-03 4.284715745598077774e-03 1.918546739034354687e-03 3.748482093214988708e-03 1.736507634632289410e-03 9.360827389173209667e-04 1.755406265147030354e-03 2.818944863975048065e-03 3.603122429922223091e-03 1.571897533722221851e-03 1.835682080127298832e-03 1.183937420137226582e-03 8.741337805986404419e-04 1.757365535013377666e-03 6.214608903974294662e-03 1.338750473223626614e-03 1.732930890284478664e-03 3.452935954555869102e-03 5.906060338020324707e-03 2.897420898079872131e-03
4.010000000000000000e+02 4.083308856934309006e-03 5.666039418429136276e-03 6.732183974236249924e-03 8.714662981219589710e-04 3.895289031788706779e-03 5.328925792127847672e-03 4.415138158947229385e-03 1.906375982798635960e-03 3.730896161869168282e-03 1.726421178318560123e-03 9.282995015382766724e-04 1.751643605530261993e-03 2.798585221171379089e-03 3.536876058205962181e-03 1.563933095894753933e-03 1.826009829528629780e-03 1.177503843791782856e-03 8.677642908878624439e-04 1.747333910316228867e-03 6.195157300680875778e-03 1.336282701231539249e-03 1.724176458083093166e-03 3.445398993790149689e-03 5.891493055969476700e-03 2.872829325497150421e-03
4.060000000000000000e+02 4.073921125382184982e-03 5.651010666042566299e-03 6.712814327329397202e-03 8.651588577777147293e-04 3.879983909428119659e-03 5.296010058373212814e-03 4.521346185356378555e-03 1.894351677037775517e-03 3.713998012244701385e-03 1.716498867608606815e-03 9.206789545714855194e-04 1.747934613376855850e-03 2.778578549623489380e-03 3.546283347532153130e-03 1.556105329655110836e-03 1.816545031033456326e-03 1.171172945760190487e-03 8.614992839284241199e-04 1.731471507810056210e-03 6.175961811095476151e-03 1.333834952674806118e-03 1.715566031634807587e-03 3.437964245676994324e-03 5.877098068594932556e-03 2.910356270149350166e-03
4.120000000000000000e+02 4.062812309712171555e-03 5.633234512060880661e-03 6.689308676868677139e-03 8.577107801102101803e-04 3.861936507746577263e-03 5.264183506369590759e-03 4.443354438990354538e-03 1.880106166936457157e-03 3.693185513839125633e-03 1.704820781014859676e-03 9.117189911194145679e-04 1.743545290082693100e-03 2.755068941041827202e-03 3.620247123762965202e-03 1.546883955597877502e-03 1.805392210371792316e-03 1.163711538538336754e-03 8.541287388652563095e-04 1.718016224913299084e-03 6.153311580419540405e-03 1.330924802459776402e-03 1.705436850897967815e-03 3.429155796766281128e-03 5.860012024641036987e-03 2.833486767485737801e-03
4.170000000000000000e+02 4.053659737110137939e-03 5.618648603558540344e-03 6.670001894235610962e-03 8.515813387930393219e-04 3.847147338092327118e-03 5.227135494351387024e-03 4.379459656774997711e-03 1.868367195129394531e-03 3.677018219605088234e-03 1.695273094810545444e-03 9.044234175235033035e-04 1.739928498864173889e-03 2.735859947279095650e-03 3.528014756739139557e-03 1.539349555969238281e-03 1.796327647753059864e-03 1.157601480372250080e-03 8.481228724122047424e-04 1.735593192279338837e-03 6.134781520813703537e-03 1.328522455878555775e-03 1.697163446806371212e-03 3.421918256208300591e-03 5.845796316862106323e-03 2.839549211785197258e-03
4.230000000000000000e+02 4.042816348373889923e-03 5.601424723863601685e-03 6.647122558206319809e-03 8.442695252597332001e-04 3.829717403277754784e-03 5.193028133362531662e-03 4.231540951877832413e-03 1.854402129538357258e-03 3.656879765912890434e-03 1.684040646068751812e-03 8.958687540143728256e-04 1.735637546516954899e-03 2.713249996304512024e-03 3.473711200058460236e-03 1.530481153167784214e-03 1.785649103112518787e-03 1.150383031927049160e-03 8.410585578531026840e-04 1.689052791334688663e-03 6.112677510827779770e-03 1.325666555203497410e-03 1.687442068941891193e-03 3.413350554183125496e-03 5.829019472002983093e-03 2.793211722746491432e-03
4.280000000000000000e+02 4.033899400383234024e-03 5.587298423051834106e-03 6.627708673477172852e-03 8.382055093534290791e-04 3.815460950136184692e-03 5.167942959815263748e-03 4.250694997608661652e-03 1.842851750552654266e-03 3.640509210526943207e-03 1.674837316386401653e-03 8.889004238881170750e-04 1.732097938656806946e-03 2.694757655262947083e-03 3.443345427513122559e-03 1.523227430880069733e-03 1.776917488314211369e-03 1.144458190537989140e-03 8.352867444045841694e-04 1.677951659075915813e-03 6.094731390476226807e-03 1.323307282291352749e-03 1.679501845501363277e-03 3.406297415494918823e-03 5.815126001834869385e-03 2.761909039691090584e-03
4.340000000000000000e+02 4.023345652967691422e-03 5.570575594902038574e-03 6.606106180697679520e-03 8.309606346301734447e-04 3.798664314672350883e-03 5.122166126966476440e-03 4.267273470759391785e-03 1.829033601097762585e-03 3.621067153289914131e-03 1.663997187279164791e-03 8.807424455881118774e-04 1.727897091768682003e-03 2.672745846211910248e-03 3.408157499507069588e-03 1.514689996838569641e-03 1.766655594110488892e-03 1.137460232712328434e-03 8.285068906843662262e-04 1.714221783913671970e-03 6.073683500289916992e-03 1.320501789450645447e-03 1.670121215283870697e-03 3.397950902581214905e-03 5.798615049570798874e-03 2.756077563390135765e-03
4.400000000000000000e+02 4.012931603938341141e-03 5.554047878831624985e-03 6.582317408174276352e-03 8.236912544816732407e-04 3.782186424359679222e-03 5.098700989037752151e-03 4.261048510670661926e-03 1.815241877920925617e-03 3.601963631808757782e-03 1.653374172747135162e-03 8.727540262043476105e-04 1.723749679513275623e-03 2.651186659932136536e-03 3.731802105903625488e-03 1.506312168203294277e-03 1.756599987857043743e-03 1.130584278143942356e-03 8.218794246204197407e-04 1.655250671319663525e-03 6.052793934941291809e-03 1.317725051194429398e-03 1.660945359617471695e-03 3.389692632481455803e-03 5.782361607998609543e-03 3.031432395800948143e-03
4.460000000000000000e+02 4.002654924988746643e-03 5.537755321711301804e-03 6.560287903994321823e-03 8.163724560290575027e-04 3.765974892303347588e-03 5.059428513050079346e-03 4.283754620701074600e-03 1.801388803869485855e-03 3.583500860258936882e-03 1.642928807996213436e-03 8.649352821521461010e-04 1.719650928862392902e-03 2.630273578688502312e-03 3.488094313070178032e-03 1.498097204603254795e-03 1.746726571582257748e-03 1.123814843595027924e-03 8.154032402671873569e-04 1.641049864701926708e-03 6.032541394233703613e-03 1.314974389970302582e-03 1.651893835514783859e-03 3.381535178050398827e-03 5.766242276877164841e-03 2.818757668137550354e-03
4.520000000000000000e+02 3.992537967860698700e-03 5.521651823073625565e-03 6.537463050335645676e-03 8.089629118330776691e-04 3.750171512365341187e-03 5.021332297474145889e-03 4.237825050950050354e-03 1.787387183867394924e-03 3.564654616639018059e-03 1.632679603062570095e-03 8.572980295866727829e-04 1.715607009828090668e-03 2.609491581097245216e-03 3.405405208468437195e-03 1.490026712417602539e-03 1.737051527015864849e-03 1.117162290029227734e-03 8.090531337074935436e-04 1.675007399171590805e-03 6.012302357703447342e-03 1.312250620685517788e-03 1.643011928535997868e-03 3.373451530933380127e-03 5.750262644141912460e-03 2.687745494768023491e-03
4.580000000000000000e+02 3.982549998909235001e-03 5.505794193595647812e-03 6.516816094517707825e-03 8.013630285859107971e-04 3.734678728505969048e-03 4.982026293873786926e-03 4.169973544776439667e-03 1.773135620169341564e-03 3.547341795638203621e-03 1.622622017748653889e-03 8.498716633766889572e-04 1.711627119220793247e-03 2.589309588074684143e-03 3.304137615486979485e-03 1.482105813920497894e-03 1.727564260363578796e-03 1.110621378757059574e-03 8.028272422961890697e-04 1.620053313672542572e-03 5.992227699607610703e-03 1.309549319557845592e-03 1.634291722439229488e-03 3.365420969203114510e-03 5.734369158744812012e-03 2.698957221582531929e-03
4.640000000000000000e+02 3.972693812102079391e-03 5.490096285939216614e-03 6.492865737527608871e-03 7.934667519293725491e-04 3.719439730048179626e-03 4.956524353474378586e-03 4.123132210224866867e-03 1.758645870722830296e-03 3.527528373524546623e-03 1.612724736332893372e-03 8.426376152783632278e-04 1.707690418697893620e-03 2.569310832768678665e-03 3.322799457237124443e-03 1.474340329878032207e-03 1.718258601613342762e-03 1.104194321669638157e-03 7.967331912368535995e-04 1.626532524824142456e-03 5.972433835268020630e-03 1.306872232817113400e-03 1.625732867978513241e-03 3.357471898198127747e-03 5.718631204217672348e-03 2.691378816962242126e-03
4.700000000000000000e+02 3.962955903261899948e-03 5.474582314491271973e-03 6.472444627434015274e-03 7.852758280932903290e-04 3.704452188685536385e-03 5.017000716179609299e-03 4.057709127664566040e-03 1.744179520756006241e-03 3.510564798489212990e-03 1.602988224476575851e-03 8.355843019671738148e-04 1.703805639408528805e-03 2.549813129007816315e-03 3.330444218590855598e-03 1.466731657274067402e-03 1.709103933535516262e-03 1.097876462154090405e-03 7.907425169833004475e-04 1.601759810000658035e-03 5.954557564109563828e-03 1.304216682910919189e-03 1.617320929653942585e-03 3.349614329636096954e-03 5.703070666640996933e-03 2.652651863172650337e-03
4.760000000000000000e+02 3.953375387936830521e-03 5.459239240735769272e-03 6.448740139603614807e-03 7.765903137624263763e-04 3.689747536554932594e-03 4.903509747236967087e-03 4.055619239807128906e-03 1.729808747768402100e-03 3.491391660645604134e-03 1.593408756889402866e-03 8.286933298222720623e-04 1.699987449683248997e-03 2.530666766688227654e-03 3.293068846687674522e-03 1.459280145354568958e-03 1.700151362456381321e-03 1.091661746613681316e-03 7.848671521060168743e-04 1.603817450813949108e-03 5.934577435255050659e-03 1.301582204177975655e-03 1.609072904102504253e-03 3.341869683936238289e-03 5.687701050192117691e-03 2.675878815352916718e-03
4.820000000000000000e+02 3.943930845707654953e-03 5.444011185318231583e-03 6.427967455238103867e-03 7.678058464080095291e-04 3.675264073535799980e-03 4.852654878050088882e-03 4.125674720853567123e-03 1.715738326311111450e-03 3.474693745374679565e-03 1.583974459208548069e-03 8.219631272368133068e-04 1.696222578175365925e-03 2.511774888262152672e-03 3.225862747058272362e-03 1.451958785764873028e-03 1.691394834779202938e-03 1.085554831661283970e-03 7.790876552462577820e-04 1.577691757120192051e-03 5.916139576584100723e-03 1.298973220400512218e-03 1.600925344973802567e-03 3.334236564114689827e-03 5.672391504049301147e-03 2.596610225737094879e-03
4.890000000000000000e+02 3.933085594326257706e-03 5.426410119980573654e-03 6.401631515473127365e-03 7.585798739455640316e-04 3.658593399450182915e-03 4.806825891137123108e-03 4.079870879650115967e-03 1.699872897006571293e-03 3.453477052971720695e-03 1.573184970766305923e-03 8.143019513227045536e-04 1.691898680292069912e-03 2.490285085514187813e-03 3.473086981102824211e-03 1.443570945411920547e-03 1.681383349932730198e-03 1.078557339496910572e-03 7.724575116299092770e-04 1.564787118695676327e-03 5.896151065826416016e-03 1.295955036766827106e-03 1.591634121723473072e-03 3.325470956042408943e-03 5.654747132211923599e-03 2.569464035332202911e-03
4.950000000000000000e+02 3.923898562788963318e-03 5.411449354141950607e-03 6.379914004355669022e-03 7.518422207795083523e-04 3.644543467089533806e-03 4.766654223203659058e-03 4.160498734563589096e-03 1.686836010776460171e-03 3.438238753005862236e-03 1.564094796776771545e-03 8.079085964709520340e-04 1.688242307864129543e-03 2.472268184646964073e-03 3.320232033729553223e-03 1.436514779925346375e-03 1.672963029704988003e-03 1.072670682333409786e-03 7.668944890610873699e-04 1.599979936145246029e-03 5.876350682228803635e-03 1.293392269872128963e-03 1.583774224855005741e-03 3.318052738904953003e-03 5.639806855469942093e-03 2.627599751576781273e-03
5.020000000000000000e+02 3.913350868970155716e-03 5.394250154495239258e-03 6.356365978717803955e-03 7.450007833540439606e-04 3.628391772508621216e-03 4.902459681034088135e-03 4.016127437353134155e-03 1.672235899604856968e-03 3.415492596104741096e-03 1.553671783767640591e-03 8.006074931472539902e-04 1.684042508713901043e-03 2.451671054586768150e-03 3.210765309631824493e-03 1.428431482054293156e-03 1.663385308347642422e-03 1.065933494828641415e-03 7.605052087455987930e-04 1.566385384649038315e-03 5.856059025973081589e-03 1.290428568609058857e-03 1.574803492985665798e-03 3.309514373540878296e-03 5.622544791549444199e-03 2.692152978852391243e-03
5.080000000000000000e+02 3.904367564246058464e-03 5.379579495638608932e-03 6.333094090223312378e-03 7.397027802653610706e-04 3.614748129621148109e-03 4.763547796756029129e-03 4.132506903260946274e-03 1.660227426327764988e-03 3.400351852178573608e-03 1.544913859106600285e-03 7.945082033984363079e-04 1.680492074228823185e-03 2.434247639030218124e-03 3.186214016750454903e-03 1.421625725924968719e-03 1.655290485359728336e-03 1.060266629792749882e-03 7.551225717179477215e-04 1.573132816702127457e-03 5.840155761688947678e-03 1.287912367843091488e-03 1.567229977808892727e-03 3.302297322079539299e-03 5.608174949884414673e-03 2.590619027614593506e-03
5.150000000000000000e+02 3.894032910466194153e-03 5.362598691135644913e-03 6.310679018497467041e-03 7.339430158026516438e-04 3.599183401092886925e-03 4.690448287874460220e-03 3.997288178652524948e-03 1.646709977649152279e-03 3.378462046384811401e-03 1.534857437945902348e-03 7.875419105403125286e-04 1.676390529610216618e-03 2.414544345811009407e-03 3.132659709081053734e-03 1.413825782947242260e-03 1.646064221858978271e-03 1.053760875947773457e-03 7.489724084734916687e-04 1.570062362588942051e-03 5.819112062454223633e-03 1.285006757825613022e-03 1.558571588248014450e-03 3.293962916359305382e-03 5.591154098510742188e-03 2.509561600163578987e-03
5.220000000000000000e+02 3.883831901475787163e-03 5.345841869711875916e-03 6.283864844590425491e-03 7.285131141543388367e-04 3.583755576983094215e-03 4.633816424757242203e-03 3.974088933318853378e-03 1.633617095649242401e-03 3.365141339600086212e-03 1.524939551018178463e-03 7.807242218405008316e-04 1.672324724495410919e-03 2.395486459136009216e-03 3.317933529615402222e-03 1.406172290444374084e-03 1.637022825889289379e-03 1.047368044964969158e-03 7.429558900184929371e-04 1.519946730695664883e-03 5.797830875962972641e-03 1.282128272578120232e-03 1.550085959024727345e-03 3.285730257630348206e-03 5.574445705860853195e-03 2.498322864994406700e-03
5.290000000000000000e+02 3.873728914186358452e-03 5.329199135303497314e-03 6.261569913476705551e-03 7.233411888591945171e-04 3.568607382476329803e-03 4.619461949914693832e-03 4.100996069610118866e-03 1.620887429453432560e-03 3.340334631502628326e-03 1.515166019089519978e-03 7.740663713775575161e-04 1.668292446993291378e-03 2.376623684540390968e-03 3.110095625743269920e-03 1.398681662976741791e-03 1.628131256438791752e-03 1.041079638525843620e-03 7.370486855506896973e-04 1.522382255643606186e-03 5.788470152765512466e-03 1.279272139072418213e-03 1.541762729175388813e-03 3.277580020949244499e-03 5.557852331548929214e-03 2.518919529393315315e-03
5.360000000000000000e+02 3.863714402541518211e-03 5.312757100909948349e-03 6.233364343643188477e-03 7.183988927863538265e-04 3.553640795871615410e-03 4.654943943023681641e-03 3.971424419432878494e-03 1.608471968211233616e-03 3.327523358166217804e-03 1.505577354691922665e-03 7.675702800042927265e-04 1.664296258240938187e-03 2.357498509809374809e-03 3.299148520454764366e-03 1.391336903907358646e-03 1.619476708583533764e-03 1.034900429658591747e-03 7.312579546123743057e-04 1.525815692730247974e-03 5.766449496150016785e-03 1.276440452784299850e-03 1.533580943942070007e-03 3.269520355388522148e-03 5.541527178138494492e-03 2.589027397334575653e-03
5.430000000000000000e+02 3.853870555758476257e-03 5.296443123370409012e-03 6.219740957021713257e-03 7.136607891879975796e-04 3.538870252668857574e-03 4.576657433062791824e-03 3.906553145498037338e-03 1.596303656697273254e-03 3.300749929621815681e-03 1.496142125688493252e-03 7.612046319991350174e-04 1.660370151512324810e-03 2.340234117582440376e-03 3.267146414145827293e-03 1.384127303026616573e-03 1.610937179066240788e-03 1.028830884024500847e-03 7.255697273649275303e-04 1.510258298367261887e-03 5.739177111536264420e-03 1.273629372008144855e-03 1.525523606687784195e-03 3.261515870690345764e-03 5.525431130081415176e-03 2.585486741736531258e-03
5.500000000000000000e+02 3.844084916636347771e-03 5.280330311506986618e-03 6.183721125125885010e-03 7.090875878930091858e-04 3.524506464600563049e-03 4.527415614575147629e-03 3.951011691242456436e-03 1.584395766258239746e-03 3.291263943538069725e-03 1.486887224018573761e-03 7.549620349891483784e-04 1.656516455113887787e-03 2.321173902601003647e-03 3.083399729803204536e-03 1.377054373733699322e-03 1.602582633495330811e-03 1.022873097099363804e-03 7.199941319413483143e-04 1.498209661804139614e-03 5.729906260967254639e-03 1.270840293727815151e-03 1.517590018920600414e-03 3.253556787967681885e-03 5.509443581104278564e-03 2.493006410077214241e-03
5.580000000000000000e+02 3.833085997030138969e-03 5.262030754238367081e-03 6.162442732602357864e-03 7.040222990326583385e-04 3.508261404931545258e-03 4.503822419792413712e-03 3.882684046402573586e-03 1.571062486618757248e-03 3.260738216340541840e-03 1.476510544307529926e-03 7.479753694497048855e-04 1.652183360420167446e-03 2.302346052601933479e-03 3.072138177230954170e-03 1.369141857139766216e-03 1.593245193362236023e-03 1.016184338368475437e-03 7.137496140785515308e-04 1.485087559558451176e-03 5.730470176786184311e-03 1.267684390768408775e-03 1.508689136244356632e-03 3.244549036026000977e-03 5.491022020578384399e-03 2.409595297649502754e-03
5.650000000000000000e+02 3.823582781478762627e-03 5.246055778115987778e-03 6.133380811661481857e-03 6.997263408266007900e-04 3.494476899504661560e-03 4.521751776337623596e-03 3.908492159098386765e-03 1.559603959321975708e-03 3.257096977904438972e-03 1.467588706873357296e-03 7.419714820571243763e-04 1.648440374992787838e-03 2.284494927152991295e-03 3.098638728260993958e-03 1.362354611046612263e-03 1.585213467478752136e-03 1.010435051284730434e-03 7.084077224135398865e-04 1.486457418650388718e-03 5.681373178958892822e-03 1.264945953153073788e-03 1.501046004705131054e-03 3.236774588003754616e-03 5.475515034049749374e-03 2.373506082221865654e-03
5.730000000000000000e+02 3.812896320596337318e-03 5.228080321103334427e-03 6.107929628342390060e-03 6.949550006538629532e-04 3.478886559605598450e-03 4.473357927054166794e-03 3.945771139115095139e-03 1.546739717014133930e-03 3.225935623049736023e-03 1.457559876143932343e-03 7.352450047619640827e-04 1.644224976189434528e-03 2.265552990138530731e-03 2.988778287544846535e-03 1.354736392386257648e-03 1.576222945004701614e-03 1.003980985842645168e-03 7.024298538453876972e-04 1.452537835575640202e-03 5.691519472748041153e-03 1.261839410290122032e-03 1.492396928369998932e-03 3.227982437238097191e-03 5.457654129713773727e-03 2.404961967840790749e-03
5.800000000000000000e+02 3.803567728027701378e-03 5.212499294430017471e-03 6.087141577154397964e-03 6.908963550813496113e-04 3.465477610006928444e-03 4.501606803387403488e-03 4.007767420262098312e-03 1.535666175186634064e-03 3.214948810636997223e-03 1.448932453058660030e-03 7.294619572348892689e-04 1.640576287172734737e-03 2.248069038614630699e-03 2.936721080914139748e-03 1.348183024674654007e-03 1.568480278365314007e-03 9.984319331124424934e-04 6.973000126890838146e-04 1.467619091272354126e-03 5.664583761245012283e-03 1.259133568964898586e-03 1.484982087276875973e-03 3.220370737835764885e-03 5.442619323730468750e-03 2.514229388907551765e-03
5.880000000000000000e+02 3.792981617152690887e-03 5.194787401705980301e-03 6.052229553461074829e-03 6.863852031528949738e-04 3.450539661571383476e-03 4.564574453979730606e-03 3.758271923288702965e-03 1.523206825368106365e-03 3.187889000400900841e-03 1.439234823919832706e-03 7.229719776660203934e-04 1.636470668017864227e-03 2.230928977951407433e-03 3.305384889245033264e-03 1.340833958238363266e-03 1.559848897159099579e-03 9.921955643221735954e-04 6.915447302162647247e-04 1.433380064554512501e-03 5.644703749567270279e-03 1.256056013517081738e-03 1.476669567637145519e-03 3.211741102859377861e-03 5.424521397799253464e-03 2.433911198750138283e-03
5.960000000000000000e+02 3.782459301874041557e-03 5.177271086722612381e-03 6.027519702911376953e-03 6.819997797720134258e-04 3.435815451666712761e-03 4.460139200091362000e-03 3.724103560671210289e-03 1.510927919298410416e-03 3.177275182679295540e-03 1.429733354598283768e-03 7.165887509472668171e-04 1.632412080653011799e-03 2.212601713836193085e-03 3.031198168173432350e-03 1.333633088506758213e-03 1.551339053548872471e-03 9.860744467005133629e-04 6.859019049443304539e-04 1.453749020583927631e-03 5.633626133203506470e-03 1.253000809811055660e-03 1.468555652536451817e-03 3.203212283551692963e-03 5.407325923442840576e-03 2.327910624444484711e-03
6.040000000000000000e+02 3.772073192521929741e-03 5.160070490092039108e-03 5.999864544719457626e-03 6.777313537895679474e-04 3.421800211071968079e-03 4.279716406017541885e-03 3.832453163340687752e-03 1.498825848102569580e-03 3.149449126794934273e-03 1.420327113009989262e-03 7.103118114173412323e-04 1.628398080356419086e-03 2.196443965658545494e-03 3.002803772687911987e-03 1.326556433923542500e-03 1.543055404908955097e-03 9.800639236345887184e-04 6.803485448472201824e-04 1.408515032380819321e-03 5.691032856702804565e-03 1.249963534064590931e-03 1.460542087443172932e-03 3.194768680259585381e-03 5.390367005020380020e-03 2.294990234076976776e-03
6.120000000000000000e+02 3.761759726330637932e-03 5.142544396221637726e-03 5.971089005470275879e-03 6.735595525242388248e-04 3.407436655834317207e-03 4.350089002400636673e-03 3.755339421331882477e-03 1.486856606788933277e-03 3.129423828795552254e-03 1.411097240634262562e-03 7.041236967779695988e-04 1.624433672986924648e-03 2.176652429625391960e-03 2.857501851394772530e-03 1.319598057307302952e-03 1.534919836558401585e-03 9.741547983139753342e-04 6.748816813342273235e-04 1.435174024663865566e-03 5.637881811708211899e-03 1.246948144398629665e-03 1.452756463550031185e-03 3.186406800523400307e-03 5.372988525778055191e-03 2.552093705162405968e-03
6.200000000000000000e+02 3.751551499590277672e-03 5.125673022121191025e-03 5.940428469330072403e-03 6.694807671010494232e-04 3.393518971279263496e-03 4.499957431107759476e-03 3.729356219992041588e-03 1.475000404752790928e-03 3.104758216068148613e-03 1.402028254233300686e-03 6.980085163377225399e-04 1.620518974959850311e-03 2.159795491024851799e-03 3.132593585178256035e-03 1.312775886617600918e-03 1.527010463178157806e-03 9.683564421720802784e-04 6.695300689898431301e-04 1.406137016601860523e-03 5.576927680522203445e-03 1.243948005139827728e-03 1.444985624402761459e-03 3.178127110004425049e-03 5.355643108487129211e-03 2.494809916242957115e-03
6.280000000000000000e+02 3.741435939446091652e-03 5.108770914375782013e-03 5.919026676565408707e-03 6.655000615864992142e-04 3.380069509148597717e-03 4.399450495839118958e-03 3.977555781602859497e-03 1.463287393562495708e-03 3.084872849285602570e-03 1.393129117786884308e-03 6.919712177477777004e-04 1.616670750081539154e-03 2.149006118997931480e-03 2.952539594843983650e-03 1.306074555031955242e-03 1.519189798273146152e-03 9.626632672734558582e-04 6.642818334512412548e-04 1.419696956872940063e-03 5.554808303713798523e-03 1.240969984792172909e-03 1.437359605915844440e-03 3.169904230162501335e-03 5.340068135410547256e-03 2.310652285814285278e-03
6.360000000000000000e+02 3.731441916897892952e-03 5.091837141662836075e-03 5.882286932319402695e-03 6.616273894906044006e-04 3.366484539583325386e-03 4.253663588315248489e-03 3.781460225582122803e-03 1.451657502911984921e-03 3.128908807411789894e-03 1.384405768476426601e-03 6.860257126390933990e-04 1.612872816622257233e-03 2.126497449353337288e-03 2.851623343303799629e-03 1.299497555010020733e-03 1.511514070443809032e-03 9.570703841745853424e-04 6.591282435692846775e-04 1.390613964758813381e-03 5.706679075956344604e-03 1.238007331266999245e-03 1.429915078915655613e-03 3.161755623295903206e-03 5.323102232068777084e-03 2.266330178827047348e-03
6.450000000000000000e+02 3.720219945535063744e-03 5.072792991995811462e-03 5.867084488272666931e-03 6.573629216291010380e-04 3.351708874106407166e-03 4.146520514041185379e-03 3.775243414565920830e-03 1.438602339476346970e-03 3.072710940614342690e-03 1.374790095724165440e-03 6.793956272304058075e-04 1.608662889339029789e-03 2.108551096171140671e-03 2.865257440134882927e-03 1.292215776629745960e-03 1.503052189946174622e-03 9.508877410553395748e-04 6.534592830576002598e-04 1.380957197397947311e-03 5.594438407570123672e-03 1.234692870639264584e-03 1.421597204171121120e-03 3.152692690491676331e-03 5.303509067744016647e-03 2.226225333288311958e-03
6.530000000000000000e+02 3.710695542395114899e-03 5.056318361312150955e-03 5.834323819726705551e-03 6.536492146551609039e-04 3.339311806485056877e-03 4.669490735977888107e-03 3.707459894940257072e-03 1.426997594535350800e-03 3.045345889404416084e-03 1.366465934552252293e-03 6.735603674314916134e-04 1.604989520274102688e-03 2.090429654344916344e-03 2.990680513903498650e-03 1.285862992517650127e-03 1.495680422522127628e-03 9.454935789108276367e-04 6.485344492830336094e-04 1.364507712423801422e-03 5.521773826330900192e-03 1.231768750585615635e-03 1.414315425790846348e-03 3.144693328067660332e-03 5.286976695060729980e-03 2.473681932315230370e-03
6.620000000000000000e+02 3.699694527313113213e-03 5.037378985434770584e-03 5.820089485496282578e-03 6.495674024336040020e-04 3.325104713439941406e-03 4.276148509234189987e-03 3.706987015902996063e-03 1.413890160620212555e-03 3.011025488376617432e-03 1.357319299131631851e-03 6.670244038105010986e-04 1.600894029252231121e-03 2.082082210108637810e-03 3.090729936957359314e-03 1.278851646929979324e-03 1.487469766288995743e-03 9.395166416652500629e-04 6.430979701690375805e-04 1.374976127408444881e-03 5.597896873950958252e-03 1.228509703651070595e-03 1.406298601068556309e-03 3.135735401883721352e-03 5.269866436719894409e-03 2.283164067193865776e-03
6.710000000000000000e+02 3.688760800287127495e-03 5.020040553063154221e-03 5.766864866018295288e-03 6.455862894654273987e-04 3.310761181637644768e-03 4.393320530652999878e-03 3.625792451202869415e-03 1.400579349137842655e-03 3.015296533703804016e-03 1.348493620753288269e-03 6.604925729334354401e-04 1.596853719092905521e-03 2.058313461020588875e-03 2.859368920326232910e-03 1.271969755180180073e-03 1.479490660130977631e-03 9.336411603726446629e-04 6.377607933245599270e-04 1.350469072349369526e-03 5.499353166669607162e-03 1.225275103934109211e-03 1.398550230078399181e-03 3.126877127215266228e-03 5.251585971564054489e-03 2.233346691355109215e-03
6.800000000000000000e+02 3.677828237414360046e-03 5.000593140721321106e-03 5.739342421293258667e-03 6.417012191377580166e-04 3.296846756711602211e-03 4.223712719976902008e-03 3.667010925710201263e-03 1.386895310133695602e-03 2.973645227029919624e-03 1.339941634796559811e-03 6.539521273225545883e-04 1.592854503542184830e-03 2.042885869741439819e-03 2.780602080747485161e-03 1.265222788788378239e-03 1.471609459258615971e-03 9.278641082346439362e-04 6.325106951408088207e-04 1.346012111753225327e-03 5.604692269116640091e-03 1.222065533511340618e-03 1.390800694935023785e-03 3.118105232715606689e-03 5.231814924627542496e-03 2.167351776733994484e-03
6.890000000000000000e+02 3.666690550744533539e-03 4.982795100659132004e-03 5.760063882917165756e-03 6.379070109687745571e-04 3.283964237198233604e-03 4.135334864258766174e-03 3.706455929204821587e-03 1.372590661048889160e-03 2.968637505546212196e-03 1.331658568233251572e-03 6.473908433690667152e-04 1.588903833180665970e-03 2.027833834290504456e-03 2.757036359980702400e-03 1.258595031686127186e-03 1.463899039663374424e-03 9.221733198501169682e-04 6.273579783737659454e-04 1.382533810101449490e-03 5.616510752588510513e-03 1.218867138959467411e-03 1.383199472911655903e-03 3.109435550868511200e-03 5.213357508182525635e-03 2.225405070930719376e-03
6.980000000000000000e+02 3.656009910628199577e-03 4.966300446540117264e-03 5.697021726518869400e-03 6.341774715110659599e-04 3.270165296271443367e-03 4.183455836027860641e-03 3.586107166483998299e-03 1.357360742986202240e-03 2.922578947618603706e-03 1.323607284575700760e-03 6.407443434000015259e-04 1.585002988576889038e-03 2.010895870625972748e-03 3.089915029704570770e-03 1.252096728421747684e-03 1.456321566365659237e-03 9.165586088784039021e-04 6.222891970537602901e-04 1.389444805681705475e-03 5.494205746799707413e-03 1.215692842379212379e-03 1.375899068079888821e-03 3.100828500464558601e-03 5.199162755161523819e-03 2.385202096775174141e-03
7.070000000000000000e+02 3.646055236458778381e-03 4.947588313370943069e-03 5.659736692905426025e-03 6.305241840891540051e-04 3.257501171901822090e-03 4.176260437816381454e-03 3.727792529389262199e-03 1.340863294899463654e-03 3.001085249707102776e-03 1.315862406045198441e-03 6.339242681860923767e-04 1.581147778779268265e-03 1.992981648072600365e-03 2.939664060249924660e-03 1.245719264261424541e-03 1.448946073651313782e-03 9.110218379646539688e-04 6.173223373480141163e-04 1.320261158980429173e-03 5.467085167765617371e-03 1.212540431879460812e-03 1.368558616377413273e-03 3.092302009463310242e-03 5.182823166251182556e-03 2.272981451824307442e-03
7.160000000000000000e+02 3.635354340076446533e-03 4.928425420075654984e-03 5.620073527097702026e-03 6.269664154388010502e-04 3.244186053052544594e-03 4.053260665386915207e-03 3.704909002408385277e-03 1.323235570453107357e-03 2.916855970397591591e-03 1.308316015638411045e-03 6.269015138968825340e-04 1.577337388880550861e-03 1.979254884645342827e-03 2.868157578632235527e-03 1.239451114088296890e-03 1.441596541553735733e-03 9.055703994818031788e-04 6.124396459199488163e-04 1.297941082157194614e-03 5.453179124742746353e-03 1.209408161230385303e-03 1.361310132779181004e-03 3.083831397816538811e-03 5.162901710718870163e-03 2.162888413295149803e-03
7.260000000000000000e+02 3.623296273872256279e-03 4.911737050861120224e-03 5.586346611380577087e-03 6.231273873709142208e-04 3.230294212698936462e-03 3.993285354226827621e-03 3.506473265588283539e-03 1.305015641264617443e-03 2.888861345127224922e-03 1.300191157497465611e-03 6.188153638504445553e-04 1.573173445649445057e-03 1.976695144549012184e-03 2.719007665291428566e-03 1.232600654475390911e-03 1.433622441254556179e-03 8.996168035082519054e-04 6.071210955269634724e-04 1.406032009981572628e-03 5.434237886220216751e-03 1.205942942760884762e-03 1.353474915958940983e-03 3.074501641094684601e-03 5.141602829098701477e-03 2.085297601297497749e-03
7.360000000000000000e+02 3.612275468185544014e-03 4.891207907348871231e-03 5.561204161494970322e-03 6.194101297296583652e-04 3.216843353584408760e-03 4.079425241798162460e-03 3.633762476965785027e-03 1.291065826080739498e-03 2.878848463296890259e-03 1.292289816774427891e-03 6.107161170803010464e-04 1.569078187458217144e-03 1.971143530681729317e-03 2.609368646517395973e-03 1.225882559083402157e-03 1.425759517587721348e-03 8.937790989875793457e-04 6.019001011736690998e-04 1.450865995138883591e-03 5.409571807831525803e-03 1.202495070174336433e-03 1.345796161331236362e-03 3.065200755372643471e-03 5.120500456541776657e-03 2.223126357421278954e-03
7.450000000000000000e+02 3.601799719035625458e-03 4.871873185038566589e-03 5.548814311623573303e-03 6.161625497043132782e-04 3.205031855031847954e-03 3.869989188387989998e-03 3.683743765577673912e-03 1.280467142350971699e-03 2.830883720889687538e-03 1.285330508835613728e-03 6.035770638845860958e-04 1.565441489219665527e-03 1.936990418471395969e-03 2.727050334215164185e-03 1.219937228597700596e-03 1.418888103216886520e-03 8.886161376722157001e-04 5.972783546894788742e-04 1.354783657006919384e-03 5.363574251532554626e-03 1.199407852254807949e-03 1.338989357464015484e-03 3.056862158700823784e-03 5.113648716360330582e-03 2.302239648997783661e-03
7.550000000000000000e+02 3.589975880458950996e-03 4.861393477767705917e-03 5.528308451175689697e-03 6.126505322754383087e-04 3.190529765561223030e-03 4.116447176784276962e-03 3.506553592160344124e-03 1.269472064450383186e-03 2.892975462600588799e-03 1.277776784263551235e-03 5.958792171441018581e-04 1.561442972160875797e-03 1.912250183522701263e-03 2.604019828140735626e-03 1.213434035889804363e-03 1.411500270478427410e-03 8.829669095575809479e-04 5.922421696595847607e-04 1.296814181841909885e-03 5.542395636439323425e-03 1.196004217490553856e-03 1.331466599367558956e-03 3.047644393518567085e-03 5.091040860861539841e-03 2.163484459742903709e-03
7.650000000000000000e+02 3.579623997211456299e-03 4.834240768104791641e-03 5.460279528051614761e-03 6.092269904911518097e-04 3.177255624905228615e-03 3.916025161743164062e-03 3.461181186139583588e-03 1.259119482710957527e-03 2.813926665112376213e-03 1.270377892069518566e-03 5.886167054995894432e-04 1.557499752379953861e-03 1.903647207655012608e-03 2.930805785581469536e-03 1.207046094350516796e-03 1.403968664817512035e-03 8.774073794484138489e-04 5.872902111150324345e-04 1.286387327127158642e-03 5.351043771952390671e-03 1.192621071822941303e-03 1.324211596511304379e-03 3.038482507690787315e-03 5.074029322713613510e-03 2.055779797956347466e-03
7.750000000000000000e+02 3.570534987375140190e-03 4.825795069336891174e-03 5.431346129626035690e-03 6.058909930288791656e-04 3.165942616760730743e-03 4.043356049805879593e-03 3.467416390776634216e-03 1.249217428267002106e-03 2.759488532319664955e-03 1.263212296180427074e-03 5.819245707243680954e-04 1.553609850816428661e-03 1.878847717307507992e-03 2.717303810641169548e-03 1.200761413201689720e-03 1.396756153553724289e-03 8.719377801753580570e-04 5.824193940497934818e-04 1.270149601623415947e-03 5.343297496438026428e-03 1.189267262816429138e-03 1.317110494710505009e-03 3.029421204701066017e-03 5.050735548138618469e-03 2.025341847911477089e-03
7.860000000000000000e+02 3.556111827492713928e-03 4.798718262463808060e-03 5.456028040498495102e-03 6.023105815984308720e-04 3.151628188788890839e-03 3.985188435763120651e-03 3.575818613171577454e-03 1.238715951330959797e-03 2.778678201138973236e-03 1.255378592759370804e-03 5.751764983870089054e-04 1.549370586872100830e-03 1.859122538007795811e-03 2.706247614696621895e-03 1.193967065773904324e-03 1.388839562423527241e-03 8.660180610604584217e-04 5.770789575763046741e-04 1.351033220998942852e-03 5.344141740351915359e-03 1.185599248856306076e-03 1.309420913457870483e-03 3.019534749910235405e-03 5.029992666095495224e-03 2.491209888830780983e-03
7.960000000000000000e+02 3.543666331097483635e-03 4.770790692418813705e-03 5.451886449009180069e-03 5.991282523609697819e-04 3.137497929856181145e-03 3.890902502462267876e-03 3.532092785462737083e-03 1.229435205459594727e-03 2.821240574121475220e-03 1.248581334948539734e-03 5.694555584341287613e-04 1.545564853586256504e-03 1.848302432335913181e-03 2.781871939077973366e-03 1.187886111438274384e-03 1.381708658300340176e-03 8.607201161794364452e-04 5.722363130189478397e-04 1.248403917998075485e-03 5.340315867215394974e-03 1.182287698611617088e-03 1.302758697420358658e-03 3.010585205629467964e-03 5.007961299270391464e-03 2.157172653824090958e-03
8.070000000000000000e+02 3.534172428771853447e-03 4.762921947985887527e-03 5.352204665541648865e-03 5.957102985121309757e-04 3.122550435364246368e-03 3.939484711736440659e-03 3.455023048445582390e-03 1.219519530422985554e-03 2.744020894169807434e-03 1.241064863279461861e-03 5.634785629808902740e-04 1.541424659080803394e-03 1.842878642491996288e-03 2.620204584673047066e-03 1.181320287287235260e-03 1.374022569507360458e-03 8.549741469323635101e-04 5.668619996868073940e-04 1.247216365300118923e-03 5.391145125031471252e-03 1.178659033030271530e-03 1.295132446102797985e-03 3.000770695507526398e-03 4.987828899174928665e-03 1.981742680072784424e-03
8.170000000000000000e+02 3.527598688378930092e-03 4.740884993225336075e-03 5.411902442574501038e-03 5.926691810600459576e-04 3.112254664301872253e-03 4.036258440464735031e-03 3.537013195455074310e-03 1.210722490213811398e-03 2.660894533619284630e-03 1.234540133737027645e-03 5.582495359703898430e-04 1.537720789201557636e-03 1.835918868891894817e-03 3.038254799321293831e-03 1.175453420728445053e-03 1.367344520986080170e-03 8.498292881995439529e-04 5.620023584924638271e-04 1.222553313709795475e-03 5.271843168884515762e-03 1.175380661152303219e-03 1.288612256757915020e-03 2.991990884765982628e-03 4.972347524017095566e-03 1.934365835040807724e-03
8.280000000000000000e+02 3.510578302666544914e-03 4.713879432529211044e-03 5.313957110047340393e-03 5.893872585147619247e-04 3.100266447290778160e-03 3.766587702557444572e-03 3.420292632654309273e-03 1.201269333250820637e-03 2.729725791141390800e-03 1.227375352755188942e-03 5.526904133148491383e-04 1.533701899461448193e-03 1.794480136595666409e-03 2.705541206523776054e-03 1.169085619039833546e-03 1.359924674034118652e-03 8.442595135420560837e-04 5.568220512941479683e-04 1.246776781044900417e-03 5.471482872962951660e-03 1.171782496385276318e-03 1.281426288187503815e-03 2.982374280691146851e-03 4.948751535266637802e-03 2.255924977362155914e-03
8.390000000000000000e+02 3.496050601825118065e-03 4.716493654996156693e-03 5.261886399239301682e-03 5.861711688339710236e-04 3.084150375798344612e-03 3.794988384470343590e-03 3.546403953805565834e-03 1.192092080600559711e-03 2.823732560500502586e-03 1.220583915710449219e-03 5.473084165714681149e-04 1.529720029793679714e-03 1.845802064053714275e-03 2.522479044273495674e-03 1.162818400189280510e-03 1.352818682789802551e-03 8.387882844544947147e-04 5.518220132216811180e-04 1.238068332895636559e-03 5.471445620059967041e-03 1.168202841654419899e-03 1.274288515560328960e-03 2.972787944599986076e-03 4.934418946504592896e-03 2.176643582060933113e-03
8.500000000000000000e+02 3.487217007204890251e-03 4.688456654548645020e-03 5.247455090284347534e-03 5.830239388160407543e-04 3.073316765949130058e-03 3.735104575753211975e-03 3.382592694833874702e-03 1.183104817755520344e-03 2.655448159202933311e-03 1.213790965266525745e-03 5.420640227384865284e-04 1.525803585536777973e-03 1.772558898665010929e-03 2.482728101313114166e-03 1.156667480245232582e-03 1.345796161331236362e-03 8.334065205417573452e-04 5.469571915455162525e-04 1.211630064062774181e-03 5.206033121794462204e-03 1.164639950729906559e-03 1.267904532141983509e-03 2.963292179629206657e-03 4.913491662591695786e-03 1.987341092899441719e-03
8.620000000000000000e+02 3.485033055767416954e-03 4.732774570584297180e-03 5.483570042997598648e-03 5.796644836664199829e-04 3.071104176342487335e-03 3.692640690132975578e-03 3.228789428249001503e-03 1.173533615656197071e-03 2.678568242117762566e-03 1.206513377837836742e-03 5.364566459320485592e-04 1.521596801467239857e-03 1.782530569471418858e-03 2.689633518457412720e-03 1.150094554759562016e-03 1.338235219009220600e-03 8.276281296275556087e-04 5.417392239905893803e-04 1.196729368530213833e-03 5.717629566788673401e-03 1.160774263553321362e-03 1.260160584934055805e-03 2.952991053462028503e-03 4.889759235084056854e-03 1.898484886623919010e-03
8.730000000000000000e+02 3.471113974228501320e-03 4.644010215997695923e-03 5.123687908053398132e-03 5.766414687968790531e-04 3.050563856959342957e-03 4.042439628392457962e-03 3.510147333145141602e-03 1.164869521744549274e-03 2.606520662084221840e-03 1.200288534164428711e-03 5.314209265634417534e-04 1.517794094979763031e-03 1.764895394444465637e-03 2.599605824798345566e-03 1.144175883382558823e-03 1.331407576799392700e-03 8.224211633205413818e-04 5.370404105633497238e-04 1.205178909003734589e-03 5.297992378473281860e-03 1.157256891019642353e-03 1.253393595106899738e-03 2.943739993497729301e-03 4.871375858783721924e-03 2.343329600989818573e-03
8.850000000000000000e+02 3.455006517469882965e-03 4.665769636631011963e-03 5.410508718341588974e-03 5.734033766202628613e-04 3.036325098946690559e-03 3.819036995992064476e-03 3.359296591952443123e-03 1.155711594037711620e-03 2.613986609503626823e-03 1.193343428894877434e-03 5.260535399429500103e-04 1.513696857728064060e-03 1.727327238768339157e-03 2.590690040960907936e-03 1.137809478677809238e-03 1.324245706200599670e-03 8.168409694917500019e-04 5.320526543073356152e-04 1.262458972632884979e-03 5.188547540456056595e-03 1.153452321887016296e-03 1.245930558070540428e-03 2.933645388111472130e-03 4.874869715422391891e-03 1.979099120944738388e-03
8.960000000000000000e+02 3.437038511037826538e-03 4.641780164092779160e-03 5.308852996677160263e-03 5.704891518689692020e-04 3.027043538168072701e-03 3.539322176948189735e-03 3.203435568138957024e-03 1.147375325672328472e-03 2.765940735116600990e-03 1.187249901704490185e-03 5.212615360505878925e-04 1.509964815340936184e-03 1.755601260811090469e-03 2.527781995013356209e-03 1.132064964622259140e-03 1.317665446549654007e-03 8.118117111735045910e-04 5.275632138364017010e-04 1.259663025848567486e-03 5.228292196989059448e-03 1.149989315308630466e-03 1.239276607520878315e-03 2.924303524196147919e-03 4.849753808230161667e-03 1.873511937446892262e-03
9.080000000000000000e+02 3.430034732446074486e-03 4.583778325468301773e-03 5.139698740094900131e-03 5.673662526533007622e-04 3.007482504472136497e-03 4.020016174763441086e-03 3.559042932465672493e-03 1.138499821536242962e-03 2.524416893720626831e-03 1.180891296826303005e-03 5.161695880815386772e-04 1.505972351878881454e-03 1.694865641184151173e-03 2.615744480863213539e-03 1.125893904827535152e-03 1.310705323703587055e-03 8.064134162850677967e-04 5.227298825047910213e-04 1.173855387605726719e-03 5.267858505249023438e-03 1.146235968917608261e-03 1.233022310771048069e-03 2.914221957325935364e-03 4.813660867512226105e-03 2.435297472402453423e-03
9.200000000000000000e+02 3.445506794378161430e-03 4.553880076855421066e-03 5.245262756943702698e-03 5.642998148687183857e-04 2.992292167618870735e-03 3.707705298438668251e-03 3.229889320209622383e-03 1.129872747696936131e-03 2.514303196221590042e-03 1.174160861410200596e-03 5.112357321195304394e-04 1.502022263593971729e-03 1.698586274869740009e-03 2.481423085555434227e-03 1.119851134717464447e-03 1.303744502365589142e-03 8.011017926037311554e-04 5.179694271646440029e-04 1.160855055786669254e-03 5.201892927289009094e-03 1.142511027865111828e-03 1.226257649250328541e-03 2.904154593124985695e-03 4.815533291548490524e-03 2.024057088419795036e-03
9.330000000000000000e+02 3.405380761250853539e-03 4.760940093547105789e-03 5.015959963202476501e-03 5.610389052890241146e-04 2.990450710058212280e-03 3.552687587216496468e-03 3.206014400348067284e-03 1.120654284022748470e-03 2.736880211159586906e-03 1.167267560958862305e-03 5.060907569713890553e-04 1.497801393270492554e-03 1.778550329618155956e-03 2.361582126468420029e-03 1.113447011448442936e-03 1.296497764997184277e-03 7.954537286423146725e-04 5.128994234837591648e-04 1.186587731353938580e-03 5.116396117955446243e-03 1.138501451350748539e-03 1.218414516188204288e-03 2.893501659855246544e-03 4.771545529365539551e-03 1.859824522398412228e-03
9.450000000000000000e+02 3.409273223951458931e-03 4.550691694021224976e-03 5.125338211655616760e-03 5.580917350016534328e-04 2.963200211524963379e-03 3.463461995124816895e-03 3.171697491779923439e-03 1.112340483814477921e-03 2.571869408711791039e-03 1.161165884695947170e-03 5.015028873458504677e-04 1.493950490839779377e-03 1.666291500441730022e-03 2.389230066910386086e-03 1.107634743675589561e-03 1.289802254177629948e-03 7.903362275101244450e-04 5.082813440822064877e-04 1.170149073004722595e-03 5.201095249503850937e-03 1.134820398874580860e-03 1.211550086736679077e-03 2.883691573515534401e-03 4.753899294883012772e-03 1.898368471302092075e-03
9.580000000000000000e+02 3.385140560567378998e-03 4.527003038674592972e-03 5.083345342427492142e-03 5.549678462557494640e-04 2.963429549708962440e-03 4.247214645147323608e-03 3.317219438031315804e-03 1.103433081880211830e-03 2.441274700686335564e-03 1.154952449724078178e-03 4.966919659636914730e-04 1.489846617914736271e-03 1.689430442638695240e-03 2.425033366307616234e-03 1.101464033126831055e-03 1.283249934203922749e-03 7.848765235394239426e-04 5.033455672673881054e-04 1.163626438938081264e-03 5.118955392390489578e-03 1.130850403569638729e-03 1.205304753966629505e-03 2.873020479455590248e-03 4.750499967485666275e-03 2.023762324824929237e-03
9.700000000000000000e+02 3.366747172549366951e-03 4.530187230557203293e-03 5.160632077604532242e-03 5.521431448869407177e-04 2.945529064163565636e-03 3.554890630766749382e-03 3.149227472022175789e-03 1.095469808205962181e-03 2.760138129815459251e-03 1.148798852227628231e-03 4.923865199089050293e-04 1.486120279878377914e-03 1.633567386306822300e-03 2.398511627689003944e-03 1.095845014788210392e-03 1.276911818422377110e-03 7.799197337590157986e-04 4.988571163266897202e-04 1.150064752437174320e-03 5.133854690939188004e-03 1.127197872847318649e-03 1.198202837258577347e-03 2.863460220396518707e-03 4.702946636825799942e-03 1.797957927919924259e-03
9.830000000000000000e+02 3.363426076248288155e-03 4.513643216341733932e-03 4.991713445633649826e-03 5.491435877047479153e-04 2.937449142336845398e-03 3.629251616075634956e-03 3.209350630640983582e-03 1.086817122995853424e-03 2.430664142593741417e-03 1.142553868703544140e-03 4.878448962699621916e-04 1.482114079408347607e-03 1.710138400085270405e-03 2.469727536663413048e-03 1.089825760573148727e-03 1.270181848667562008e-03 7.746214978396892548e-04 4.940060316585004330e-04 1.127249677665531635e-03 5.176738835871219635e-03 1.123254303820431232e-03 1.190670765936374664e-03 2.852852689102292061e-03 4.686354193836450577e-03 1.885951496660709381e-03
9.960000000000000000e+02 3.359248628839850426e-03 4.519847687333822250e-03 5.188026465475559235e-03 5.462100380100309849e-04 2.919799881055951118e-03 3.380008041858673096e-03 3.197318641468882561e-03 1.078341039828956127e-03 2.492394763976335526e-03 1.136703765951097012e-03 4.834030696656554937e-04 1.478165388107299805e-03 1.631340943276882172e-03 2.583981258794665337e-03 1.083944225683808327e-03 1.263202750124037266e-03 7.694212254136800766e-04 4.891850985586643219e-04 1.137788058258593082e-03 5.108891054987907410e-03 1.119338674470782280e-03 1.184534048661589622e-03 2.842130372300744057e-03 4.709871951490640640e-03 2.101392718032002449e-03
1.009000000000000000e+03 3.340876428410410881e-03 4.469669889658689499e-03 4.872828256338834763e-03 5.433254991658031940e-04 2.900021383538842201e-03 3.296573646366596222e-03 3.075111657381057739e-03 1.070074154995381832e-03 2.500796457752585411e-03 1.130929216742515564e-03 4.790920065715909004e-04 1.474238932132720947e-03 1.579635892994701862e-03 2.368439221754670143e-03 1.078163273632526398e-03 1.256564282812178135e-03 7.643145509064197540e-04 4.843720525968819857e-04 1.146787079051136971e-03 5.035566166043281555e-03 1.115438994020223618e-03 1.184435910545289516e-03 2.831769874319434166e-03 4.657253623008728027e-03 1.821500365622341633e-03
1.023000000000000000e+03 3.337676636874675751e-03 4.545457195490598679e-03 5.536071956157684326e-03 5.402668030001223087e-04 2.910054521635174751e-03 3.457264974713325500e-03 3.111459547653794289e-03 1.061172108165919781e-03 2.347690286114811897e-03 1.123986323364078999e-03 4.745998594444245100e-04 1.470075338147580624e-03 1.664385083131492138e-03 2.304219873622059822e-03 1.072030863724648952e-03 1.249995897524058819e-03 7.589151500724256039e-04 4.792124964296817780e-04 1.122482703067362309e-03 5.271274596452713013e-03 1.111262128688395023e-03 1.172472839243710041e-03 2.820668974891304970e-03 4.624028224498033524e-03 1.733033801428973675e-03
1.036000000000000000e+03 3.313776804134249687e-03 4.411104600876569748e-03 4.961680155247449875e-03 5.374773754738271236e-04 2.892479533329606056e-03 3.554659197106957436e-03 3.496117889881134033e-03 1.053127110935747623e-03 2.440901705995202065e-03 1.118223997764289379e-03 4.705431347247213125e-04 1.466251909732818604e-03 1.569257583469152451e-03 2.519503235816955566e-03 1.066434197127819061e-03 1.243359292857348919e-03 7.539852522313594818e-04 4.744626348838210106e-04 1.215577707625925541e-03 5.074982065707445145e-03 1.107393647544085979e-03 1.165152410976588726e-03 2.810236765071749687e-03 4.659549798816442490e-03 2.014466561377048492e-03
1.050000000000000000e+03 3.317696973681449890e-03 4.456532653421163559e-03 4.824607167392969131e-03 5.345320096239447594e-04 2.861798973754048347e-03 3.369703656062483788e-03 3.112306119874119759e-03 1.044614356942474842e-03 2.304514870047569275e-03 1.112410449422895908e-03 4.663134168367832899e-04 1.462168875150382519e-03 1.585936290211975574e-03 2.387074986472725868e-03 1.060512964613735676e-03 1.236549462191760540e-03 7.487709517590701580e-04 4.694416420534253120e-04 1.111653517000377178e-03 5.114362575113773346e-03 1.103246235288679600e-03 1.159855513833463192e-03 2.798454137519001961e-03 4.602285567671060562e-03 1.784723834134638309e-03
1.064000000000000000e+03 3.317113732919096947e-03 4.406413994729518890e-03 4.884986672550439835e-03 5.316329770721495152e-04 2.850579796358942986e-03 3.433006815612316132e-03 3.267170162871479988e-03 1.036186702549457550e-03 2.519250847399234772e-03 1.107037533074617386e-03 4.622089618351310492e-04 1.458146260119974613e-03 1.561537734232842922e-03 2.507176483049988747e-03 1.054709195159375668e-03 1.230155932717025280e-03 7.436407613568007946e-04 4.645579028874635696e-04 1.081157592125236988e-03 5.074635613709688187e-03 1.099111395888030529e-03 1.150931115262210369e-03 2.787502715364098549e-03 4.608571063727140427e-03 1.724845264106988907e-03
1.078000000000000000e+03 3.267035819590091705e-03 4.307204857468605042e-03 4.747215658426284790e-03 5.287565873004496098e-04 2.928745932877063751e-03 3.397068241611123085e-03 3.105543553829193115e-03 1.027839607559144497e-03 2.272354671731591225e-03 1.101160771213471889e-03 4.582080582622438669e-04 1.454160083085298538e-03 1.544552505947649479e-03 2.259786706417798996e-03 1.049000304192304611e-03 1.223757164552807808e-03 7.385888602584600449e-04 4.598605737555772066e-04 1.162046683020889759e-03 5.068718921393156052e-03 1.094994484446942806e-03 1.144271227531135082e-03 2.777881687507033348e-03 4.570602905005216599e-03 2.049242379143834114e-03
1.092000000000000000e+03 3.300533397123217583e-03 4.388599190860986710e-03 4.924660548567771912e-03 5.259067984297871590e-04 2.827942138537764549e-03 3.557119518518447876e-03 3.093773499131202698e-03 1.019823015667498112e-03 2.321979729458689690e-03 1.094296225346624851e-03 4.543364921119064093e-04 1.450210809707641602e-03 1.705955131910741329e-03 2.507272176444530487e-03 1.043390366248786449e-03 1.216873759403824806e-03 7.336135022342205048e-04 4.553536709863692522e-04 1.105418661609292030e-03 5.169777199625968933e-03 1.090893987566232681e-03 1.138844643719494343e-03 2.766738878563046455e-03 4.523773211985826492e-03 1.808080938644707203e-03
1.107000000000000000e+03 3.332092426717281342e-03 4.423954989761114120e-03 4.651029128581285477e-03 5.229121888987720013e-04 2.825017319992184639e-03 3.110089572146534920e-03 3.403743961825966835e-03 1.010901178233325481e-03 2.433368703350424767e-03 1.093737897463142872e-03 4.503297386690974236e-04 1.446010428480803967e-03 1.558829681016504765e-03 2.275508595630526543e-03 1.037477632053196430e-03 1.210453570820391178e-03 7.283650338649749756e-04 4.506912373472005129e-04 1.054390333592891693e-03 5.198252853006124496e-03 1.086517237126827240e-03 1.132216188125312328e-03 2.754515036940574646e-03 4.616220947355031967e-03 1.665340852923691273e-03
1.122000000000000000e+03 3.241097787395119667e-03 4.279004875570535660e-03 4.722399171441793442e-03 5.199624574743211269e-04 2.792886691167950630e-03 3.417271887883543968e-03 3.126362338662147522e-03 1.002482022158801556e-03 2.320643281564116478e-03 1.083858776837587357e-03 4.464396042749285698e-04 1.441856729798018932e-03 1.495123957283794880e-03 2.347060712054371834e-03 1.031681895256042480e-03 1.203696127049624920e-03 7.232033531181514263e-04 4.461851494852453470e-04 1.106603420339524746e-03 4.985240753740072250e-03 1.082153641618788242e-03 1.125106471590697765e-03 2.742625772953033447e-03 4.489238839596509933e-03 1.970223151147365570e-03
1.137000000000000000e+03 3.256854601204395294e-03 4.579062107950448990e-03 4.680425394326448441e-03 5.170514923520386219e-04 2.786735305562615395e-03 3.218968166038393974e-03 3.041468327865004539e-03 9.947777725756168365e-04 2.324298722669482231e-03 1.078813453204929829e-03 4.426619561854749918e-04 1.437718397937715054e-03 1.611188170500099659e-03 2.228586003184318542e-03 1.025991747155785561e-03 1.196960452944040298e-03 7.181435357779264450e-04 4.418110474944114685e-04 1.083027804270386696e-03 5.110295955091714859e-03 1.077809953130781651e-03 1.145302667282521725e-03 2.730048494413495064e-03 4.672347567975521088e-03 1.714065554551780224e-03
1.152000000000000000e+03 3.236990422010421753e-03 4.301127977669239044e-03 4.629143048077821732e-03 5.141758010722696781e-04 2.837897045537829399e-03 3.188133472576737404e-03 2.983943792060017586e-03 9.859633864834904671e-04 2.234774176031351089e-03 1.071262988261878490e-03 4.389873938634991646e-04 1.433601719327270985e-03 1.451549585908651352e-03 2.355265198275446892e-03 1.020394032821059227e-03 1.190979965031147003e-03 7.131777820177376270e-04 4.375857242848724127e-04 1.077847206033766270e-03 5.192305427044630051e-03 1.073471619747579098e-03 1.111500896513462067e-03 2.720805816352367401e-03 4.482410382479429245e-03 1.897945418022572994e-03
1.167000000000000000e+03 3.231344744563102722e-03 4.346492234617471695e-03 4.782180301845073700e-03 5.113443476147949696e-04 2.761775860562920570e-03 3.336954163387417793e-03 3.231408307328820229e-03 9.778975509107112885e-04 2.205937402322888374e-03 1.066093216650187969e-03 4.354155680630356073e-04 1.429539639502763748e-03 1.709669828414916992e-03 2.538305241614580154e-03 1.014901208691298962e-03 1.185079687274992466e-03 7.083018426783382893e-04 4.334638360887765884e-04 1.051346887834370136e-03 5.185364745557308197e-03 1.069162506610155106e-03 1.105716917663812637e-03 2.707217121496796608e-03 4.449273925274610519e-03 1.637412118725478649e-03
1.182000000000000000e+03 3.243461018428206444e-03 4.264401271939277649e-03 4.723976831883192062e-03 5.086028249934315681e-04 2.756557660177350044e-03 3.296870738267898560e-03 2.910668030381202698e-03 9.696520864963531494e-04 2.388075692579150200e-03 1.059574540704488754e-03 4.319396975915879011e-04 1.425549737177789211e-03 1.466367044486105442e-03 2.062537241727113724e-03 1.009468338452279568e-03 1.178416656330227852e-03 7.035019225440919399e-04 4.294354293961077929e-04 1.097138389013707638e-03 5.016081500798463821e-03 1.064875978045165539e-03 1.100016757845878601e-03 2.698780735954642296e-03 4.587946459650993347e-03 1.779390382580459118e-03
1.198000000000000000e+03 3.246495267376303673e-03 4.247679840773344040e-03 4.825507756322622299e-03 5.057689850218594074e-04 2.757777227088809013e-03 3.091604681685566902e-03 2.972857095301151276e-03 9.619151242077350616e-04 2.106381580233573914e-03 1.061439164914190769e-03 4.283440066501498222e-04 1.421367167495191097e-03 1.400210894644260406e-03 2.422576537355780602e-03 1.003765617497265339e-03 1.173184718936681747e-03 6.984767387621104717e-04 4.252565850038081408e-04 1.069508725777268410e-03 4.968566354364156723e-03 1.060330658219754696e-03 1.097312313504517078e-03 2.682666061446070671e-03 4.417097195982933044e-03 1.633140374906361103e-03
1.214000000000000000e+03 3.270129440352320671e-03 4.222754854708909988e-03 4.717294592410326004e-03 5.030197789892554283e-04 2.728124381974339485e-03 3.081741044297814369e-03 3.111746395006775856e-03 9.533592383377254009e-04 2.384574851021170616e-03 1.048046164214611053e-03 4.248468612786382437e-04 1.417229999788105488e-03 1.714404206722974777e-03 2.113039838150143623e-03 9.981120238080620766e-04 1.166068133898079395e-03 6.935613346286118031e-04 4.211516061332076788e-04 1.065370626747608185e-03 4.970121663063764572e-03 1.055786618962883949e-03 1.085109193809330463e-03 2.674682065844535828e-03 4.589399322867393494e-03 1.770668081007897854e-03
1.230000000000000000e+03 3.199939848855137825e-03 4.247951321303844452e-03 4.577330779284238815e-03 5.003536934964358807e-04 2.704321173951029778e-03 3.115561092272400856e-03 2.979713724926114082e-03 9.447578340768814087e-04 2.080106874927878380e-03 1.043525175191462040e-03 4.214420041535049677e-04 1.413152902387082577e-03 1.400541514158248901e-03 2.368852496147155762e-03 9.925457416102290154e-04 1.159184728749096394e-03 6.887406925670802593e-04 4.171517502982169390e-04 1.030230196192860603e-03 5.175773520022630692e-03 1.051269704475998878e-03 1.078080967999994755e-03 2.664189552888274193e-03 4.382887389510869980e-03 1.834523514844477177e-03
1.246000000000000000e+03 3.216585144400596619e-03 4.171444103121757507e-03 4.529661498963832855e-03 4.977804492227733135e-04 2.693337155506014824e-03 3.072481602430343628e-03 2.920641796663403511e-03 9.365440346300601959e-04 2.326725050806999207e-03 1.044678851030766964e-03 4.181288240943104029e-04 1.409153919667005539e-03 1.385971554554998875e-03 2.066728658974170685e-03 9.870782960206270218e-04 1.153541263192892075e-03 6.840066052973270416e-04 4.132208123337477446e-04 1.057314570061862469e-03 5.069844424724578857e-03 1.046772231347858906e-03 1.092127757146954536e-03 2.678335877135396004e-03 4.803338553756475449e-03 1.598518341779708862e-03
1.263000000000000000e+03 3.160811960697174072e-03 4.163945093750953674e-03 4.332591779530048370e-03 4.951259470544755459e-04 2.699148608371615410e-03 2.974593313410878181e-03 3.058772534132003784e-03 9.280868689529597759e-04 2.070919610559940338e-03 1.032110885716974735e-03 4.146838036831468344e-04 1.404961105436086655e-03 1.447949092835187912e-03 2.990565262734889984e-03 9.813685901463031769e-04 1.147921313531696796e-03 6.790572660975158215e-04 4.091349837835878134e-04 1.017531030811369419e-03 4.851567558944225311e-03 1.042017946019768715e-03 1.067045493982732296e-03 2.641051076352596283e-03 4.297239705920219421e-03 2.325404435396194458e-03
1.280000000000000000e+03 3.236981341615319252e-03 4.150304477661848068e-03 4.545001313090324402e-03 4.925340763293206692e-04 2.737255999818444252e-03 3.101709298789501190e-03 2.810527803376317024e-03 9.201595676131546497e-04 2.014878205955028534e-03 1.024939934723079205e-03 4.113262984901666641e-04 1.400831621140241623e-03 1.381301437504589558e-03 2.087394939735531807e-03 9.757678490132093430e-04 1.141447457484900951e-03 6.741993711329996586e-04 4.051227879244834185e-04 1.023893360979855061e-03 4.910577554255723953e-03 1.037281122989952564e-03 1.059408881701529026e-03 2.747647464275360107e-03 4.382895771414041519e-03 1.627984922379255295e-03
1.297000000000000000e+03 3.156980266794562340e-03 4.230600781738758087e-03 4.371676594018936157e-03 4.900041385553777218e-04 2.677103271707892418e-03 3.075639484450221062e-03 2.986599924042820930e-03 9.122809278778731823e-04 2.209996338933706284e-03 1.021510572172701359e-03 4.080513899680227041e-04 1.396752893924713135e-03 1.382812391966581345e-03 2.041627420112490654e-03 9.702933020889759064e-04 1.135114114731550217e-03 6.694274488836526871e-04 4.012101271655410528e-04 1.017371308989822865e-03 5.111088976263999939e-03 1.032549771480262280e-03 1.054315827786922455e-03 2.620093524456024170e-03 4.266942385584115982e-03 1.531161833554506302e-03
1.314000000000000000e+03 3.178097074851393700e-03 4.076161421835422516e-03 4.618708509951829910e-03 4.875228914897888899e-04 2.633346943184733391e-03 3.108213655650615692e-03 2.832717262208461761e-03 9.047693456523120403e-04 1.991667551919817924e-03 1.017325674183666706e-03 4.048569826409220695e-04 1.392726670019328594e-03 1.393733429722487926e-03 1.967570977285504341e-03 9.649138082750141621e-04 1.130378339439630508e-03 6.647431873716413975e-04 3.973763959947973490e-04 9.848815388977527618e-04 4.812093451619148254e-03 1.027838909067213535e-03 1.045485492795705795e-03 2.638279693201184273e-03 4.300532396882772446e-03 1.806156127713620663e-03
1.331000000000000000e+03 3.183940658345818520e-03 4.101905040442943573e-03 4.417253192514181137e-03 4.850745899602770805e-04 2.673829207196831703e-03 3.135407343506813049e-03 2.910058246925473213e-03 8.985926979221403599e-04 2.335116500034928322e-03 1.011503860354423523e-03 4.017444734927266836e-04 1.388785080052912235e-03 1.343221054412424564e-03 2.078424906358122826e-03 9.596128948032855988e-04 1.125015667639672756e-03 6.601416389457881451e-04 3.936529683414846659e-04 1.062578870914876461e-03 4.883816465735435486e-03 1.023149234242737293e-03 1.069469843059778214e-03 2.627424662932753563e-03 4.370652604848146439e-03 1.539915800094604492e-03
1.349000000000000000e+03 3.139867214486002922e-03 4.169713705778121948e-03 4.521308001130819321e-03 4.825302457902580500e-04 2.614788943901658058e-03 2.981520257890224457e-03 3.339207731187343597e-03 8.889781311154365540e-04 1.964559545740485191e-03 1.005168887786567211e-03 3.985349612776190042e-04 1.384605304338037968e-03 1.396810752339661121e-03 2.063273219391703606e-03 9.541276376694440842e-04 1.116911880671977997e-03 6.553457933478057384e-04 3.898369322996586561e-04 1.005421974696218967e-03 5.079160910099744797e-03 1.018199953250586987e-03 1.034291111864149570e-03 2.664557890966534615e-03 4.303669091314077377e-03 1.721508800983428955e-03
1.367000000000000000e+03 3.177680075168609619e-03 4.081755410879850388e-03 4.313366021960973740e-03 4.800301976501941681e-04 2.677486045286059380e-03 2.863841829821467400e-03 2.854327904060482979e-03 8.893042686395347118e-04 2.070015296339988708e-03 9.983845520764589310e-04 3.954160492867231369e-04 1.380481291562318802e-03 1.278617535717785358e-03 2.034793375059962273e-03 9.487361530773341656e-04 1.112520811147987843e-03 6.506417994387447834e-04 3.861325385514646769e-04 9.644245728850364685e-04 5.203767213970422745e-03 1.013267901726067066e-03 1.059904345311224461e-03 2.599123632535338402e-03 4.261205438524484634e-03 1.710244454443454742e-03
1.385000000000000000e+03 3.152894787490367889e-03 4.122526850551366806e-03 4.488460719585418701e-03 4.775668494403362274e-04 2.663080813363194466e-03 3.138514002785086632e-03 3.021230222657322884e-03 8.712387643754482269e-04 2.435642294585704803e-03 9.984992211684584618e-04 3.923615149687975645e-04 1.376376370899379253e-03 1.461792387999594212e-03 2.053517382591962814e-03 9.434239473193883896e-04 1.104757306165993214e-03 6.460209260694682598e-04 3.825237217824906111e-04 1.094357226975262165e-03 4.885919392108917236e-03 1.008358667604625225e-03 1.024186261929571629e-03 2.603692235425114632e-03 4.315929953008890152e-03 1.573394984006881714e-03
1.403000000000000000e+03 3.125259419903159142e-03 4.083510022610425949e-03 4.015234764665365219e-03 4.751306551042944193e-04 2.596013713628053665e-03 3.210424445569515228e-03 2.753683365881443024e-03 8.694005664438009262e-04 1.910135266371071339e-03 9.919119765982031822e-04 3.893801767844706774e-04 1.372352708131074905e-03 1.274125417694449425e-03 1.962324837222695351e-03 9.381856652908027172e-04 1.103170332498848438e-03 6.414859090000391006e-04 3.790265182033181190e-04 9.691361337900161743e-04 4.796772263944149017e-03 1.003454672172665596e-03 1.027980004437267780e-03 2.597782760858535767e-03 4.256023094058036804e-03 1.787003129720687866e-03
1.422000000000000000e+03 3.077334491536021233e-03 4.173131659626960754e-03 4.595438949763774872e-03 4.725949838757514954e-04 2.586292335763573647e-03 2.994444454088807106e-03 2.827990800142288208e-03 8.657688158564269543e-04 1.975662540644407272e-03 9.831185452640056610e-04 3.863377496600151062e-04 1.368127181194722652e-03 1.430452801287174225e-03 2.184062264859676361e-03 9.327696170657873154e-04 1.093278173357248306e-03 6.367797031998634338e-04 3.754322824534028769e-04 9.603261132724583149e-04 4.876337479799985886e-03 9.982899064198136330e-04 1.012887456454336643e-03 2.671068767085671425e-03 4.419414326548576355e-03 1.578925759531557560e-03
1.441000000000000000e+03 3.084490075707435608e-03 4.072701092809438705e-03 4.035878926515579224e-03 4.701092839241027832e-04 2.669263398274779320e-03 2.800703747197985649e-03 2.939961617812514305e-03 8.483250276185572147e-04 1.928038080222904682e-03 9.767273440957069397e-04 3.833717491943389177e-04 1.363979186862707138e-03 1.252564485184848309e-03 2.285634400323033333e-03 9.274358744733035564e-04 1.089442288503050804e-03 6.321615073829889297e-04 3.719558881130069494e-04 1.127133611589670181e-03 4.756681155413389206e-03 9.931264212355017662e-04 1.060677110217511654e-03 2.533545950427651405e-03 4.139855969697237015e-03 1.453972305171191692e-03
1.460000000000000000e+03 3.131349571049213409e-03 4.009403754025697708e-03 4.148416686803102493e-03 4.676516691688448191e-04 2.621398074552416801e-03 2.905177650973200798e-03 2.719574375078082085e-03 8.586579351685941219e-04 1.818175544030964375e-03 9.724575211293995380e-04 3.804849984589964151e-04 1.359903253614902496e-03 1.293244655244052410e-03 1.925720251165330410e-03 9.222133085131645203e-04 1.082160975784063339e-03 6.276253261603415012e-04 3.685570554807782173e-04 9.302110993303358555e-04 4.793293774127960205e-03 9.879647986963391304e-04 9.960880270227789879e-04 2.539324807003140450e-03 4.169941414147615433e-03 1.821634941734373569e-03
1.479000000000000000e+03 3.031427972018718719e-03 4.048382863402366638e-03 4.277273081243038177e-03 4.652118368539959192e-04 2.559090266004204750e-03 3.100160509347915649e-03 2.765543060377240181e-03 8.386789704672992229e-04 1.931088860146701336e-03 9.675067849457263947e-04 3.776803787332028151e-04 1.355861197225749493e-03 1.256094430573284626e-03 2.092341892421245575e-03 9.171108831651508808e-04 1.078066066838800907e-03 6.231534644030034542e-04 3.652505984064191580e-04 9.884964674711227417e-04 4.783912096172571182e-03 9.828186593949794769e-04 1.006669015623629093e-03 2.660459605976939201e-03 4.131861496716737747e-03 1.484978361986577511e-03
1.499000000000000000e+03 3.090364625677466393e-03 4.177703987807035446e-03 3.962149377912282944e-03 4.626566951628774405e-04 2.541184425354003906e-03 2.865223214030265808e-03 2.772160805761814117e-03 8.281025220640003681e-04 1.825550687499344349e-03 9.594431030564010143e-04 3.748004965018481016e-04 1.351703889667987823e-03 1.228262903168797493e-03 2.118464559316635132e-03 9.117930312640964985e-04 1.069853664375841618e-03 6.185368984006345272e-04 3.618378250394016504e-04 1.006743754260241985e-03 4.883063491433858871e-03 9.774147765710949898e-04 9.894198738038539886e-04 2.528754761442542076e-03 4.621309228241443634e-03 1.678026397712528706e-03
1.519000000000000000e+03 3.037322545424103737e-03 3.994532395154237747e-03 4.106866661459207535e-03 4.601164255291223526e-04 2.565402770414948463e-03 2.945057349279522896e-03 2.823113230988383293e-03 8.394662290811538696e-04 1.864135847426950932e-03 9.603598155081272125e-04 3.719795786309987307e-04 1.347501762211322784e-03 1.225546351633965969e-03 2.073973650112748146e-03 9.065789054147899151e-04 1.065568998456001282e-03 6.140180048532783985e-04 3.584918740671128035e-04 9.616217575967311859e-04 4.928953945636749268e-03 9.720337693579494953e-04 9.837178513407707214e-04 2.541119698435068130e-03 4.053778946399688721e-03 1.438745413906872272e-03
1.539000000000000000e+03 3.023902885615825653e-03 3.998349886387586594e-03 4.883792251348495483e-03 4.575806378852576017e-04 2.511887811124324799e-03 3.173548029735684395e-03 2.865723334252834320e-03 8.225424098782241344e-04 1.823188737034797668e-03 9.519797749817371368e-04 3.692247846629470587e-04 1.343405689112842083e-03 1.267636660486459732e-03 1.967367017641663551e-03 9.015332907438278198e-04 1.061197021044790745e-03 6.095829303376376629e-04 3.552170528564602137e-04 9.202978690154850483e-04 4.699079319834709167e-03 9.666714468039572239e-04 1.007731189019978046e-03 2.515970496460795403e-03 4.229709506034851074e-03 1.890159095637500286e-03
1.559000000000000000e+03 3.068386344239115715e-03 4.096957389265298843e-03 3.966336604207754135e-03 4.550852754618972540e-04 2.528825774788856506e-03 2.796057844534516335e-03 2.815773710608482361e-03 8.047352894209325314e-04 1.966495299711823463e-03 9.463690221309661865e-04 3.665541007649153471e-04 1.339372596703469753e-03 1.205500564537942410e-03 2.181835705414414406e-03 8.965409360826015472e-04 1.052923616953194141e-03 6.052319076843559742e-04 3.520094323903322220e-04 9.343373239971697330e-04 4.702515434473752975e-03 9.613097645342350006e-04 9.866077452898025513e-04 2.578193554654717445e-03 4.116953350603580475e-03 1.417531515471637249e-03
1.580000000000000000e+03 3.017623210325837135e-03 3.867897205054759979e-03 4.111708607524633408e-03 4.524895921349525452e-04 2.536676125600934029e-03 2.747694030404090881e-03 2.654294483363628387e-03 8.156934636645019054e-04 1.923497766256332397e-03 9.462375310249626637e-04 3.638261696323752403e-04 1.335193053819239140e-03 1.294294488616287708e-03 2.151336753740906715e-03 8.913111523725092411e-04 1.049600890837609768e-03 6.007578922435641289e-04 3.487117355689406395e-04 9.761376422829926014e-04 4.604048561304807663e-03 9.557148441672325134e-04 9.625661186873912811e-04 2.513406099751591682e-03 4.257652442902326584e-03 1.561577082611620426e-03
1.601000000000000000e+03 3.140535205602645874e-03 3.953452687710523605e-03 4.703385755419731140e-03 4.499157948885113001e-04 2.575280843302607536e-03 2.629230031743645668e-03 2.855547936633229256e-03 8.004478295333683491e-04 2.105634659528732300e-03 9.440153953619301319e-04 3.611551073845475912e-04 1.331088133156299591e-03 1.304844045080244541e-03 1.725106849335134029e-03 8.861848618835210800e-04 1.045746845193207264e-03 5.963777075521647930e-04 3.455015830695629120e-04 9.504703339189291000e-04 4.694612231105566025e-03 9.501422755420207977e-04 9.825878078117966652e-04 2.521508606150746346e-03 4.019907210022211075e-03 2.274370752274990082e-03
1.622000000000000000e+03 3.045665100216865540e-03 4.015954677015542984e-03 3.916367888450622559e-03 4.473876615520566702e-04 2.472222549840807915e-03 2.805878175422549248e-03 2.856603590771555901e-03 7.948970305733382702e-04 1.819924567826092243e-03 9.324117563664913177e-04 3.585290687624365091e-04 1.327020116150379181e-03 1.192710711620748043e-03 1.828424981795251369e-03 8.811809238977730274e-04 1.034863758832216263e-03 5.920807016082108021e-04 3.423661692067980766e-04 1.035003224387764931e-03 4.806288052350282669e-03 9.445855394005775452e-04 9.537605219520628452e-04 2.469163620844483376e-03 4.252539947628974915e-03 1.430121250450611115e-03
1.644000000000000000e+03 3.074363572522997856e-03 3.924659453332424164e-03 3.898285329341888428e-03 4.447752144187688828e-04 2.459126990288496017e-03 2.606075257062911987e-03 2.970156492665410042e-03 8.362996741198003292e-04 1.750908326357603073e-03 9.306647698394954205e-04 3.558487806003540754e-04 1.322798430919647217e-03 1.220215461216866970e-03 2.294783480465412140e-03 8.759733173064887524e-04 1.030609360896050930e-03 5.876721697859466076e-04 3.391758946236222982e-04 8.932347991503775120e-04 4.644209519028663635e-03 9.388041798956692219e-04 9.542514453642070293e-04 2.500168979167938232e-03 3.930410370230674744e-03 1.641705050133168697e-03
1.666000000000000000e+03 3.014360321685671806e-03 3.895241534337401390e-03 4.288535099476575851e-03 4.422163183335214853e-04 2.491024555638432503e-03 2.679496305063366890e-03 2.693620743229985237e-03 7.736720726825296879e-04 1.743133529089391232e-03 9.178321924991905689e-04 3.532395057845860720e-04 1.318649388849735260e-03 1.163990702480077744e-03 1.975682331249117851e-03 8.708604145795106888e-04 1.026901765726506710e-03 5.833378527313470840e-04 3.360412956681102514e-04 1.038869610056281090e-03 4.772212821990251541e-03 9.330196189694106579e-04 9.386295569129288197e-04 2.478344598785042763e-03 3.962303046137094498e-03 1.368027762509882450e-03
1.688000000000000000e+03 2.986048581078648567e-03 3.935166634619235992e-03 4.195859190076589584e-03 4.397296288516372442e-04 2.441079122945666313e-03 2.761732088401913643e-03 2.594445599243044853e-03 7.694786763750016689e-04 1.860222779214382172e-03 9.226191905327141285e-04 3.507015062496066093e-04 1.314588822424411774e-03 1.185685163363814354e-03 1.893897540867328644e-03 8.658820879645645618e-04 1.019499264657497406e-03 5.790829309262335300e-04 3.329650207888334990e-04 8.671660907566547394e-04 4.679037258028984070e-03 9.272466995753347874e-04 9.391885832883417606e-04 2.474511740729212761e-03 3.950121812522411346e-03 1.567698433063924313e-03
1.710000000000000000e+03 3.028078004717826843e-03 3.932490479201078415e-03 3.837284864857792854e-03 4.372984694782644510e-04 2.449672902002930641e-03 2.795939566567540169e-03 2.884299261495471001e-03 7.747284253127872944e-04 1.608442631550133228e-03 9.364420548081398010e-04 3.482324827928096056e-04 1.310516730882227421e-03 1.194782904349267483e-03 1.961310626938939095e-03 8.609595824964344501e-04 1.021808595396578312e-03 5.749092670157551765e-04 3.300010284874588251e-04 9.887745836749672890e-04 4.699069075286388397e-03 9.214995079673826694e-04 9.306091815233230591e-04 2.446379745379090309e-03 4.093535710126161575e-03 1.591287204064428806e-03
1.733000000000000000e+03 2.951438305899500847e-03 3.828035667538642883e-03 3.975153900682926178e-03 4.347969079390168190e-04 2.421174431219696999e-03 2.681439742445945740e-03 2.806492848321795464e-03 7.609867025166749954e-04 1.700126915238797665e-03 9.020725847221910954e-04 3.457126731518656015e-04 1.306282239966094494e-03 1.156172365881502628e-03 1.975293504074215889e-03 8.559525012969970703e-04 1.007134211249649525e-03 5.706168594770133495e-04 3.269097360316663980e-04 8.654194534756243229e-04 4.650084767490625381e-03 9.155128500424325466e-04 9.327828884124755859e-04 2.470904262736439705e-03 4.062337335199117661e-03 1.371410209685564041e-03
1.756000000000000000e+03 3.058952279388904572e-03 3.841649973765015602e-03 3.995952662080526352e-03 4.323619941715151072e-04 2.487047342583537102e-03 2.829986857250332832e-03 2.521215239539742470e-03 7.746994378976523876e-04 1.672470592893660069e-03 8.966784807853400707e-04 3.432547382544726133e-04 1.302138553000986576e-03 1.185015542432665825e-03 1.802483107894659042e-03 8.508770843036472797e-04 1.009444356895983219e-03 5.663883057422935963e-04 3.239146026317030191e-04 9.044790058396756649e-04 4.705780651420354843e-03 9.095359710045158863e-04 9.744066628627479076e-04 2.458682982251048088e-03 4.017629195004701614e-03 1.609372557140886784e-03
1.779000000000000000e+03 2.955219475552439690e-03 3.878766903653740883e-03 4.022116307169198990e-03 4.299636930227279663e-04 2.382530132308602333e-03 2.590928925201296806e-03 2.539233071729540825e-03 7.586316205561161041e-04 1.673495746217668056e-03 9.030899964272975922e-04 3.408468328416347504e-04 1.298047252930700779e-03 1.131167518906295300e-03 1.802301034331321716e-03 8.459705859422683716e-04 9.989872341975569725e-04 5.622275639325380325e-04 3.209825081285089254e-04 8.613822865299880505e-04 4.574663471430540085e-03 9.035858674906194210e-04 9.097824222408235073e-04 2.442228375002741814e-03 4.476415459066629410e-03 1.334092463366687298e-03
1.803000000000000000e+03 2.973791910335421562e-03 3.986469935625791550e-03 3.702554851770401001e-03 4.275002283975481987e-04 2.437612041831016541e-03 2.586083719506859779e-03 2.657426754012703896e-03 8.154788520187139511e-04 1.702028792351484299e-03 8.881310932338237762e-04 3.383935836609452963e-04 1.293832552619278431e-03 1.144802663475275040e-03 2.025413792580366135e-03 8.410134469158947468e-04 9.949650848284363747e-04 5.579669377766549587e-04 3.179881314281374216e-04 9.315111092291772366e-04 4.609188530594110489e-03 8.973868680186569691e-04 9.274049079976975918e-04 2.462297910824418068e-03 3.789827460423111916e-03 1.475497148931026459e-03
1.827000000000000000e+03 2.925408305600285530e-03 3.785109845921397209e-03 3.766185371205210686e-03 4.250999481882900000e-04 2.459440613165497780e-03 2.636011922731995583e-03 2.921423874795436859e-03 7.929101702757179737e-04 1.704739523120224476e-03 9.030632209032773972e-04 3.360092232469469309e-04 1.289703533984720707e-03 1.077461522072553635e-03 2.213291591033339500e-03 8.358743507415056229e-04 9.875930845737457275e-04 5.537886754609644413e-04 3.150723350699990988e-04 8.588352357037365437e-04 4.500485956668853760e-03 8.912201155908405781e-04 9.037322015501558781e-04 2.485911594703793526e-03 3.978624008595943451e-03 1.609952654689550400e-03
1.851000000000000000e+03 2.944784471765160561e-03 3.832551650702953339e-03 3.616008907556533813e-03 4.227721656206995249e-04 2.626066794618964195e-03 2.605128800496459007e-03 2.515453146770596504e-03 7.309116772376000881e-04 1.681977999396622181e-03 8.824022370390594006e-04 3.336865047458559275e-04 1.285481848753988743e-03 1.198049169033765793e-03 1.663519651629030704e-03 8.310300181619822979e-04 9.823720902204513550e-04 5.496846861205995083e-04 3.121839545201510191e-04 8.609473588876426220e-04 4.547548014670610428e-03 8.850654121488332748e-04 9.113837149925529957e-04 2.456204732879996300e-03 3.783577820286154747e-03 1.326080411672592163e-03
1.875000000000000000e+03 2.977914875373244286e-03 3.678093897178769112e-03 4.120207391679286957e-03 4.205321602057665586e-04 2.365745836868882179e-03 3.077108412981033325e-03 2.627672394737601280e-03 7.325733895413577557e-04 1.699809450656175613e-03 9.158967877738177776e-04 3.314217028673738241e-04 1.281428150832653046e-03 1.087923767045140266e-03 1.702825655229389668e-03 8.260903996415436268e-04 9.754901402629911900e-04 5.456512444652616978e-04 3.094407438766211271e-04 9.794536745175719261e-04 4.676927346736192703e-03 8.789190906099975109e-04 9.445900213904678822e-04 2.412428846582770348e-03 3.804249456152319908e-03 1.383317285217344761e-03
1.900000000000000000e+03 2.920456463471055031e-03 3.799923462793231010e-03 3.946297336369752884e-03 4.182737320661544800e-04 2.452953485772013664e-03 2.562985057011246681e-03 2.540509914979338646e-03 7.501476793549954891e-04 1.709040603600442410e-03 8.674546261318027973e-04 3.291189495939761400e-04 1.277226139791309834e-03 1.030110055580735207e-03 1.863973680883646011e-03 8.210518863052129745e-04 9.731032769195735455e-04 5.415409686975181103e-04 3.066163335461169481e-04 8.561778231523931026e-04 4.754890222102403641e-03 8.725426159799098969e-04 9.386006859131157398e-04 2.452260348945856094e-03 3.991581965237855911e-03 1.401996123604476452e-03
1.926000000000000000e+03 2.966694533824920654e-03 3.702701767906546593e-03 3.914017695933580399e-03 4.160236567258834839e-04 2.368429675698280334e-03 2.511304570361971855e-03 2.684595063328742981e-03 7.242953870445489883e-04 1.558264833875000477e-03 8.666347712278366089e-04 3.267790016252547503e-04 1.272907131351530552e-03 1.102126087062060833e-03 2.077295677736401558e-03 8.159013814292848110e-04 9.634169400669634342e-04 5.373283638618886471e-04 3.036915150005370378e-04 8.650676463730633259e-04 4.576632753014564514e-03 8.659269660711288452e-04 8.789322455413639545e-04 2.422608202323317528e-03 4.044890869408845901e-03 1.482218969613313675e-03
1.951000000000000000e+03 2.895597368478775024e-03 3.756471211090683937e-03 3.765110624954104424e-03 4.139276279602199793e-04 2.453333465382456779e-03 2.434087917208671570e-03 2.859348431229591370e-03 7.215083460323512554e-04 1.558228977955877781e-03 8.692278643138706684e-04 3.245876287110149860e-04 1.268806285224854946e-03 1.185720320791006088e-03 2.175084082409739494e-03 8.111416245810687542e-04 9.592685964889824390e-04 5.333679146133363247e-04 3.010094224009662867e-04 9.057884453795850277e-04 4.717160016298294067e-03 8.595995022915303707e-04 8.720408077351748943e-04 2.436104463413357735e-03 3.741500899195671082e-03 1.405295100994408131e-03
1.977000000000000000e+03 2.914805663749575615e-03 3.825105726718902588e-03 3.804141655564308167e-03 4.118118959013372660e-04 2.531724050641059875e-03 2.553636673837900162e-03 2.550587523728609085e-03 7.026304374448955059e-04 1.559599884785711765e-03 8.571069338358938694e-04 3.223873500246554613e-04 1.264472724869847298e-03 1.042390707880258560e-03 1.967958873137831688e-03 8.064361754804849625e-04 9.536764118820428848e-04 5.293232388794422150e-04 2.982527075801044703e-04 8.343073423020541668e-04 4.628560505807399750e-03 8.530381019227206707e-04 8.801055955700576305e-04 2.366301370784640312e-03 3.757156431674957275e-03 1.528534572571516037e-03
2.003000000000000000e+03 2.850453136488795280e-03 3.766351612284779549e-03 3.548510372638702393e-03 4.097615892533212900e-04 2.765459939837455750e-03 2.453681314364075661e-03 2.631822368130087852e-03 6.984334322623908520e-04 1.492194016464054585e-03 9.248041897080838680e-04 3.202295629307627678e-04 1.260325894691050053e-03 1.015112618915736675e-03 1.829023822210729122e-03 8.011814206838607788e-04 9.463960886932909489e-04 5.253928247839212418e-04 2.955356321763247252e-04 8.684413623996078968e-04 4.407009109854698181e-03 8.465154678560793400e-04 8.884055423550307751e-04 2.469797618687152863e-03 3.931472077965736389e-03 1.911064027808606625e-03
2.030000000000000000e+03 2.994029084220528603e-03 3.658793168142437935e-03 3.540004836395382881e-03 4.076881741639226675e-04 2.470757812261581421e-03 2.600276609882712364e-03 2.514034975320100784e-03 7.106157136149704456e-04 1.474445802159607410e-03 8.794946479611098766e-04 3.180456405971199274e-04 1.255980227142572403e-03 1.010788488201797009e-03 1.551925553940236568e-03 7.964119431562721729e-04 9.455086546950042248e-04 5.213536787778139114e-04 2.928623871412128210e-04 9.411245700903236866e-04 4.556994419544935226e-03 8.397631463594734669e-04 8.707600645720958710e-04 2.472352003678679466e-03 4.801461473107337952e-03 1.285974052734673023e-03
2.057000000000000000e+03 2.936589531600475311e-03 3.528152825310826302e-03 3.897105576470494270e-03 4.056611505802720785e-04 2.437077695503830910e-03 2.581529552116990089e-03 2.489408943802118301e-03 6.769431638531386852e-04 1.489051966927945614e-03 8.382935193367302418e-04 3.159081679768860340e-04 1.251698471605777740e-03 1.066755037754774094e-03 1.608180464245378971e-03 7.914726738817989826e-04 9.382111020386219025e-04 5.174165708012878895e-04 2.902276464737951756e-04 8.460250101052224636e-04 4.418966826051473618e-03 8.330068667419254780e-04 9.237724007107317448e-04 2.380267949774861336e-03 3.641960443928837776e-03 1.267771003767848015e-03
2.084000000000000000e+03 2.847424475476145744e-03 3.555215662345290184e-03 3.993446007370948792e-03 4.036766185890883207e-04 2.270034514367580414e-03 2.423485042527318001e-03 2.633719937875866890e-03 7.249608752317726612e-04 1.485175802372395992e-03 8.412545430473983288e-04 3.138153406325727701e-04 1.247531385160982609e-03 1.052091014571487904e-03 1.923664822243154049e-03 7.864292128942906857e-04 9.348859894089400768e-04 5.135400569997727871e-04 2.876189246308058500e-04 8.006189018487930298e-04 4.803934600204229355e-03 8.263046038337051868e-04 8.515910594724118710e-04 2.385401399806141853e-03 3.784097032621502876e-03 1.337582827545702457e-03
2.112000000000000000e+03 2.819069661200046539e-03 3.537688171491026878e-03 4.046731628477573395e-03 4.016692691948264837e-04 2.307988004758954048e-03 2.543651266023516655e-03 2.433520043268799782e-03 6.658350466750562191e-04 1.528505585156381130e-03 8.415449992753565311e-04 3.116755688097327948e-04 1.243226346559822559e-03 1.082820119336247444e-03 1.648178906179964542e-03 7.822488551028072834e-04 9.266709093935787678e-04 5.096105160191655159e-04 2.850400051102042198e-04 1.129947253502905369e-03 4.595443140715360641e-03 8.193693938665091991e-04 8.502381970174610615e-04 2.403912367299199104e-03 3.755207406356930733e-03 1.308910548686981201e-03
2.140000000000000000e+03 2.912300406023859978e-03 3.576650051400065422e-03 3.969293553382158279e-03 3.997069143224507570e-04 2.303860383108258247e-03 2.369095804169774055e-03 2.517340471968054771e-03 6.848287885077297688e-04 1.429573516361415386e-03 8.305499213747680187e-04 3.095793945249170065e-04 1.238961820490658283e-03 1.069663208909332752e-03 2.322530141100287437e-03 7.767176721245050430e-04 9.261541999876499176e-04 5.057633388787508011e-04 2.824858529493212700e-04 7.725402829237282276e-04 4.782671574503183365e-03 8.124732994474470615e-04 8.422839455306529999e-04 2.317114733159542084e-03 3.954195417463779449e-03 1.590023399330675602e-03
2.168000000000000000e+03 2.856346545740962029e-03 4.050807096064090729e-03 3.593796864151954651e-03 3.977835585828870535e-04 2.301348838955163956e-03 2.347466535866260529e-03 2.594584599137306213e-03 7.483186200261116028e-04 1.446731970645487309e-03 8.495051879435777664e-04 3.075392742175608873e-04 1.234829425811767578e-03 1.102875801734626293e-03 1.759627368301153183e-03 7.718924898654222488e-04 9.174614679068326950e-04 5.019879899919033051e-04 2.799398207571357489e-04 8.253419655375182629e-04 4.816688131541013718e-03 8.056223741732537746e-04 8.817279594950377941e-04 2.412158763036131859e-03 4.154801368713378906e-03 1.571888569742441177e-03
2.197000000000000000e+03 2.984112361446022987e-03 3.571310080587863922e-03 3.659805050119757652e-03 3.958330489695072174e-04 2.320350846275687218e-03 2.773784333840012550e-03 2.394260140135884285e-03 6.526886136271059513e-04 1.511383685283362865e-03 8.264821954071521759e-04 3.054690023418515921e-04 1.230404828675091267e-03 9.484646725468337536e-04 1.858825911767780781e-03 7.680777925997972488e-04 9.123454801738262177e-04 4.981583915650844574e-04 2.774952445179224014e-04 8.327653631567955017e-04 4.482958000153303146e-03 7.985960110090672970e-04 8.553421939723193645e-04 2.344734501093626022e-03 3.571909852325916290e-03 1.260351738892495632e-03
2.226000000000000000e+03 2.800813876092433929e-03 3.623387077823281288e-03 3.516661934554576874e-03 3.939228190574795008e-04 2.276398707181215286e-03 2.245813841000199318e-03 2.362183295190334320e-03 6.802247953601181507e-04 1.351252663880586624e-03 9.122193441726267338e-04 3.034491383004933596e-04 1.226190826855599880e-03 1.038657967001199722e-03 1.756448880769312382e-03 7.645897567272186279e-04 9.087800863198935986e-04 4.944001557305455208e-04 2.749486884567886591e-04 8.056631777435541153e-04 4.576043691486120224e-03 7.916282047517597675e-04 8.477729279547929764e-04 2.350237453356385231e-03 3.621873212978243828e-03 1.306730322539806366e-03
2.255000000000000000e+03 2.851962344720959663e-03 3.570126136764883995e-03 3.536208765581250191e-03 3.920399758499115705e-04 2.248542848974466324e-03 2.324532717466354370e-03 2.522996859624981880e-03 6.415341631509363651e-04 1.352495513856410980e-03 8.128536865115165710e-04 3.014787216670811176e-04 1.222030725330114365e-03 9.709905716590583324e-04 1.572573557496070862e-03 7.578451768495142460e-04 9.093267726711928844e-04 4.906888934783637524e-04 2.724940422922372818e-04 7.860689074732363224e-04 4.466265905648469925e-03 7.847089436836540699e-04 8.278523455373942852e-04 2.297892468050122261e-03 3.838271601125597954e-03 1.183548825792968273e-03
2.285000000000000000e+03 2.854078309610486031e-03 3.619361435994505882e-03 3.880320349708199501e-03 3.901270683854818344e-04 2.358804456889629364e-03 2.298085018992424011e-03 2.434921683743596077e-03 6.493096589110791683e-04 1.484518870711326599e-03 8.390291477553546429e-04 2.994950918946415186e-04 1.217782380990684032e-03 9.987105149775743484e-04 1.998252468183636665e-03 7.544829859398305416e-04 9.071261738426983356e-04 4.869398253504186869e-04 2.702107012737542391e-04 7.701004506088793278e-04 4.414182621985673904e-03 7.775776903145015240e-04 1.128971576690673828e-03 2.347362926229834557e-03 4.011751618236303329e-03 1.258355099707841873e-03
2.316000000000000000e+03 2.821185626089572906e-03 3.517648437991738319e-03 3.669752040877938271e-03 3.881935554090887308e-04 2.199450740590691566e-03 2.446845872327685356e-03 2.490358659997582436e-03 6.605196394957602024e-04 1.413372228853404522e-03 8.001683745533227921e-04 2.974938834086060524e-04 1.213281997479498386e-03 1.047577825374901295e-03 1.607674174010753632e-03 7.480885251425206661e-04 8.917985833249986172e-04 4.831243713852018118e-04 2.674997085705399513e-04 7.654950604774057865e-04 4.472814500331878662e-03 7.702760049141943455e-04 8.080022525973618031e-04 2.295926911756396294e-03 3.746620379388332367e-03 1.347613870166242123e-03
2.346000000000000000e+03 2.825570525601506233e-03 3.537156851962208748e-03 4.123970866203308105e-03 3.863558231387287378e-04 2.170519903302192688e-03 2.525051822885870934e-03 2.550463424995541573e-03 6.395394448190927505e-04 1.310826395638287067e-03 8.302872884087264538e-04 2.956010575871914625e-04 1.209178240969777107e-03 9.761163382790982723e-04 1.530008041299879551e-03 7.446566014550626278e-04 8.885891293175518513e-04 4.795104323420673609e-04 2.653334522619843483e-04 8.052889606915414333e-04 4.741399548947811127e-03 7.632610504515469074e-04 8.346612448804080486e-04 2.397448522970080376e-03 3.672182792797684669e-03 1.394725753925740719e-03
2.378000000000000000e+03 2.844722243025898933e-03 3.556835697963833809e-03 3.727212548255920410e-03 3.844407328870147467e-04 2.224622992798686028e-03 2.324986970052123070e-03 2.453441265970468521e-03 6.305797141976654530e-04 1.413800404407083988e-03 8.168034255504608154e-04 2.936351520475000143e-04 1.204680302180349827e-03 9.117603767663240433e-04 1.417584135197103024e-03 7.395478314720094204e-04 8.830248843878507614e-04 4.757676797453314066e-04 2.632467076182365417e-04 7.942433585412800312e-04 4.393491428345441818e-03 7.558832876384258270e-04 9.072413668036460876e-04 2.305005909875035286e-03 3.583641024306416512e-03 1.733069424517452717e-03
2.409000000000000000e+03 2.774729160591959953e-03 3.610949264839291573e-03 3.308603540062904358e-03 3.826411848422139883e-04 2.290824661031365395e-03 2.178663155063986778e-03 2.493646694347262383e-03 6.201600190252065659e-04 1.321588992141187191e-03 9.100625175051391125e-04 2.917887177318334579e-04 1.200370839796960354e-03 8.566140313632786274e-04 1.463824766688048840e-03 7.353163673542439938e-04 8.743375656194984913e-04 4.721599689219146967e-04 2.607631904538720846e-04 9.275669581256806850e-04 4.632838070392608643e-03 7.487759576179087162e-04 8.302435162477195263e-04 2.232658909633755684e-03 3.545111743733286858e-03 1.211868599057197571e-03
2.441000000000000000e+03 2.758091082796454430e-03 3.436215454712510109e-03 3.353871637955307961e-03 3.808211768046021461e-04 2.266991883516311646e-03 2.310087671503424644e-03 2.606368856504559517e-03 6.372619536705315113e-04 1.369685982353985310e-03 7.829077076166868210e-04 2.899228420574218035e-04 1.196073717437684536e-03 8.324860245920717716e-04 1.553766429424285889e-03 7.307124324142932892e-04 8.728858083486557007e-04 4.685531894210726023e-04 2.585102920420467854e-04 7.513460586778819561e-04 4.383126739412546158e-03 7.415172294713556767e-04 7.996701169759035110e-04 2.346249064430594444e-03 3.553537884727120399e-03 1.237766584381461143e-03
2.473000000000000000e+03 2.813021885231137276e-03 3.522730665281414986e-03 3.312374232336878777e-03 3.790300979744642973e-04 2.356716198846697807e-03 2.317934995517134666e-03 2.479132264852523804e-03 6.436068215407431126e-04 1.343861105851829052e-03 8.303376962430775166e-04 2.880997199099510908e-04 1.191848074086010456e-03 9.758886881172657013e-04 1.853188383392989635e-03 7.276076939888298512e-04 8.700750768184661865e-04 4.649711772799491882e-04 2.560274733696132898e-04 7.840045727789402008e-04 4.401656799018383026e-03 7.343399920500814915e-04 7.911676075309514999e-04 2.277078805491328239e-03 3.994733560830354691e-03 1.730578602291643620e-03
2.506000000000000000e+03 2.751267282292246819e-03 3.430569544434547424e-03 4.144180100411176682e-03 3.772046475205570459e-04 2.317607635632157326e-03 2.275764243677258492e-03 2.364139072597026825e-03 6.148501997813582420e-04 1.321912743151187897e-03 7.708626799285411835e-04 2.862640249077230692e-04 1.187360496260225773e-03 9.725294075906276703e-04 1.516787335276603699e-03 7.215598598122596741e-04 8.583620074205100536e-04 4.613433557096868753e-04 2.555352693889290094e-04 9.217623737640678883e-04 4.402452614158391953e-03 7.270095520652830601e-04 7.907958352006971836e-04 2.220509108155965805e-03 4.317483399063348770e-03 1.194804557599127293e-03
2.539000000000000000e+03 2.806590870022773743e-03 3.277767449617385864e-03 3.257421776652336121e-03 3.754016070161014795e-04 2.298295730724930763e-03 2.487740479409694672e-03 2.323365770280361176e-03 6.396571989171206951e-04 1.333051826804876328e-03 7.894951850175857544e-04 2.844824630301445723e-04 1.182886655442416668e-03 7.905258680693805218e-04 1.938675181008875370e-03 7.373865810222923756e-04 8.601383888162672520e-04 4.578109364956617355e-04 2.567273040767759085e-04 7.117064669728279114e-04 4.596159327775239944e-03 7.197280065156519413e-04 7.894932641647756100e-04 2.226747339591383934e-03 3.844514722004532814e-03 1.186513924039900303e-03
2.573000000000000000e+03 2.801405265927314758e-03 3.479143604636192322e-03 3.795132273808121681e-03 3.735717327799648046e-04 2.147921361029148102e-03 2.328308066353201866e-03 2.354558790102601051e-03 6.073414697311818600e-04 1.343336887657642365e-03 8.133638766594231129e-04 2.826538402587175369e-04 1.178439240902662277e-03 8.286498486995697021e-04 1.666342490352690220e-03 7.150566671043634415e-04 8.531382190994918346e-04 4.542538663372397423e-04 2.543928858358412981e-04 8.668878581374883652e-04 4.430467728525400162e-03 7.122745737433433533e-04 9.070925880223512650e-04 2.319682622328400612e-03 3.513088682666420937e-03 1.377317006699740887e-03
2.607000000000000000e+03 2.763974713161587715e-03 3.527032909914851189e-03 3.457901068031787872e-03 3.717680519912391901e-04 2.316589467227458954e-03 2.290318021550774574e-03 2.507274737581610680e-03 6.393747753463685513e-04 1.307811005972325802e-03 7.585568237118422985e-04 2.808780991472303867e-04 1.174002536572515965e-03 7.784900371916592121e-04 1.498207333497703075e-03 7.126456475816667080e-04 8.534496300853788853e-04 4.507499979808926582e-04 2.485112345311790705e-04 7.870136760175228119e-04 4.386883229017257690e-03 7.049095002003014088e-04 8.809682913124561310e-04 2.224145689979195595e-03 3.515648888424038887e-03 1.941270194947719574e-03
2.642000000000000000e+03 2.860073698684573174e-03 3.330298000946640968e-03 3.260969882830977440e-03 3.699365479405969381e-04 2.149250125512480736e-03 2.340759383514523506e-03 2.367314416915178299e-03 6.019170396029949188e-04 1.260494347661733627e-03 7.636928348802030087e-04 2.790794242173433304e-04 1.169641851447522640e-03 8.055305224843323231e-04 1.516266260296106339e-03 7.108033751137554646e-04 8.382591768167912960e-04 4.472562577575445175e-04 2.456944785080850124e-04 7.449589320458471775e-04 4.379630088806152344e-03 6.974528660066425800e-04 7.775877020321786404e-04 2.282991772517561913e-03 3.457112004980444908e-03 1.383745460771024227e-03
2.677000000000000000e+03 2.714712405577301979e-03 3.416246501728892326e-03 3.195116529241204262e-03 3.681191883515566587e-04 2.217416418716311455e-03 2.093862509354948997e-03 2.300780732184648514e-03 5.886519211344420910e-04 1.260887249372899532e-03 7.659930852241814137e-04 2.773207379505038261e-04 1.165099791251122952e-03 8.037395309656858444e-04 1.590290456078946590e-03 7.000647019594907761e-04 8.333001169376075268e-04 4.438314354047179222e-04 2.455233770888298750e-04 7.096249028109014034e-04 4.760675597935914993e-03 6.900885491631925106e-04 8.111884817481040955e-04 2.213357947766780853e-03 3.441358916461467743e-03 1.219606027007102966e-03
2.712000000000000000e+03 2.735472051426768303e-03 3.265623003244400024e-03 3.507283283397555351e-03 3.663279057946056128e-04 2.469143131747841835e-03 2.164558740332722664e-03 2.671064110472798347e-03 5.835371557623147964e-04 1.449080649763345718e-03 7.628081948496401310e-04 2.756117610260844231e-04 1.160678802989423275e-03 8.496027439832687378e-04 1.565551850944757462e-03 7.009334512986242771e-04 8.402004023082554340e-04 4.404258506838232279e-04 2.454169734846800566e-04 8.541059796698391438e-04 4.433732945472002029e-03 6.828401237726211548e-04 7.911758148111402988e-04 2.292559249326586723e-03 3.597293049097061157e-03 1.403072732500731945e-03
2.748000000000000000e+03 2.749318024143576622e-03 3.305266378447413445e-03 3.335647284984588623e-03 3.645076940301805735e-04 2.153909998014569283e-03 2.056374913081526756e-03 2.274660160765051842e-03 5.848148721270263195e-04 1.241856254637241364e-03 7.573971524834632874e-04 2.738874172791838646e-04 1.156101818196475506e-03 7.956193876452744007e-04 1.542970538139343262e-03 6.925545749254524708e-04 8.471817127428948879e-04 4.370866809040307999e-04 2.497818495612591505e-04 9.453562088310718536e-04 4.415233153849840164e-03 6.754636415280401707e-04 7.622120901942253113e-04 2.198998583480715752e-03 3.564746817573904991e-03 1.182811451144516468e-03
2.785000000000000000e+03 2.786882454529404640e-03 3.300999058410525322e-03 3.219901351258158684e-03 3.626562247518450022e-04 2.097139367833733559e-03 2.293132711201906204e-03 2.239689929410815239e-03 6.358523969538509846e-04 1.275524031370878220e-03 8.323502843268215656e-04 2.721599303185939789e-04 1.151463482528924942e-03 7.672726060263812542e-04 1.332612242549657822e-03 7.049949490465223789e-04 8.284407667815685272e-04 4.335917474236339331e-04 2.435053465887904167e-04 7.598092197440564632e-04 4.389734473079442978e-03 6.679887883365154266e-04 7.547353743575513363e-04 2.292498713359236717e-03 3.575431415811181068e-03 1.116135274060070515e-03
2.822000000000000000e+03 2.833932638168334961e-03 3.598743816837668419e-03 3.566803410649299622e-03 3.608308034017682076e-04 2.296598628163337708e-03 2.019693842157721519e-03 2.441469812765717506e-03 6.372304051183164120e-04 1.256479066796600819e-03 7.350367377512156963e-04 2.704423095565289259e-04 1.147063914686441422e-03 9.007627959363162518e-04 1.442505046725273132e-03 7.033955771476030350e-04 8.136450778692960739e-04 4.302761517465114594e-04 2.402236423222348094e-04 7.205994916148483753e-04 4.308839794248342514e-03 6.606096867471933365e-04 7.746149203740060329e-04 2.158188493922352791e-03 3.602469107136130333e-03 2.215269720181822777e-03
2.859000000000000000e+03 2.713466063141822815e-03 3.276010276749730110e-03 3.210241207852959633e-03 3.590337291825562716e-04 2.175245201215147972e-03 2.056135563179850578e-03 2.374682109802961349e-03 5.545445601455867290e-04 1.184780034236609936e-03 8.516484522260725498e-04 2.687297819647938013e-04 1.142471213825047016e-03 8.007598225958645344e-04 1.516019576229155064e-03 7.044037338346242905e-04 8.074270444922149181e-04 4.269859346095472574e-04 2.541843859944492579e-04 6.749101448804140091e-04 4.325776826590299606e-03 6.533504347316920757e-04 7.438256870955228806e-04 2.283471170812845230e-03 3.711038501933217049e-03 1.671101315878331661e-03
2.897000000000000000e+03 2.652247669175267220e-03 3.247444750741124153e-03 3.341754665598273277e-03 3.572198620531708002e-04 2.167937345802783966e-03 2.197753405198454857e-03 2.232447033748030663e-03 5.499969120137393475e-04 1.259429263882339001e-03 7.523051463067531586e-04 2.670131216291338205e-04 1.137786079198122025e-03 7.754296530038118362e-04 1.506410539150238037e-03 6.929531809873878956e-04 8.047223091125488281e-04 4.236809909343719482e-04 2.409340086160227656e-04 6.889779469929635525e-04 4.498100373893976212e-03 6.460615550167858601e-04 7.363059557974338531e-04 2.173357410356402397e-03 3.430659882724285126e-03 1.345548778772354126e-03
2.936000000000000000e+03 2.688737818971276283e-03 3.383448347449302673e-03 3.067605895921587944e-03 3.553665301296859980e-04 2.085228683426976204e-03 1.968935830518603325e-03 2.197525696828961372e-03 6.085694767534732819e-04 1.251107780262827873e-03 7.906467653810977936e-04 2.653359260875731707e-04 1.133087906055152416e-03 7.156448555178940296e-04 1.717407838441431522e-03 6.783769931644201279e-04 8.041255059652030468e-04 4.203844873700290918e-04 2.352336741751059890e-04 7.312105153687298298e-04 4.248289857059717178e-03 6.386517197825014591e-04 9.233102318830788136e-04 2.189731458202004433e-03 3.512549214065074921e-03 1.136592007242143154e-03
2.975000000000000000e+03 2.675300464034080505e-03 3.724887268617749214e-03 2.974704839289188385e-03 3.535292053129523993e-04 2.100756857544183731e-03 2.035064855590462685e-03 2.182519296184182167e-03 6.302003748714923859e-04 1.184134627692401409e-03 8.130595088005065918e-04 2.636725257616490126e-04 1.128833624534308910e-03 7.698105182498693466e-04 1.495353761129081249e-03 6.968348170630633831e-04 8.116915705613791943e-04 4.170284373685717583e-04 2.332813310204073787e-04 6.991566624492406845e-04 4.308902192860841751e-03 6.313878111541271210e-04 8.211971144191920757e-04 2.252737525850534439e-03 3.597505390644073486e-03 1.336894347332417965e-03
3.014000000000000000e+03 2.753580221906304359e-03 3.387783886864781380e-03 3.416560823097825050e-03 3.517092845868319273e-04 2.232882194221019745e-03 2.097195480018854141e-03 2.320348052307963371e-03 5.438904627226293087e-04 1.292828004807233810e-03 7.265782915055751801e-04 2.620563027448952198e-04 1.123957568779587746e-03 7.102228119038045406e-04 1.269561122171580791e-03 6.780799594707787037e-04 7.885014638304710388e-04 4.138568474445492029e-04 2.339041093364357948e-04 6.911579985171556473e-04 4.266466945409774780e-03 6.242682575248181820e-04 7.632661145180463791e-04 2.172554610297083855e-03 3.597078844904899597e-03 1.446361071430146694e-03
3.054000000000000000e+03 2.936840290203690529e-03 3.322529606521129608e-03 3.150064731016755104e-03 3.498735604807734489e-04 2.144476864486932755e-03 2.106596017256379128e-03 2.178495749831199646e-03 5.491360207088291645e-04 1.226188265718519688e-03 7.103940006345510483e-04 2.604441542644053698e-04 1.119507476687431335e-03 7.053490844555199146e-04 1.990332268178462982e-03 6.623650551773607731e-04 7.937515038065612316e-04 4.107820859644562006e-04 2.342429215786978602e-04 7.415280560962855816e-04 4.444172605872154236e-03 6.170583073981106281e-04 7.334934198297560215e-04 2.165623009204864502e-03 3.294309368357062340e-03 1.086399890482425690e-03
3.095000000000000000e+03 2.664835890755057335e-03 3.436509752646088600e-03 3.175374818965792656e-03 3.480027371551841497e-04 2.158171264454722404e-03 2.128565916791558266e-03 2.559995278716087341e-03 5.422810208983719349e-04 1.166768721304833889e-03 7.093132589943706989e-04 2.588392235338687897e-04 1.114933402277529240e-03 7.200664840638637543e-04 1.436829566955566406e-03 6.545049254782497883e-04 7.791204843670129776e-04 4.075020551681518555e-04 2.250956022180616856e-04 6.936028948985040188e-04 4.403117578476667404e-03 6.097650039009749889e-04 7.506353431381285191e-04 2.253135200589895248e-03 3.547744126990437508e-03 1.584122539497911930e-03
3.136000000000000000e+03 2.675328403711318970e-03 3.362884745001792908e-03 3.083526389673352242e-03 3.461102896835654974e-04 2.109037712216377258e-03 2.034710021689534187e-03 2.248168922960758209e-03 6.645172252319753170e-04 1.070954138413071632e-03 7.241580751724541187e-04 2.572784724179655313e-04 1.109930337406694889e-03 7.232836796902120113e-04 1.294336863793432713e-03 6.841681315563619137e-04 8.053753408603370190e-04 4.043142544105648994e-04 2.276298473589122295e-04 7.189863827079534531e-04 4.061104264110326767e-03 6.025969632901251316e-04 7.192649063654243946e-04 2.243039431050419807e-03 3.358972957357764244e-03 1.135764759965240955e-03
3.177000000000000000e+03 2.660308731719851494e-03 3.219701582565903664e-03 3.548562526702880859e-03 3.441700537223368883e-04 2.132607391104102135e-03 2.006142167374491692e-03 2.451678737998008728e-03 5.595976253971457481e-04 1.164263696409761906e-03 7.078976486809551716e-04 2.557382977101951838e-04 1.105584320612251759e-03 6.947555229999125004e-04 1.353253261186182499e-03 6.481290911324322224e-04 7.790576783008873463e-04 4.012800345662981272e-04 2.207665675086900592e-04 7.136217318475246429e-04 4.236500710248947144e-03 5.955190281383693218e-04 8.459247765131294727e-04 2.154384041205048561e-03 3.470461117103695869e-03 1.090290141291916370e-03
3.219000000000000000e+03 2.765224082395434380e-03 3.302830271422863007e-03 3.149801865220069885e-03 3.421015571802854538e-04 2.066747052595019341e-03 1.991075230762362480e-03 2.152038738131523132e-03 5.747656687162816525e-04 1.114246901124715805e-03 6.969058304093778133e-04 2.542170986998826265e-04 1.100816996768116951e-03 8.945660083554685116e-04 1.275371294468641281e-03 6.397470715455710888e-04 7.702846196480095387e-04 3.981876652687788010e-04 2.239503664895892143e-04 6.607043906114995480e-04 4.550966899842023849e-03 5.885073915123939514e-04 7.696344982832670212e-04 2.201367402449250221e-03 3.370411694049835205e-03 1.065932447090744972e-03
3.262000000000000000e+03 2.586718881502747536e-03 3.324476303532719612e-03 3.412845311686396599e-03 3.398871340323239565e-04 2.034712349995970726e-03 2.075099619105458260e-03 2.317049307748675346e-03 5.319041665643453598e-04 1.207618624903261662e-03 6.961145554669201374e-04 2.526995667722076178e-04 1.095972373150289059e-03 7.888507097959518433e-04 1.378547283820807934e-03 6.640334613621234894e-04 7.750006043352186680e-04 3.950592654291540384e-04 2.479151880834251642e-04 7.968244026415050030e-04 4.386477638036012650e-03 5.814823089167475700e-04 7.392770494334399700e-04 2.119166310876607895e-03 3.376810112968087196e-03 1.389751676470041275e-03
3.305000000000000000e+03 2.829970791935920715e-03 3.143249079585075378e-03 3.006206592544913292e-03 3.375509695615619421e-04 2.046633744612336159e-03 2.065157517790794373e-03 2.115343231707811356e-03 5.619165604002773762e-04 1.092574442736804485e-03 7.050663698464632034e-04 2.511872735340148211e-04 1.091179670765995979e-03 7.259731646627187729e-04 1.232845359481871128e-03 6.883931346237659454e-04 7.744494942016899586e-04 3.922390751540660858e-04 2.218461158918216825e-04 7.168321753852069378e-04 4.116349387913942337e-03 5.746676470153033733e-04 7.084070821292698383e-04 2.086816821247339249e-03 3.753169439733028412e-03 1.216232776641845703e-03
3.349000000000000000e+03 2.618556842207908630e-03 3.170333802700042725e-03 3.632059553638100624e-03 3.350805200170725584e-04 2.075355267152190208e-03 2.156846923753619194e-03 2.105705440044403076e-03 5.106088356114923954e-04 1.091536250896751881e-03 6.968982634134590626e-04 2.496989618521183729e-04 1.086444361135363579e-03 7.383325719274580479e-04 1.337003312073647976e-03 6.277352222241461277e-04 7.546817068941891193e-04 3.889337822329252958e-04 2.166893536923453212e-04 7.438031025230884552e-04 4.116645082831382751e-03 5.676797591149806976e-04 7.253749645315110683e-04 2.159185241907835007e-03 3.345241537317633629e-03 1.099485554732382298e-03
3.394000000000000000e+03 2.685733139514923096e-03 3.310450119897723198e-03 3.033467568457126617e-03 3.325904253870248795e-04 2.126078354194760323e-03 2.014404861256480217e-03 2.157423878088593483e-03 5.060284747742116451e-04 1.135775237344205379e-03 6.837989785708487034e-04 2.482061972841620445e-04 1.081813476048409939e-03 7.375933346338570118e-04 1.321610645391047001e-03 6.290508317761123180e-04 7.542421226389706135e-04 3.857274132315069437e-04 2.156530536012724042e-04 6.439459393732249737e-04 4.061202052980661392e-03 5.606422200798988342e-04 7.008545217104256153e-04 2.218662993982434273e-03 3.386502387002110481e-03 1.022728160023689270e-03
3.439000000000000000e+03 2.696755575016140938e-03 3.258138895034790039e-03 3.488346235826611519e-03 3.302270779386162758e-04 1.994733931496739388e-03 2.050695708021521568e-03 2.258883789181709290e-03 6.233163294382393360e-04 1.183682819828391075e-03 7.000382174737751484e-04 2.467646263539791107e-04 1.076882705092430115e-03 6.625550449825823307e-04 1.337914261966943741e-03 6.318400264717638493e-04 7.922523654997348785e-04 3.827949112746864557e-04 2.115452516591176391e-04 7.728868513368070126e-04 4.056437406688928604e-03 5.537769175134599209e-04 7.615601643919944763e-04 2.137359231710433960e-03 3.433967009186744690e-03 2.106623258441686630e-03
3.484000000000000000e+03 2.736263908445835114e-03 3.227167995646595955e-03 3.134458092972636223e-03 3.280164382886141539e-04 1.991387223824858665e-03 1.909866929054260254e-03 2.472638385370373726e-03 5.316188908182084560e-04 1.040273229591548443e-03 6.860737339593470097e-04 2.453435736242681742e-04 1.072128303349018097e-03 6.665161345154047012e-04 1.348469988442957401e-03 6.264376570470631123e-04 7.482906221412122250e-04 3.798827237915247679e-04 2.119706623489037156e-04 6.908103241585195065e-04 4.210795275866985321e-03 5.471228505484759808e-04 7.079378119669854641e-04 2.235899446532130241e-03 3.202575491741299629e-03 1.198062323965132236e-03
3.530000000000000000e+03 2.672859234735369682e-03 3.416159423068165779e-03 3.410177305340766907e-03 3.258803626522421837e-04 2.008374547585844994e-03 1.914446242153644562e-03 2.030757721513509750e-03 5.015053320676088333e-04 1.036827103234827518e-03 6.783587741665542126e-04 2.439296949887648225e-04 1.067609875462949276e-03 6.363116553984582424e-04 1.413748948834836483e-03 6.307863513939082623e-04 7.386651705019176006e-04 3.766927402466535568e-04 2.116521354764699936e-04 7.000499754212796688e-04 4.158957395702600479e-03 5.402630777098238468e-04 7.480967906303703785e-04 2.048135036602616310e-03 3.726291703060269356e-03 1.353688421659171581e-03
3.577000000000000000e+03 2.644721651449799538e-03 3.153164871037006378e-03 3.213893622159957886e-03 3.237823257222771645e-04 1.994746737182140350e-03 2.028319984674453735e-03 2.381468424573540688e-03 5.218323203735053539e-04 9.894040413200855255e-04 6.782904383726418018e-04 2.425017446512356400e-04 1.062633935362100601e-03 6.785846198908984661e-04 1.768824178725481033e-03 6.117867887951433659e-04 7.275228272192180157e-04 3.741673426702618599e-04 2.161447046091780066e-04 6.599500193260610104e-04 4.225491080433130264e-03 5.335130845196545124e-04 7.074417080730199814e-04 2.099992940202355385e-03 3.320781514048576355e-03 1.155569450929760933e-03
3.625000000000000000e+03 2.654318464919924736e-03 3.411013633012771606e-03 3.290138905867934227e-03 3.216739569325000048e-04 2.045156434178352356e-03 2.156470203772187233e-03 2.620616927742958069e-03 5.667682853527367115e-04 1.124545582570135593e-03 6.725165876559913158e-04 2.410730085102841258e-04 1.057763583958148956e-03 7.040160126052796841e-04 1.210971968248486519e-03 6.609415286220610142e-04 7.244649459607899189e-04 3.707728756126016378e-04 2.158494462491944432e-04 6.777382805012166500e-04 4.323942121118307114e-03 5.272334092296659946e-04 7.014040020294487476e-04 2.055238932371139526e-03 3.606551326811313629e-03 1.209846814163029194e-03
3.673000000000000000e+03 2.758213551715016365e-03 3.215044736862182617e-03 3.170864889398217201e-03 3.195959434378892183e-04 1.980728702619671822e-03 1.835701405070722103e-03 2.167622558772563934e-03 5.154802347533404827e-04 1.110037323087453842e-03 6.608102121390402317e-04 2.396623167442157865e-04 1.053254120051860809e-03 6.803984288126230240e-04 1.203538966365158558e-03 6.405581953004002571e-04 7.247885805554687977e-04 3.680145891848951578e-04 2.192491228925064206e-04 7.751064258627593517e-04 3.952693659812211990e-03 5.205729394219815731e-04 7.390751852653920650e-04 2.092931652441620827e-03 3.252938622608780861e-03 1.035291119478642941e-03
3.722000000000000000e+03 2.577507868409156799e-03 3.089739941060543060e-03 2.997196279466152191e-03 3.175385063514113426e-04 2.141035394743084908e-03 1.899191993288695812e-03 2.128750318661332130e-03 4.948888672515749931e-04 1.027753925882279873e-03 7.246339228004217148e-04 2.382720704190433025e-04 1.047992496751248837e-03 7.225286099128425121e-04 1.253308146260678768e-03 5.993342492729425430e-04 7.243950967676937580e-04 3.647617995738983154e-04 2.098023396683856845e-04 6.392284994944930077e-04 4.041774664074182510e-03 5.138491978868842125e-04 7.742642774246633053e-04 2.082524588331580162e-03 3.398337401449680328e-03 1.155106234364211559e-03
3.771000000000000000e+03 2.570504322648048401e-03 3.140663728117942810e-03 3.066011006012558937e-03 3.155428275931626558e-04 2.046746434643864632e-03 1.930312602780759335e-03 2.320998348295688629e-03 5.295096780173480511e-04 1.062114257365465164e-03 6.779553368687629700e-04 2.369150897720828652e-04 1.043140306137502193e-03 6.362752756103873253e-04 1.225728192366659641e-03 6.053400575183331966e-04 7.126109558157622814e-04 3.620054339990019798e-04 2.038524253293871880e-04 7.654611836187541485e-04 4.308617208153009415e-03 5.073634674772620201e-04 8.104809094220399857e-04 2.135696588084101677e-03 3.414037870243191719e-03 1.173857483081519604e-03
3.821000000000000000e+03 2.627963433042168617e-03 3.227869747206568718e-03 2.933929441496729851e-03 3.135693550575524569e-04 1.986871706321835518e-03 1.820826437324285507e-03 2.044922905042767525e-03 5.029084277339279652e-04 1.030374318361282349e-03 7.220893166959285736e-04 2.355598408030346036e-04 1.038552378304302692e-03 6.749057793058454990e-04 1.272783149033784866e-03 6.028267671354115009e-04 7.092186715453863144e-04 3.592084103729575872e-04 2.025982976192608476e-04 6.335360812954604626e-04 3.937925677746534348e-03 5.016921204514801502e-04 6.714076153002679348e-04 2.061822684481739998e-03 3.643682925030589104e-03 1.409123069606721401e-03
3.872000000000000000e+03 2.627255395054817200e-03 3.111906582489609718e-03 3.146248636767268181e-03 3.116407606285065413e-04 2.095661591738462448e-03 1.787113840691745281e-03 2.359159523621201515e-03 5.047623999416828156e-04 1.162248197942972183e-03 7.008858374319970608e-04 2.342333318665623665e-04 1.034369459375739098e-03 6.511730025522410870e-04 1.137847895734012127e-03 5.982969305478036404e-04 7.246471941471099854e-04 3.570010594557970762e-04 1.989005832001566887e-04 6.667654379270970821e-04 3.952209372073411942e-03 4.947345587424933910e-04 6.885893526487052441e-04 2.026649424806237221e-03 3.196404082700610161e-03 1.060681068338453770e-03
3.923000000000000000e+03 2.574809128418564796e-03 2.976291580125689507e-03 3.044148907065391541e-03 3.097937733400613070e-04 1.916499924845993519e-03 1.875474001280963421e-03 1.987512921914458275e-03 4.963079700246453285e-04 9.922032477334141731e-04 6.321416585706174374e-04 2.329346170881763101e-04 1.028719940222799778e-03 6.182910874485969543e-04 1.237371121533215046e-03 5.823202664032578468e-04 7.059188210405409336e-04 3.536040021572262049e-04 2.115531824529170990e-04 7.430803379975259304e-04 3.994281869381666183e-03 4.886205424554646015e-04 6.858804263174533844e-04 2.088778885081410408e-03 3.333330154418945312e-03 1.015672925859689713e-03
3.975000000000000000e+03 2.629168098792433739e-03 2.983674639835953712e-03 2.763130934908986092e-03 3.079657617490738630e-04 1.939976704306900501e-03 1.855166046880185604e-03 2.034253906458616257e-03 5.379585782065987587e-04 1.079229405149817467e-03 6.354078068397939205e-04 2.314865851076319814e-04 1.024383702315390110e-03 6.619810010306537151e-04 1.273803762160241604e-03 5.929259932599961758e-04 7.061264477670192719e-04 3.522023034747689962e-04 1.971760648302733898e-04 6.065769703127443790e-04 4.043232649564743042e-03 4.824691859539598227e-04 7.255904492922127247e-04 2.008114708587527275e-03 3.659011097624897957e-03 1.681737019680440426e-03
4.028000000000000000e+03 2.490670187398791313e-03 3.284602658823132515e-03 2.791677601635456085e-03 3.061669413000345230e-04 1.933429739437997341e-03 1.728916191495954990e-03 2.232826314866542816e-03 4.980326048098504543e-04 1.036280649714171886e-03 6.803555297665297985e-04 2.302170469192788005e-04 1.019027433358132839e-03 6.212771404534578323e-04 1.297220005653798580e-03 5.890549509786069393e-04 7.035824819467961788e-04 3.478632715996354818e-04 1.968099822988733649e-04 6.218097987584769726e-04 4.113494884222745895e-03 4.771571839228272438e-04 7.530635339207947254e-04 2.052726922556757927e-03 3.096995176747441292e-03 1.005927333608269691e-03
4.081000000000000000e+03 2.563289599493145943e-03 3.018171526491641998e-03 2.859393134713172913e-03 3.044157929252833128e-04 2.017946681007742882e-03 1.962630776688456535e-03 2.019382081925868988e-03 5.138309206813573837e-04 1.012123539112508297e-03 6.418268894776701927e-04 2.288432006025686860e-04 1.013579545542597771e-03 6.205969839356839657e-04 1.186876907013356686e-03 5.941386334598064423e-04 6.908221985213458538e-04 3.477377758827060461e-04 1.930964208440855145e-04 6.397212855517864227e-04 3.983385860919952393e-03 4.710278008133172989e-04 7.216354715637862682e-04 2.146846614778041840e-03 3.415353596210479736e-03 1.362291048280894756e-03
4.135000000000000000e+03 2.598189981654286385e-03 3.015304217115044594e-03 3.025075420737266541e-03 3.026709600817412138e-04 2.120448043569922447e-03 1.828410080634057522e-03 2.036815276369452477e-03 5.038011004216969013e-04 9.983521886169910431e-04 6.367481546476483345e-04 2.276282757520675659e-04 1.009465195238590240e-03 6.209882558323442936e-04 1.197386067360639572e-03 5.890477332286536694e-04 6.832135841250419617e-04 3.469237999524921179e-04 2.050115290330722928e-04 5.848212167620658875e-04 4.070877563208341599e-03 4.646312736440449953e-04 6.824413430877029896e-04 2.348905196413397789e-03 3.062603995203971863e-03 1.139115891419351101e-03
4.190000000000000000e+03 2.489020116627216339e-03 3.107384545728564262e-03 2.974990755319595337e-03 3.009337524417787790e-04 1.892662607133388519e-03 1.793042756617069244e-03 2.007328905165195465e-03 4.720310971606522799e-04 1.027231337502598763e-03 6.244854885153472424e-04 2.262843918288126588e-04 1.006060279905796051e-03 6.322274566628038883e-04 1.196350553072988987e-03 5.849685403518378735e-04 7.134546176530420780e-04 3.412386577110737562e-04 1.983508846024051309e-04 6.098599988035857677e-04 4.067438188940286636e-03 4.590039898175746202e-04 6.800034898333251476e-04 2.024429850280284882e-03 3.116015344858169556e-03 9.275127667933702469e-04
4.246000000000000000e+03 2.513298531994223595e-03 3.246700391173362732e-03 2.902617910876870155e-03 2.991763467434793711e-04 1.900956151075661182e-03 1.618607901036739349e-03 1.981164095923304558e-03 4.490779538173228502e-04 9.549813694320619106e-04 6.213172455318272114e-04 2.250514953630045056e-04 9.985234355553984642e-04 5.841751699335873127e-04 1.117306645028293133e-03 5.671859835274517536e-04 6.828685291111469269e-04 3.368145553395152092e-04 1.963242684723809361e-04 5.891842884011566639e-04 4.235269967466592789e-03 4.530811274889856577e-04 6.468217470683157444e-04 1.997564686462283134e-03 3.476145444437861443e-03 9.639877825975418091e-04
4.302000000000000000e+03 2.566909417510032654e-03 3.180313855409622192e-03 2.826429670676589012e-03 2.974243543576449156e-04 1.992422621697187424e-03 1.705227303318679333e-03 2.105137566104531288e-03 4.778287839144468307e-04 9.326332365162670612e-04 7.031041313894093037e-04 2.238903107354417443e-04 9.935045382007956505e-04 5.819692160002887249e-04 1.199724967591464520e-03 5.765977548435330391e-04 6.684398395009338856e-04 3.389263292774558067e-04 1.951516169356182218e-04 6.515994318760931492e-04 3.894979134202003479e-03 4.480039060581475496e-04 6.949558737687766552e-04 2.027012174949049950e-03 3.501153551042079926e-03 9.179526823572814465e-04
4.359000000000000000e+03 2.538681263104081154e-03 3.125833114609122276e-03 2.962613478302955627e-03 2.956370299216359854e-04 1.857538707554340363e-03 1.857591210864484310e-03 2.097693504765629768e-03 4.681957652792334557e-04 1.035064575262367725e-03 6.129328394308686256e-04 2.225155913038179278e-04 9.894858812913298607e-04 6.024176254868507385e-04 1.160159357823431492e-03 5.536258104257285595e-04 6.782423588447272778e-04 3.336474474053829908e-04 2.072975185001268983e-04 6.733701447956264019e-04 3.892613574862480164e-03 4.420200129970908165e-04 6.659686914645135403e-04 1.900763367302715778e-03 3.447756869718432426e-03 1.778103876858949661e-03
4.417000000000000000e+03 2.495192224159836769e-03 3.163693705573678017e-03 3.195517929270863533e-03 2.938035177066922188e-04 1.842831261456012726e-03 1.742830849252641201e-03 1.995971659198403358e-03 4.515119071584194899e-04 1.023687305860221386e-03 6.699218065477907658e-04 2.212957915617153049e-04 9.848315967246890068e-04 6.393112125806510448e-04 1.166951959021389484e-03 5.933801294304430485e-04 6.775722722522914410e-04 3.303411358501762152e-04 2.223576884716749191e-04 5.717048770748078823e-04 3.914518747478723526e-03 4.366114735603332520e-04 7.071050349622964859e-04 2.060645259916782379e-03 3.328448859974741936e-03 9.853775845840573311e-04
4.476000000000000000e+03 2.475407673045992851e-03 2.843696856871247292e-03 2.772877225652337074e-03 2.919390390161424875e-04 1.957974629476666451e-03 1.707339193671941757e-03 1.913206302560865879e-03 4.510426952037960291e-04 1.037200214341282845e-03 6.027052295394241810e-04 2.201400784542784095e-04 9.802540298551321030e-04 5.870602908544242382e-04 1.094632432796061039e-03 5.521184648387134075e-04 6.685334374196827412e-04 3.272978065069764853e-04 2.014387428062036633e-04 6.643181550316512585e-04 3.962200134992599487e-03 4.319771251175552607e-04 6.430926150642335415e-04 2.052486408501863480e-03 3.767281537875533104e-03 1.226844266057014465e-03
4.535000000000000000e+03 2.566688926890492439e-03 3.024259814992547035e-03 3.197786631062626839e-03 2.900809922721236944e-04 1.966892974451184273e-03 1.925081480294466019e-03 2.281579421833157539e-03 4.793028347194194794e-04 9.081720490939915180e-04 7.417656597681343555e-04 2.189864171668887138e-04 9.741940884850919247e-04 5.470094620250165462e-04 1.076265820302069187e-03 5.555970128625631332e-04 6.695422925986349583e-04 3.246697888243943453e-04 1.908360427478328347e-04 5.760836647823452950e-04 3.958099987357854843e-03 4.257356922607868910e-04 7.769365329295396805e-04 1.944134128279983997e-03 3.530661808326840401e-03 9.212473523803055286e-04
4.595000000000000000e+03 2.607265254482626915e-03 3.026039106771349907e-03 3.009244799613952637e-03 2.882160770241171122e-04 1.881678006611764431e-03 1.651786267757415771e-03 2.080190461128950119e-03 4.500788636505603790e-04 9.236570331268012524e-04 6.279218359850347042e-04 2.178139402531087399e-04 9.700343944132328033e-04 5.911533371545374393e-04 1.071626204065978527e-03 5.565400351770222187e-04 7.860748446546494961e-04 3.224968677386641502e-04 1.969756558537483215e-04 5.683404742740094662e-04 3.877195529639720917e-03 4.213305655866861343e-04 6.542429327964782715e-04 2.532527316361665726e-03 3.778657177463173866e-03 1.343427808023989201e-03
4.656000000000000000e+03 2.456186106428503990e-03 2.976970514282584190e-03 2.822121372446417809e-03 2.863374538719654083e-04 1.881090574897825718e-03 1.567055936902761459e-03 2.227624412626028061e-03 5.012198816984891891e-04 1.050774939358234406e-03 7.404424250125885010e-04 2.166619960917159915e-04 9.632944711484014988e-04 6.020420696586370468e-04 1.240776386111974716e-03 5.720945191569626331e-04 6.628960836678743362e-04 3.192477161064743996e-04 1.781997125362977386e-04 5.613651010207831860e-04 3.917297348380088806e-03 4.160190292168408632e-04 6.404960877262055874e-04 2.117016585543751717e-03 3.305719932541251183e-03 8.996080723591148853e-04
4.718000000000000000e+03 2.635642653331160545e-03 3.154409117996692657e-03 2.886531176045536995e-03 2.844729460775852203e-04 1.897148787975311279e-03 1.598731265403330326e-03 1.892415457405149937e-03 4.695960378739982843e-04 8.573608356527984142e-04 6.202394142746925354e-04 2.152620145352557302e-04 9.587788954377174377e-04 5.887584411539137363e-04 1.210354384966194630e-03 5.480942199937999249e-04 7.332544773817062378e-04 3.202001971658319235e-04 1.810052344808354974e-04 6.419477867893874645e-04 4.145457874983549118e-03 4.104237305000424385e-04 6.751415203325450420e-04 1.968390075489878654e-03 3.763514803722500801e-03 9.165598894469439983e-04
4.780000000000000000e+03 2.537566469982266426e-03 2.830517478287220001e-03 2.870999509468674660e-03 2.826170239131897688e-04 1.952182501554489136e-03 1.824334845878183842e-03 2.379081444814801216e-03 4.466875398065894842e-04 9.247725247405469418e-04 5.994313978590071201e-04 2.143493038602173328e-04 9.596257004886865616e-04 5.408517899923026562e-04 1.176445744931697845e-03 6.047797505743801594e-04 6.686008418910205364e-04 3.153528668917715549e-04 1.802115730242803693e-04 5.407640710473060608e-04 3.939477261155843735e-03 4.060865321662276983e-04 6.974576972424983978e-04 1.902188058011233807e-03 3.089153207838535309e-03 1.033925684168934822e-03
4.844000000000000000e+03 2.499306341633200645e-03 3.028054023161530495e-03 3.144643036648631096e-03 2.807227429002523422e-04 1.872669090516865253e-03 1.707089482806622982e-03 2.331221243366599083e-03 4.604558926075696945e-04 9.430824429728090763e-04 6.783826393075287342e-04 2.129050699295476079e-04 9.492821991443634033e-04 5.563940503634512424e-04 1.165437861345708370e-03 5.567019688896834850e-04 6.508347578346729279e-04 3.127086965832859278e-04 1.810420653782784939e-04 6.782673299312591553e-04 4.428680520504713058e-03 4.036012105643749237e-04 6.713102920912206173e-04 1.902888412587344646e-03 3.475939622148871422e-03 9.764128481037914753e-04
4.908000000000000000e+03 2.383271930739283562e-03 2.952081384137272835e-03 2.561138477176427841e-03 2.788501151371747255e-04 1.767761656083166599e-03 1.556016039103269577e-03 2.264792332425713539e-03 4.829535901080816984e-04 9.061798336915671825e-04 6.540695321746170521e-04 2.118204865837469697e-04 9.463343303650617599e-04 5.933744250796735287e-04 1.198065350763499737e-03 5.560404970310628414e-04 6.446719053201377392e-04 3.163519140798598528e-04 1.822356280172243714e-04 6.298700463958084583e-04 3.776571014896035194e-03 3.966262738686054945e-04 6.781798438169062138e-04 1.951577025465667248e-03 3.565585240721702576e-03 1.019933610223233700e-03
4.973000000000000000e+03 2.444861223921179771e-03 2.948139794170856476e-03 3.112172475084662437e-03 2.769787388388067484e-04 1.859754323959350586e-03 1.481951214373111725e-03 1.846455503255128860e-03 4.259819106664508581e-04 8.825796539895236492e-04 6.023476598784327507e-04 2.107189066009595990e-04 9.407813195139169693e-04 6.153543945401906967e-04 1.136639621108770370e-03 5.347816040739417076e-04 6.306314026005566120e-04 3.160658234264701605e-04 1.797766890376806259e-04 5.419977824203670025e-04 4.008196294307708740e-03 3.902308817487210035e-04 6.285434355959296227e-04 1.891150604933500290e-03 2.992997644469141960e-03 9.805551962926983833e-04
5.039000000000000000e+03 2.426179824396967888e-03 3.086979268118739128e-03 2.613724209368228912e-03 2.751195570454001427e-04 1.822929480113089085e-03 1.987175550311803818e-03 1.853978843428194523e-03 5.186051130294799805e-04 9.960228344425559044e-04 6.170108099468052387e-04 2.097170799970626831e-04 9.479775908403098583e-04 5.804212414659559727e-04 1.033791806548833847e-03 5.394367035478353500e-04 6.344937137328088284e-04 3.074390988331288099e-04 1.720213331282138824e-04 5.371491424739360809e-04 4.048298578709363937e-03 3.869812644552439451e-04 6.442265002988278866e-04 1.896748319268226624e-03 3.247727639973163605e-03 9.777173399925231934e-04
5.106000000000000000e+03 2.533268649131059647e-03 2.941599115729331970e-03 2.634735079482197762e-03 2.732690481934696436e-04 1.927040168084204197e-03 1.543512917123734951e-03 1.965753966942429543e-03 4.666871100198477507e-04 9.558442397974431515e-04 6.100249011069536209e-04 2.084059669869020581e-04 9.319836390204727650e-04 5.104551673866808414e-04 1.055713393725454807e-03 5.504666478373110294e-04 6.289816810749471188e-04 3.095131833106279373e-04 1.900631468743085861e-04 6.206464604474604130e-04 3.784779459238052368e-03 3.825073654297739267e-04 6.971915136091411114e-04 2.103494713082909584e-03 3.014397574588656425e-03 9.671607986092567444e-04
5.174000000000000000e+03 2.569573232904076576e-03 2.857686951756477356e-03 2.885996596887707710e-03 2.714218280743807554e-04 1.823831000365316868e-03 1.773864030838012695e-03 1.963228220120072365e-03 4.541933594737201929e-04 9.297482320107519627e-04 6.127849337644875050e-04 2.072928036795929074e-04 9.256117627955973148e-04 5.751241114921867847e-04 1.013944507576525211e-03 5.178243154659867287e-04 6.396328099071979523e-04 3.044595068786293268e-04 1.946072297869250178e-04 5.414359620772302151e-04 3.809249727055430412e-03 3.772468480747193098e-04 6.313018966466188431e-04 2.002117456868290901e-03 3.087402321398258209e-03 1.032926025800406933e-03
5.242000000000000000e+03 2.547549316659569740e-03 2.834191778674721718e-03 2.582470187917351723e-03 2.696112787816673517e-04 1.831088680773973465e-03 1.669388846494257450e-03 2.052222145721316338e-03 4.475163295865058899e-04 8.396110497415065765e-04 5.800343351438641548e-04 2.065099542960524559e-04 9.170612902380526066e-04 5.220103194005787373e-04 1.089892000891268253e-03 5.229374510236084461e-04 6.107405642978847027e-04 3.065649361815303564e-04 1.708433119347319007e-04 6.098214071244001389e-04 3.894895315170288086e-03 3.756640071514993906e-04 6.081067840568721294e-04 1.905372366309165955e-03 2.920117462053894997e-03 9.443286689929664135e-04
5.312000000000000000e+03 2.579697640612721443e-03 2.845682203769683838e-03 2.776118228211998940e-03 2.677763695828616619e-04 1.831516041420400143e-03 1.605620956979691982e-03 1.846576225943863392e-03 4.510752914939075708e-04 9.796019876375794411e-04 6.571002304553985596e-04 2.051727351499721408e-04 9.130651014856994152e-04 5.683788331225514412e-04 1.135813654400408268e-03 5.135025712661445141e-04 6.216590409167110920e-04 2.977863186970353127e-04 1.816641743062064052e-04 5.648913211189210415e-04 3.947572316974401474e-03 3.777400415856391191e-04 6.542537012137472630e-04 1.953271450474858284e-03 3.160125343129038811e-03 9.003025479614734650e-04
5.382000000000000000e+03 2.471032552421092987e-03 2.776998328045010567e-03 2.441844902932643890e-03 2.659636375028640032e-04 1.800397760234773159e-03 1.574438530951738358e-03 2.215162385255098343e-03 5.679164896719157696e-04 8.647979702800512314e-04 5.761185311712324619e-04 2.043907297775149345e-04 9.107667137868702412e-04 5.198706639930605888e-04 1.035573543049395084e-03 5.349388811737298965e-04 6.215144530870020390e-04 2.941449929494410753e-04 1.670260244281962514e-04 6.445441395044326782e-04 3.668296849355101585e-03 3.703834081534296274e-04 6.231736042536795139e-04 1.898599206469953060e-03 2.995674498379230499e-03 9.959324961528182030e-04
5.454000000000000000e+03 2.661822363734245300e-03 2.915455028414726257e-03 2.578186336904764175e-03 2.641130122356116772e-04 1.824469305574893951e-03 1.484624110162258148e-03 1.999351428821682930e-03 4.238190595060586929e-04 9.832871146500110626e-04 6.134333671070635319e-04 2.031961339525878429e-04 9.023325983434915543e-04 6.236158660613000393e-04 1.200474915094673634e-03 5.124181043356657028e-04 5.988860502839088440e-04 2.928520261775702238e-04 1.669858902459964156e-04 5.525434971787035465e-04 4.138430114835500717e-03 3.607912512961775064e-04 6.404463201761245728e-04 1.874233479611575603e-03 2.993535948917269707e-03 8.844424155540764332e-04
5.526000000000000000e+03 2.441429533064365387e-03 2.825592877343297005e-03 2.622472820803523064e-03 2.622701576910912991e-04 1.778728910721838474e-03 1.573353423736989498e-03 1.878709415905177593e-03 4.105428233742713928e-04 8.716076263226568699e-04 5.642094765789806843e-04 2.020250394707545638e-04 8.957055397331714630e-04 5.089982878416776657e-04 9.964543860405683517e-04 5.207793437875807285e-04 6.036548293195664883e-04 2.893774944823235273e-04 1.839455217123031616e-04 5.459571839310228825e-04 3.850299865007400513e-03 3.706051502376794815e-04 7.195637444965541363e-04 1.937714987434446812e-03 2.847122959792613983e-03 8.558730478398501873e-04
5.599000000000000000e+03 2.406111685559153557e-03 3.012221539393067360e-03 2.669805893674492836e-03 2.603892935439944267e-04 1.810968969948589802e-03 1.444479334168136120e-03 1.917219720780849457e-03 4.489738494157791138e-04 8.869578014127910137e-04 5.877222865819931030e-04 2.016998041654005647e-04 9.178006439469754696e-04 5.377782508730888367e-04 1.383424270898103714e-03 5.128275370225310326e-04 6.300327368080615997e-04 3.088949888478964567e-04 1.734134275466203690e-04 5.955794476903975010e-04 3.831358393654227257e-03 3.641015791799873114e-04 6.399619742296636105e-04 1.807545777410268784e-03 3.357961541041731834e-03 8.204366895370185375e-04
5.674000000000000000e+03 2.465366618707776070e-03 2.701554214581847191e-03 2.540263347327709198e-03 2.584290632512420416e-04 1.839637407101690769e-03 1.662628375925123692e-03 1.786280306987464428e-03 4.012996796518564224e-04 8.121108985505998135e-04 6.234885659068822861e-04 1.997775252675637603e-04 8.896914659999310970e-04 5.821936065331101418e-04 1.025061239488422871e-03 5.477894446812570095e-04 6.615379825234413147e-04 2.844411355908960104e-04 1.674868544796481729e-04 5.497591337189078331e-04 3.747947281226515770e-03 3.515200223773717880e-04 5.982124712318181992e-04 1.821076497435569763e-03 3.202300751581788063e-03 1.084321527741849422e-03
5.749000000000000000e+03 2.425008453428745270e-03 2.630086615681648254e-03 2.666356740519404411e-03 2.564564056228846312e-04 1.730551943182945251e-03 1.520820544101297855e-03 2.041964558884501457e-03 4.622964188456535339e-04 8.665891946293413639e-04 5.706143565475940704e-04 1.991734461626037955e-04 8.968305191956460476e-04 5.073578213341534138e-04 1.118004671297967434e-03 4.993332549929618835e-04 5.946595338173210621e-04 2.822514798026531935e-04 1.603259152034297585e-04 5.245194188319146633e-04 4.160216543823480606e-03 3.498006553854793310e-04 6.316443905234336853e-04 1.906365621834993362e-03 3.046929603442549706e-03 9.556249133311212063e-04
5.825000000000000000e+03 2.407501218840479851e-03 2.730708569288253784e-03 2.738837385550141335e-03 2.545974275562912226e-04 1.877956441603600979e-03 1.513816416263580322e-03 2.164317294955253601e-03 4.778018628712743521e-04 8.893475751392543316e-04 5.441452958621084690e-04 1.980271190404891968e-04 8.895145729184150696e-04 5.218730657361447811e-04 1.018013106659054756e-03 5.103928269818425179e-04 5.953339277766644955e-04 2.876601647585630417e-04 1.693380181677639484e-04 4.852443234995007515e-04 4.025224130600690842e-03 3.508600639179348946e-04 6.146971718408167362e-04 1.777647412382066250e-03 3.123681992292404175e-03 1.035843510180711746e-03
5.902000000000000000e+03 2.500871894881129265e-03 2.887837588787078857e-03 2.806898904964327812e-03 2.527835604269057512e-04 1.716146711260080338e-03 1.619370537810027599e-03 1.725011505186557770e-03 4.229415499139577150e-04 8.327436516992747784e-04 5.333327571861445904e-04 1.975367777049541473e-04 8.827622514218091965e-04 5.203898181207478046e-04 1.206199522130191326e-03 5.177651182748377323e-04 6.272779428400099277e-04 2.778155612759292126e-04 1.609125320101156831e-04 5.235899006947875023e-04 3.726842580363154411e-03 3.369937476236373186e-04 6.091306568123400211e-04 1.760069630108773708e-03 3.407301614060997963e-03 8.703952771611511707e-04
5.981000000000000000e+03 2.444512443616986275e-03 2.845056122168898582e-03 2.636870369315147400e-03 2.509705082047730684e-04 1.716904924251139164e-03 1.554023125208914280e-03 2.021097345277667046e-03 4.287750052753835917e-04 8.342722430825233459e-04 5.425065173767507076e-04 1.956700580194592476e-04 8.736625313758850098e-04 5.037503433413803577e-04 9.677863563410937786e-04 4.932345473207533360e-04 6.455913535319268703e-04 2.799825160764157772e-04 1.570278254803270102e-04 5.039710085839033127e-04 3.615586319938302040e-03 3.340409311931580305e-04 5.970805068500339985e-04 1.969193341210484505e-03 3.055066568776965141e-03 7.841183687560260296e-04
6.060000000000000000e+03 2.358924131840467453e-03 2.774170367047190666e-03 2.747694030404090881e-03 2.492024505045264959e-04 2.046403707936406136e-03 1.533694099634885788e-03 1.767909154295921326e-03 4.113049653824418783e-04 8.923653513193130493e-04 5.803564563393592834e-04 1.946266856975853443e-04 8.850412559695541859e-04 4.932407173328101635e-04 1.001376542262732983e-03 5.222544423304498196e-04 5.967971519567072392e-04 3.017328854184597731e-04 1.692665391601622105e-04 5.619371659122407436e-04 3.767745569348335266e-03 3.378910478204488754e-04 5.779072525911033154e-04 1.923441071994602680e-03 3.206354798749089241e-03 1.268775435164570808e-03
6.140000000000000000e+03 2.323512686416506767e-03 2.789753489196300507e-03 2.640292048454284668e-03 2.474323555361479521e-04 1.716638565994799137e-03 1.527270884253084660e-03 1.898004789836704731e-03 3.917849389836192131e-04 9.119848255068063736e-04 5.397511995397508144e-04 1.956467749550938606e-04 8.619984146207571030e-04 4.747276834677904844e-04 1.041868235915899277e-03 5.289791151881217957e-04 5.705450312234461308e-04 2.822241513058543205e-04 1.671076606726273894e-04 4.954690812155604362e-04 3.689993871375918388e-03 3.302178520243614912e-04 6.094735581427812576e-04 1.987499883398413658e-03 3.056456102058291435e-03 8.614570251666009426e-04
6.222000000000000000e+03 2.392967464402318001e-03 2.711047651246190071e-03 2.678144956007599831e-03 2.456196525599807501e-04 1.669808640144765377e-03 1.485452405177056789e-03 1.784854917787015438e-03 4.731345397885888815e-04 8.579014684073626995e-04 5.687887314707040787e-04 1.930502039613202214e-04 8.624424226582050323e-04 4.749421495944261551e-04 9.710271842777729034e-04 5.058309761807322502e-04 5.814945325255393982e-04 2.753655717242509127e-04 1.641344279050827026e-04 5.010982858948409557e-04 3.771772608160972595e-03 3.279726952314376831e-04 5.657761357724666595e-04 2.074496122077107430e-03 3.933010157197713852e-03 8.047670708037912846e-04
6.304000000000000000e+03 2.364119747653603554e-03 2.750136656686663628e-03 2.424467122182250023e-03 2.437999210087582469e-04 1.732231117784976959e-03 1.378354034386575222e-03 1.805190811865031719e-03 4.006720555480569601e-04 7.712753140367567539e-04 6.055516423657536507e-04 1.973486068891361356e-04 8.535537053830921650e-04 5.482981796376407146e-04 1.039577298797667027e-03 4.990926245227456093e-04 5.620748270303010941e-04 2.679892641026526690e-04 1.726337213767692447e-04 4.851423145737498999e-04 4.262961912900209427e-03 3.348977479618042707e-04 6.217380869202315807e-04 1.971520017832517624e-03 3.312235465273261070e-03 9.699109941720962524e-04
6.388000000000000000e+03 2.411716617643833160e-03 2.760991221293807030e-03 2.556080929934978485e-03 2.418951335130259395e-04 1.750874682329595089e-03 1.423912472091615200e-03 2.069941023364663124e-03 4.257123509887605906e-04 8.602575398981571198e-04 5.390347796492278576e-04 1.907987752929329872e-04 8.459498640149831772e-04 4.784525081049650908e-04 1.056414446793496609e-03 4.825958749279379845e-04 5.653139087371528149e-04 2.945766027551144361e-04 1.576070935698226094e-04 5.334766465239226818e-04 3.640765324234962463e-03 3.181835636496543884e-04 6.015315884724259377e-04 1.856561750173568726e-03 2.760723931714892387e-03 7.897946634329855442e-04
6.473000000000000000e+03 2.361712045967578888e-03 2.808768069371581078e-03 2.512966515496373177e-03 2.399220102233812213e-04 1.734621007926762104e-03 1.303247758187353611e-03 1.878288574516773224e-03 4.340964660514146090e-04 8.045381982810795307e-04 5.270766559988260269e-04 1.912125153467059135e-04 8.395154145546257496e-04 4.447917162906378508e-04 1.100354362279176712e-03 5.209918017499148846e-04 5.829310975968837738e-04 2.653315314091742039e-04 1.764543849276378751e-04 5.526253953576087952e-04 3.826726227998733521e-03 3.138341417070478201e-04 6.862630252726376057e-04 1.890232320874929428e-03 2.989183180034160614e-03 1.016123685985803604e-03
6.559000000000000000e+03 2.370067639276385307e-03 2.709298627451062202e-03 2.480727387592196465e-03 2.379131037741899490e-04 1.725221984088420868e-03 1.281845266930758953e-03 1.762309926562011242e-03 3.887900675181299448e-04 8.063768036663532257e-04 5.847524735145270824e-04 1.887946127681061625e-04 8.594905957579612732e-04 4.945398541167378426e-04 1.055935164913535118e-03 5.060382536612451077e-04 6.262064562179148197e-04 2.618290309328585863e-04 1.582544209668412805e-04 4.885829985141754150e-04 3.776895813643932343e-03 3.070477978326380253e-04 7.236623205244541168e-04 1.772324903868138790e-03 3.011937020346522331e-03 1.094591105356812477e-03
6.646000000000000000e+03 2.287587150931358337e-03 2.877200255170464516e-03 2.299232641234993935e-03 2.359325735596939921e-04 1.879405695945024490e-03 1.607577898539602757e-03 1.825137645937502384e-03 4.686318279709666967e-04 8.201639284379780293e-04 6.736917421221733093e-04 1.923999516293406487e-04 8.337504114024341106e-04 4.583389963954687119e-04 9.510302916169166565e-04 5.052685155533254147e-04 5.780748324468731880e-04 2.767468395177274942e-04 1.561284443596377969e-04 5.275764269754290581e-04 3.553025424480438232e-03 3.166866081301122904e-04 5.687416414730250835e-04 1.813879120163619518e-03 2.948649926111102104e-03 7.851271075196564198e-04
6.734000000000000000e+03 2.487911609932780266e-03 2.773650921881198883e-03 2.419566968455910683e-03 2.340278588235378265e-04 1.688323798589408398e-03 1.303698052652180195e-03 1.696998369880020618e-03 3.697246138472110033e-04 8.348924457095563412e-04 5.325939855538308620e-04 1.873389555839821696e-04 9.053126559592783451e-04 6.603875663131475449e-04 9.841357823461294174e-04 5.358464550226926804e-04 5.609081126749515533e-04 2.573145320639014244e-04 1.577691291458904743e-04 5.095946253277361393e-04 3.608868690207600594e-03 3.040315350517630577e-04 5.644714692607522011e-04 1.764770247973501682e-03 3.138562664389610291e-03 9.775941725820302963e-04
6.823000000000000000e+03 2.395065268501639366e-03 2.798591740429401398e-03 2.522662049159407616e-03 2.322279615327715874e-04 1.690445817075669765e-03 1.691896817646920681e-03 1.746928319334983826e-03 3.758049570024013519e-04 8.278748136945068836e-04 6.376702222041785717e-04 1.871990971267223358e-04 8.300677873194217682e-04 4.711206711363047361e-04 8.701978367753326893e-04 4.594797792378813028e-04 5.779357161372900009e-04 2.543347945902496576e-04 1.558652875246480107e-04 5.987461190670728683e-04 3.572821617126464844e-03 3.145825758110731840e-04 5.587344057857990265e-04 1.822405029088258743e-03 2.906551351770758629e-03 8.309355471283197403e-04
6.914000000000000000e+03 2.279861597344279289e-03 2.753029344603419304e-03 2.309391740709543228e-03 2.305095549672842026e-04 1.676767133176326752e-03 1.441640197299420834e-03 1.771989278495311737e-03 3.823195293080061674e-04 8.249235688708722591e-04 5.246617947705090046e-04 1.849982654675841331e-04 8.192600798793137074e-04 4.980365629307925701e-04 8.812674786895513535e-04 4.690336354542523623e-04 5.788251874037086964e-04 2.989688655361533165e-04 1.547686697449535131e-04 4.927002009935677052e-04 3.477183869108557701e-03 3.106872027274221182e-04 5.754350568167865276e-04 1.721711014397442341e-03 3.142457455396652222e-03 7.981781964190304279e-04
7.005000000000000000e+03 2.367399865761399269e-03 2.729385159909725189e-03 2.454212633892893791e-03 2.288663672516122460e-04 2.051285933703184128e-03 1.376623404212296009e-03 1.676994375884532928e-03 3.686563868541270494e-04 7.717227563261985779e-04 5.219774902798235416e-04 1.843439531512558460e-04 8.853671024553477764e-04 4.510978469625115395e-04 8.393793250434100628e-04 4.523496318142861128e-04 5.781945073977112770e-04 3.777140518650412560e-04 1.445379457436501980e-04 5.716864834539592266e-04 3.676950698718428612e-03 3.112984413746744394e-04 5.857017822563648224e-04 1.722906134091317654e-03 3.192909993231296539e-03 8.051522891037166119e-04
7.098000000000000000e+03 2.273117424920201302e-03 2.488156780600547791e-03 2.525572432205080986e-03 2.272313722642138600e-04 1.777974073775112629e-03 1.311326399445533752e-03 1.719433348625898361e-03 4.277620464563369751e-04 7.910034619271755219e-04 5.164835019968450069e-04 1.865234080469235778e-04 8.139447309076786041e-04 5.380614893510937691e-04 1.012238441035151482e-03 5.036398652009665966e-04 5.908455932512879372e-04 2.543405280448496342e-04 1.459577615605667233e-04 4.494021122809499502e-04 3.487267764285206795e-03 2.910975017584860325e-04 6.032581441104412079e-04 1.841893303208053112e-03 2.770652296021580696e-03 8.133798837661743164e-04
7.192000000000000000e+03 2.262671012431383133e-03 2.795967971906065941e-03 2.486428944393992424e-03 2.255917061120271683e-04 1.939268433488905430e-03 1.319572445936501026e-03 1.694554928690195084e-03 3.884426841977983713e-04 8.211820968426764011e-04 6.489812512882053852e-04 1.835955190472304821e-04 8.300761692225933075e-04 4.936638870276510715e-04 8.450901950709521770e-04 4.770434461534023285e-04 5.404086550697684288e-04 2.463451528456062078e-04 1.491676957812160254e-04 4.597139777615666389e-04 3.586118342354893684e-03 2.961287682410329580e-04 5.611416418105363846e-04 1.872232300229370594e-03 2.703636186197400093e-03 8.423142717219889164e-04
7.288000000000000000e+03 2.309060655534267426e-03 2.677164273336529732e-03 2.294206991791725159e-03 2.239105087937787175e-04 1.687507261522114277e-03 1.325572258792817593e-03 1.752214157022535801e-03 3.919651207979768515e-04 7.462404319085180759e-04 5.227504880167543888e-04 1.928138517541810870e-04 8.941278792917728424e-04 5.007701111026108265e-04 9.003251325339078903e-04 4.864964575972408056e-04 5.362189258448779583e-04 2.449555031489580870e-04 1.459158520447090268e-04 6.323512061499059200e-04 3.747995942831039429e-03 2.950548368971794844e-04 5.681092152372002602e-04 1.774267177097499371e-03 2.953005256131291389e-03 7.637723465450108051e-04
7.384000000000000000e+03 2.279306529089808464e-03 2.688987879082560539e-03 2.436019713059067726e-03 2.221521717729046941e-04 1.588336192071437836e-03 1.191557967104017735e-03 1.704380498267710209e-03 3.793587966356426477e-04 7.461935747414827347e-04 5.293695139698684216e-04 1.807851949706673622e-04 7.991478778421878815e-04 5.713466671295464039e-04 8.953784708864986897e-04 4.667975881602615118e-04 5.304313381202518940e-04 2.612445678096264601e-04 1.689128257567062974e-04 4.543422546703368425e-04 3.548888256773352623e-03 3.019236319232732058e-04 5.757267936132848263e-04 1.671317149884998798e-03 3.042779164388775826e-03 7.863256032578647137e-04
7.482000000000000000e+03 2.257272368296980858e-03 2.512763254344463348e-03 2.477726200595498085e-03 2.202629693783819675e-04 1.627297024242579937e-03 1.347055658698081970e-03 1.675860956311225891e-03 3.550865221768617630e-04 7.314665126614272594e-04 5.081180133856832981e-04 1.800280297175049782e-04 8.064938592724502087e-04 4.546908894553780556e-04 8.068287279456853867e-04 4.617336671799421310e-04 5.765548557974398136e-04 2.599286672193557024e-04 1.577508519403636456e-04 4.678196564782410860e-04 3.397735068574547768e-03 2.886959991883486509e-04 5.920579424127936363e-04 1.707739080302417278e-03 2.822081325575709343e-03 8.251524413935840130e-04
7.582000000000000000e+03 2.321463776752352715e-03 2.956058131530880928e-03 2.692783018574118614e-03 2.182555035687983036e-04 1.560308621264994144e-03 1.307144761085510254e-03 1.698940643109381199e-03 4.135202907491475344e-04 7.577469223178923130e-04 5.140768480487167835e-04 1.795698190107941628e-04 8.094875956885516644e-04 4.919944331049919128e-04 9.127868688665330410e-04 4.458666371647268534e-04 5.764655070379376411e-04 2.470124163664877415e-04 1.498256606282666326e-04 4.761659074574708939e-04 3.673647763207554817e-03 3.066365898121148348e-04 5.737851606681942940e-04 1.845459570176899433e-03 2.856608480215072632e-03 8.529648184776306152e-04
7.682000000000000000e+03 2.465101890265941620e-03 2.458438044413924217e-03 2.637791680172085762e-03 2.162141754524782300e-04 1.685091294348239899e-03 1.358359120786190033e-03 1.736782956868410110e-03 3.951573453377932310e-04 8.212925749830901623e-04 6.077373400330543518e-04 1.775626587914302945e-04 8.310857228934764862e-04 4.795319109689444304e-04 9.247949928976595402e-04 4.668483452405780554e-04 5.252766422927379608e-04 2.429947489872574806e-04 1.409758988302201033e-04 4.306555492803454399e-04 3.601595526561141014e-03 3.087470249738544226e-04 5.879004602320492268e-04 1.718211569823324680e-03 2.745112171396613121e-03 8.795450557954609394e-04
7.784000000000000000e+03 2.315260469913482666e-03 2.878018422052264214e-03 2.606197493150830269e-03 2.141953009413555264e-04 1.637944835238158703e-03 1.334067783318459988e-03 1.614288892596960068e-03 3.568111860658973455e-04 8.027528529055416584e-04 5.145202158018946648e-04 1.779478770913556218e-04 8.931281627155840397e-04 4.631392366718500853e-04 8.924964349716901779e-04 4.859608598053455353e-04 5.446825525723397732e-04 2.438550582155585289e-04 1.422438508598133922e-04 5.232098046690225601e-04 3.905491903424263000e-03 3.166942333336919546e-04 6.142575293779373169e-04 1.735467463731765747e-03 3.016311675310134888e-03 1.365345437079668045e-03
7.887000000000000000e+03 2.365086460486054420e-03 2.462750533595681190e-03 2.653121948242187500e-03 2.122337900800630450e-04 1.793901552446186543e-03 1.320633688010275364e-03 1.697069150395691395e-03 3.569740802049636841e-04 7.686903118155896664e-04 5.273595452308654785e-04 1.757969293976202607e-04 8.295886800624430180e-04 4.547958669718354940e-04 9.380407282151281834e-04 4.427657404448837042e-04 6.656213081441819668e-04 2.531846112105995417e-04 1.434676087228581309e-04 5.698939203284680843e-04 3.594692097976803780e-03 2.820132067427039146e-04 5.526730092242360115e-04 1.877180300652980804e-03 2.831337274983525276e-03 9.686193079687654972e-04
7.992000000000000000e+03 2.366867614910006523e-03 2.547766780480742455e-03 2.448204206302762032e-03 2.102168946294113994e-04 1.656552776694297791e-03 1.232188893482089043e-03 1.724184490740299225e-03 3.476354759186506271e-04 7.249987102113664150e-04 6.290151504799723625e-04 1.776066928869113326e-04 8.231840911321341991e-04 4.463416989892721176e-04 9.348746389150619507e-04 4.696982214227318764e-04 5.425636772997677326e-04 2.568381605669856071e-04 1.474225864512845874e-04 4.426869563758373260e-04 3.536090953275561333e-03 2.886517031583935022e-04 5.424250848591327667e-04 1.677372376434504986e-03 2.972067566588521004e-03 8.153473027050495148e-04
8.098000000000000000e+03 2.341429004445672035e-03 2.535746432840824127e-03 2.612681128084659576e-03 2.081983693642541766e-04 1.566604594700038433e-03 1.331835635937750340e-03 1.990653807297348976e-03 3.673495957627892494e-04 7.716835825704038143e-04 5.450032767839729786e-04 1.788757072063162923e-04 8.932431228458881378e-04 4.551536403596401215e-04 8.177778800018131733e-04 4.514110332820564508e-04 5.283147911541163921e-04 2.407671854598447680e-04 1.449550181860104203e-04 5.272072157822549343e-04 3.812529379501938820e-03 2.814069448504596949e-04 5.388757563196122646e-04 1.747283618897199631e-03 2.849349519237875938e-03 8.856754284352064133e-04
8.205000000000000000e+03 2.263252390548586845e-03 2.540542045608162880e-03 2.129755681380629539e-03 2.062862477032467723e-04 1.578348688781261444e-03 1.401161192916333675e-03 1.629524282179772854e-03 3.529142122715711594e-04 6.719233351759612560e-04 5.875696078874170780e-04 1.741974992910400033e-04 8.207185310311615467e-04 4.769653605762869120e-04 9.833952644839882851e-04 4.377053119242191315e-04 5.185676272958517075e-04 2.353882300667464733e-04 1.419102045474573970e-04 4.283113812562078238e-04 3.359769703820347786e-03 2.776662004180252552e-04 5.376384942792356014e-04 1.688094460405409336e-03 2.725084545090794563e-03 1.028664759360253811e-03
8.314000000000000000e+03 2.263176254928112030e-03 2.541885478422045708e-03 2.296037739142775536e-03 2.043960848823189735e-04 1.594788976944983006e-03 1.235716859810054302e-03 1.643958967179059982e-03 3.765777219086885452e-04 7.041238714009523392e-04 6.149674882180988789e-04 1.740057923598214984e-04 7.903157384134829044e-04 4.249524790793657303e-04 9.711324237287044525e-04 4.377292061690241098e-04 5.139356362633407116e-04 2.384708495810627937e-04 1.448216935386881232e-04 4.449070838745683432e-04 3.649288089945912361e-03 2.870578900910913944e-04 5.705289659090340137e-04 1.709857373498380184e-03 3.011866472661495209e-03 8.239666931331157684e-04
8.424000000000000000e+03 2.257066778838634491e-03 2.390607027336955070e-03 2.373536583036184311e-03 2.025879803113639355e-04 1.735998666845262051e-03 1.277112984098494053e-03 1.666059717535972595e-03 3.455260302871465683e-04 7.763102767057716846e-04 5.536195822060108185e-04 1.821355399442836642e-04 7.629489991813898087e-04 4.471613501664251089e-04 9.110439568758010864e-04 4.668546898756176233e-04 5.217750440351665020e-04 2.783862000796943903e-04 1.346620119875296950e-04 4.387972003314644098e-04 3.426125971600413322e-03 2.734575245995074511e-04 5.708470125682651997e-04 1.767010544426739216e-03 3.236678661778569221e-03 7.132861646823585033e-04
8.536000000000000000e+03 2.160464879125356674e-03 2.675307914614677429e-03 2.160006901249289513e-03 2.008928568102419376e-04 1.695464481599628925e-03 1.287161838263273239e-03 1.599183189682662487e-03 3.481577441561967134e-04 6.758561939932405949e-04 5.004930426366627216e-04 1.706373732304200530e-04 7.677209214307367802e-04 4.546770360320806503e-04 8.814960601739585400e-04 4.637424426618963480e-04 5.096146487630903721e-04 2.259544999105855823e-04 1.536076888442039490e-04 4.301125591155141592e-04 3.289394080638885498e-03 2.632664691191166639e-04 5.444826674647629261e-04 1.768810208886861801e-03 2.964365528896450996e-03 7.274150266312062740e-04
8.649000000000000000e+03 2.361631952226161957e-03 2.614218741655349731e-03 2.274885075166821480e-03 1.992650650208815932e-04 1.525281113572418690e-03 1.284028287045657635e-03 1.640525762923061848e-03 3.689233271870762110e-04 7.351071690209209919e-04 4.851537523791193962e-04 1.701749133644625545e-04 7.783632609061896801e-04 4.028620896860957146e-04 8.458609809167683125e-04 4.169612366240471601e-04 4.992926842533051968e-04 2.250464749522507191e-04 1.331434032181277871e-04 4.652301140595227480e-04 3.520219819620251656e-03 2.547372423578053713e-04 5.439311498776078224e-04 1.779010402970016003e-03 2.815660322085022926e-03 7.332476670853793621e-04
8.764000000000000000e+03 2.316201338544487953e-03 2.335706492885947227e-03 2.140226075425744057e-03 1.976805506274104118e-04 1.549383974634110928e-03 1.225809333845973015e-03 1.657722052186727524e-03 3.673075698316097260e-04 7.365972851403057575e-04 4.899557097814977169e-04 1.786834181984886527e-04 8.271830156445503235e-04 4.335409030318260193e-04 8.242935291491448879e-04 4.535386105999350548e-04 5.303678917698562145e-04 2.570446231402456760e-04 1.558210060466080904e-04 4.380384052637964487e-04 3.581203287467360497e-03 2.647124638315290213e-04 5.442708497866988182e-04 1.788507797755300999e-03 2.709300257265567780e-03 9.268477442674338818e-04
8.880000000000000000e+03 2.283524489030241966e-03 2.397760981693863869e-03 2.166327089071273804e-03 1.961364614544436336e-04 1.623846706934273243e-03 1.197973266243934631e-03 1.805807580240070820e-03 3.745178692042827606e-04 6.948467926122248173e-04 5.401982925832271576e-04 1.711447403067722917e-04 7.679483387619256973e-04 4.528337158262729645e-04 1.009988714940845966e-03 4.248943587299436331e-04 5.012842011637985706e-04 2.297624741913750768e-04 1.551072346046566963e-04 4.841826448682695627e-04 3.540462115779519081e-03 2.693466667551547289e-04 5.509826005436480045e-04 1.781794242560863495e-03 2.621939638629555702e-03 7.923944504000246525e-04
8.998000000000000000e+03 2.200639573857188225e-03 2.366877859458327293e-03 2.309549599885940552e-03 1.946137781487777829e-04 1.671660109423100948e-03 1.190218492411077023e-03 1.704924390651285648e-03 3.413155209273099899e-04 7.264214218594133854e-04 4.804140480700880289e-04 1.679021952440962195e-04 7.934116874821484089e-04 4.077517951373010874e-04 8.991868235170841217e-04 4.467789840418845415e-04 6.223136442713439465e-04 2.201807656092569232e-04 1.467848633183166385e-04 4.217774549033492804e-04 3.516671247780323029e-03 2.687820233404636383e-04 5.553572555072605610e-04 1.630953047424554825e-03 2.919829683378338814e-03 7.286463514901697636e-04
9.118000000000000000e+03 2.229102188721299171e-03 2.474663779139518738e-03 2.605006331577897072e-03 1.931076403707265854e-04 1.630455604754388332e-03 1.330801285803318024e-03 1.671090605668723583e-03 3.475221164990216494e-04 7.083395612426102161e-04 4.855853912886232138e-04 1.674473169259727001e-04 7.833719137124717236e-04 4.303887544665485620e-04 9.535900317132472992e-04 4.510035796556621790e-04 5.428401636891067028e-04 2.149228093912824988e-04 1.352890831185504794e-04 4.237256944179534912e-04 3.487749723717570305e-03 2.794078027363866568e-04 5.442345864139497280e-04 1.703640446066856384e-03 3.113618819043040276e-03 6.762938573956489563e-04
9.238000000000000000e+03 2.366620814427733421e-03 2.460485091432929039e-03 2.086729509755969048e-03 1.916413166327401996e-04 1.699574408121407032e-03 1.328753191046416759e-03 1.664936193265020847e-03 3.521829785313457251e-04 7.342768949456512928e-04 4.760496958624571562e-04 1.686187315499410033e-04 7.480068015865981579e-04 4.102921811863780022e-04 8.712326525710523129e-04 4.767286882270127535e-04 4.811986291315406561e-04 2.233181148767471313e-04 1.309915969613939524e-04 4.880981578025966883e-04 3.497181227430701256e-03 2.884142741095274687e-04 6.395254749804735184e-04 1.807751250453293324e-03 2.412404399365186691e-03 7.468126714229583740e-04
9.361000000000000000e+03 2.172181848436594009e-03 2.326845657080411911e-03 2.433264162391424179e-03 1.901674695545807481e-04 1.610534382052719593e-03 1.252329791896045208e-03 1.801573205739259720e-03 3.577568859327584505e-04 7.006199448369443417e-04 4.602813569363206625e-04 1.688045886112377048e-04 7.719533168710768223e-04 4.008057003375142813e-04 8.197729475796222687e-04 4.054770397488027811e-04 4.848355893045663834e-04 2.217230940004810691e-04 1.321509625995531678e-04 3.871390363201498985e-04 3.358564106747508049e-03 2.612469252198934555e-04 5.461882683448493481e-04 1.651656813919544220e-03 2.870466327294707298e-03 6.513608968816697598e-04
9.485000000000000000e+03 2.304747933521866798e-03 2.349419286474585533e-03 2.175513654947280884e-03 1.887118123704567552e-04 1.665394636802375317e-03 1.131385564804077148e-03 1.527318148873746395e-03 3.621836949605494738e-04 6.971062975935637951e-04 5.580916185863316059e-04 1.673297956585884094e-04 7.710240315645933151e-04 4.073433810845017433e-04 7.713068625889718533e-04 4.295318794902414083e-04 6.429369677789509296e-04 2.099970588460564613e-04 1.263341982848942280e-04 4.652358184102922678e-04 3.569887252524495125e-03 2.591576776467263699e-04 5.162160960026085377e-04 1.560576842166483402e-03 2.541704336181282997e-03 8.531612693332135677e-04
9.611000000000000000e+03 2.142542041838169098e-03 2.747583203017711639e-03 2.229206962510943413e-03 1.872708089649677277e-04 1.550140324980020523e-03 1.184109481982886791e-03 1.607003738172352314e-03 3.280290111433714628e-04 6.859055138193070889e-04 4.849304677918553352e-04 1.630067126825451851e-04 7.988986908458173275e-04 4.561552777886390686e-04 9.329863823950290680e-04 4.139234079048037529e-04 4.789595550391823053e-04 2.087365865008905530e-04 1.414171420037746429e-04 4.245134477969259024e-04 3.198825055733323097e-03 2.608136564958840609e-04 5.073806387372314930e-04 1.558156101964414120e-03 2.628643065690994263e-03 8.635508711449801922e-04
9.738000000000000000e+03 2.282042056322097778e-03 2.370367059484124184e-03 1.934892381541430950e-03 1.858311443356797099e-04 1.587256207130849361e-03 1.258749631233513355e-03 1.602397882379591465e-03 3.270751039963215590e-04 6.997576565481722355e-04 4.956996417604386806e-04 1.638197572901844978e-04 7.707607001066207886e-04 4.058524791616946459e-04 8.704694919288158417e-04 4.034133162349462509e-04 5.823029787279665470e-04 2.091352362185716629e-04 1.364837371511384845e-04 4.153284535277634859e-04 3.636487992480397224e-03 2.443143166601657867e-04 5.153109668754041195e-04 1.715085818432271481e-03 2.381069585680961609e-03 6.658356287516653538e-04
9.868000000000000000e+03 2.107979962602257729e-03 2.316929399967193604e-03 2.041681669652462006e-03 1.843591307988390326e-04 1.622220501303672791e-03 1.192647498100996017e-03 1.608685124665498734e-03 3.410316712688654661e-04 7.198977400548756123e-04 4.972646129317581654e-04 1.630665065022185445e-04 8.113379008136689663e-04 4.284326278138905764e-04 8.725298685021698475e-04 4.044756351504474878e-04 5.706693045794963837e-04 2.066822926281020045e-04 1.325073535554111004e-04 4.102944221813231707e-04 3.340174676850438118e-03 2.412591129541397095e-04 5.381792434491217136e-04 1.754570752382278442e-03 2.593400422483682632e-03 9.355892543680965900e-04
9.998000000000000000e+03 2.226209035143256187e-03 2.341150538995862007e-03 2.489106962457299232e-03 1.828866807045415044e-04 1.917387358844280243e-03 1.175726181827485561e-03 1.632508239708840847e-03 3.361368726473301649e-04 6.902784225530922413e-04 4.827490483876317739e-04 1.617506495676934719e-04 7.590703316964209080e-04 3.965802316088229418e-04 8.104247390292584896e-04 4.085155960638076067e-04 4.896011087112128735e-04 2.075361553579568863e-04 1.331416860921308398e-04 4.513771564234048128e-04 3.366847522556781769e-03 2.416028873994946480e-04 5.438040825538337231e-04 1.707690302282571793e-03 2.440160838887095451e-03 8.375917677767574787e-04


==> dat/ls_distances.dat <==
0.000000000000000000e+00	1.339927715713968182e+00	9.107804450681856734e-01
1.000000000000000000e+00	1.268521646389471957e+00	8.309954216505252012e-01
2.000000000000000000e+00	1.204736465050785021e+00	7.600602842430902450e-01
3.000000000000000000e+00	1.147821957920873270e+00	6.974566535538626599e-01
4.000000000000000000e+00	1.097084631798030951e+00	6.427181244609776467e-01
5.000000000000000000e+00	1.051884773177281573e+00	5.954132410281562926e-01
6.000000000000000000e+00	1.011633993060473635e+00	5.551260831599753587e-01
7.000000000000000000e+00	9.757930675487320737e-01	5.214358866187173147e-01
8.000000000000000000e+00	9.438699043898536312e-01	4.938983643219973518e-01
9.000000000000000000e+00	9.154174993433444874e-01	4.720322742422763951e-01
1.000000000000000000e+01	8.900317880251802372e-01	4.553145984889048203e-01
1.100000000000000000e+01	8.673493425030607273e-01	4.431860757458277456e-01
1.200000000000000000e+01	8.470449016475634085e-01	4.350661578223623538e-01
1.300000000000000000e+01	8.288287560469476123e-01	4.303738837939837247e-01
1.400000000000000000e+01	8.124440301474330495e-01	4.285498856414979296e-01
1.500000000000000000e+01	7.976639160793875805e-01	4.290752063355962043e-01
1.600000000000000000e+01	7.842889166800454115e-01	4.314843134179531248e-01
1.700000000000000000e+01	7.721441516202042221e-01	4.353716614803040397e-01
1.800000000000000000e+01	7.610767725967969577e-01	4.403926314579879597e-01
1.900000000000000000e+01	7.509535233777502317e-01	4.462603874680021177e-01
2.000000000000000000e+01	7.416584697629382550e-01	4.527402713107795407e-01
2.100000000000000000e+01	7.330909144338346728e-01	4.596430758342195388e-01
2.200000000000000000e+01	7.251635029113197017e-01	4.668181427324371024e-01
2.300000000000000000e+01	7.178005197501207135e-01	4.741468625796863012e-01
2.400000000000000000e+01	7.109363687182068681e-01	4.815368733285815828e-01
2.500000000000000000e+01	7.045142269134863078e-01	4.889170642430565317e-01
2.600000000000000000e+01	6.984848603376950793e-01	4.962333785749362125e-01
2.700000000000000000e+01	6.928055871223635087e-01	5.034453482973401117e-01
2.800000000000000000e+01	6.874393741312593287e-01	5.105232686664563646e-01
2.900000000000000000e+01	6.823540528197421517e-01	5.174459150872517954e-01
3.000000000000000000e+01	6.775216408212090258e-01	5.241987102224556772e-01
3.100000000000000000e+01	6.729177565990334120e-01	5.307722596410360261e-01
3.200000000000000000e+01	6.685211155292830609e-01	5.371611861697479506e-01
3.300000000000000000e+01	6.643130968761808974e-01	5.433632046902551194e-01
3.400000000000000000e+01	6.602773722255412814e-01	5.493783895680357521e-01
3.500000000000000000e+01	6.563995870084018414e-01	5.552085959021298978e-01
3.600000000000000000e+01	6.526670877506356439e-01	5.608570033286842671e-01
3.700000000000000000e+01	6.490686886088583574e-01	5.663277573164354761e-01
3.800000000000000000e+01	6.455944715912877996e-01	5.716256879333230234e-01
3.900000000000000000e+01	6.422356156129759297e-01	5.767560901246118199e-01
4.000000000000000000e+01	6.389842502004908775e-01	5.817245527964823859e-01
4.100000000000000000e+01	6.358333302466080417e-01	5.865368265961319327e-01
4.200000000000000000e+01	6.327765287271113204e-01	5.911987223478234466e-01
4.300000000000000000e+01	6.298081447363417240e-01	5.957160337495747138e-01
4.400000000000000000e+01	6.269230245826844516e-01	6.000944792431111008e-01
4.500000000000000000e+01	6.241164940166025188e-01	6.043396590094390897e-01
4.600000000000000000e+01	6.213842999485461593e-01	6.084570238691372479e-01
4.700000000000000000e+01	6.187225602580453954e-01	6.124518535241930683e-01
4.800000000000000000e+01	6.161277205038698801e-01	6.163292421018083944e-01
4.900000000000000000e+01	6.135965165231586083e-01	6.200940893777057150e-01
5.000000000000000000e+01	6.111259420591013125e-01	6.237510963889861815e-01
5.100000000000000000e+01	6.087132206858459904e-01	6.273047644118325827e-01
5.200000000000000000e+01	6.063557814090513309e-01	6.307593964910683804e-01
5.300000000000000000e+01	6.040512374137320117e-01	6.341191008776407845e-01
5.400000000000000000e+01	6.017973675101878639e-01	6.373877958651328335e-01
5.500000000000000000e+01	5.995920998959630710e-01	6.405692156242925872e-01
5.600000000000000000e+01	5.974334979087432274e-01	6.436669167207392794e-01
5.700000000000000000e+01	5.953197474934084354e-01	6.466842850698198975e-01
5.800000000000000000e+01	5.932491461474247441e-01	6.496245431375103907e-01
5.900000000000000000e+01	5.912200931434972162e-01	6.524907572400382438e-01
6.000000000000000000e+01	5.892310808578709036e-01	6.552858448297720351e-01
6.100000000000000000e+01	5.872806870576628979e-01	6.580125816826367657e-01
6.200000000000000000e+01	5.853675680218218824e-01	6.606736089242951637e-01
6.300000000000000000e+01	5.834904523883216454e-01	6.632714398497155939e-01
6.400000000000000000e+01	5.816481356354926691e-01	6.658084665044458061e-01
6.500000000000000000e+01	5.798394751184022811e-01	6.682869660066521611e-01
6.600000000000000000e+01	5.780633855922536757e-01	6.707091065973639354e-01
6.700000000000000000e+01	5.763188351641916896e-01	6.730769534128494547e-01
6.800000000000000000e+01	5.746048416229270206e-01	6.753924739780222675e-01
6.900000000000000000e+01	5.729204691024352147e-01	6.776575434235551088e-01
7.000000000000000000e+01	5.712648250418275175e-01	6.798739494321861532e-01
7.100000000000000000e+01	5.696370574084895777e-01	6.820433969217599701e-01
7.200000000000000000e+01	5.680363521558595696e-01	6.841675124739994285e-01
7.300000000000000000e+01	5.664619308908792616e-01	6.862478485189853483e-01
7.400000000000000000e+01	5.649130487293011482e-01	6.882858872859335397e-01
7.500000000000000000e+01	5.633889923197411553e-01	6.902830445311850527e-01
7.600000000000000000e+01	5.618890780196886814e-01	6.922406730544286013e-01
7.700000000000000000e+01	5.604126502087045658e-01	6.941600660141111767e-01
7.800000000000000000e+01	5.589590797257664168e-01	6.960424600528031247e-01
7.900000000000000000e+01	5.575277624192300774e-01	6.978890382429989714e-01
8.000000000000000000e+01	5.561181177991771918e-01	6.997009328634904435e-01
8.100000000000000000e+01	5.547295877830553668e-01	7.014792280160498938e-01
8.200000000000000000e+01	5.533616355265040809e-01	7.032249620917394584e-01
8.300000000000000000e+01	5.520137443321242454e-01	7.049391300957239537e-01
8.400000000000000000e+01	5.506854166297030506e-01	7.066226858390156629e-01
8.500000000000000000e+01	5.493761730220696471e-01	7.082765440051354000e-01
8.600000000000000000e+01	5.480855513913377441e-01	7.099015820992393699e-01
8.700000000000000000e+01	5.468131060608064642e-01	7.114986422868229132e-01
8.800000000000000000e+01	5.455584070082435399e-01	7.130685331287136552e-01
8.900000000000000000e+01	5.443210391266755099e-01	7.146120312186542423e-01
9.000000000000000000e+01	5.431006015291679478e-01	7.161298827294034774e-01
9.100000000000000000e+01	5.418967068943935095e-01	7.176228048729191844e-01
9.200000000000000000e+01	5.407089808500706862e-01	7.190914872798414015e-01
9.300000000000000000e+01	5.395370613916070646e-01	7.205365933031698811e-01
9.400000000000000000e+01	5.383805983335084866e-01	7.219587612507240015e-01
9.500000000000000000e+01	5.372392527913185667e-01	7.233586055506795454e-01
9.600000000000000000e+01	5.361126966920356507e-01	7.247367178542108990e-01
9.700000000000000000e+01	5.350006123111201717e-01	7.260936680790047726e-01
9.800000000000000000e+01	5.339026918343549033e-01	7.274300053971756164e-01
9.900000000000000000e+01	5.328186369429529501e-01	7.287462591708894211e-01
1.000000000000000000e+02	5.317481584204348799e-01	7.300429398387874302e-01
1.010000000000000000e+02	5.306909757799054272e-01	7.313205397561091115e-01
1.020000000000000000e+02	5.296468169104623369e-01	7.325795339912272164e-01
1.030000000000000000e+02	5.286154177415612887e-01	7.338203810811363415e-01
1.040000000000000000e+02	5.275965219242492177e-01	7.350435237482743078e-01
1.050000000000000000e+02	5.265898805282503981e-01	7.362493895809094635e-01
1.060000000000000000e+02	5.255952517539661528e-01	7.374383916791799054e-01
1.070000000000000000e+02	5.246124006585094479e-01	7.386109292687474959e-01
1.080000000000000000e+02	5.236410988949601331e-01	7.397673882839007620e-01
1.090000000000000000e+02	5.226811244640771070e-01	7.409081419218287445e-01
1.100000000000000000e+02	5.217322614777587519e-01	7.420335511696838360e-01
1.110000000000000000e+02	5.207942999335876122e-01	7.431439653059469519e-01
1.120000000000000000e+02	5.198670354998392584e-01	7.442397223775186754e-01
1.130000000000000000e+02	5.189502693103746900e-01	7.453211496538724168e-01
1.140000000000000000e+02	5.180438077688739318e-01	7.463885640595241400e-01
1.150000000000000000e+02	5.171474623619036759e-01	7.474422725859971584e-01
1.160000000000000000e+02	5.162610494803400174e-01	7.484825726843888916e-01
1.170000000000000000e+02	5.153843902487004192e-01	7.495097526395826382e-01
1.180000000000000000e+02	5.145173103619676835e-01	7.505240919270813604e-01
1.190000000000000000e+02	5.136596399295086934e-01	7.515258615533860764e-01
1.200000000000000000e+02	5.128112133257213268e-01	7.525153243807857217e-01
1.210000000000000000e+02	5.119718690470598244e-01	7.534927354373729402e-01
1.220000000000000000e+02	5.111414495751124276e-01	7.544583422130566319e-01
1.230000000000000000e+02	5.103198012454256416e-01	7.554123849422932357e-01
1.240000000000000000e+02	5.095067741217811363e-01	7.563550968742185354e-01
1.250000000000000000e+02	5.087022218756576120e-01	7.572867045308250278e-01
1.260000000000000000e+02	5.079060016706170577e-01	7.582074279537897032e-01
1.270000000000000000e+02	5.071179740513754863e-01	7.591174809405238921e-01
1.280000000000000000e+02	5.063380028373281050e-01	7.600170712699855224e-01
1.290000000000000000e+02	5.055659550203138730e-01	7.609064009187632704e-01
1.300000000000000000e+02	5.048017006664162754e-01	7.617856662679139967e-01
1.310000000000000000e+02	5.040451128216087984e-01	7.626550583010065498e-01
1.320000000000000000e+02	5.032960674210598118e-01	7.635147627938021486e-01
1.330000000000000000e+02	5.025544432019311003e-01	7.643649604959779076e-01
1.340000000000000000e+02	5.018201216195027348e-01	7.652058273052761983e-01
1.350000000000000000e+02	5.010929867664728476e-01	7.660375344344428905e-01
1.360000000000000000e+02	5.003729252952866524e-01	7.668602485712985306e-01
1.370000000000000000e+02	4.996598263433572606e-01	7.676741320322671980e-01
1.380000000000000000e+02	4.989535814610478459e-01	7.684793429096707928e-01
1.390000000000000000e+02	4.982540845422912534e-01	7.692760352130805224e-01
1.400000000000000000e+02	4.975612317577304822e-01	7.700643590050008092e-01
1.410000000000000000e+02	4.968749214902691280e-01	7.708444605311495224e-01
1.420000000000000000e+02	4.961950542729257618e-01	7.716164823455801125e-01
1.430000000000000000e+02	4.955215327288931548e-01	7.723805634308819057e-01
1.440000000000000000e+02	4.948542615137069278e-01	7.731368393136832662e-01
1.450000000000000000e+02	4.941931472594336405e-01	7.738854421756669044e-01
1.460000000000000000e+02	4.935380985207927229e-01	7.746265009603007234e-01
1.470000000000000000e+02	4.928890257231310357e-01	7.753601414754731636e-01
1.480000000000000000e+02	4.922458411121723443e-01	7.760864864922156769e-01
1.490000000000000000e+02	4.916084587054689869e-01	7.768056558396844169e-01
1.500000000000000000e+02	4.909767942454840717e-01	7.775177664965640112e-01
1.510000000000000000e+02	4.903507651542396983e-01	7.782229326790507384e-01
1.520000000000000000e+02	4.897302904894663689e-01	7.789212659255611015e-01
1.530000000000000000e+02	4.891152909021929118e-01	7.796128751783077959e-01
1.540000000000000000e+02	4.885056885957214101e-01	7.802978668618769653e-01
1.550000000000000000e+02	4.879014072859295115e-01	7.809763449589346429e-01
1.560000000000000000e+02	4.873023721628499394e-01	7.816484110831813936e-01
1.570000000000000000e+02	4.867085098534763565e-01	7.823141645496748398e-01
1.580000000000000000e+02	4.861197483857482848e-01	7.829737024426258740e-01
1.590000000000000000e+02	4.855360171536700076e-01	7.836271196807761408e-01
1.600000000000000000e+02	4.849572468835187111e-01	7.842745090804564834e-01
1.610000000000000000e+02	4.843833696011028978e-01	7.849159614164207266e-01
1.620000000000000000e+02	4.838143186000292140e-01	7.855515654805457215e-01
1.630000000000000000e+02	4.832500284109407795e-01	7.861814081384861375e-01
1.640000000000000000e+02	4.826904347716918231e-01	7.868055743843639371e-01
1.650000000000000000e+02	4.821354745984223200e-01	7.874241473935734703e-01
1.660000000000000000e+02	4.815850859575007692e-01	7.880372085737775700e-01
1.670000000000000000e+02	4.810392080383039670e-01	7.886448376141643735e-01
1.680000000000000000e+02	4.804977811268015264e-01	7.892471125330374759e-01
1.690000000000000000e+02	4.799607465799190509e-01	7.898441097238001474e-01
1.700000000000000000e+02	4.794280468006492657e-01	7.904359039994011127e-01
1.710000000000000000e+02	4.788996252138869592e-01	7.910225686352987395e-01
1.720000000000000000e+02	4.783754262429610327e-01	7.916041754110018092e-01
1.730000000000000000e+02	4.778553952868392352e-01	7.921807946502417153e-01
1.740000000000000000e+02	4.773394786979834326e-01	7.927524952598289376e-01
1.750000000000000000e+02	4.768276237608309320e-01	7.933193447672430842e-01
1.760000000000000000e+02	4.763197786708824322e-01	7.938814093570055741e-01
1.770000000000000000e+02	4.758158925143746165e-01	7.944387539058789249e-01
1.780000000000000000e+02	4.753159152485181282e-01	7.949914420169391649e-01
1.790000000000000000e+02	4.748197976822821076e-01	7.955395360525618909e-01
1.800000000000000000e+02	4.743274914577060297e-01	7.960830971663621636e-01
1.810000000000000000e+02	4.738389490317229669e-01	7.966221853341277637e-01
1.820000000000000000e+02	4.733541236584755674e-01	7.971568593837823347e-01
1.830000000000000000e+02	4.728729693721098193e-01	7.976871770244136073e-01
1.840000000000000000e+02	4.723954409700314439e-01	7.982131948744014549e-01
1.850000000000000000e+02	4.719214939966077105e-01	7.987349684886771994e-01
1.860000000000000000e+02	4.714510847273026828e-01	7.992525523851471414e-01
1.870000000000000000e+02	4.709841701532315739e-01	7.997660000703092908e-01
1.880000000000000000e+02	4.705207079661191671e-01	8.002753640640906108e-01
1.890000000000000000e+02	4.700606565436518114e-01	8.007806959239353040e-01
1.900000000000000000e+02	4.696039749352092230e-01	8.012820462681702338e-01
1.910000000000000000e+02	4.691506228479641050e-01	8.017794647986683509e-01
1.920000000000000000e+02	4.687005606333398688e-01	8.022730003228425444e-01
1.930000000000000000e+02	4.682537492738124141e-01	8.027627007749847943e-01
1.940000000000000000e+02	4.678101503700490271e-01	8.032486132369809351e-01
1.950000000000000000e+02	4.673697261283701332e-01	8.037307839584163505e-01
1.960000000000000000e+02	4.669324393485276836e-01	8.042092583760975799e-01
1.970000000000000000e+02	4.664982534117886881e-01	8.046840811330073784e-01
1.980000000000000000e+02	4.660671322693145102e-01	8.051552960967148787e-01
1.990000000000000000e+02	4.656390404308282105e-01	8.056229463772558441e-01
2.000000000000000000e+02	4.652139429535608328e-01	8.060870743445046616e-01
2.010000000000000000e+02	4.647918054314680858e-01	8.065477216450522846e-01
2.020000000000000000e+02	4.643725939847097028e-01	8.070049292186074474e-01
2.030000000000000000e+02	4.639562752493844866e-01	8.074587373139381352e-01
2.040000000000000000e+02	4.635428163675119895e-01	8.079091855043664117e-01
2.050000000000000000e+02	4.631321849772555010e-01	8.083563127028327022e-01
2.060000000000000000e+02	4.627243492033780159e-01	8.088001571765440767e-01
2.070000000000000000e+02	4.623192776479252419e-01	8.092407565612173004e-01
2.080000000000000000e+02	4.619169393811291546e-01	8.096781478749343064e-01
2.090000000000000000e+02	4.615173039325248805e-01	8.101123675316179717e-01
2.100000000000000000e+02	4.611203412822768022e-01	8.105434513541431851e-01
2.110000000000000000e+02	4.607260218527062801e-01	8.109714345870951968e-01
2.120000000000000000e+02	4.603343165000153836e-01	8.113963519091836885e-01
2.130000000000000000e+02	4.599451965062030800e-01	8.118182374453264405e-01
2.140000000000000000e+02	4.595586335711657755e-01	8.122371247784113679e-01
2.150000000000000000e+02	4.591745998049799327e-01	8.126530469607478047e-01
2.160000000000000000e+02	4.587930677203592156e-01	8.130660365252155852e-01
2.170000000000000000e+02	4.584140102252834414e-01	8.134761254961238031e-01
2.180000000000000000e+02	4.580374006157938438e-01	8.138833453997844636e-01
2.190000000000000000e+02	4.576632125689492070e-01	8.142877272748144657e-01
2.200000000000000000e+02	4.572914201359407071e-01	8.146893016821684652e-01
2.210000000000000000e+02	4.569219977353594642e-01	8.150880987149178303e-01
2.220000000000000000e+02	4.565549201466130302e-01	8.154841480077772431e-01
2.230000000000000000e+02	4.561901625034876506e-01	8.158774787463893841e-01
2.240000000000000000e+02	4.558277002878513562e-01	8.162681196763756919e-01
2.250000000000000000e+02	4.554675093234955563e-01	8.166560991121583069e-01
2.260000000000000000e+02	4.551095657701095809e-01	8.170414449455611905e-01
2.270000000000000000e+02	4.547538461173866176e-01	8.174241846541967504e-01
2.280000000000000000e+02	4.544003271792571574e-01	8.178043453096445203e-01
2.290000000000000000e+02	4.540489860882449547e-01	8.181819535854275571e-01
2.300000000000000000e+02	4.536998002899454430e-01	8.185570357647929951e-01
2.310000000000000000e+02	4.533527475376208371e-01	8.189296177483016415e-01
2.320000000000000000e+02	4.530078058869095869e-01	8.192997250612340521e-01
2.330000000000000000e+02	4.526649536906487969e-01	8.196673828608161960e-01
2.340000000000000000e+02	4.523241695938041707e-01	8.200326159432705930e-01
2.350000000000000000e+02	4.519854325285074248e-01	8.203954487506991411e-01
2.360000000000000000e+02	4.516487217091961770e-01	8.207559053778011871e-01
2.370000000000000000e+02	4.513140166278554188e-01	8.211140095784315029e-01
2.380000000000000000e+02	4.509812970493573547e-01	8.214697847720032753e-01
2.390000000000000000e+02	4.506505430068970530e-01	8.218232540497408811e-01
2.400000000000000000e+02	4.503217347975217999e-01	8.221744401807848934e-01
2.410000000000000000e+02	4.499948529777521022e-01	8.225233656181558661e-01
2.420000000000000000e+02	4.496698783592915083e-01	8.228700525045787861e-01
2.430000000000000000e+02	4.493467920048231368e-01	8.232145226781731884e-01
2.440000000000000000e+02	4.490255752238921927e-01	8.235567976780125976e-01
2.450000000000000000e+02	4.487062095688697516e-01	8.238968987495559615e-01
2.460000000000000000e+02	4.483886768309983117e-01	8.242348468499558489e-01
2.470000000000000000e+02	4.480729590365164494e-01	8.245706626532464112e-01
2.480000000000000000e+02	4.477590384428596360e-01	8.249043665554128824e-01
2.490000000000000000e+02	4.474468975349368272e-01	8.252359786793489471e-01
2.500000000000000000e+02	4.471365190214803831e-01	8.255655188797014210e-01
2.510000000000000000e+02	4.468278858314675417e-01	8.258930067476081271e-01
2.520000000000000000e+02	4.465209811106120585e-01	8.262184616153304129e-01
2.530000000000000000e+02	4.462157882179239587e-01	8.265419025607828596e-01
2.540000000000000000e+02	4.459122907223364018e-01	8.268633484119639609e-01
2.550000000000000000e+02	4.456104723993976058e-01	8.271828177512902114e-01
2.560000000000000000e+02	4.453103172280261091e-01	8.275003289198344936e-01
2.570000000000000000e+02	4.450118093873292602e-01	8.278159000214740937e-01
2.580000000000000000e+02	4.447149332534813260e-01	8.281295489269480115e-01
2.590000000000000000e+02	4.444196733966621071e-01	8.284412932778276728e-01
2.600000000000000000e+02	4.441260145780532298e-01	8.287511504904023774e-01
2.610000000000000000e+02	4.438339417468906700e-01	8.290591377594820344e-01
2.620000000000000000e+02	4.435434400375739550e-01	8.293652720621196295e-01
2.630000000000000000e+02	4.432544947668283775e-01	8.296695701612541995e-01
2.640000000000000000e+02	4.429670914309213337e-01	8.299720486092786453e-01
2.650000000000000000e+02	4.426812157029295092e-01	8.302727237515308278e-01
2.660000000000000000e+02	4.423968534300576905e-01	8.305716117297139434e-01
2.670000000000000000e+02	4.421139906310063150e-01	8.308687284852445121e-01
2.680000000000000000e+02	4.418326134933882043e-01	8.311640897625325319e-01
2.690000000000000000e+02	4.415527083711923151e-01	8.314577111121917996e-01
2.700000000000000000e+02	4.412742617822939528e-01	8.317496078941879478e-01
2.710000000000000000e+02	4.409972604060104495e-01	8.320397952809184261e-01
2.720000000000000000e+02	4.407216910807011945e-01	8.323282882602334176e-01
2.730000000000000000e+02	4.404475408014106308e-01	8.326151016383930292e-01
2.740000000000000000e+02	4.401747967175547727e-01	8.329002500429663058e-01
2.750000000000000000e+02	4.399034461306480792e-01	8.331837479256718471e-01
2.760000000000000000e+02	4.396334764920720728e-01	8.334656095651615804e-01
2.770000000000000000e+02	4.393648754008829815e-01	8.337458490697491342e-01
2.780000000000000000e+02	4.390976306016588504e-01	8.340244803800843654e-01
2.790000000000000000e+02	4.388317299823843443e-01	8.343015172717751504e-01
2.800000000000000000e+02	4.385671615723732986e-01	8.345769733579572192e-01
2.810000000000000000e+02	4.383039135402277409e-01	8.348508620918144718e-01
2.820000000000000000e+02	4.380419741918323284e-01	8.351231967690497804e-01
2.830000000000000000e+02	4.377813319683843130e-01	8.353939905303077174e-01
2.840000000000000000e+02	4.375219754444574782e-01	8.356632563635507660e-01
2.850000000000000000e+02	4.372638933260999949e-01	8.359310071063903447e-01
2.860000000000000000e+02	4.370070744489643610e-01	8.361972554483710907e-01
2.870000000000000000e+02	4.367515077764711484e-01	8.364620139332145099e-01
2.880000000000000000e+02	4.364971823980019483e-01	8.367252949610182178e-01
2.890000000000000000e+02	4.362440875271260121e-01	8.369871107904128804e-01
2.900000000000000000e+02	4.359922124998547588e-01	8.372474735406802981e-01
2.910000000000000000e+02	4.357415467729273684e-01	8.375063951938310769e-01
2.920000000000000000e+02	4.354920799221246863e-01	8.377638875966419985e-01
2.930000000000000000e+02	4.352438016406124377e-01	8.380199624626580857e-01
2.940000000000000000e+02	4.349967017373109757e-01	8.382746313741550326e-01
2.950000000000000000e+02	4.347507701352944509e-01	8.385279057840667738e-01
2.960000000000000000e+02	4.345059968702141839e-01	8.387797970178773044e-01
2.970000000000000000e+02	4.342623720887507921e-01	8.390303162754774169e-01
2.980000000000000000e+02	4.340198860470901310e-01	8.392794746329877986e-01
2.990000000000000000e+02	4.337785291094257700e-01	8.395272830445494883e-01


==> dat/ls_residuals.dat <==
0.000000000000000000e+00	1.330385905128342205e+00	8.728513975620691978e-01
1.000000000000000000e+00	1.248308654369765458e+00	7.627113532003214624e-01
2.000000000000000000e+00	1.180285738804294660e+00	6.677870297445110959e-01
3.000000000000000000e+00	1.124142284691235005e+00	5.865612757727609594e-01
4.000000000000000000e+00	1.077947231774012193e+00	5.177531898409719613e-01
5.000000000000000000e+00	1.040008569236339664e+00	4.602728372801178081e-01
6.000000000000000000e+00	1.008865006039041612e+00	4.131663800422805122e-01
7.000000000000000000e+00	9.832727511681529364e-01	3.755510678202879093e-01
8.000000000000000000e+00	9.621876815681990047e-01	3.465466793157732650e-01
9.000000000000000000e+00	9.447442106688542784e-01	3.252191936821255402e-01
1.000000000000000000e+01	9.302325656069876381e-01	3.105567685596832272e-01
1.100000000000000000e+01	9.180760824423697120e-01	3.014897120922837015e-01
1.200000000000000000e+01	9.078097582848888569e-01	2.969466833982982168e-01
1.300000000000000000e+01	8.990608508608695093e-01	2.959227540932350964e-01
1.400000000000000000e+01	8.915319116999524951e-01	2.975338814773058060e-01
1.500000000000000000e+01	8.849863324040410095e-01	3.010447708014327706e-01
1.600000000000000000e+01	8.792362815877181603e-01	3.058712087160746496e-01
1.700000000000000000e+01	8.741327967501910656e-01	3.115654521964896229e-01
1.800000000000000000e+01	8.695577467979738184e-01	3.177939056689087494e-01
1.900000000000000000e+01	8.654173747156512775e-01	3.243136404489039837e-01
2.000000000000000000e+01	8.616371482609712640e-01	3.309512593022123084e-01
2.100000000000000000e+01	8.581576770783481134e-01	3.375854157887168694e-01
2.200000000000000000e+01	8.549314892796761045e-01	3.441330708412853601e-01
2.300000000000000000e+01	8.519204946408283075e-01	3.505390246843897994e-01
2.400000000000000000e+01	8.490939926598498610e-01	3.567681035588557426e-01
2.500000000000000000e+01	8.464271107887831880e-01	3.627994044589192280e-01
2.600000000000000000e+01	8.438995809864999753e-01	3.686220930533197770e-01
2.700000000000000000e+01	8.414947815914879392e-01	3.742323546518487309e-01
2.800000000000000000e+01	8.391989868337087488e-01	3.796311924999551390e-01
2.900000000000000000e+01	8.370007786115006843e-01	3.848228448437379101e-01
3.000000000000000000e+01	8.348905849603113216e-01	3.898136521001384081e-01
3.100000000000000000e+01	8.328603173940899440e-01	3.946112506178028889e-01
3.200000000000000000e+01	8.309030854043381042e-01	3.992240029730253492e-01
3.300000000000000000e+01	8.290129711889074882e-01	4.036605992926957098e-01
3.400000000000000000e+01	8.271848514259814156e-01	4.079297820044493483e-01
3.500000000000000000e+01	8.254142558294349508e-01	4.120401594412740343e-01
3.600000000000000000e+01	8.236972544969854981e-01	4.160000831931855991e-01
3.700000000000000000e+01	8.220303678328094721e-01	4.198175709753255158e-01
3.800000000000000000e+01	8.204104942025336467e-01	4.235002617803977909e-01
3.900000000000000000e+01	8.188348515478877099e-01	4.270553937195467609e-01
4.000000000000000000e+01	8.173009300190173798e-01	4.304897976031160645e-01
4.100000000000000000e+01	8.158064533277742392e-01	4.338099012415054800e-01
4.200000000000000000e+01	8.143493470266768286e-01	4.370217408522470981e-01
4.300000000000000000e+01	8.129277123079394762e-01	4.401309769842803310e-01
4.400000000000000000e+01	8.115398042200379081e-01	4.431429131171990554e-01
4.500000000000000000e+01	8.101840134351570022e-01	4.460625156368668298e-01
4.600000000000000000e+01	8.088588508846257241e-01	4.488944342838266932e-01
4.700000000000000000e+01	8.075629347227601951e-01	4.516430224572193786e-01
4.800000000000000000e+01	8.062949791914665321e-01	4.543123569636171588e-01
4.900000000000000000e+01	8.050537850455087296e-01	4.569062569486072034e-01
5.000000000000000000e+01	8.038382312669527519e-01	4.594283018547938857e-01
5.100000000000000000e+01	8.026472678511823444e-01	4.618818483246078244e-01
5.200000000000000000e+01	8.014799094892761655e-01	4.642700460183602496e-01
5.300000000000000000e+01	8.003352300050073920e-01	4.665958523535657654e-01
5.400000000000000000e+01	7.992123574312045564e-01	4.688620461952285323e-01
5.500000000000000000e+01	7.981104696312462110e-01	4.710712405418958637e-01
5.600000000000000000e+01	7.970287903882066205e-01	4.732258942612780905e-01
5.700000000000000000e+01	7.959665858975830677e-01	4.753283229339130833e-01
5.800000000000000000e+01	7.949231616102895304e-01	4.773807088650304786e-01
5.900000000000000000e+01	7.938978593812943130e-01	4.793851103243900735e-01
6.000000000000000000e+01	7.928900548863164754e-01	4.813434700721330173e-01
6.100000000000000000e+01	7.918991552747381979e-01	4.832576232260802906e-01
6.200000000000000000e+01	7.909245970315876839e-01	4.851293045228005640e-01
6.300000000000000000e+01	7.899658440253229941e-01	4.869601550213948360e-01
6.400000000000000000e+01	7.890223857213570779e-01	4.887517282954860209e-01
6.500000000000000000e+01	7.880937355439342484e-01	4.905054961554728976e-01
6.600000000000000000e+01	7.871794293712151003e-01	4.922228539397880964e-01
6.700000000000000000e+01	7.862790241503140320e-01	4.939051254107400535e-01
6.800000000000000000e+01	7.853920966206382470e-01	4.955535672875457931e-01
6.900000000000000000e+01	7.845182421352424607e-01	4.971693734463876746e-01
7.000000000000000000e+01	7.836570735710894908e-01	4.987536788147620692e-01
7.100000000000000000e+01	7.828082203201131017e-01	5.003075629850223249e-01
7.200000000000000000e+01	7.819713273538592135e-01	5.018320535698482798e-01
7.300000000000000000e+01	7.811460543552416480e-01	5.033281293203899498e-01
7.400000000000000000e+01	7.803320749116162691e-01	5.047967230260234084e-01
7.500000000000000000e+01	7.795290757639620205e-01	5.062387242130024223e-01
7.600000000000000000e+01	7.787367561074730604e-01	5.076549816577942131e-01
7.700000000000000000e+01	7.779548269393222748e-01	5.090463057295151472e-01
7.800000000000000000e+01	7.771830104497629010e-01	5.104134705746488088e-01
7.900000000000000000e+01	7.764210394530924875e-01	5.117572161560955957e-01
8.000000000000000000e+01	7.756686568553257111e-01	5.130782501575862353e-01
8.100000000000000000e+01	7.749256151557126771e-01	5.143772497635542562e-01
8.200000000000000000e+01	7.741916759794935654e-01	5.156548633237257873e-01
8.300000000000000000e+01	7.734666096395120816e-01	5.169117119109094549e-01
8.400000000000000000e+01	7.727501947245236646e-01	5.181483907797777011e-01
8.500000000000000000e+01	7.720422177122148177e-01	5.193654707337905796e-01
8.600000000000000000e+01	7.713424726051258951e-01	5.205634994068381038e-01
8.700000000000000000e+01	7.706507605878200051e-01	5.217430024656469767e-01
8.800000000000000000e+01	7.699668897037783566e-01	5.229044847385220240e-01
8.900000000000000000e+01	7.692906745506352673e-01	5.240484312755495644e-01
9.000000000000000000e+01	7.686219359924679750e-01	5.251753083449930415e-01
9.100000000000000000e+01	7.679605008879741845e-01	5.262855643702454289e-01
9.200000000000000000e+01	7.673062018334551038e-01	5.273796308113667397e-01
9.300000000000000000e+01	7.666588769196095443e-01	5.284579229949328827e-01
9.400000000000000000e+01	7.660183695012274807e-01	5.295208408956384449e-01
9.500000000000000000e+01	7.653845279789364131e-01	5.305687698728410728e-01
9.600000000000000000e+01	7.647572055922237100e-01	5.316020813649999788e-01
9.700000000000000000e+01	7.641362602230157286e-01	5.326211335447436079e-01
9.800000000000000000e+01	7.635215542091497998e-01	5.336262719371048791e-01
9.900000000000000000e+01	7.629129541671241244e-01	5.346178300032773389e-01
1.000000000000000000e+02	7.623103308235552600e-01	5.355961296920807024e-01
1.010000000000000000e+02	7.617135588548190617e-01	5.365614819611651543e-01
1.020000000000000000e+02	7.611225167343823594e-01	5.375141872698473433e-01
1.030000000000000000e+02	7.605370865873742892e-01	5.384545360453332208e-01
1.040000000000000000e+02	7.599571540519740598e-01	5.393828091239651901e-01
1.050000000000000000e+02	7.593826081472236922e-01	5.402992781690190149e-01
1.060000000000000000e+02	7.588133411469005773e-01	5.412042060664700172e-01
1.070000000000000000e+02	7.582492484591097925e-01	5.420978473000550579e-01
1.080000000000000000e+02	7.576902285112808721e-01	5.429804483068657595e-01
1.090000000000000000e+02	7.571361826402720485e-01	5.438522478146283756e-01
1.100000000000000000e+02	7.565870149873051842e-01	5.447134771617480054e-01
1.110000000000000000e+02	7.560426323974773766e-01	5.455643606011251201e-01
1.120000000000000000e+02	7.555029443236030984e-01	5.464051155886862077e-01
1.130000000000000000e+02	7.549678627341663839e-01	5.472359530575114928e-01
1.140000000000000000e+02	7.544373020251661233e-01	5.480570776783840747e-01
1.150000000000000000e+02	7.539111789356615079e-01	5.488686881075309776e-01
1.160000000000000000e+02	7.533894124668274461e-01	5.496709772222847512e-01
1.170000000000000000e+02	7.528719238043485307e-01	5.504641323453391966e-01
1.180000000000000000e+02	7.523586362439842468e-01	5.512483354582373707e-01
1.190000000000000000e+02	7.518494751201547643e-01	5.520237634046895048e-01
1.200000000000000000e+02	7.513443677373983220e-01	5.527905880842786113e-01
1.210000000000000000e+02	7.508432433045657550e-01	5.535489766370811360e-01
1.220000000000000000e+02	7.503460328716222705e-01	5.542990916196960383e-01
1.230000000000000000e+02	7.498526692689349016e-01	5.550410911731457064e-01
1.240000000000000000e+02	7.493630870489310647e-01	5.557751291830858031e-01
1.250000000000000000e+02	7.488772224300181968e-01	5.565013554327332690e-01
1.260000000000000000e+02	7.483950132426652191e-01	5.572199157488987309e-01
1.270000000000000000e+02	7.479163988775442418e-01	5.579309521414860251e-01
1.280000000000000000e+02	7.474413202356448016e-01	5.586346029368011168e-01
1.290000000000000000e+02	7.469697196802707051e-01	5.593310029049914922e-01
1.300000000000000000e+02	7.465015409908389854e-01	5.600202833819197812e-01
1.310000000000000000e+02	7.460367293184013704e-01	5.607025723857572697e-01
1.320000000000000000e+02	7.455752311428149870e-01	5.613779947285666427e-01
1.330000000000000000e+02	7.451169942314915806e-01	5.620466721231272000e-01
1.340000000000000000e+02	7.446619675996568599e-01	5.627087232852430176e-01
1.350000000000000000e+02	7.442101014720604590e-01	5.633642640317613193e-01
1.360000000000000000e+02	7.437613472460706809e-01	5.640134073745104448e-01
1.370000000000000000e+02	7.433156574561000651e-01	5.646562636103639177e-01
1.380000000000000000e+02	7.428729857393062685e-01	5.652929404076176834e-01
1.390000000000000000e+02	7.424332868025151910e-01	5.659235428888613750e-01
1.400000000000000000e+02	7.419965163903173844e-01	5.665481737105132476e-01
1.410000000000000000e+02	7.415626312542905607e-01	5.671669331391808733e-01
1.420000000000000000e+02	7.411315891233019038e-01	5.677799191249972566e-01
1.430000000000000000e+02	7.407033486748481055e-01	5.683872273720782520e-01
1.440000000000000000e+02	7.402778695073911619e-01	5.689889514062358433e-01
1.450000000000000000e+02	7.398551121136521802e-01	5.695851826400775142e-01
1.460000000000000000e+02	7.394350378548231184e-01	5.701760104356118353e-01
1.470000000000000000e+02	7.390176089356620404e-01	5.707615221644780634e-01
1.480000000000000000e+02	7.386027883804390237e-01	5.713418032659056678e-01
1.490000000000000000e+02	7.381905400096965275e-01	5.719169373025129177e-01
1.500000000000000000e+02	7.377808284177954645e-01	5.724870060140359040e-01
1.510000000000000000e+02	7.373736189512166694e-01	5.730520893690876916e-01
1.520000000000000000e+02	7.369688776875877867e-01	5.736122656150315358e-01
1.530000000000000000e+02	7.365665714154089327e-01	5.741676113260539838e-01
1.540000000000000000e+02	7.361666676144514865e-01	5.747182014495175739e-01
1.550000000000000000e+02	7.357691344368028075e-01	5.752641093506667413e-01
1.560000000000000000e+02	7.353739406885347885e-01	5.758054068557619809e-01
1.570000000000000000e+02	7.349810558119720394e-01	5.763421642937065492e-01
1.580000000000000000e+02	7.345904498685366102e-01	5.768744505362337627e-01
1.590000000000000000e+02	7.342020935221504896e-01	5.774023330367140661e-01
1.600000000000000000e+02	7.338159580231724544e-01	5.779258778676417130e-01
1.610000000000000000e+02	7.334320151928520604e-01	5.784451497568556810e-01
1.620000000000000000e+02	7.330502374082809025e-01	5.789602121225487785e-01
1.630000000000000000e+02	7.326705975878220478e-01	5.794711271071137926e-01
1.640000000000000000e+02	7.322930691770030975e-01	5.799779556098761946e-01
1.650000000000000000e+02	7.319176261348536716e-01	5.804807573187574787e-01
1.660000000000000000e+02	7.315442429206719943e-01	5.809795907409136539e-01
1.670000000000000000e+02	7.311728944812063702e-01	5.814745132323894117e-01
1.680000000000000000e+02	7.308035562382352301e-01	5.819655810268272722e-01
1.690000000000000000e+02	7.304362040765324249e-01	5.824528492632702337e-01
1.700000000000000000e+02	7.300708143322037769e-01	5.829363720130925630e-01
1.710000000000000000e+02	7.297073637813834557e-01	5.834162023060933677e-01
1.720000000000000000e+02	7.293458296292736343e-01	5.838923921557853669e-01
1.730000000000000000e+02	7.289861894995202096e-01	5.843649925839092818e-01
1.740000000000000000e+02	7.286284214239094892e-01	5.848340536442050430e-01
1.750000000000000000e+02	7.282725038323761835e-01	5.852996244454655717e-01
1.760000000000000000e+02	7.279184155433109371e-01	5.857617531739032213e-01
1.770000000000000000e+02	7.275661357541591823e-01	5.862204871148508634e-01
1.780000000000000000e+02	7.272156440322981030e-01	5.866758726738262597e-01
1.790000000000000000e+02	7.268669203061844941e-01	5.871279553969800391e-01
1.800000000000000000e+02	7.265199448567652984e-01	5.875767799909511480e-01
1.810000000000000000e+02	7.261746983091369456e-01	5.880223903421513132e-01
1.820000000000000000e+02	7.258311616244521591e-01	5.884648295354986125e-01
1.830000000000000000e+02	7.254893160920594664e-01	5.889041398726200249e-01
1.840000000000000000e+02	7.251491433218716365e-01	5.893403628895419466e-01
1.850000000000000000e+02	7.248106252369532765e-01	5.897735393738859910e-01
1.860000000000000000e+02	7.244737440663215899e-01	5.902037093815885038e-01
1.870000000000000000e+02	7.241384823379526381e-01	5.906309122531586686e-01
1.880000000000000000e+02	7.238048228719853316e-01	5.910551866294928569e-01
1.890000000000000000e+02	7.234727487741192675e-01	5.914765704672588775e-01
1.900000000000000000e+02	7.231422434291964185e-01	5.918951010538652246e-01
1.910000000000000000e+02	7.228132904949641224e-01	5.923108150220296464e-01
1.920000000000000000e+02	7.224858738960113769e-01	5.927237483639593574e-01
1.930000000000000000e+02	7.221599778178728890e-01	5.931339364451574392e-01
1.940000000000000000e+02	7.218355867012963278e-01	5.935414140178648656e-01
1.950000000000000000e+02	7.215126852366673393e-01	5.939462152341539181e-01
1.960000000000000000e+02	7.211912583585862180e-01	5.943483736586796518e-01
1.970000000000000000e+02	7.208712912405924600e-01	5.947479222811052901e-01
1.980000000000000000e+02	7.205527692900327574e-01	5.951448935282072084e-01
1.990000000000000000e+02	7.202356781430657717e-01	5.955393192756738285e-01
2.000000000000000000e+02	7.199200036598024655e-01	5.959312308596043106e-01
2.010000000000000000e+02	7.196057319195747759e-01	5.963206590877191404e-01
2.020000000000000000e+02	7.192928492163309651e-01	5.967076342502904973e-01
2.030000000000000000e+02	7.189813420541509847e-01	5.970921861308000622e-01
2.040000000000000000e+02	7.186711971428819679e-01	5.974743440163348129e-01
2.050000000000000000e+02	7.183624013938859632e-01	5.978541367077262469e-01
2.060000000000000000e+02	7.180549419158985813e-01	5.982315925294426906e-01
2.070000000000000000e+02	7.177488060109964430e-01	5.986067393392405789e-01
2.080000000000000000e+02	7.174439811706662118e-01	5.989796045375828104e-01
2.090000000000000000e+02	7.171404550719758797e-01	5.993502150768307279e-01
2.100000000000000000e+02	7.168382155738437511e-01	5.997185974702164968e-01
2.110000000000000000e+02	7.165372507134012414e-01	6.000847778006010991e-01
2.120000000000000000e+02	7.162375487024480458e-01	6.004487817290263818e-01
2.130000000000000000e+02	7.159390979239966812e-01	6.008106345030648221e-01
2.140000000000000000e+02	7.156418869289026263e-01	6.011703609649738933e-01
2.150000000000000000e+02	7.153459044325788385e-01	6.015279855596600278e-01
2.160000000000000000e+02	7.150511393117915393e-01	6.018835323424587269e-01
2.170000000000000000e+02	7.147575806015352695e-01	6.022370249867333714e-01
2.180000000000000000e+02	7.144652174919826626e-01	6.025884867913005039e-01
2.190000000000000000e+02	7.141740393255117114e-01	6.029379406876855807e-01
2.200000000000000000e+02	7.138840355938019799e-01	6.032854092472118568e-01
2.210000000000000000e+02	7.135951959350032014e-01	6.036309146879298426e-01
2.220000000000000000e+02	7.133075101309707122e-01	6.039744788813904419e-01
2.230000000000000000e+02	7.130209681045671655e-01	6.043161233592639903e-01
2.240000000000000000e+02	7.127355599170280831e-01	6.046558693198136325e-01
2.250000000000000000e+02	7.124512757653909123e-01	6.049937376342224837e-01
2.260000000000000000e+02	7.121681059799827018e-01	6.053297488527807912e-01
2.270000000000000000e+02	7.118860410219686186e-01	6.056639232109374271e-01
2.280000000000000000e+02	7.116050714809559752e-01	6.059962806352162668e-01
2.290000000000000000e+02	7.113251880726545462e-01	6.063268407490035594e-01
2.300000000000000000e+02	7.110463816365910628e-01	6.066556228782100657e-01
2.310000000000000000e+02	7.107686431338753330e-01	6.069826460568077398e-01
2.320000000000000000e+02	7.104919636450187648e-01	6.073079290322480617e-01
2.330000000000000000e+02	7.102163343678004059e-01	6.076314902707620202e-01
2.340000000000000000e+02	7.099417466151837219e-01	6.079533479625478520e-01
2.350000000000000000e+02	7.096681918132781153e-01	6.082735200268448716e-01
2.360000000000000000e+02	7.093956614993471854e-01	6.085920241169013867e-01
2.370000000000000000e+02	7.091241473198612866e-01	6.089088776248356982e-01
2.380000000000000000e+02	7.088536410285933842e-01	6.092240976863930735e-01
2.390000000000000000e+02	7.085841344847557677e-01	6.095377011856039084e-01
2.400000000000000000e+02	7.083156196511795066e-01	6.098497047593424147e-01
2.410000000000000000e+02	7.080480885925326540e-01	6.101601248017900492e-01
2.420000000000000000e+02	7.077815334735766406e-01	6.104689774688049075e-01
2.430000000000000000e+02	7.075159465574620832e-01	6.107762786822007461e-01
2.440000000000000000e+02	7.072513202040592306e-01	6.110820441339359643e-01
2.450000000000000000e+02	7.069876468683262694e-01	6.113862892902169888e-01
2.460000000000000000e+02	7.067249190987106022e-01	6.116890293955152824e-01
2.470000000000000000e+02	7.064631295355853213e-01	6.119902794765028631e-01
2.480000000000000000e+02	7.062022709097184325e-01	6.122900543459059985e-01
2.490000000000000000e+02	7.059423360407739434e-01	6.125883686062804090e-01
2.500000000000000000e+02	7.056833178358441483e-01	6.128852366537089758e-01
2.510000000000000000e+02	7.054252092880136660e-01	6.131806726814250652e-01
2.520000000000000000e+02	7.051680034749515658e-01	6.134746906833605795e-01
2.530000000000000000e+02	7.049116935575345799e-01	6.137673044576237302e-01
2.540000000000000000e+02	7.046562727784961844e-01	6.140585276099057577e-01
2.550000000000000000e+02	7.044017344611055442e-01	6.143483735568191495e-01
2.560000000000000000e+02	7.041480720078717725e-01	6.146368555291685798e-01
2.570000000000000000e+02	7.038952788992760556e-01	6.149239865751573442e-01
2.580000000000000000e+02	7.036433486925267600e-01	6.152097795635280697e-01
2.590000000000000000e+02	7.033922750203429608e-01	6.154942471866420295e-01
2.600000000000000000e+02	7.031420515897591761e-01	6.157774019634972840e-01
2.610000000000000000e+02	7.028926721809559686e-01	6.160592562426862040e-01
2.620000000000000000e+02	7.026441306461125302e-01	6.163398222052955955e-01
2.630000000000000000e+02	7.023964209082823595e-01	6.166191118677482041e-01
2.640000000000000000e+02	7.021495369602915870e-01	6.168971370845900415e-01
2.650000000000000000e+02	7.019034728636571741e-01	6.171739095512214224e-01
2.660000000000000000e+02	7.016582227475284261e-01	6.174494408065758222e-01
2.670000000000000000e+02	7.014137808076470471e-01	6.177237422357454433e-01
2.680000000000000000e+02	7.011701413053285092e-01	6.179968250725564882e-01
2.690000000000000000e+02	7.009272985664621869e-01	6.182687004020939181e-01
2.700000000000000000e+02	7.006852469805313621e-01	6.185393791631772498e-01
2.710000000000000000e+02	7.004439809996513278e-01	6.188088721507887247e-01
2.720000000000000000e+02	7.002034951376263638e-01	6.190771900184546261e-01
2.730000000000000000e+02	6.999637839690234786e-01	6.193443432805807447e-01
2.740000000000000000e+02	6.997248421282649122e-01	6.196103423147425460e-01
2.750000000000000000e+02	6.994866643087364055e-01	6.198751973639327062e-01
2.760000000000000000e+02	6.992492452619134546e-01	6.201389185387642389e-01
2.770000000000000000e+02	6.990125797965019983e-01	6.204015158196327651e-01
2.780000000000000000e+02	6.987766627775970907e-01	6.206629990588369283e-01
2.790000000000000000e+02	6.985414891258554526e-01	6.209233779826592858e-01
2.800000000000000000e+02	6.983070538166842312e-01	6.211826621934066761e-01
2.810000000000000000e+02	6.980733518794435266e-01	6.214408611714137276e-01
2.820000000000000000e+02	6.978403783966647955e-01	6.216979842770068432e-01
2.830000000000000000e+02	6.976081285032825763e-01	6.219540407524325465e-01
2.840000000000000000e+02	6.973765973858802036e-01	6.222090397237494130e-01
2.850000000000000000e+02	6.971457802819492899e-01	6.224629902026836969e-01
2.860000000000000000e+02	6.969156724791619739e-01	6.227159010884516510e-01
2.870000000000000000e+02	6.966862693146573804e-01	6.229677811695469858e-01
2.880000000000000000e+02	6.964575661743392931e-01	6.232186391254951330e-01
2.890000000000000000e+02	6.962295584921872615e-01	6.234684835285758675e-01
2.900000000000000000e+02	6.960022417495796976e-01	6.237173228455128449e-01
2.910000000000000000e+02	6.957756114746285192e-01	6.239651654391322744e-01
2.920000000000000000e+02	6.955496632415258951e-01	6.242120195699917273e-01
2.930000000000000000e+02	6.953243926699020916e-01	6.244578933979786362e-01
2.940000000000000000e+02	6.950997954241949772e-01	6.247027949838784844e-01
2.950000000000000000e+02	6.948758672130296299e-01	6.249467322909161293e-01
2.960000000000000000e+02	6.946526037886096017e-01	6.251897131862671486e-01
2.970000000000000000e+02	6.944300009461178425e-01	6.254317454425432077e-01
2.980000000000000000e+02	6.942080545231286148e-01	6.256728367392490053e-01
2.990000000000000000e+02	6.939867603990287348e-01	6.259129946642139064e-01
3.000000000000000000e+02	6.937661144944495817e-01	6.261522267149973731e-01
3.010000000000000000e+02	6.935461127707074347e-01	6.263905403002680838e-01
3.020000000000000000e+02	6.933267512292550228e-01	6.266279427411596270e-01
3.030000000000000000e+02	6.931080259111407349e-01	6.268644412726011028e-01
3.040000000000000000e+02	6.928899328964773785e-01	6.271000430446233009e-01
3.050000000000000000e+02	6.926724683039208186e-01	6.273347551236426733e-01
3.060000000000000000e+02	6.924556282901552784e-01	6.275685844937216595e-01
3.070000000000000000e+02	6.922394090493896313e-01	6.278015380578059190e-01
3.080000000000000000e+02	6.920238068128596876e-01	6.280336226389411358e-01
3.090000000000000000e+02	6.918088178483410289e-01	6.282648449814669522e-01
3.100000000000000000e+02	6.915944384596675043e-01	6.284952117521900306e-01
3.110000000000000000e+02	6.913806649862591636e-01	6.287247295415363535e-01
3.120000000000000000e+02	6.911674938026580728e-01	6.289534048646839848e-01
3.130000000000000000e+02	6.909549213180701255e-01	6.291812441626745134e-01
3.140000000000000000e+02	6.907429439759162904e-01	6.294082538035056240e-01
3.150000000000000000e+02	6.905315582533891883e-01	6.296344400832053489e-01
3.160000000000000000e+02	6.903207606610187730e-01	6.298598092268861137e-01
3.170000000000000000e+02	6.901105477422431189e-01	6.300843673897811303e-01
3.180000000000000000e+02	6.899009160729873136e-01	6.303081206582629159e-01
3.190000000000000000e+02	6.896918622612489003e-01	6.305310750508434925e-01
3.200000000000000000e+02	6.894833829466896491e-01	6.307532365191582668e-01
3.210000000000000000e+02	6.892754748002336562e-01	6.309746109489310362e-01
3.220000000000000000e+02	6.890681345236724376e-01	6.311952041609252273e-01
3.230000000000000000e+02	6.888613588492755735e-01	6.314150219118755958e-01
3.240000000000000000e+02	6.886551445394081261e-01	6.316340698954060473e-01
3.250000000000000000e+02	6.884494883861532744e-01	6.318523537429312498e-01
3.260000000000000000e+02	6.882443872109419436e-01	6.320698790245421472e-01
3.270000000000000000e+02	6.880398378641867652e-01	6.322866512498772629e-01
3.280000000000000000e+02	6.878358372249232522e-01	6.325026758689787920e-01
3.290000000000000000e+02	6.876323822004550834e-01	6.327179582731334850e-01
3.300000000000000000e+02	6.874294697260064924e-01	6.329325037957008737e-01
3.310000000000000000e+02	6.872270967643780981e-01	6.331463177129257325e-01
3.320000000000000000e+02	6.870252603056098417e-01	6.333594052447382161e-01
3.330000000000000000e+02	6.868239573666476971e-01	6.335717715555392315e-01
3.340000000000000000e+02	6.866231849910164886e-01	6.337834217549739302e-01
3.350000000000000000e+02	6.864229402484967046e-01	6.339943608986916557e-01
3.360000000000000000e+02	6.862232202348074184e-01	6.342045939890922357e-01
3.370000000000000000e+02	6.860240220712927606e-01	6.344141259760619489e-01
3.380000000000000000e+02	6.858253429046139438e-01	6.346229617576951698e-01
3.390000000000000000e+02	6.856271799064457273e-01	6.348311061810049116e-01
3.400000000000000000e+02	6.854295302731768791e-01	6.350385640426220446e-01
3.410000000000000000e+02	6.852323912256165217e-01	6.352453400894823021e-01
3.420000000000000000e+02	6.850357600087032539e-01	6.354514390195010742e-01
3.430000000000000000e+02	6.848396338912194903e-01	6.356568654822402076e-01
3.440000000000000000e+02	6.846440101655095756e-01	6.358616240795594843e-01
3.450000000000000000e+02	6.844488861472028951e-01	6.360657193662614395e-01
3.460000000000000000e+02	6.842542591749399827e-01	6.362691558507228562e-01
3.470000000000000000e+02	6.840601266101035138e-01	6.364719379955176004e-01
3.480000000000000000e+02	6.838664858365527399e-01	6.366740702180284650e-01
3.490000000000000000e+02	6.836733342603620311e-01	6.368755568910491327e-01
3.500000000000000000e+02	6.834806693095627494e-01	6.370764023433774792e-01
3.510000000000000000e+02	6.832884884338902287e-01	6.372766108603969970e-01
3.520000000000000000e+02	6.830967891045326423e-01	6.374761866846518910e-01
3.530000000000000000e+02	6.829055688138844227e-01	6.376751340164098503e-01
3.540000000000000000e+02	6.827148250753037884e-01	6.378734570142181592e-01
3.550000000000000000e+02	6.825245554228722700e-01	6.380711597954495939e-01
3.560000000000000000e+02	6.823347574111594538e-01	6.382682464368401032e-01
3.570000000000000000e+02	6.821454286149892798e-01	6.384647209750178298e-01
3.580000000000000000e+02	6.819565666292110029e-01	6.386605874070235833e-01
3.590000000000000000e+02	6.817681690684732621e-01	6.388558496908232076e-01
3.600000000000000000e+02	6.815802335670004819e-01	6.390505117458122886e-01
3.610000000000000000e+02	6.813927577783734923e-01	6.392445774533114244e-01
3.620000000000000000e+02	6.812057393753122581e-01	6.394380506570556122e-01
3.630000000000000000e+02	6.810191760494629376e-01	6.396309351636748630e-01
3.640000000000000000e+02	6.808330655111864971e-01	6.398232347431670464e-01
3.650000000000000000e+02	6.806474054893513204e-01	6.400149531293641836e-01
3.660000000000000000e+02	6.804621937311281510e-01	6.402060940203907480e-01
3.670000000000000000e+02	6.802774280017881425e-01	6.403966610791155256e-01
3.680000000000000000e+02	6.800931060845040177e-01	6.405866579335957045e-01
3.690000000000000000e+02	6.799092257801527817e-01	6.407760881775147466e-01
3.700000000000000000e+02	6.797257849071229874e-01	6.409649553706128211e-01
3.710000000000000000e+02	6.795427813011232221e-01	6.411532630391113541e-01
3.720000000000000000e+02	6.793602128149931474e-01	6.413410146761308051e-01
3.730000000000000000e+02	6.791780773185186471e-01	6.415282137421014497e-01
3.740000000000000000e+02	6.789963726982477521e-01	6.417148636651689442e-01
3.750000000000000000e+02	6.788150968573104516e-01	6.419009678415924514e-01
3.760000000000000000e+02	6.786342477152395025e-01	6.420865296361382146e-01
3.770000000000000000e+02	6.784538232077952369e-01	6.422715523824654715e-01
3.780000000000000000e+02	6.782738212867918115e-01	6.424560393835081484e-01
3.790000000000000000e+02	6.780942399199257897e-01	6.426399939118496718e-01
3.800000000000000000e+02	6.779150770906070544e-01	6.428234192100920064e-01
3.810000000000000000e+02	6.777363307977931628e-01	6.430063184912209184e-01
3.820000000000000000e+02	6.775579990558233678e-01	6.431886949389630237e-01
3.830000000000000000e+02	6.773800798942579693e-01	6.433705517081398373e-01
3.840000000000000000e+02	6.772025713577168871e-01	6.435518919250156067e-01
3.850000000000000000e+02	6.770254715057228978e-01	6.437327186876395935e-01
3.860000000000000000e+02	6.768487784125448714e-01	6.439130350661839142e-01
3.870000000000000000e+02	6.766724901670443382e-01	6.440928441032761631e-01
3.880000000000000000e+02	6.764966048725239434e-01	6.442721488143275943e-01
3.890000000000000000e+02	6.763211206465775671e-01	6.444509521878548641e-01
3.900000000000000000e+02	6.761460356209417766e-01	6.446292571857994425e-01
3.910000000000000000e+02	6.759713479413513859e-01	6.448070667438400294e-01
3.920000000000000000e+02	6.757970557673942391e-01	6.449843837717024186e-01
3.930000000000000000e+02	6.756231572723696566e-01	6.451612111534629213e-01
3.940000000000000000e+02	6.754496506431483249e-01	6.453375517478492362e-01
3.950000000000000000e+02	6.752765340800332972e-01	6.455134083885353258e-01
3.960000000000000000e+02	6.751038057966238792e-01	6.456887838844332927e-01
3.970000000000000000e+02	6.749314640196802939e-01	6.458636810199802625e-01
3.980000000000000000e+02	6.747595069889914532e-01	6.460381025554210455e-01
3.990000000000000000e+02	6.745879329572418426e-01	6.462120512270880246e-01
4.000000000000000000e+02	6.744167401898837344e-01	6.463855297476749362e-01
4.010000000000000000e+02	6.742459269650072917e-01	6.465585408065087636e-01
4.020000000000000000e+02	6.740754915732151131e-01	6.467310870698164127e-01
4.030000000000000000e+02	6.739054323174975547e-01	6.469031711809882790e-01
4.040000000000000000e+02	6.737357475131080520e-01	6.470747957608378176e-01
4.050000000000000000e+02	6.735664354874433268e-01	6.472459634078573387e-01
4.060000000000000000e+02	6.733974945799212630e-01	6.474166766984705834e-01
4.070000000000000000e+02	6.732289231418637776e-01	6.475869381872810804e-01
4.080000000000000000e+02	6.730607195363784712e-01	6.477567504073183935e-01
4.090000000000000000e+02	6.728928821382433867e-01	6.479261158702784851e-01
4.100000000000000000e+02	6.727254093337927676e-01	6.480950370667637461e-01
4.110000000000000000e+02	6.725582995208039261e-01	6.482635164665172534e-01
4.120000000000000000e+02	6.723915511083857766e-01	6.484315565186544728e-01
4.130000000000000000e+02	6.722251625168690348e-01	6.485991596518930757e-01
4.140000000000000000e+02	6.720591321776970828e-01	6.487663282747770932e-01
4.150000000000000000e+02	6.718934585333188325e-01	6.489330647759000703e-01
4.160000000000000000e+02	6.717281400370822553e-01	6.490993715241245576e-01
4.170000000000000000e+02	6.715631751531300209e-01	6.492652508687980495e-01
4.180000000000000000e+02	6.713985623562960248e-01	6.494307051399664799e-01
4.190000000000000000e+02	6.712343001320023594e-01	6.495957366485848317e-01
4.200000000000000000e+02	6.710703869761595053e-01	6.497603476867249706e-01
4.210000000000000000e+02	6.709068213950654114e-01	6.499245405277792598e-01
4.220000000000000000e+02	6.707436019053075738e-01	6.500883174266645081e-01
4.230000000000000000e+02	6.705807270336654469e-01	6.502516806200197008e-01
4.240000000000000000e+02	6.704181953170146313e-01	6.504146323264031748e-01
4.250000000000000000e+02	6.702560053022308395e-01	6.505771747464866861e-01
4.260000000000000000e+02	6.700941555460969701e-01	6.507393100632463678e-01
4.270000000000000000e+02	6.699326446152097381e-01	6.509010404421523566e-01
4.280000000000000000e+02	6.697714710858881926e-01	6.510623680313540884e-01
4.290000000000000000e+02	6.696106335440832336e-01	6.512232949618648181e-01
4.300000000000000000e+02	6.694501305852877948e-01	6.513838233477428075e-01
4.310000000000000000e+02	6.692899608144484702e-01	6.515439552862702932e-01
4.320000000000000000e+02	6.691301228458781392e-01	6.517036928581300126e-01
4.330000000000000000e+02	6.689706153031694802e-01	6.518630381275796193e-01
4.340000000000000000e+02	6.688114368191099279e-01	6.520219931426241011e-01
4.350000000000000000e+02	6.686525860355967410e-01	6.521805599351844229e-01
4.360000000000000000e+02	6.684940616035540684e-01	6.523387405212662804e-01
4.370000000000000000e+02	6.683358621828500157e-01	6.524965369011248573e-01
4.380000000000000000e+02	6.681779864422159321e-01	6.526539510594281390e-01
4.390000000000000000e+02	6.680204330591651418e-01	6.528109849654181174e-01
4.400000000000000000e+02	6.678632007199136744e-01	6.529676405730694411e-01
4.410000000000000000e+02	6.677062881193017718e-01	6.531239198212469566e-01
4.420000000000000000e+02	6.675496939607160618e-01	6.532798246338603620e-01
4.430000000000000000e+02	6.673934169560119534e-01	6.534353569200167522e-01
4.440000000000000000e+02	6.672374558254389187e-01	6.535905185741728296e-01
4.450000000000000000e+02	6.670818092975642211e-01	6.537453114762824535e-01
4.460000000000000000e+02	6.669264761091994176e-01	6.538997374919451877e-01
4.470000000000000000e+02	6.667714550053265299e-01	6.540537984725504073e-01
4.480000000000000000e+02	6.666167447390255463e-01	6.542074962554220718e-01
4.490000000000000000e+02	6.664623440714029234e-01	6.543608326639589468e-01
4.500000000000000000e+02	6.663082517715199771e-01	6.545138095077759344e-01
4.510000000000000000e+02	6.661544666163233819e-01	6.546664285828410756e-01
4.520000000000000000e+02	6.660009873905756717e-01	6.548186916716125516e-01
4.530000000000000000e+02	6.658478128867861834e-01	6.549706005431731315e-01
4.540000000000000000e+02	6.656949419051439998e-01	6.551221569533631772e-01
4.550000000000000000e+02	6.655423732534500036e-01	6.552733626449119830e-01
4.560000000000000000e+02	6.653901057470512637e-01	6.554242193475680045e-01
4.570000000000000000e+02	6.652381382087751982e-01	6.555747287782260901e-01
4.580000000000000000e+02	6.650864694688648493e-01	6.557248926410546019e-01
4.590000000000000000e+02	6.649350983649142677e-01	6.558747126276202044e-01
4.600000000000000000e+02	6.647840237418055631e-01	6.560241904170117655e-01
4.610000000000000000e+02	6.646332444516461768e-01	6.561733276759611488e-01
4.620000000000000000e+02	6.644827593537064869e-01	6.563221260589652273e-01
4.630000000000000000e+02	6.643325673143586352e-01	6.564705872084034555e-01
4.640000000000000000e+02	6.641826672070159088e-01	6.566187127546563307e-01
4.650000000000000000e+02	6.640330579120723442e-01	6.567665043162206340e-01
4.660000000000000000e+02	6.638837383168441075e-01	6.569139634998253374e-01
4.670000000000000000e+02	6.637347073155098753e-01	6.570610919005436257e-01
4.680000000000000000e+02	6.635859638090529922e-01	6.572078911019058056e-01
4.690000000000000000e+02	6.634375067052042940e-01	6.573543626760092184e-01
4.700000000000000000e+02	6.632893349183849319e-01	6.575005081836280407e-01
4.710000000000000000e+02	6.631414473696505274e-01	6.576463291743210871e-01
4.720000000000000000e+02	6.629938429866346628e-01	6.577918271865383915e-01
4.730000000000000000e+02	6.628465207034950346e-01	6.579370037477265676e-01
4.740000000000000000e+02	6.626994794608577211e-01	6.580818603744333917e-01
4.750000000000000000e+02	6.625527182057641129e-01	6.582263985724103872e-01
4.760000000000000000e+02	6.624062358916177340e-01	6.583706198367144102e-01
4.770000000000000000e+02	6.622600314781305064e-01	6.585145256518085688e-01
4.780000000000000000e+02	6.621141039312717913e-01	6.586581174916614767e-01
4.790000000000000000e+02	6.619684522232156532e-01	6.588013968198449533e-01
4.800000000000000000e+02	6.618230753322904558e-01	6.589443650896318339e-01
4.810000000000000000e+02	6.616779722429282362e-01	6.590870237440913382e-01
4.820000000000000000e+02	6.615331419456141893e-01	6.592293742161837722e-01
4.830000000000000000e+02	6.613885834368374850e-01	6.593714179288548971e-01
4.840000000000000000e+02	6.612442957190425297e-01	6.595131562951275228e-01
4.850000000000000000e+02	6.611002778005798941e-01	6.596545907181942114e-01
4.860000000000000000e+02	6.609565286956586849e-01	6.597957225915064283e-01
4.870000000000000000e+02	6.608130474242991381e-01	6.599365532988650251e-01
4.880000000000000000e+02	6.606698330122851015e-01	6.600770842145087247e-01
4.890000000000000000e+02	6.605268844911184045e-01	6.602173167032001633e-01
4.900000000000000000e+02	6.603842008979717848e-01	6.603572521203140422e-01
4.910000000000000000e+02	6.602417812756438131e-01	6.604968918119212828e-01
4.920000000000000000e+02	6.600996246725143735e-01	6.606362371148741808e-01
4.930000000000000000e+02	6.599577301424984777e-01	6.607752893568894503e-01
4.940000000000000000e+02	6.598160967450040770e-01	6.609140498566313804e-01
4.950000000000000000e+02	6.596747235448864322e-01	6.610525199237923255e-01
4.960000000000000000e+02	6.595336096124059244e-01	6.611907008591748625e-01
4.970000000000000000e+02	6.593927540231848683e-01	6.613285939547703940e-01
4.980000000000000000e+02	6.592521558581654340e-01	6.614662004938387518e-01
4.990000000000000000e+02	6.591118142035669036e-01	6.616035217509859123e-01
5.000000000000000000e+02	6.589717281508445934e-01	6.617405589922412679e-01
5.010000000000000000e+02	6.588318967966489970e-01	6.618773134751334553e-01
5.020000000000000000e+02	6.586923192427839302e-01	6.620137864487669610e-01
5.030000000000000000e+02	6.585529945961674514e-01	6.621499791538953961e-01
5.040000000000000000e+02	6.584139219687913380e-01	6.622858928229961029e-01
5.050000000000000000e+02	6.582751004776812298e-01	6.624215286803428748e-01
5.060000000000000000e+02	6.581365292448578819e-01	6.625568879420781210e-01
5.070000000000000000e+02	6.579982073972985290e-01	6.626919718162844752e-01
5.080000000000000000e+02	6.578601340668980280e-01	6.628267815030547405e-01
5.090000000000000000e+02	6.577223083904311096e-01	6.629613181945628320e-01
5.100000000000000000e+02	6.575847295095148537e-01	6.630955830751318336e-01
5.110000000000000000e+02	6.574473965705708300e-01	6.632295773213027212e-01
5.120000000000000000e+02	6.573103087247891274e-01	6.633633021019018638e-01
5.130000000000000000e+02	6.571734651280910500e-01	6.634967585781079702e-01
5.140000000000000000e+02	6.570368649410932571e-01	6.636299479035184801e-01
5.150000000000000000e+02	6.569005073290715702e-01	6.637628712242140683e-01
5.160000000000000000e+02	6.567643914619262224e-01	6.638955296788244809e-01
5.170000000000000000e+02	6.566285165141456659e-01	6.640279243985918178e-01
5.180000000000000000e+02	6.564928816647727094e-01	6.641600565074341489e-01
5.190000000000000000e+02	6.563574860973693248e-01	6.642919271220076860e-01
5.200000000000000000e+02	6.562223289999832287e-01	6.644235373517700660e-01
5.210000000000000000e+02	6.560874095651132443e-01	6.645548882990399697e-01
5.220000000000000000e+02	6.559527269896763269e-01	6.646859810590590723e-01
5.230000000000000000e+02	6.558182804749744799e-01	6.648168167200514400e-01
5.240000000000000000e+02	6.556840692266610038e-01	6.649473963632833717e-01
5.250000000000000000e+02	6.555500924547095210e-01	6.650777210631219072e-01
5.260000000000000000e+02	6.554163493733798918e-01	6.652077918870927808e-01
5.270000000000000000e+02	6.552828392011880165e-01	6.653376098959384866e-01
5.280000000000000000e+02	6.551495611608727510e-01	6.654671761436750099e-01
5.290000000000000000e+02	6.550165144793654859e-01	6.655964916776478946e-01
5.300000000000000000e+02	6.548836983877587281e-01	6.657255575385886415e-01
5.310000000000000000e+02	6.547511121212754581e-01	6.658543747606691099e-01
5.320000000000000000e+02	6.546187549192385990e-01	6.659829443715568065e-01
5.330000000000000000e+02	6.544866260250408185e-01	6.661112673924687311e-01
5.340000000000000000e+02	6.543547246861146638e-01	6.662393448382246675e-01
5.350000000000000000e+02	6.542230501539028076e-01	6.663671777173001409e-01
5.360000000000000000e+02	6.540916016838291824e-01	6.664947670318793760e-01
5.370000000000000000e+02	6.539603785352692267e-01	6.666221137779062555e-01
5.380000000000000000e+02	6.538293799715213517e-01	6.667492189451363904e-01
5.390000000000000000e+02	6.536986052597787422e-01	6.668760835171877455e-01
5.400000000000000000e+02	6.535680536711002686e-01	6.670027084715903776e-01
5.410000000000000000e+02	6.534377244803835083e-01	6.671290947798371729e-01
5.420000000000000000e+02	6.533076169663358801e-01	6.672552434074324745e-01
5.430000000000000000e+02	6.531777304114479987e-01	6.673811553139405994e-01
5.440000000000000000e+02	6.530480641019660304e-01	6.675068314530350211e-01
5.450000000000000000e+02	6.529186173278647143e-01	6.676322727725454431e-01
5.460000000000000000e+02	6.527893893828204952e-01	6.677574802145052058e-01
5.470000000000000000e+02	6.526603795641854333e-01	6.678824547151982483e-01
5.480000000000000000e+02	6.525315871729598927e-01	6.680071972052051832e-01
5.490000000000000000e+02	6.524030115137678942e-01	6.681317086094500368e-01
5.500000000000000000e+02	6.522746518948303596e-01	6.682559898472445470e-01
5.510000000000000000e+02	6.521465076279395756e-01	6.683800418323337933e-01
5.520000000000000000e+02	6.520185780284343258e-01	6.685038654729409391e-01
5.530000000000000000e+02	6.518908624151740216e-01	6.686274616718104191e-01
5.540000000000000000e+02	6.517633601105147223e-01	6.687508313262529036e-01
5.550000000000000000e+02	6.516360704402835990e-01	6.688739753281870426e-01
5.560000000000000000e+02	6.515089927337549547e-01	6.689968945641837639e-01
5.570000000000000000e+02	6.513821263236259096e-01	6.691195899155074622e-01
5.580000000000000000e+02	6.512554705459920878e-01	6.692420622581584100e-01
5.590000000000000000e+02	6.511290247403243026e-01	6.693643124629146124e-01
5.600000000000000000e+02	6.510027882494446860e-01	6.694863413953725528e-01
5.610000000000000000e+02	6.508767604195029310e-01	6.696081499159877159e-01
5.620000000000000000e+02	6.507509405999536423e-01	6.697297388801157769e-01
5.630000000000000000e+02	6.506253281435333546e-01	6.698511091380515703e-01
5.640000000000000000e+02	6.504999224062371077e-01	6.699722615350691690e-01
5.650000000000000000e+02	6.503747227472965742e-01	6.700931969114611864e-01
5.660000000000000000e+02	6.502497285291573004e-01	6.702139161025773006e-01
5.670000000000000000e+02	6.501249391174563907e-01	6.703344199388626690e-01
5.680000000000000000e+02	6.500003538810011916e-01	6.704547092458962299e-01
5.690000000000000000e+02	6.498759721917460874e-01	6.705747848444278958e-01
5.700000000000000000e+02	6.497517934247727389e-01	6.706946475504167449e-01
5.710000000000000000e+02	6.496278169582669904e-01	6.708142981750671030e-01
5.720000000000000000e+02	6.495040421734986635e-01	6.709337375248655144e-01
5.730000000000000000e+02	6.493804684547995754e-01	6.710529664016169349e-01
5.740000000000000000e+02	6.492570951895437759e-01	6.711719856024809250e-01
5.750000000000000000e+02	6.491339217681258988e-01	6.712907959200070662e-01
5.760000000000000000e+02	6.490109475839409559e-01	6.714093981421698221e-01
5.770000000000000000e+02	6.488881720333641301e-01	6.715277930524039540e-01
5.780000000000000000e+02	6.487655945157303483e-01	6.716459814296389386e-01
5.790000000000000000e+02	6.486432144333144079e-01	6.717639640483331620e-01
5.800000000000000000e+02	6.485210311913107706e-01	6.718817416785080043e-01
5.810000000000000000e+02	6.483990441978146890e-01	6.719993150857810349e-01
5.820000000000000000e+02	6.482772528638018894e-01	6.721166850313995411e-01
5.830000000000000000e+02	6.481556566031096978e-01	6.722338522722740572e-01
5.840000000000000000e+02	6.480342548324172780e-01	6.723508175610098947e-01
5.850000000000000000e+02	6.479130469712275353e-01	6.724675816459406708e-01
5.860000000000000000e+02	6.477920324418474651e-01	6.725841452711592838e-01
5.870000000000000000e+02	6.476712106693698345e-01	6.727005091765507760e-01
5.880000000000000000e+02	6.475505810816545305e-01	6.728166740978228644e-01
5.890000000000000000e+02	6.474301431093099080e-01	6.729326407665376930e-01
5.900000000000000000e+02	6.473098961856752487e-01	6.730484099101423645e-01
5.910000000000000000e+02	6.471898397468018871e-01	6.731639822520000260e-01
5.920000000000000000e+02	6.470699732314356689e-01	6.732793585114195123e-01
5.930000000000000000e+02	6.469502960809990766e-01	6.733945394036858767e-01
5.940000000000000000e+02	6.468308077395737987e-01	6.735095256400901453e-01
5.950000000000000000e+02	6.467115076538828555e-01	6.736243179279588489e-01
5.960000000000000000e+02	6.465923952732736124e-01	6.737389169706824443e-01
5.970000000000000000e+02	6.464734700497001274e-01	6.738533234677457351e-01
5.980000000000000000e+02	6.463547314377067199e-01	6.739675381147551825e-01
5.990000000000000000e+02	6.462361788944102070e-01	6.740815616034683266e-01
6.000000000000000000e+02	6.461178118794842495e-01	6.741953946218209870e-01
6.010000000000000000e+02	6.459996298551412552e-01	6.743090378539562391e-01
6.020000000000000000e+02	6.458816322861171688e-01	6.744224919802515039e-01
6.030000000000000000e+02	6.457638186396543745e-01	6.745357576773455266e-01
6.040000000000000000e+02	6.456461883854858197e-01	6.746488356181669088e-01
6.050000000000000000e+02	6.455287409958183620e-01	6.747617264719595331e-01
6.060000000000000000e+02	6.454114759453173367e-01	6.748744309043098744e-01
6.070000000000000000e+02	6.452943927110905697e-01	6.749869495771737560e-01
6.080000000000000000e+02	6.451774907726725017e-01	6.750992831489018853e-01
6.090000000000000000e+02	6.450607696120085333e-01	6.752114322742666097e-01
6.100000000000000000e+02	6.449442287134398155e-01	6.753233976044868969e-01
6.110000000000000000e+02	6.448278675636877066e-01	6.754351797872540919e-01
6.120000000000000000e+02	6.447116856518384509e-01	6.755467794667576742e-01
6.130000000000000000e+02	6.445956824693286347e-01	6.756581972837094607e-01
6.140000000000000000e+02	6.444798575099290883e-01	6.757694338753690300e-01
6.150000000000000000e+02	6.443642102697313412e-01	6.758804898755684798e-01
6.160000000000000000e+02	6.442487402471319680e-01	6.759913659147359644e-01
6.170000000000000000e+02	6.441334469428179332e-01	6.761020626199210071e-01
6.180000000000000000e+02	6.440183298597529360e-01	6.762125806148174822e-01
6.190000000000000000e+02	6.439033885031619775e-01	6.763229205197881511e-01
6.200000000000000000e+02	6.437886223805178165e-01	6.764330829518875321e-01
6.210000000000000000e+02	6.436740310015262034e-01	6.765430685248856602e-01
6.220000000000000000e+02	6.435596138781124465e-01	6.766528778492912899e-01
6.230000000000000000e+02	6.434453705244067567e-01	6.767625115323744334e-01
6.240000000000000000e+02	6.433313004567312587e-01	6.768719701781893416e-01
6.250000000000000000e+02	6.432174031935854464e-01	6.769812543875972644e-01
6.260000000000000000e+02	6.431036782556328602e-01	6.770903647582883211e-01
6.270000000000000000e+02	6.429901251656877648e-01	6.771993018848038171e-01
6.280000000000000000e+02	6.428767434487014931e-01	6.773080663585586692e-01
6.290000000000000000e+02	6.427635326317493458e-01	6.774166587678621676e-01
6.300000000000000000e+02	6.426504922440169354e-01	6.775250796979407353e-01
6.310000000000000000e+02	6.425376218167878628e-01	6.776333297309581338e-01
6.320000000000000000e+02	6.424249208834296176e-01	6.777414094460378902e-01
6.330000000000000000e+02	6.423123889793816987e-01	6.778493194192831695e-01
6.340000000000000000e+02	6.422000256421427355e-01	6.779570602237984245e-01
6.350000000000000000e+02	6.420878304112568324e-01	6.780646324297097127e-01
6.360000000000000000e+02	6.419758028283021334e-01	6.781720366041852355e-01
6.370000000000000000e+02	6.418639424368771662e-01	6.782792733114558770e-01
6.380000000000000000e+02	6.417522487825898514e-01	6.783863431128346333e-01
6.390000000000000000e+02	6.416407214130437353e-01	6.784932465667377066e-01
6.400000000000000000e+02	6.415293598778265549e-01	6.785999842287031569e-01
6.410000000000000000e+02	6.414181637284983584e-01	6.787065566514114412e-01
6.420000000000000000e+02	6.413071325185785154e-01	6.788129643847042871e-01
6.430000000000000000e+02	6.411962658035346152e-01	6.789192079756042331e-01
6.440000000000000000e+02	6.410855631407704758e-01	6.790252879683340570e-01
6.450000000000000000e+02	6.409750240896140427e-01	6.791312049043346510e-01
6.460000000000000000e+02	6.408646482113058429e-01	6.792369593222854496e-01
6.470000000000000000e+02	6.407544350689876600e-01	6.793425517581219708e-01
6.480000000000000000e+02	6.406443842276907663e-01	6.794479827450545795e-01
6.490000000000000000e+02	6.405344952543247095e-01	6.795532528135865835e-01
6.500000000000000000e+02	6.404247677176654330e-01	6.796583624915333299e-01
6.510000000000000000e+02	6.403152011883450623e-01	6.797633123040389691e-01
6.520000000000000000e+02	6.402057952388398032e-01	6.798681027735954396e-01
6.530000000000000000e+02	6.400965494434593950e-01	6.799727344200597878e-01
6.540000000000000000e+02	6.399874633783356748e-01	6.800772077606713761e-01
6.550000000000000000e+02	6.398785366214122527e-01	6.801815233100698688e-01
6.560000000000000000e+02	6.397697687524331878e-01	6.802856815803127732e-01
6.570000000000000000e+02	6.396611593529327733e-01	6.803896830808914276e-01
6.580000000000000000e+02	6.395527080062239911e-01	6.804935283187495410e-01
6.590000000000000000e+02	6.394444142973887413e-01	6.805972177982987370e-01
6.600000000000000000e+02	6.393362778132674062e-01	6.807007520214365393e-01
6.610000000000000000e+02	6.392282981424475263e-01	6.808041314875614702e-01
6.620000000000000000e+02	6.391204748752543630e-01	6.809073566935909261e-01
6.630000000000000000e+02	6.390128076037400184e-01	6.810104281339770527e-01
6.640000000000000000e+02	6.389052959216739991e-01	6.811133463007223998e-01
6.650000000000000000e+02	6.387979394245317799e-01	6.812161116833966856e-01
6.660000000000000000e+02	6.386907377094863669e-01	6.813187247691523396e-01
6.670000000000000000e+02	6.385836903753968619e-01	6.814211860427406009e-01
6.680000000000000000e+02	6.384767970227996914e-01	6.815234959865269504e-01
6.690000000000000000e+02	6.383700572538981710e-01	6.816256550805068759e-01
6.700000000000000000e+02	6.382634706725526241e-01	6.817276638023206381e-01
6.710000000000000000e+02	6.381570368842712782e-01	6.818295226272697018e-01
6.720000000000000000e+02	6.380507554962001615e-01	6.819312320283311690e-01
6.730000000000000000e+02	6.379446261171137778e-01	6.820327924761726557e-01
6.740000000000000000e+02	6.378386483574054466e-01	6.821342044391677240e-01
6.750000000000000000e+02	6.377328218290783113e-01	6.822354683834107592e-01
6.760000000000000000e+02	6.376271461457354572e-01	6.823365847727308475e-01
6.770000000000000000e+02	6.375216209225710307e-01	6.824375540687072084e-01
6.780000000000000000e+02	6.374162457763608014e-01	6.825383767306835159e-01
6.790000000000000000e+02	6.373110203254530592e-01	6.826390532157817770e-01
6.800000000000000000e+02	6.372059441897599541e-01	6.827395839789168752e-01
6.810000000000000000e+02	6.371010169907479481e-01	6.828399694728110036e-01
6.820000000000000000e+02	6.369962383514289339e-01	6.829402101480067655e-01
6.830000000000000000e+02	6.368916078963516858e-01	6.830403064528821622e-01
6.840000000000000000e+02	6.367871252515927560e-01	6.831402588336633608e-01
6.850000000000000000e+02	6.366827900447479260e-01	6.832400677344392381e-01
6.860000000000000000e+02	6.365786019049235467e-01	6.833397335971742592e-01
6.870000000000000000e+02	6.364745604627275455e-01	6.834392568617223551e-01
6.880000000000000000e+02	6.363706653502613220e-01	6.835386379658400235e-01
6.890000000000000000e+02	6.362669162011108659e-01	6.836378773452000956e-01
6.900000000000000000e+02	6.361633126503385416e-01	6.837369754334036154e-01
6.910000000000000000e+02	6.360598543344747613e-01	6.838359326619947165e-01
6.920000000000000000e+02	6.359565408915096585e-01	6.839347494604717248e-01
6.930000000000000000e+02	6.358533719608842061e-01	6.840334262563013690e-01
6.940000000000000000e+02	6.357503471834833331e-01	6.841319634749306600e-01
6.950000000000000000e+02	6.356474662016262656e-01	6.842303615398003247e-01
6.960000000000000000e+02	6.355447286590594214e-01	6.843286208723559083e-01
6.970000000000000000e+02	6.354421342009481943e-01	6.844267418920623181e-01
6.980000000000000000e+02	6.353396824738688498e-01	6.845247250164141484e-01
6.990000000000000000e+02	6.352373731258006417e-01	6.846225706609492256e-01
7.000000000000000000e+02	6.351352058061179306e-01	6.847202792392600434e-01
7.010000000000000000e+02	6.350331801655826336e-01	6.848178511630063081e-01
7.020000000000000000e+02	6.349312958563357867e-01	6.849152868419264850e-01
7.030000000000000000e+02	6.348295525318906618e-01	6.850125866838501221e-01
7.040000000000000000e+02	6.347279498471247727e-01	6.851097510947091740e-01
7.050000000000000000e+02	6.346264874582721038e-01	6.852067804785499927e-01
7.060000000000000000e+02	6.345251650229158935e-01	6.853036752375448737e-01
7.070000000000000000e+02	6.344239821999809736e-01	6.854004357720030471e-01
7.080000000000000000e+02	6.343229386497263311e-01	6.854970624803834456e-01
7.090000000000000000e+02	6.342220340337376694e-01	6.855935557593043628e-01
7.100000000000000000e+02	6.341212680149205250e-01	6.856899160035558882e-01
7.110000000000000000e+02	6.340206402574921629e-01	6.857861436061106764e-01
7.120000000000000000e+02	6.339201504269750265e-01	6.858822389581350487e-01
7.130000000000000000e+02	6.338197981901895206e-01	6.859782024489997632e-01
7.140000000000000000e+02	6.337195832152464625e-01	6.860740344662912271e-01
7.150000000000000000e+02	6.336195051715405313e-01	6.861697353958223777e-01
7.160000000000000000e+02	6.335195637297423854e-01	6.862653056216432290e-01
7.170000000000000000e+02	6.334197585617930004e-01	6.863607455260514190e-01
7.180000000000000000e+02	6.333200893408954535e-01	6.864560554896028677e-01
7.190000000000000000e+02	6.332205557415085950e-01	6.865512358911228796e-01
7.200000000000000000e+02	6.331211574393404984e-01	6.866462871077155805e-01
7.210000000000000000e+02	6.330218941113412434e-01	6.867412095147750195e-01
7.220000000000000000e+02	6.329227654356958110e-01	6.868360034859948282e-01
7.230000000000000000e+02	6.328237710918184211e-01	6.869306693933792118e-01
7.240000000000000000e+02	6.327249107603450939e-01	6.870252076072521641e-01
7.250000000000000000e+02	6.326261841231273220e-01	6.871196184962682363e-01
7.260000000000000000e+02	6.325275908632250754e-01	6.872139024274219743e-01
7.270000000000000000e+02	6.324291306649009181e-01	6.873080597660583546e-01
7.280000000000000000e+02	6.323308032136134571e-01	6.874020908758817772e-01
7.290000000000000000e+02	6.322326081960101263e-01	6.874959961189669455e-01
7.300000000000000000e+02	6.321345452999219683e-01	6.875897758557673045e-01
7.310000000000000000e+02	6.320366142143563071e-01	6.876834304451258095e-01
7.320000000000000000e+02	6.319388146294907527e-01	6.877769602442834751e-01
7.330000000000000000e+02	6.318411462366674280e-01	6.878703656088893670e-01
7.340000000000000000e+02	6.317436087283859747e-01	6.879636468930099280e-01
7.350000000000000000e+02	6.316462017982978905e-01	6.880568044491383040e-01
7.360000000000000000e+02	6.315489251412000904e-01	6.881498386282034474e-01
7.370000000000000000e+02	6.314517784530291333e-01	6.882427497795793325e-01
7.380000000000000000e+02	6.313547614308551159e-01	6.883355382510942810e-01
7.390000000000000000e+02	6.312578737728751221e-01	6.884282043890397329e-01
7.400000000000000000e+02	6.311611151784081164e-01	6.885207485381793502e-01
7.410000000000000000e+02	6.310644853478880600e-01	6.886131710417582319e-01
7.420000000000000000e+02	6.309679839828592485e-01	6.887054722415109076e-01
7.430000000000000000e+02	6.308716107859688726e-01	6.887976524776711074e-01
7.440000000000000000e+02	6.307753654609628002e-01	6.888897120889801995e-01
7.450000000000000000e+02	6.306792477126786922e-01	6.889816514126952951e-01
7.460000000000000000e+02	6.305832572470406738e-01	6.890734707845984630e-01
7.470000000000000000e+02	6.304873937710536724e-01	6.891651705390052784e-01
7.480000000000000000e+02	6.303916569927976443e-01	6.892567510087729277e-01
7.490000000000000000e+02	6.302960466214218016e-01	6.893482125253084236e-01
7.500000000000000000e+02	6.302005623671397272e-01	6.894395554185780428e-01
7.510000000000000000e+02	6.301052039412227135e-01	6.895307800171145418e-01
7.520000000000000000e+02	6.300099710559950994e-01	6.896218866480253729e-01
7.530000000000000000e+02	6.299148634248287193e-01	6.897128756370018987e-01
7.540000000000000000e+02	6.298198807621369077e-01	6.898037473083263871e-01
7.550000000000000000e+02	6.297250227833696146e-01	6.898945019848808924e-01
7.560000000000000000e+02	6.296302892050081867e-01	6.899851399881542502e-01
7.570000000000000000e+02	6.295356797445590402e-01	6.900756616382514030e-01
7.580000000000000000e+02	6.294411941205498850e-01	6.901660672538999508e-01
7.590000000000000000e+02	6.293468320525228421e-01	6.902563571524588104e-01
7.600000000000000000e+02	6.292525932610305572e-01	6.903465316499258764e-01
7.610000000000000000e+02	6.291584774676300951e-01	6.904365910609452373e-01
7.620000000000000000e+02	6.290644843948783871e-01	6.905265356988153913e-01
7.630000000000000000e+02	6.289706137663264585e-01	6.906163658754969070e-01
7.640000000000000000e+02	6.288768653065153202e-01	6.907060819016193065e-01
7.650000000000000000e+02	6.287832387409695301e-01	6.907956840864892811e-01
7.660000000000000000e+02	6.286897337961936394e-01	6.908851727380977970e-01
7.670000000000000000e+02	6.285963501996658653e-01	6.909745481631275332e-01
7.680000000000000000e+02	6.285030876798340937e-01	6.910638106669603209e-01
7.690000000000000000e+02	6.284099459661106613e-01	6.911529605536842480e-01
7.700000000000000000e+02	6.283169247888671372e-01	6.912419981261010982e-01
7.710000000000000000e+02	6.282240238794298826e-01	6.913309236857335671e-01
7.720000000000000000e+02	6.281312429700748323e-01	6.914197375328320350e-01
7.730000000000000000e+02	6.280385817940230542e-01	6.915084399663820047e-01
7.740000000000000000e+02	6.279460400854358637e-01	6.915970312841113188e-01
7.750000000000000000e+02	6.278536175794097174e-01	6.916855117824964871e-01
7.760000000000000000e+02	6.277613140119722157e-01	6.917738817567704590e-01
7.770000000000000000e+02	6.276691291200765521e-01	6.918621415009289510e-01
7.780000000000000000e+02	6.275770626415975162e-01	6.919502913077371087e-01
7.790000000000000000e+02	6.274851143153268307e-01	6.920383314687371668e-01
7.800000000000000000e+02	6.273932838809680446e-01	6.921262622742543336e-01
7.810000000000000000e+02	6.273015710791325361e-01	6.922140840134041184e-01
7.820000000000000000e+02	6.272099756513345170e-01	6.923017969740982158e-01
7.830000000000000000e+02	6.271184973399871465e-01	6.923894014430522770e-01
7.840000000000000000e+02	6.270271358883972024e-01	6.924768977057914610e-01
7.850000000000000000e+02	6.269358910407613061e-01	6.925642860466572071e-01
7.860000000000000000e+02	6.268447625421612601e-01	6.926515667488142292e-01
7.870000000000000000e+02	6.267537501385596066e-01	6.927387400942561779e-01
7.880000000000000000e+02	6.266628535767951869e-01	6.928258063638124131e-01
7.890000000000000000e+02	6.265720726045792555e-01	6.929127658371548870e-01
7.900000000000000000e+02	6.264814069704907062e-01	6.929996187928032514e-01
7.910000000000000000e+02	6.263908564239717425e-01	6.930863655081320740e-01
7.920000000000000000e+02	6.263004207153239911e-01	6.931730062593767228e-01
7.930000000000000000e+02	6.262100995957039506e-01	6.932595413216396940e-01
7.940000000000000000e+02	6.261198928171189948e-01	6.933459709688963857e-01
7.950000000000000000e+02	6.260298001324230421e-01	6.934322954740016476e-01
7.960000000000000000e+02	6.259398212953124485e-01	6.935185151086955546e-01
7.970000000000000000e+02	6.258499560603221212e-01	6.936046301436096240e-01
7.980000000000000000e+02	6.257602041828209671e-01	6.936906408482723663e-01
7.990000000000000000e+02	6.256705654190080068e-01	6.937765474911157249e-01
8.000000000000000000e+02	6.255810395259087109e-01	6.938623503394807379e-01
8.010000000000000000e+02	6.254916262613700040e-01	6.939480496596233117e-01
8.020000000000000000e+02	6.254023253840576002e-01	6.940336457167201045e-01
8.030000000000000000e+02	6.253131366534507851e-01	6.941191387748744113e-01
8.040000000000000000e+02	6.252240598298393071e-01	6.942045290971216032e-01
8.050000000000000000e+02	6.251350946743189363e-01	6.942898169454353452e-01
8.060000000000000000e+02	6.250462409487879123e-01	6.943750025807327031e-01
8.070000000000000000e+02	6.249574984159429469e-01	6.944600862628800275e-01
8.080000000000000000e+02	6.248688668392751167e-01	6.945450682506985052e-01
8.090000000000000000e+02	6.247803459830664208e-01	6.946299488019695989e-01
8.100000000000000000e+02	6.246919356123858957e-01	6.947147281734408208e-01
8.110000000000000000e+02	6.246036354930856183e-01	6.947994066208310615e-01
8.120000000000000000e+02	6.245154453917972637e-01	6.948839843988359188e-01
8.130000000000000000e+02	6.244273650759277761e-01	6.949684617611330273e-01
8.140000000000000000e+02	6.243393943136565927e-01	6.950528389603879420e-01
8.150000000000000000e+02	6.242515328739310920e-01	6.951371162482588018e-01
8.160000000000000000e+02	6.241637805264632632e-01	6.952212938754021021e-01
8.170000000000000000e+02	6.240761370417262643e-01	6.953053720914776914e-01
8.180000000000000000e+02	6.239886021909503144e-01	6.953893511451542109e-01
8.190000000000000000e+02	6.239011757461198071e-01	6.954732312841139796e-01
8.200000000000000000e+02	6.238138574799688696e-01	6.955570127550585457e-01
8.210000000000000000e+02	6.237266471659781431e-01	6.956406958037134602e-01
8.220000000000000000e+02	6.236395445783718960e-01	6.957242806748333841e-01
8.230000000000000000e+02	6.235525494921134726e-01	6.958077676122076394e-01
8.240000000000000000e+02	6.234656616829025166e-01	6.958911568586645391e-01
8.250000000000000000e+02	6.233788809271711973e-01	6.959744486560768273e-01
8.260000000000000000e+02	6.232922070020805450e-01	6.960576432453665641e-01
8.270000000000000000e+02	6.232056396855178981e-01	6.961407408665098995e-01
8.280000000000000000e+02	6.231191787560923512e-01	6.962237417585420696e-01
8.290000000000000000e+02	6.230328239931320899e-01	6.963066461595625034e-01
8.300000000000000000e+02	6.229465751766807280e-01	6.963894543067388199e-01
8.310000000000000000e+02	6.228604320874946421e-01	6.964721664363129339e-01
8.320000000000000000e+02	6.227743945070381981e-01	6.965547827836047201e-01
8.330000000000000000e+02	6.226884622174820860e-01	6.966373035830170091e-01
8.340000000000000000e+02	6.226026350016988786e-01	6.967197290680410271e-01
8.350000000000000000e+02	6.225169126432601452e-01	6.968020594712597271e-01
8.360000000000000000e+02	6.224312949264333428e-01	6.968842950243537837e-01
8.370000000000000000e+02	6.223457816361782635e-01	6.969664359581052571e-01
8.380000000000000000e+02	6.222603725581444811e-01	6.970484825024026998e-01
8.390000000000000000e+02	6.221750674786671320e-01	6.971304348862454869e-01
8.400000000000000000e+02	6.220898661847645839e-01	6.972122933377485898e-01
8.410000000000000000e+02	6.220047684641352159e-01	6.972940580841467950e-01
8.420000000000000000e+02	6.219197741051535333e-01	6.973757293517992562e-01
8.430000000000000000e+02	6.218348828968680575e-01	6.974573073661939349e-01
8.440000000000000000e+02	6.217500946289977737e-01	6.975387923519520417e-01
8.450000000000000000e+02	6.216654090919288000e-01	6.976201845328328099e-01
8.460000000000000000e+02	6.215808260767116122e-01	6.977014841317370486e-01
8.470000000000000000e+02	6.214963453750580458e-01	6.977826913707121381e-01
8.480000000000000000e+02	6.214119667793382984e-01	6.978638064709560274e-01
8.490000000000000000e+02	6.213276900825777105e-01	6.979448296528215634e-01
8.500000000000000000e+02	6.212435150784537674e-01	6.980257611358209324e-01
8.510000000000000000e+02	6.211594415612936571e-01	6.981066011386297676e-01
8.520000000000000000e+02	6.210754693260702730e-01	6.981873498790910348e-01
8.530000000000000000e+02	6.209915981684004382e-01	6.982680075742198067e-01
8.540000000000000000e+02	6.209078278845412413e-01	6.983485744402067041e-01
8.550000000000000000e+02	6.208241582713875939e-01	6.984290506924230035e-01
8.560000000000000000e+02	6.207405891264686781e-01	6.985094365454234122e-01
8.570000000000000000e+02	6.206571202479458371e-01	6.985897322129516196e-01
8.580000000000000000e+02	6.205737514346093553e-01	6.986699379079429617e-01
8.590000000000000000e+02	6.204904824858756829e-01	6.987500538425291952e-01
8.600000000000000000e+02	6.204073132017843273e-01	6.988300802280427160e-01
8.610000000000000000e+02	6.203242433829957436e-01	6.989100172750196682e-01
8.620000000000000000e+02	6.202412728307880041e-01	6.989898651932049400e-01
8.630000000000000000e+02	6.201584013470539114e-01	6.990696241915548281e-01
8.640000000000000000e+02	6.200756287342988893e-01	6.991492944782423669e-01
8.650000000000000000e+02	6.199929547956374298e-01	6.992288762606599928e-01
8.660000000000000000e+02	6.199103793347910951e-01	6.993083697454242076e-01
8.670000000000000000e+02	6.198279021560856306e-01	6.993877751383787977e-01
8.680000000000000000e+02	6.197455230644477453e-01	6.994670926445991643e-01
8.690000000000000000e+02	6.196632418654032248e-01	6.995463224683954317e-01
8.700000000000000000e+02	6.195810583650736003e-01	6.996254648133173326e-01
8.710000000000000000e+02	6.194989723701740392e-01	6.997045198821565393e-01
8.720000000000000000e+02	6.194169836880103475e-01	6.997834878769513267e-01
8.730000000000000000e+02	6.193350921264766384e-01	6.998623689989901253e-01
8.740000000000000000e+02	6.192532974940524459e-01	6.999411634488148515e-01
8.750000000000000000e+02	6.191715995998003930e-01	7.000198714262250155e-01
8.760000000000000000e+02	6.190899982533635271e-01	7.000984931302806080e-01
8.770000000000000000e+02	6.190084932649627669e-01	7.001770287593067632e-01
8.780000000000000000e+02	6.189270844453940157e-01	7.002554785108964230e-01
8.790000000000000000e+02	6.188457716060264957e-01	7.003338425819141122e-01
8.800000000000000000e+02	6.187645545587995288e-01	7.004121211684999349e-01
8.810000000000000000e+02	6.186834331162200940e-01	7.004903144660723502e-01
8.820000000000000000e+02	6.186024070913607176e-01	7.005684226693321692e-01
8.830000000000000000e+02	6.185214762978565872e-01	7.006464459722661076e-01
8.840000000000000000e+02	6.184406405499033310e-01	7.007243845681496719e-01
8.850000000000000000e+02	6.183598996622546862e-01	7.008022386495510458e-01
8.860000000000000000e+02	6.182792534502197235e-01	7.008800084083347537e-01
8.870000000000000000e+02	6.181987017296608489e-01	7.009576940356642138e-01
8.880000000000000000e+02	6.181182443169910279e-01	7.010352957220055137e-01
8.890000000000000000e+02	6.180378810291716762e-01	7.011128136571314062e-01
8.900000000000000000e+02	6.179576116837099953e-01	7.011902480301236418e-01
8.910000000000000000e+02	6.178774360986570846e-01	7.012675990293765205e-01
8.920000000000000000e+02	6.177973540926050555e-01	7.013448668426008892e-01
8.930000000000000000e+02	6.177173654846853657e-01	7.014220516568261399e-01
8.940000000000000000e+02	6.176374700945654883e-01	7.014991536584048726e-01
8.950000000000000000e+02	6.175576677424476912e-01	7.015761730330151158e-01
8.960000000000000000e+02	6.174779582490662611e-01	7.016531099656637682e-01
8.970000000000000000e+02	6.173983414356849497e-01	7.017299646406901514e-01
8.980000000000000000e+02	6.173188171240953093e-01	7.018067372417685634e-01
8.990000000000000000e+02	6.172393851366139161e-01	7.018834279519121644e-01
9.000000000000000000e+02	6.171600452960803729e-01	7.019600369534754192e-01
9.010000000000000000e+02	6.170807974258551987e-01	7.020365644281576500e-01
9.020000000000000000e+02	6.170016413498171648e-01	7.021130105570059232e-01
9.030000000000000000e+02	6.169225768923617403e-01	7.021893755204184906e-01
9.040000000000000000e+02	6.168436038783985387e-01	7.022656594981471212e-01
9.050000000000000000e+02	6.167647221333486529e-01	7.023418626693009870e-01
9.060000000000000000e+02	6.166859314831436567e-01	7.024179852123491052e-01
9.070000000000000000e+02	6.166072317542222736e-01	7.024940273051235584e-01
9.080000000000000000e+02	6.165286227735290447e-01	7.025699891248226026e-01
9.090000000000000000e+02	6.164501043685116644e-01	7.026458708480133319e-01
9.100000000000000000e+02	6.163716763671194254e-01	7.027216726506348987e-01
9.110000000000000000e+02	6.162933385978004441e-01	7.027973947080011774e-01
9.120000000000000000e+02	6.162150908895001056e-01	7.028730371948045397e-01
9.130000000000000000e+02	6.161369330716587323e-01	7.029486002851172977e-01
9.140000000000000000e+02	6.160588649742093637e-01	7.030240841523955897e-01
9.150000000000000000e+02	6.159808864275763129e-01	7.030994889694823780e-01
9.160000000000000000e+02	6.159029972626721694e-01	7.031748149086098909e-01
9.170000000000000000e+02	6.158251973108966881e-01	7.032500621414022879e-01
9.180000000000000000e+02	6.157474864041342366e-01	7.033252308388788787e-01
9.190000000000000000e+02	6.156698643747517963e-01	7.034003211714568993e-01
9.200000000000000000e+02	6.155923310555970751e-01	7.034753333089540650e-01
9.210000000000000000e+02	6.155148862799967313e-01	7.035502674205916795e-01
9.220000000000000000e+02	6.154375298817538198e-01	7.036251236749968552e-01
9.230000000000000000e+02	6.153602616951464599e-01	7.036999022402060655e-01
9.240000000000000000e+02	6.152830815549251708e-01	7.037746032836669219e-01
9.250000000000000000e+02	6.152059892963118726e-01	7.038492269722417261e-01
9.260000000000000000e+02	6.151289847549971102e-01	7.039237734722095796e-01
9.270000000000000000e+02	6.150520677671381664e-01	7.039982429492693816e-01
9.280000000000000000e+02	6.149752381693576186e-01	7.040726355685424931e-01
9.290000000000000000e+02	6.148984957987412292e-01	7.041469514945750685e-01
9.300000000000000000e+02	6.148218404928361691e-01	7.042211908913411644e-01
9.310000000000000000e+02	6.147452720896484646e-01	7.042953539222449599e-01
9.320000000000000000e+02	6.146687904276419978e-01	7.043694407501236432e-01
9.330000000000000000e+02	6.145923953457362865e-01	7.044434515372498540e-01
9.340000000000000000e+02	6.145160866833044855e-01	7.045173864453341261e-01
9.350000000000000000e+02	6.144398642801716104e-01	7.045912456355276632e-01
9.360000000000000000e+02	6.143637279766127612e-01	7.046650292684251138e-01
9.370000000000000000e+02	6.142876776133515682e-01	7.047387375040663482e-01
9.380000000000000000e+02	6.142117130315576379e-01	7.048123705019398999e-01
9.390000000000000000e+02	6.141358340728455545e-01	7.048859284209848530e-01
9.400000000000000000e+02	6.140600405792725480e-01	7.049594114195932848e-01
9.410000000000000000e+02	6.139843323933369401e-01	7.050328196556132632e-01
9.420000000000000000e+02	6.139087093579759236e-01	7.051061532863508452e-01
9.430000000000000000e+02	6.138331713165651182e-01	7.051794124685727416e-01
9.440000000000000000e+02	6.137577181129146853e-01	7.052525973585087593e-01
9.450000000000000000e+02	6.136823495912696602e-01	7.053257081118539107e-01
9.460000000000000000e+02	6.136070655963068443e-01	7.053987448837714114e-01
9.470000000000000000e+02	6.135318659731335833e-01	7.054717078288946785e-01
9.480000000000000000e+02	6.134567505672861021e-01	7.055445971013293294e-01
9.490000000000000000e+02	6.133817192247276173e-01	7.056174128546566227e-01
9.500000000000000000e+02	6.133067717918466721e-01	7.056901552419349022e-01
9.510000000000000000e+02	6.132319081154555818e-01	7.057628244157019282e-01
9.520000000000000000e+02	6.131571280427883242e-01	7.058354205279780968e-01
9.530000000000000000e+02	6.130824314214996518e-01	7.059079437302676618e-01
9.540000000000000000e+02	6.130078180996623161e-01	7.059803941735617316e-01
9.550000000000000000e+02	6.129332879257665123e-01	7.060527720083403791e-01
9.560000000000000000e+02	6.128588407487174372e-01	7.061250773845749729e-01
9.570000000000000000e+02	6.127844764178344006e-01	7.061973104517301758e-01
9.580000000000000000e+02	6.127101947828480499e-01	7.062694713587664985e-01
9.590000000000000000e+02	6.126359956938999263e-01	7.063415602541425198e-01
9.600000000000000000e+02	6.125618790015402437e-01	7.064135772858169959e-01
9.610000000000000000e+02	6.124878445567262242e-01	7.064855226012510814e-01
9.620000000000000000e+02	6.124138922108207650e-01	7.065573963474105490e-01
9.630000000000000000e+02	6.123400218155909958e-01	7.066291986707677886e-01
9.640000000000000000e+02	6.122662332232059468e-01	7.067009297173051374e-01
9.650000000000000000e+02	6.121925262862359940e-01	7.067725896325148804e-01
9.660000000000000000e+02	6.121189008576500834e-01	7.068441785614034689e-01
9.670000000000000000e+02	6.120453567908155090e-01	7.069156966484924087e-01
9.680000000000000000e+02	6.119718939394953594e-01	7.069871440378211469e-01
9.690000000000000000e+02	6.118985121578472963e-01	7.070585208729487370e-01
9.700000000000000000e+02	6.118252113004224446e-01	7.071298272969560594e-01
9.710000000000000000e+02	6.117519912221628386e-01	7.072010634524479311e-01
9.720000000000000000e+02	6.116788517784008672e-01	7.072722294815552146e-01
9.730000000000000000e+02	6.116057928248573861e-01	7.073433255259372610e-01
9.740000000000000000e+02	6.115328142176403858e-01	7.074143517267830195e-01
9.750000000000000000e+02	6.114599158132429935e-01	7.074853082248139247e-01
9.760000000000000000e+02	6.113870974685426951e-01	7.075561951602861166e-01
9.770000000000000000e+02	6.113143590407993377e-01	7.076270126729911070e-01
9.780000000000000000e+02	6.112417003876536858e-01	7.076977609022597759e-01
9.790000000000000000e+02	6.111691213671265333e-01	7.077684399869627052e-01
9.800000000000000000e+02	6.110966218376162606e-01	7.078390500655129536e-01
9.810000000000000000e+02	6.110242016578983915e-01	7.079095912758680553e-01
9.820000000000000000e+02	6.109518606871233715e-01	7.079800637555319076e-01
9.830000000000000000e+02	6.108795987848156805e-01	7.080504676415565468e-01
9.840000000000000000e+02	6.108074158108718343e-01	7.081208030705441470e-01
9.850000000000000000e+02	6.107353116255598291e-01	7.081910701786494622e-01
9.860000000000000000e+02	6.106632860895165882e-01	7.082612691015810480e-01
9.870000000000000000e+02	6.105913390637475180e-01	7.083313999746038148e-01
9.880000000000000000e+02	6.105194704096247316e-01	7.084014629325401380e-01
9.890000000000000000e+02	6.104476799888856053e-01	7.084714581097729669e-01
9.900000000000000000e+02	6.103759676636316689e-01	7.085413856402462685e-01
9.910000000000000000e+02	6.103043332963268286e-01	7.086112456574685803e-01
9.920000000000000000e+02	6.102327767497960354e-01	7.086810382945131215e-01
9.930000000000000000e+02	6.101612978872242854e-01	7.087507636840211234e-01
9.940000000000000000e+02	6.100898965721551770e-01	7.088204219582027177e-01
9.950000000000000000e+02	6.100185726684893561e-01	7.088900132488394901e-01
9.960000000000000000e+02	6.099473260404828512e-01	7.089595376872855903e-01
9.970000000000000000e+02	6.098761565527466288e-01	7.090289954044703968e-01
9.980000000000000000e+02	6.098050640702447067e-01	7.090983865308994050e-01
9.990000000000000000e+02	6.097340484582928211e-01	7.091677111966570024e-01


==> dat/ls_spectrum.dat <==
0.000000000000000000e+00	1.000000000000000000e+00
1.000000000000000000e+00	9.364805387914361123e-01
2.000000000000000000e+00	8.530589589195026745e-01
3.000000000000000000e+00	8.209463891617393427e-01
4.000000000000000000e+00	7.439526324460573603e-01
5.000000000000000000e+00	7.238235642588581875e-01
6.000000000000000000e+00	6.828960844806419850e-01
7.000000000000000000e+00	6.639474191273979642e-01
8.000000000000000000e+00	6.308342308120593600e-01
9.000000000000000000e+00	6.102107696757738120e-01
1.000000000000000000e+01	5.837903761666100033e-01
1.100000000000000000e+01	5.697482987315982683e-01
1.200000000000000000e+01	5.446957026373067112e-01
1.300000000000000000e+01	4.933917728186686946e-01
1.400000000000000000e+01	4.666954370445759448e-01
1.500000000000000000e+01	4.463719202358820137e-01
1.600000000000000000e+01	4.155091145921590567e-01
1.700000000000000000e+01	4.013137240238825454e-01
1.800000000000000000e+01	3.858119725167226677e-01
1.900000000000000000e+01	3.692564245814879964e-01
2.000000000000000000e+01	3.526772761600580619e-01
2.100000000000000000e+01	3.401801933941839273e-01
2.200000000000000000e+01	3.261677485788851416e-01
2.300000000000000000e+01	2.999642861509491665e-01
2.400000000000000000e+01	2.904162794892353183e-01
2.500000000000000000e+01	2.845736237860175821e-01
2.600000000000000000e+01	2.606418359450490829e-01
2.700000000000000000e+01	2.523471683239583152e-01
2.800000000000000000e+01	2.359999596991914084e-01
2.900000000000000000e+01	2.235090534230036174e-01
3.000000000000000000e+01	2.178547782689122803e-01
3.100000000000000000e+01	2.035359450739061549e-01
3.200000000000000000e+01	1.870439417831016027e-01
3.300000000000000000e+01	1.802873459726737626e-01
3.400000000000000000e+01	1.651343188581261834e-01
3.500000000000000000e+01	1.522443616293759350e-01
3.600000000000000000e+01	1.471336915254160271e-01
3.700000000000000000e+01	1.439869108005522036e-01
3.800000000000000000e+01	1.362865219001314354e-01
3.900000000000000000e+01	1.241809778733427572e-01
4.000000000000000000e+01	1.175359464660328257e-01
4.100000000000000000e+01	1.152763601627927736e-01
4.200000000000000000e+01	1.108078853437687306e-01
4.300000000000000000e+01	9.998258094394467388e-02
4.400000000000000000e+01	9.802645759422566607e-02
4.500000000000000000e+01	9.531451802217351388e-02
4.600000000000000000e+01	8.695325254337478438e-02
4.700000000000000000e+01	8.037401105392663614e-02
4.800000000000000000e+01	7.726338525765587273e-02
4.900000000000000000e+01	7.582678477807795747e-02
5.000000000000000000e+01	6.162775362307324617e-02
5.100000000000000000e+01	5.819062199188448914e-02
5.200000000000000000e+01	5.426444340450290588e-02
5.300000000000000000e+01	5.275541640831894058e-02
5.400000000000000000e+01	5.205263268525998216e-02
5.500000000000000000e+01	4.786465984723273226e-02
5.600000000000000000e+01	4.343269081102297396e-02
5.700000000000000000e+01	4.165214653249899035e-02
5.800000000000000000e+01	3.928506850560260777e-02
5.900000000000000000e+01	3.325653138209937881e-02
6.000000000000000000e+01	3.264458342776629940e-02
6.100000000000000000e+01	2.707214460321057461e-02
6.200000000000000000e+01	2.685554120386562243e-02
6.300000000000000000e+01	2.417592057918684437e-02
6.400000000000000000e+01	2.265552323583944899e-02
6.500000000000000000e+01	2.167182065467999560e-02
6.600000000000000000e+01	1.903677295847472362e-02
6.700000000000000000e+01	1.626858773599063057e-02
6.800000000000000000e+01	1.526666999721345251e-02
6.900000000000000000e+01	1.419733866983300188e-02
7.000000000000000000e+01	1.339725527259311676e-02
7.100000000000000000e+01	1.103053482992749808e-02
7.200000000000000000e+01	1.000907118195811657e-02
7.300000000000000000e+01	9.623027108736515595e-03
7.400000000000000000e+01	7.966669257324499390e-03
7.500000000000000000e+01	7.208928199574690839e-03
7.600000000000000000e+01	6.149301560577403319e-03
7.700000000000000000e+01	5.230066669560919090e-03
7.800000000000000000e+01	4.787875370819986293e-03
7.900000000000000000e+01	4.442930466853768634e-03
8.000000000000000000e+01	3.167616167847848302e-03
8.100000000000000000e+01	2.710137953890680469e-03
8.200000000000000000e+01	2.401166260070676951e-03
8.300000000000000000e+01	1.876790765193884526e-03
8.400000000000000000e+01	1.728940037707025644e-03
8.500000000000000000e+01	1.389760767721887232e-03
8.600000000000000000e+01	1.254752328254585009e-03
8.700000000000000000e+01	7.573298668068625603e-04
8.800000000000000000e+01	6.643393968934701395e-04
8.900000000000000000e+01	4.969009754927526451e-04
9.000000000000000000e+01	3.205485297236628102e-04
9.100000000000000000e+01	2.965454314081885246e-04
9.200000000000000000e+01	2.647885963958152879e-04
9.300000000000000000e+01	1.601247679409708647e-04
9.400000000000000000e+01	1.123688536519151663e-04
9.500000000000000000e+01	6.706937883026192369e-05
9.600000000000000000e+01	2.748513486405777264e-05
9.700000000000000000e+01	1.114064003831768593e-05
9.800000000000000000e+01	2.916624049043601495e-06
9.900000000000000000e+01	6.228259215914021626e-10


==> dat/old_imagenet_fit/imagenet_fit_psnrs.dat <==
2.914638446152325457e+01 2.648152618722536644e+01 3.061638428678784152e+01 3.191528468896548176e+01 3.182785644382056134e+01 3.739734836661905604e+01 3.343172171936397774e+01 5.767458425712174375e+01 3.342991262094883353e+01 2.995592590444886127e+02
3.638199949577038694e+01 3.445140416672884953e+01 3.818100928603339383e+01 3.829128861136552331e+01 3.930520600223577077e+01 4.197209460898888977e+01 3.896651621358950734e+01 5.867517002087003419e+01 3.841458906681879171e+01 2.974496000010110492e+02
3.221424665765847806e+01 2.981858881635311320e+01 3.411581718297721721e+01 3.317006995762174881e+01 3.516561346185757486e+01 3.615621861041393004e+01 3.605140989896513304e+01 4.790185073896909529e+01 3.490245382585160883e+01 8.508664004912373002e+01
3.974001298517051595e+01 3.808618565053026828e+01 4.117485076469044003e+01 4.200544095853593518e+01 4.117540452094302594e+01 4.588973248911324987e+01 4.074333028548104352e+01 6.910317280493912051e+01 4.028930608672919789e+01 3.044653897889687642e+02
3.737373967496547778e+01 3.361089215570309818e+01 3.913314311418361768e+01 3.723970880313692078e+01 3.996840876918556518e+01 4.032956091230719409e+01 3.904931363786801768e+01 5.200740060763742179e+01 3.828404315813508418e+01 9.449255122064825230e+01
3.417342156070939296e+01 3.242760088021099563e+01 3.546276966253034857e+01 3.471768362034067934e+01 3.611702941587029159e+01 3.687710307126197051e+01 3.641209873908348982e+01 4.804577848374601245e+01 3.544170252460250481e+01 2.994612216957399369e+02
2.405174366749712789e+01 2.114799897205934442e+01 2.737955981225415059e+01 2.525270036186851996e+01 2.858009984725120489e+01 3.003082607473247734e+01 3.235989584835672161e+01 5.087469535962045342e+01 3.322841599800660362e+01 2.971366951309247497e+02
2.428698755816063581e+01 2.373130821493248277e+01 2.572903777830867611e+01 2.787791172130101458e+01 2.674739966517427447e+01 3.249959089349729169e+01 2.935248657984343623e+01 5.184073696409922860e+01 3.060047502306155209e+01 2.956259365234900542e+02
3.567687865208605302e+01 3.076275808957450764e+01 3.808353565993415657e+01 3.487606791599717582e+01 3.849867546660814810e+01 3.869651364700470708e+01 3.868577562670498082e+01 5.467179779858665256e+01 3.849844468022749311e+01 2.975448934527315146e+02
3.477963495902779556e+01 3.225223526482356817e+01 3.611070413388199540e+01 3.580783667915684276e+01 3.684574498254547592e+01 3.871599211194302370e+01 3.677656346512950591e+01 5.030276798516904790e+01 3.598783428348264124e+01 3.016461319273585104e+02


==> dat/old_imagenet_fit/imagenet_fit_psnrs_3_k21.dat <==
2.836119794765273028e+01
3.471133396258665726e+01
2.929093402361644394e+01
2.735266229045882724e+01
3.478148938926142364e+01
2.843812778696337418e+01
2.580806334648231370e+01
2.839329259286040497e+01
2.791904879115613625e+01
2.493008304067607384e+01
2.655798596931260391e+01
2.868161623588710540e+01
2.301600072901093696e+01
2.368253883467643206e+01
2.750443149770805107e+01
2.908075504478893336e+01
2.313747667920292272e+01
3.237864483395219395e+01
2.263977917694587205e+01
2.217578568342433698e+01
3.396413877429567663e+01
3.252963105391786058e+01
2.275469097795914308e+01
2.452258167635300623e+01
2.831482711587797141e+01
2.991660197645122565e+01
2.706443577254952260e+01
2.937041002036552584e+01
2.569580410219266042e+01
3.256336603203302360e+01
2.896650505514778473e+01
2.329403553683261308e+01
2.922678883443226638e+01
2.920712278536066364e+01
2.690226621084661218e+01
2.725226553925425677e+01
2.777950983257771256e+01
2.572965505410118681e+01
2.130967253036983067e+01
2.266050952972370069e+01
2.363762712536561494e+01
2.271992025407013216e+01
2.446325073532464245e+01
2.676341179807441506e+01
2.877160442220398551e+01
2.984944543574041731e+01
2.441382545261872039e+01
3.511257081213868503e+01
2.957705325101709093e+01
2.617597045665840128e+01


==> dat/old_imagenet_fit/imagenet_fit_psnrs_5_k13.dat <==
3.391536944299241441e+01
3.300539682484276227e+01
3.339936586550692965e+01
3.384184749554621874e+01
3.300515997934061829e+01
3.328835358155431834e+01
3.351331849630797421e+01
3.298820484165073452e+01
3.377412781859062108e+01
3.314067486766033710e+01
3.281761845649943155e+01
3.364822725370341061e+01
3.365809173161041912e+01
3.357332030582256266e+01
3.344434760704334053e+01
3.362323845389401811e+01
3.358409909086211798e+01
3.250744052800621375e+01
3.316252758352570140e+01
3.426927364322528291e+01
3.367795478556051592e+01
3.358835855930899328e+01
3.322715835345100999e+01
3.366272964502293519e+01
3.276803878695404393e+01
3.295255716938503099e+01
3.256149214457076368e+01
3.324134842496506792e+01
3.277713611487153145e+01
3.382999160754260259e+01
3.293605575625779380e+01
3.352304136218960195e+01
3.298449565017043028e+01
3.379277852598642085e+01
3.278200036745379720e+01
3.440584614595441337e+01
3.374294059432082804e+01
3.345842263947993445e+01
3.421586756116211347e+01
3.350260190572407026e+01
3.344541155248852249e+01
3.339750054762212272e+01
3.334795026472567514e+01
3.335100687899476668e+01
3.288782429774807525e+01
3.362462494478992170e+01
3.343853627214566160e+01
3.288883646863765620e+01
3.327762887280609050e+01
3.397222933599957173e+01


==> dat/old_imagenet_fit/imagenet_fit_psnrs_gaussian_64.dat <==
2.954012634735499176e+01
2.949681185983779841e+01
2.956519404785462157e+01
2.989482460290527399e+01
2.949692713118509246e+01
2.930961982080238926e+01
2.952357868899051141e+01
2.972790143321602940e+01
2.981687469848139216e+01
2.962447527787386647e+01
2.945916787876504017e+01
2.945057896961806421e+01
2.991787730033572856e+01
2.997031341215392430e+01
2.956871256469539233e+01
2.977041837738077135e+01
2.962502062944820835e+01
2.971052379287568712e+01
2.976186726614433553e+01
2.957986809988041443e+01
2.982262182752194235e+01
2.983032050234998422e+01
2.996712698948695319e+01
2.980619368829467319e+01
2.970706245366574905e+01
2.965574299278002357e+01
2.957615802059832433e+01
2.958951757351120548e+01
2.978264642499385317e+01
2.959593730434856695e+01
2.951295619018248217e+01
2.944295194666876725e+01
2.953107190752198363e+01
2.970704165898120408e+01
2.944298796938600304e+01
3.000292862552640116e+01
2.959656616189758438e+01
2.998144255354965182e+01
2.941250776376112697e+01
2.952976822427292092e+01
2.950734118328261246e+01
2.956960351420577737e+01
2.958853285150835433e+01
2.920814478002444048e+01
3.012760359130718513e+01
2.901403488062996416e+01
2.949430636471550926e+01
2.983934036056870198e+01
2.969182870329859014e+01
2.978370935462985258e+01


==> dat/old_imagenet_fit/imagenet_fit_psnrs_up64.dat <==
3.362789756039988021e+01
3.318199671869645329e+01
3.808771077099151370e+01
2.802290531617350666e+01
4.024086551025511227e+01
3.181215360951614102e+01
2.936099476647612860e+01
3.802218222114278490e+01
3.372948371851556004e+01
3.205853317044590511e+01
3.080479636790266440e+01
3.203616115089401717e+01
2.426284530759359015e+01
2.668814407506286557e+01
3.313906816178313619e+01
3.572382082147308324e+01
2.400225066476406255e+01
3.676037684736205335e+01
2.339565437341779486e+01
2.697786203240799097e+01
3.981399326633521696e+01
3.900572736529698403e+01
3.324292248317657084e+01
2.832274359795598073e+01
3.102308904256361899e+01
2.934782733369725349e+01
3.208725045631137363e+01
3.301918488855824307e+01
3.269145398811121339e+01
3.946318258282900615e+01
2.883001972926417267e+01
2.630927176464259176e+01
4.232212734525530351e+01
3.177794960345971020e+01
3.754483558465165061e+01
3.394528461350331838e+01
3.314220060334002227e+01
3.275441269684526446e+01
2.203701601666699617e+01
2.251191753355238134e+01
2.581589011120370003e+01
2.364226591338291783e+01
3.881425616838641446e+01
2.923629467988392605e+01
3.816120161177772019e+01
3.232773075723665812e+01
2.701259839740041713e+01
3.164337158756254453e+01
3.592782035834262899e+01
3.055362631414528707e+01


==> dat/old_imagenet_fit/imagenet_fit_psnrs_wavelet_1_64.dat <==
3.872292536395413975e+01
3.565736743739932990e+01
3.980932830510541010e+01
2.931879427621650080e+01
5.072859827148228362e+01
3.274786890484107005e+01
3.069144158177509141e+01
4.201917933959527574e+01
3.536368408742686142e+01
3.485335496530105814e+01
3.405260571199064401e+01
3.650956406863083714e+01
2.536448727211196541e+01
3.041123092160172448e+01
3.557290443552542314e+01
4.000116480343842795e+01
2.530443557745257266e+01
4.108654758982616073e+01
2.674698156368122071e+01
3.324926616541225854e+01
4.350002782460740036e+01
4.328407835890032374e+01
3.408914869819282245e+01
3.070207246271320756e+01
3.473148530746498608e+01
3.475809571573713441e+01
3.563069459335638811e+01
3.794730304154866474e+01
3.670149721536116516e+01
4.580325783654775051e+01
3.567201485860820043e+01
2.849070940725285439e+01
4.524554537423346545e+01
3.366119540084827833e+01
4.160627673161930318e+01
3.505953178178498320e+01
4.023012404778847895e+01
3.532665653556692575e+01
2.415044480223151169e+01
2.429890405751282501e+01
2.757258739087425781e+01
2.609996766678600011e+01
4.463726175624883297e+01
3.095812523093597335e+01
4.097660637894316693e+01
3.499789505233907505e+01
2.857021664364692271e+01
3.653190373146929915e+01
3.852286543410546926e+01
3.103066604864685729e+01


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs.dat <==
2.914638446152325457e+01 2.648152618722536644e+01 3.061638428678784152e+01 3.191528468896548176e+01 3.182785644382056134e+01 3.739734836661905604e+01 3.343172171936397774e+01 5.767458425712174375e+01 3.342991262094883353e+01 2.995592590444886127e+02
3.638199949577038694e+01 3.445140416672884953e+01 3.818100928603339383e+01 3.829128861136552331e+01 3.930520600223577077e+01 4.197209460898888977e+01 3.896651621358950734e+01 5.867517002087003419e+01 3.841458906681879171e+01 2.974496000010110492e+02
3.221424665765847806e+01 2.981858881635311320e+01 3.411581718297721721e+01 3.317006995762174881e+01 3.516561346185757486e+01 3.615621861041393004e+01 3.605140989896513304e+01 4.790185073896909529e+01 3.490245382585160883e+01 8.508664004912373002e+01
3.974001298517051595e+01 3.808618565053026828e+01 4.117485076469044003e+01 4.200544095853593518e+01 4.117540452094302594e+01 4.588973248911324987e+01 4.074333028548104352e+01 6.910317280493912051e+01 4.028930608672919789e+01 3.044653897889687642e+02
3.737373967496547778e+01 3.361089215570309818e+01 3.913314311418361768e+01 3.723970880313692078e+01 3.996840876918556518e+01 4.032956091230719409e+01 3.904931363786801768e+01 5.200740060763742179e+01 3.828404315813508418e+01 9.449255122064825230e+01
3.417342156070939296e+01 3.242760088021099563e+01 3.546276966253034857e+01 3.471768362034067934e+01 3.611702941587029159e+01 3.687710307126197051e+01 3.641209873908348982e+01 4.804577848374601245e+01 3.544170252460250481e+01 2.994612216957399369e+02
2.405174366749712789e+01 2.114799897205934442e+01 2.737955981225415059e+01 2.525270036186851996e+01 2.858009984725120489e+01 3.003082607473247734e+01 3.235989584835672161e+01 5.087469535962045342e+01 3.322841599800660362e+01 2.971366951309247497e+02
2.428698755816063581e+01 2.373130821493248277e+01 2.572903777830867611e+01 2.787791172130101458e+01 2.674739966517427447e+01 3.249959089349729169e+01 2.935248657984343623e+01 5.184073696409922860e+01 3.060047502306155209e+01 2.956259365234900542e+02
3.567687865208605302e+01 3.076275808957450764e+01 3.808353565993415657e+01 3.487606791599717582e+01 3.849867546660814810e+01 3.869651364700470708e+01 3.868577562670498082e+01 5.467179779858665256e+01 3.849844468022749311e+01 2.975448934527315146e+02
3.477963495902779556e+01 3.225223526482356817e+01 3.611070413388199540e+01 3.580783667915684276e+01 3.684574498254547592e+01 3.871599211194302370e+01 3.677656346512950591e+01 5.030276798516904790e+01 3.598783428348264124e+01 3.016461319273585104e+02


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs_3_k21.dat <==
2.862763466404871338e+01
3.446582111434299378e+01
2.922566303267794297e+01
2.708501413970130756e+01
3.503677673885611199e+01
2.773371194502695403e+01
2.601668167209096794e+01
2.876401643970173083e+01
2.811409488154291481e+01
2.486890614408223499e+01


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs_5_k13.dat <==
3.363855486060926836e+01
3.565038972112178328e+01
3.650331839028493164e+01
2.813896975758948216e+01
4.029457255470718025e+01
3.064748981879718315e+01
2.995919618886232172e+01
3.520539583056012845e+01
3.283706672440776941e+01
3.038150980089814368e+01


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs_deconv14.dat <==
3.365124052891597017e+01
3.388287477303255457e+01
3.707978000336345303e+01
2.672981166402063025e+01
3.955891006202929816e+01
2.901294517115951521e+01
2.809538226627973145e+01
3.638219263451263430e+01
3.243719377089163913e+01
2.970023439082184069e+01


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs_deconv15.dat <==
3.394028029671284230e+01
3.419060968955113822e+01
3.769569779923441644e+01
2.719083226071645498e+01
4.140557327801416676e+01
2.978201119623367887e+01
2.899482722937657186e+01
3.677171484585372241e+01
3.238169982726638807e+01
3.045860059687494825e+01


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs_deconv16.dat <==
3.450178873890006059e+01
3.577215773628261530e+01
3.754609756583820968e+01
2.748223162157912824e+01
3.797007444753639049e+01
3.053173264580384227e+01
2.920360914441013023e+01
3.710326025964189256e+01
3.278175908795807914e+01
3.100084794452278558e+01


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs_gaussian_64.dat <==
2.968784344650507023e+01
3.464920927090803104e+01
3.069551431328074997e+01
2.766594297114140488e+01
3.630910464280457006e+01
2.944828210903566301e+01
2.721945086939339475e+01
3.125094143856594542e+01
2.934047404742859300e+01
2.701681084959815138e+01


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs_up64.dat <==
3.319743911861796448e+01
3.404650278807454811e+01
3.789927959641778443e+01
2.805530747570853833e+01
4.013903593389840552e+01
3.169967100160282314e+01
2.970203681776234461e+01
3.807122040554834541e+01
3.374204115364095458e+01
3.205093464722669694e+01


==> dat/old_imagenet_fit/imgnet_fit/imagenet_fit_psnrs_wavelet_1_64.dat <==
3.241958376628685556e+01
3.042685712810511589e+01
3.412005658524856244e+01
2.619269522723118016e+01
4.331057838716591846e+01
2.791057195110315448e+01
2.616406487210275600e+01
3.650672457227543077e+01
3.107750105410393004e+01
3.054964321111626546e+01


==> dat/oned_const_mse.dat <==
0.000000000000000000e+00 2.557145953178405762e-01
1.000000000000000000e+00 2.489916384220123291e-01
2.000000000000000000e+00 2.366632819175720215e-01
3.000000000000000000e+00 2.200004905462265015e-01
4.000000000000000000e+00 2.005111724138259888e-01
5.000000000000000000e+00 1.795714795589447021e-01
6.000000000000000000e+00 1.583329886198043823e-01
7.000000000000000000e+00 1.377373933792114258e-01
8.000000000000000000e+00 1.183265075087547302e-01
9.000000000000000000e+00 1.006764024496078491e-01
1.000000000000000000e+01 8.498272299766540527e-02
1.100000000000000000e+01 7.131827622652053833e-02
1.200000000000000000e+01 5.963061377406120300e-02
1.300000000000000000e+01 4.981128871440887451e-02
1.400000000000000000e+01 4.166348651051521301e-02
1.500000000000000000e+01 3.496613726019859314e-02
1.600000000000000000e+01 2.948991581797599792e-02
1.700000000000000000e+01 2.502647787332534790e-02
1.800000000000000000e+01 2.139415219426155090e-02
1.900000000000000000e+01 1.842901296913623810e-02
2.000000000000000000e+01 1.600075513124465942e-02
2.100000000000000000e+01 1.400464121252298355e-02
2.200000000000000000e+01 1.235581189393997192e-02
2.300000000000000000e+01 1.098619960248470306e-02
2.400000000000000000e+01 9.841975755989551544e-03
2.500000000000000000e+01 8.880597539246082306e-03
2.600000000000000000e+01 8.068194612860679626e-03
2.700000000000000000e+01 7.377773523330688477e-03
2.800000000000000000e+01 6.787893362343311310e-03
2.900000000000000000e+01 6.281080190092325211e-03
3.000000000000000000e+01 5.843298509716987610e-03
3.100000000000000000e+01 5.463194102048873901e-03
3.200000000000000000e+01 5.131511017680168152e-03
3.300000000000000000e+01 4.840747453272342682e-03
3.400000000000000000e+01 4.584759939461946487e-03
3.500000000000000000e+01 4.358390346169471741e-03
3.600000000000000000e+01 4.157376475632190704e-03
3.700000000000000000e+01 3.978190477937459946e-03
3.800000000000000000e+01 3.817833028733730316e-03
3.900000000000000000e+01 3.673790954053401947e-03
4.000000000000000000e+01 3.543939907103776932e-03
4.100000000000000000e+01 3.426482435315847397e-03
4.200000000000000000e+01 3.319883020594716072e-03
4.300000000000000000e+01 3.222817089408636093e-03
4.400000000000000000e+01 3.134140279144048691e-03
4.500000000000000000e+01 3.052883315831422806e-03
4.600000000000000000e+01 2.978205448016524315e-03
4.700000000000000000e+01 2.909364411607384682e-03
4.800000000000000000e+01 2.845720853656530380e-03
4.900000000000000000e+01 2.786704571917653084e-03
5.000000000000000000e+01 2.731820335611701012e-03
5.100000000000000000e+01 2.680650912225246429e-03
5.200000000000000000e+01 2.632820978760719299e-03
5.300000000000000000e+01 2.587999217212200165e-03
5.400000000000000000e+01 2.545889467000961304e-03
5.500000000000000000e+01 2.506234915927052498e-03
5.600000000000000000e+01 2.468802034854888916e-03
5.700000000000000000e+01 2.433387795463204384e-03
5.800000000000000000e+01 2.399808028712868690e-03
5.900000000000000000e+01 2.367897890508174896e-03
6.000000000000000000e+01 2.337509300559759140e-03
6.100000000000000000e+01 2.308511640876531601e-03
6.200000000000000000e+01 2.280788496136665344e-03
6.300000000000000000e+01 2.254233229905366898e-03
6.400000000000000000e+01 2.228753641247749329e-03
6.500000000000000000e+01 2.204262418672442436e-03
6.600000000000000000e+01 2.180682029575109482e-03
6.700000000000000000e+01 2.157945185899734497e-03
6.800000000000000000e+01 2.135988790541887283e-03
6.900000000000000000e+01 2.114757662639021873e-03
7.000000000000000000e+01 2.094199415296316147e-03
7.100000000000000000e+01 2.074268413707613945e-03
7.200000000000000000e+01 2.054923679679632187e-03
7.300000000000000000e+01 2.036126097664237022e-03
7.400000000000000000e+01 2.017842838540673256e-03
7.500000000000000000e+01 2.000040840357542038e-03
7.600000000000000000e+01 1.982692396268248558e-03
7.700000000000000000e+01 1.965769799426198006e-03
7.800000000000000000e+01 1.949250698089599609e-03
7.900000000000000000e+01 1.933112507686018944e-03
8.000000000000000000e+01 1.917334506288170815e-03
8.100000000000000000e+01 1.901899813674390316e-03
8.200000000000000000e+01 1.886790036223828793e-03
8.300000000000000000e+01 1.871990505605936050e-03
8.400000000000000000e+01 1.857487484812736511e-03
8.500000000000000000e+01 1.843267120420932770e-03
8.600000000000000000e+01 1.829316955991089344e-03
8.700000000000000000e+01 1.815624767914414406e-03
8.800000000000000000e+01 1.802181010134518147e-03
8.900000000000000000e+01 1.788975088857114315e-03
9.000000000000000000e+01 1.775998971424996853e-03
9.100000000000000000e+01 1.763243461027741432e-03
9.200000000000000000e+01 1.750700292177498341e-03
9.300000000000000000e+01 1.738361665047705173e-03
9.400000000000000000e+01 1.726221991702914238e-03
9.500000000000000000e+01 1.714273588731884956e-03
9.600000000000000000e+01 1.702511217445135117e-03
9.700000000000000000e+01 1.690928591415286064e-03
9.800000000000000000e+01 1.679520122706890106e-03
9.900000000000000000e+01 1.668280689045786858e-03
1.000000000000000000e+02 1.657206448726356030e-03
1.010000000000000000e+02 1.646291231736540794e-03
1.020000000000000000e+02 1.635531778447329998e-03
1.030000000000000000e+02 1.624922966584563255e-03
1.040000000000000000e+02 1.614462467841804028e-03
1.050000000000000000e+02 1.604145509190857410e-03
1.060000000000000000e+02 1.593968598172068596e-03
1.070000000000000000e+02 1.583927660249173641e-03
1.080000000000000000e+02 1.574020832777023315e-03
1.090000000000000000e+02 1.564243575558066368e-03
1.100000000000000000e+02 1.554593793116509914e-03
1.110000000000000000e+02 1.545068225823342800e-03
1.120000000000000000e+02 1.535665476694703102e-03
1.130000000000000000e+02 1.526380539871752262e-03
1.140000000000000000e+02 1.517212251201272011e-03
1.150000000000000000e+02 1.508157816715538502e-03
1.160000000000000000e+02 1.499215024523437023e-03
1.170000000000000000e+02 1.490381662733852863e-03
1.180000000000000000e+02 1.481655519455671310e-03
1.190000000000000000e+02 1.473034499213099480e-03
1.200000000000000000e+02 1.464516506530344486e-03
1.210000000000000000e+02 1.456099096685647964e-03
1.220000000000000000e+02 1.447780872695147991e-03
1.230000000000000000e+02 1.439560670405626297e-03
1.240000000000000000e+02 1.431435230188071728e-03
1.250000000000000000e+02 1.423403504304587841e-03
1.260000000000000000e+02 1.415463862940669060e-03
1.270000000000000000e+02 1.407613512128591537e-03
1.280000000000000000e+02 1.399852801114320755e-03
1.290000000000000000e+02 1.392179285176098347e-03
1.300000000000000000e+02 1.384590286761522293e-03
1.310000000000000000e+02 1.377085689455270767e-03
1.320000000000000000e+02 1.369662815704941750e-03
1.330000000000000000e+02 1.362322247587144375e-03
1.340000000000000000e+02 1.355060841888189316e-03
1.350000000000000000e+02 1.347878016531467438e-03
1.360000000000000000e+02 1.340772723779082298e-03
1.370000000000000000e+02 1.333742402493953705e-03
1.380000000000000000e+02 1.326786936260759830e-03
1.390000000000000000e+02 1.319904928095638752e-03
1.400000000000000000e+02 1.313094864599406719e-03
1.410000000000000000e+02 1.306355814449489117e-03
1.420000000000000000e+02 1.299687079153954983e-03
1.430000000000000000e+02 1.293087261728942394e-03
1.440000000000000000e+02 1.286554615944623947e-03
1.450000000000000000e+02 1.280088094063103199e-03
1.460000000000000000e+02 1.273687346838414669e-03
1.470000000000000000e+02 1.267351442947983742e-03
1.480000000000000000e+02 1.261078985407948494e-03
1.490000000000000000e+02 1.254869392141699791e-03
1.500000000000000000e+02 1.248721266165375710e-03
1.510000000000000000e+02 1.242633210495114326e-03
1.520000000000000000e+02 1.236605807207524776e-03
1.530000000000000000e+02 1.230637077242136002e-03
1.540000000000000000e+02 1.224726205691695213e-03
1.550000000000000000e+02 1.218872610479593277e-03
1.560000000000000000e+02 1.213075011037290096e-03
1.570000000000000000e+02 1.207333523780107498e-03
1.580000000000000000e+02 1.201646169647574425e-03
1.590000000000000000e+02 1.196012948639690876e-03
1.600000000000000000e+02 1.190433162264525890e-03
1.610000000000000000e+02 1.184905529953539371e-03
1.620000000000000000e+02 1.179429236799478531e-03
1.630000000000000000e+02 1.174004049971699715e-03
1.640000000000000000e+02 1.168628921732306480e-03
1.650000000000000000e+02 1.163303270004689693e-03
1.660000000000000000e+02 1.158026745542883873e-03
1.670000000000000000e+02 1.152798184193670750e-03
1.680000000000000000e+02 1.147617236711084843e-03
1.690000000000000000e+02 1.142482273280620575e-03
1.700000000000000000e+02 1.137393992394208908e-03
1.710000000000000000e+02 1.132351113483309746e-03
1.720000000000000000e+02 1.127353403717279434e-03
1.730000000000000000e+02 1.122399466112256050e-03
1.740000000000000000e+02 1.117490231990814209e-03
1.750000000000000000e+02 1.112622907385230064e-03
1.760000000000000000e+02 1.107798540033400059e-03
1.770000000000000000e+02 1.103016315028071404e-03
1.780000000000000000e+02 1.098275533877313137e-03
1.790000000000000000e+02 1.093575847335159779e-03
1.800000000000000000e+02 1.088916440494358540e-03
1.810000000000000000e+02 1.084296382032334805e-03
1.820000000000000000e+02 1.079716021195054054e-03
1.830000000000000000e+02 1.075174659490585327e-03
1.840000000000000000e+02 1.070671365596354008e-03
1.850000000000000000e+02 1.066206023097038269e-03
1.860000000000000000e+02 1.061778049916028976e-03
1.870000000000000000e+02 1.057386747561395168e-03
1.880000000000000000e+02 1.053031766787171364e-03
1.890000000000000000e+02 1.048713224008679390e-03
1.900000000000000000e+02 1.044430071488022804e-03
1.910000000000000000e+02 1.040181727148592472e-03
1.920000000000000000e+02 1.035968307405710220e-03
1.930000000000000000e+02 1.031788764521479607e-03
1.940000000000000000e+02 1.027643447741866112e-03
1.950000000000000000e+02 1.023531425744295120e-03
1.960000000000000000e+02 1.019452232867479324e-03
1.970000000000000000e+02 1.015405869111418724e-03
1.980000000000000000e+02 1.011391752399504185e-03
1.990000000000000000e+02 1.007409184239804745e-03
2.000000000000000000e+02 1.003458164632320404e-03
2.010000000000000000e+02 9.995381115004420280e-04
2.020000000000000000e+02 9.956489084288477898e-04
2.030000000000000000e+02 9.917898569256067276e-04
2.040000000000000000e+02 9.879608405753970146e-04
2.050000000000000000e+02 9.841613937169313431e-04
2.060000000000000000e+02 9.803912835195660591e-04
2.070000000000000000e+02 9.766503935679793358e-04
2.080000000000000000e+02 9.729376761242747307e-04
2.090000000000000000e+02 9.692533058114349842e-04
2.100000000000000000e+02 9.655971080064773560e-04
2.110000000000000000e+02 9.619682095944881439e-04
2.120000000000000000e+02 9.583669598214328289e-04
2.130000000000000000e+02 9.547921363264322281e-04
2.140000000000000000e+02 9.512443211860954762e-04
2.150000000000000000e+02 9.477234561927616596e-04
2.160000000000000000e+02 9.442281443625688553e-04
2.170000000000000000e+02 9.407589095644652843e-04
2.180000000000000000e+02 9.373151115141808987e-04
2.190000000000000000e+02 9.338962845504283905e-04
2.200000000000000000e+02 9.305028943344950676e-04
2.210000000000000000e+02 9.271341841667890549e-04
2.220000000000000000e+02 9.237895719707012177e-04
2.230000000000000000e+02 9.204689995385706425e-04
2.240000000000000000e+02 9.171725832857191563e-04
2.250000000000000000e+02 9.138996829278767109e-04
2.260000000000000000e+02 9.106497745960950851e-04
2.270000000000000000e+02 9.074236149899661541e-04
2.280000000000000000e+02 9.042199817486107349e-04
2.290000000000000000e+02 9.010389912873506546e-04
2.300000000000000000e+02 8.978806436061859131e-04
2.310000000000000000e+02 8.947444148361682892e-04
2.320000000000000000e+02 8.916302467696368694e-04
2.330000000000000000e+02 8.885377319529652596e-04
2.340000000000000000e+02 8.854664047248661518e-04
2.350000000000000000e+02 8.824163232930004597e-04
2.360000000000000000e+02 8.793874876573681831e-04
2.370000000000000000e+02 8.763791411183774471e-04
2.380000000000000000e+02 8.733914582990109921e-04
2.390000000000000000e+02 8.704242063686251640e-04
2.400000000000000000e+02 8.674769778735935688e-04
2.410000000000000000e+02 8.645501220598816872e-04
2.420000000000000000e+02 8.616428240202367306e-04
2.430000000000000000e+02 8.587549673393368721e-04
2.440000000000000000e+02 8.558867848478257656e-04
2.450000000000000000e+02 8.530374616384506226e-04
2.460000000000000000e+02 8.502072305418550968e-04
2.470000000000000000e+02 8.473959751427173615e-04
2.480000000000000000e+02 8.446032879874110222e-04
2.490000000000000000e+02 8.418287616223096848e-04
2.500000000000000000e+02 8.390723960474133492e-04
2.510000000000000000e+02 8.363341912627220154e-04
2.520000000000000000e+02 8.336137398146092892e-04
2.530000000000000000e+02 8.309108670800924301e-04
2.540000000000000000e+02 8.282258058898150921e-04
2.550000000000000000e+02 8.255577995441854000e-04
2.560000000000000000e+02 8.229071972891688347e-04
2.570000000000000000e+02 8.202734752558171749e-04
2.580000000000000000e+02 8.176564588211476803e-04
2.590000000000000000e+02 8.150564972311258316e-04
2.600000000000000000e+02 8.124730666168034077e-04
2.610000000000000000e+02 8.099059923551976681e-04
2.620000000000000000e+02 8.073549834080040455e-04
2.630000000000000000e+02 8.048203890211880207e-04
2.640000000000000000e+02 8.023012778721749783e-04
2.650000000000000000e+02 7.997982902452349663e-04
2.660000000000000000e+02 7.973105530254542828e-04
2.670000000000000000e+02 7.948382990434765816e-04
2.680000000000000000e+02 7.923814118839800358e-04
2.690000000000000000e+02 7.899396587163209915e-04
2.700000000000000000e+02 7.875132141634821892e-04
2.710000000000000000e+02 7.851013215258717537e-04
2.720000000000000000e+02 7.827045046724379063e-04
2.730000000000000000e+02 7.803222979418933392e-04
2.740000000000000000e+02 7.779542938806116581e-04
2.750000000000000000e+02 7.756008999422192574e-04
2.760000000000000000e+02 7.732615340501070023e-04
2.770000000000000000e+02 7.709364290349185467e-04
2.780000000000000000e+02 7.686252938583493233e-04
2.790000000000000000e+02 7.663277210667729378e-04
2.800000000000000000e+02 7.640440016984939575e-04
2.810000000000000000e+02 7.617740193381905556e-04
2.820000000000000000e+02 7.595173083245754242e-04
2.830000000000000000e+02 7.572742179036140442e-04
2.840000000000000000e+02 7.550441077910363674e-04
2.850000000000000000e+02 7.528273272328078747e-04
2.860000000000000000e+02 7.506235851906239986e-04
2.870000000000000000e+02 7.484327070415019989e-04
2.880000000000000000e+02 7.462545181624591351e-04
2.890000000000000000e+02 7.440887275151908398e-04
2.900000000000000000e+02 7.419360335916280746e-04
2.910000000000000000e+02 7.397951558232307434e-04
2.920000000000000000e+02 7.376670837402343750e-04
2.930000000000000000e+02 7.355511770583689213e-04
2.940000000000000000e+02 7.334478432312607765e-04
2.950000000000000000e+02 7.313559763133525848e-04
2.960000000000000000e+02 7.292757509276270866e-04
2.970000000000000000e+02 7.272076327353715897e-04
2.980000000000000000e+02 7.251516217365860939e-04
2.990000000000000000e+02 7.231067284010350704e-04
3.000000000000000000e+02 7.210733019746840000e-04
3.010000000000000000e+02 7.190517499111592770e-04
3.020000000000000000e+02 7.170411408878862858e-04
3.030000000000000000e+02 7.150418823584914207e-04
3.040000000000000000e+02 7.130538579076528549e-04
3.050000000000000000e+02 7.110768929123878479e-04
3.060000000000000000e+02 7.091105799190700054e-04
3.070000000000000000e+02 7.071552681736648083e-04
3.080000000000000000e+02 7.052105502225458622e-04
3.090000000000000000e+02 7.032767753116786480e-04
3.100000000000000000e+02 7.013536524027585983e-04
3.110000000000000000e+02 6.994407158344984055e-04
3.120000000000000000e+02 6.975383148528635502e-04
3.130000000000000000e+02 6.956459837965667248e-04
3.140000000000000000e+02 6.937643047422170639e-04
3.150000000000000000e+02 6.918926374055445194e-04
3.160000000000000000e+02 6.900308071635663509e-04
3.170000000000000000e+02 6.881795125082135201e-04
3.180000000000000000e+02 6.863378803245723248e-04
3.190000000000000000e+02 6.845060270279645920e-04
3.200000000000000000e+02 6.826840690337121487e-04
3.210000000000000000e+02 6.808716570958495140e-04
3.220000000000000000e+02 6.790690240450203419e-04
3.230000000000000000e+02 6.772759370505809784e-04
3.240000000000000000e+02 6.754921050742268562e-04
3.250000000000000000e+02 6.737178191542625427e-04
3.260000000000000000e+02 6.719524972140789032e-04
3.270000000000000000e+02 6.701964884996414185e-04
3.280000000000000000e+02 6.684499094262719154e-04
3.290000000000000000e+02 6.667122361250221729e-04
3.300000000000000000e+02 6.649840506725013256e-04
3.310000000000000000e+02 6.632641889154911041e-04
3.320000000000000000e+02 6.615534657612442970e-04
3.330000000000000000e+02 6.598516483791172504e-04
3.340000000000000000e+02 6.581585039384663105e-04
3.350000000000000000e+02 6.564739160239696503e-04
3.360000000000000000e+02 6.547979428432881832e-04
3.370000000000000000e+02 6.531303515657782555e-04
3.380000000000000000e+02 6.514713168144226074e-04
3.390000000000000000e+02 6.498208967968821526e-04
3.400000000000000000e+02 6.481786258518695831e-04
3.410000000000000000e+02 6.465447368100285530e-04
3.420000000000000000e+02 6.449188804253935814e-04
3.430000000000000000e+02 6.433014059439301491e-04
3.440000000000000000e+02 6.416923133656382561e-04
3.450000000000000000e+02 6.400905549526214600e-04
3.460000000000000000e+02 6.384972366504371166e-04
3.470000000000000000e+02 6.369117181748151779e-04
3.480000000000000000e+02 6.353341741487383842e-04
3.490000000000000000e+02 6.337642553262412548e-04
3.500000000000000000e+02 6.322021363303065300e-04
3.510000000000000000e+02 6.306475843302905560e-04
3.520000000000000000e+02 6.291008903644979000e-04
3.530000000000000000e+02 6.275617633946239948e-04
3.540000000000000000e+02 6.260301452130079269e-04
3.550000000000000000e+02 6.245060358196496964e-04
3.560000000000000000e+02 6.229891441762447357e-04
3.570000000000000000e+02 6.214795866981148720e-04
3.580000000000000000e+02 6.199773633852601051e-04
3.590000000000000000e+02 6.184824160300195217e-04
3.600000000000000000e+02 6.169947446323931217e-04
3.610000000000000000e+02 6.155139417387545109e-04
3.620000000000000000e+02 6.140406476333737373e-04
3.630000000000000000e+02 6.125740474089980125e-04
3.640000000000000000e+02 6.111143156886100769e-04
3.650000000000000000e+02 6.096619763411581516e-04
3.660000000000000000e+02 6.082164472900331020e-04
3.670000000000000000e+02 6.067774957045912743e-04
3.680000000000000000e+02 6.053452380001544952e-04
3.690000000000000000e+02 6.039197905920445919e-04
3.700000000000000000e+02 6.025013281032443047e-04
3.710000000000000000e+02 6.010891520418226719e-04
3.720000000000000000e+02 5.996836698614060879e-04
3.730000000000000000e+02 5.982848233543336391e-04
3.740000000000000000e+02 5.968924378976225853e-04
3.750000000000000000e+02 5.955066299065947533e-04
3.760000000000000000e+02 5.941273411735892296e-04
3.770000000000000000e+02 5.927539314143359661e-04
3.780000000000000000e+02 5.913874483667314053e-04
3.790000000000000000e+02 5.900270189158618450e-04
3.800000000000000000e+02 5.886727594770491123e-04
3.810000000000000000e+02 5.873247864656150341e-04
3.820000000000000000e+02 5.859829252585768700e-04
3.830000000000000000e+02 5.846471176482737064e-04
3.840000000000000000e+02 5.833175964653491974e-04
3.850000000000000000e+02 5.819939542561769485e-04
3.860000000000000000e+02 5.806760163977742195e-04
3.870000000000000000e+02 5.793644813820719719e-04
3.880000000000000000e+02 5.780588253401219845e-04
3.890000000000000000e+02 5.767590482719242573e-04
3.900000000000000000e+02 5.754650337621569633e-04
3.910000000000000000e+02 5.741770146414637566e-04
3.920000000000000000e+02 5.728941177949309349e-04
3.930000000000000000e+02 5.716171581298112869e-04
3.940000000000000000e+02 5.703461356461048126e-04
3.950000000000000000e+02 5.690807010978460312e-04
3.960000000000000000e+02 5.678209126926958561e-04
3.970000000000000000e+02 5.665665376000106335e-04
3.980000000000000000e+02 5.653178086504340172e-04
3.990000000000000000e+02 5.640743183903396130e-04
4.000000000000000000e+02 5.628367071039974689e-04
4.010000000000000000e+02 5.616043345071375370e-04
4.020000000000000000e+02 5.603771423920989037e-04
4.030000000000000000e+02 5.591555382125079632e-04
4.040000000000000000e+02 5.579392891377210617e-04
4.050000000000000000e+02 5.567279295064508915e-04
4.060000000000000000e+02 5.555220413953065872e-04
4.070000000000000000e+02 5.543213919736444950e-04
4.080000000000000000e+02 5.531259230338037014e-04
4.090000000000000000e+02 5.519357509911060333e-04
4.100000000000000000e+02 5.507505265995860100e-04
4.110000000000000000e+02 5.495705408975481987e-04
4.120000000000000000e+02 5.483953282237052917e-04
4.130000000000000000e+02 5.472254124470055103e-04
4.140000000000000000e+02 5.460601532831788063e-04
4.150000000000000000e+02 5.448997835628688335e-04
4.160000000000000000e+02 5.437445943243801594e-04
4.170000000000000000e+02 5.425941781140863895e-04
4.180000000000000000e+02 5.414485931396484375e-04
4.190000000000000000e+02 5.403077811934053898e-04
4.200000000000000000e+02 5.391720333136618137e-04
4.210000000000000000e+02 5.380406510084867477e-04
4.220000000000000000e+02 5.369143327698111534e-04
4.230000000000000000e+02 5.357925547286868095e-04
4.240000000000000000e+02 5.346754915080964565e-04
4.250000000000000000e+02 5.335630849003791809e-04
4.260000000000000000e+02 5.324551602825522423e-04
4.270000000000000000e+02 5.313520669005811214e-04
4.280000000000000000e+02 5.302533390931785107e-04
4.290000000000000000e+02 5.291592096909880638e-04
4.300000000000000000e+02 5.280697369016706944e-04
4.310000000000000000e+02 5.269848043099045753e-04
4.320000000000000000e+02 5.259038880467414856e-04
4.330000000000000000e+02 5.248277448117733002e-04
4.340000000000000000e+02 5.237556761130690575e-04
4.350000000000000000e+02 5.226881476119160652e-04
4.360000000000000000e+02 5.216250428929924965e-04
4.370000000000000000e+02 5.205661873333156109e-04
4.380000000000000000e+02 5.195116391405463219e-04
4.390000000000000000e+02 5.184613983146846294e-04
4.400000000000000000e+02 5.174154648557305336e-04
4.410000000000000000e+02 5.163734313100576401e-04
4.420000000000000000e+02 5.153358215466141701e-04
4.430000000000000000e+02 5.143021699041128159e-04
4.440000000000000000e+02 5.132728838361799717e-04
4.450000000000000000e+02 5.122474976815283298e-04
4.460000000000000000e+02 5.112263606861233711e-04
4.470000000000000000e+02 5.102090071886777878e-04
4.480000000000000000e+02 5.091960774734616280e-04
4.490000000000000000e+02 5.081866984255611897e-04
4.500000000000000000e+02 5.071815685369074345e-04
4.510000000000000000e+02 5.061802221462130547e-04
4.520000000000000000e+02 5.051832413300871849e-04
4.530000000000000000e+02 5.041899275965988636e-04
4.540000000000000000e+02 5.032005719840526581e-04
4.550000000000000000e+02 5.022149998694658279e-04
4.560000000000000000e+02 5.012331530451774597e-04
4.570000000000000000e+02 5.002552643418312073e-04
4.580000000000000000e+02 4.992811591364443302e-04
4.590000000000000000e+02 4.983111284673213959e-04
4.600000000000000000e+02 4.973445902578532696e-04
4.610000000000000000e+02 4.963816609233617783e-04
4.620000000000000000e+02 4.954225150868296623e-04
4.630000000000000000e+02 4.944672109559178352e-04
4.640000000000000000e+02 4.935154574923217297e-04
4.650000000000000000e+02 4.925673129037022591e-04
4.660000000000000000e+02 4.916227771900594234e-04
4.670000000000000000e+02 4.906819667667150497e-04
4.680000000000000000e+02 4.897444741800427437e-04
4.690000000000000000e+02 4.888108815066516399e-04
4.700000000000000000e+02 4.878808395005762577e-04
4.710000000000000000e+02 4.869544063694775105e-04
4.720000000000000000e+02 4.860310873482376337e-04
4.730000000000000000e+02 4.851114645134657621e-04
4.740000000000000000e+02 4.841956833843141794e-04
4.750000000000000000e+02 4.832828708458691835e-04
4.760000000000000000e+02 4.823735216632485390e-04
4.770000000000000000e+02 4.814677231479436159e-04
4.780000000000000000e+02 4.805653297808021307e-04
4.790000000000000000e+02 4.796660214196890593e-04
4.800000000000000000e+02 4.787704383488744497e-04
4.810000000000000000e+02 4.778779984917491674e-04
4.820000000000000000e+02 4.769889346789568663e-04
4.830000000000000000e+02 4.761031595990061760e-04
4.840000000000000000e+02 4.752208478748798370e-04
4.850000000000000000e+02 4.743417666759341955e-04
4.860000000000000000e+02 4.734655958600342274e-04
4.870000000000000000e+02 4.725927719846367836e-04
4.880000000000000000e+02 4.717233241535723209e-04
4.890000000000000000e+02 4.708568449132144451e-04
4.900000000000000000e+02 4.699936544056981802e-04
4.910000000000000000e+02 4.691337235271930695e-04
4.920000000000000000e+02 4.682767903432250023e-04
4.930000000000000000e+02 4.674230003729462624e-04
4.940000000000000000e+02 4.665721207857131958e-04
4.950000000000000000e+02 4.657246463466435671e-04
4.960000000000000000e+02 4.648801987059414387e-04
4.970000000000000000e+02 4.640387196559458971e-04
4.980000000000000000e+02 4.632003547158092260e-04
4.990000000000000000e+02 4.623648710548877716e-04
5.000000000000000000e+02 4.615325015038251877e-04
5.010000000000000000e+02 4.607031296472996473e-04
5.020000000000000000e+02 4.598766390699893236e-04
5.030000000000000000e+02 4.590532626025378704e-04
5.040000000000000000e+02 4.582327674143016338e-04
5.050000000000000000e+02 4.574151826091110706e-04
5.060000000000000000e+02 4.566002753563225269e-04
5.070000000000000000e+02 4.557884531095623970e-04
5.080000000000000000e+02 4.549794830381870270e-04
5.090000000000000000e+02 4.541733069345355034e-04
5.100000000000000000e+02 4.533701576292514801e-04
5.110000000000000000e+02 4.525695985648781061e-04
5.120000000000000000e+02 4.517720662988722324e-04
5.130000000000000000e+02 4.509772697929292917e-04
5.140000000000000000e+02 4.501851508393883705e-04
5.150000000000000000e+02 4.493959131650626659e-04
5.160000000000000000e+02 4.486094694584608078e-04
5.170000000000000000e+02 4.478257033042609692e-04
5.180000000000000000e+02 4.470444109756499529e-04
5.190000000000000000e+02 4.462661454454064369e-04
5.200000000000000000e+02 4.454905574675649405e-04
5.210000000000000000e+02 4.447176179382950068e-04
5.220000000000000000e+02 4.439473268575966358e-04
5.230000000000000000e+02 4.431795969139784575e-04
5.240000000000000000e+02 4.424147482495754957e-04
5.250000000000000000e+02 4.416524607222527266e-04
5.260000000000000000e+02 4.408927925396710634e-04
5.270000000000000000e+02 4.401355399750173092e-04
5.280000000000000000e+02 4.393811686895787716e-04
5.290000000000000000e+02 4.386292712297290564e-04
5.300000000000000000e+02 4.378798766992986202e-04
5.310000000000000000e+02 4.371331888251006603e-04
5.320000000000000000e+02 4.363888292573392391e-04
5.330000000000000000e+02 4.356470890343189240e-04
5.340000000000000000e+02 4.349079681560397148e-04
5.350000000000000000e+02 4.341711173765361309e-04
5.360000000000000000e+02 4.334366822149604559e-04
5.370000000000000000e+02 4.327051574364304543e-04
5.380000000000000000e+02 4.319756990298628807e-04
5.390000000000000000e+02 4.312492674216628075e-04
5.400000000000000000e+02 4.305245820432901382e-04
5.410000000000000000e+02 4.298026615288108587e-04
5.420000000000000000e+02 4.290829820092767477e-04
5.430000000000000000e+02 4.283658345229923725e-04
5.440000000000000000e+02 4.276511026546359062e-04
5.450000000000000000e+02 4.269385535735636950e-04
5.460000000000000000e+02 4.262285656295716763e-04
5.470000000000000000e+02 4.255207895766943693e-04
5.480000000000000000e+02 4.248155455570667982e-04
5.490000000000000000e+02 4.241126298438757658e-04
5.500000000000000000e+02 4.234119842294603586e-04
5.510000000000000000e+02 4.227135214023292065e-04
5.520000000000000000e+02 4.220173577778041363e-04
5.530000000000000000e+02 4.213236097712069750e-04
5.540000000000000000e+02 4.206319572404026985e-04
5.550000000000000000e+02 4.199427203275263309e-04
5.560000000000000000e+02 4.192556953057646751e-04
5.570000000000000000e+02 4.185707657597959042e-04
5.580000000000000000e+02 4.178883100394159555e-04
5.590000000000000000e+02 4.172079497948288918e-04
5.600000000000000000e+02 4.165298305451869965e-04
5.610000000000000000e+02 4.158539522904902697e-04
5.620000000000000000e+02 4.151802568230777979e-04
5.630000000000000000e+02 4.145085695199668407e-04
5.640000000000000000e+02 4.138393269386142492e-04
5.650000000000000000e+02 4.131719470024108887e-04
5.660000000000000000e+02 4.125068371649831533e-04
5.670000000000000000e+02 4.118437063880264759e-04
5.680000000000000000e+02 4.111828457098454237e-04
5.690000000000000000e+02 4.105240222997963428e-04
5.700000000000000000e+02 4.098675563000142574e-04
5.710000000000000000e+02 4.092130111530423164e-04
5.720000000000000000e+02 4.085603868588805199e-04
5.730000000000000000e+02 4.079098871443420649e-04
5.740000000000000000e+02 4.072615993209183216e-04
5.750000000000000000e+02 4.066150868311524391e-04
5.760000000000000000e+02 4.059709899593144655e-04
5.770000000000000000e+02 4.053288430441170931e-04
5.780000000000000000e+02 4.046885587740689516e-04
5.790000000000000000e+02 4.040503699798136950e-04
5.800000000000000000e+02 4.034142475575208664e-04
5.810000000000000000e+02 4.027800459880381823e-04
5.820000000000000000e+02 4.021477070637047291e-04
5.830000000000000000e+02 4.015177837572991848e-04
5.840000000000000000e+02 4.008894320577383041e-04
5.850000000000000000e+02 4.002631176263093948e-04
5.860000000000000000e+02 3.996387240476906300e-04
5.870000000000000000e+02 3.990163386333733797e-04
5.880000000000000000e+02 3.983958449680358171e-04
5.890000000000000000e+02 3.977773885708302259e-04
5.900000000000000000e+02 3.971608530264347792e-04
5.910000000000000000e+02 3.965458599850535393e-04
5.920000000000000000e+02 3.959330788347870111e-04
5.930000000000000000e+02 3.953222476411610842e-04
5.940000000000000000e+02 3.947132499888539314e-04
5.950000000000000000e+02 3.941060858778655529e-04
5.960000000000000000e+02 3.935006971005350351e-04
5.970000000000000000e+02 3.928971709683537483e-04
5.980000000000000000e+02 3.922954783774912357e-04
5.990000000000000000e+02 3.916958521585911512e-04
6.000000000000000000e+02 3.910977393388748169e-04
6.010000000000000000e+02 3.905016346834599972e-04
6.020000000000000000e+02 3.899070434272289276e-04
6.030000000000000000e+02 3.893145476467907429e-04
6.040000000000000000e+02 3.887238854076713324e-04
6.050000000000000000e+02 3.881346783600747585e-04
6.060000000000000000e+02 3.875476540997624397e-04
6.070000000000000000e+02 3.869621432386338711e-04
6.080000000000000000e+02 3.863786987494677305e-04
6.090000000000000000e+02 3.857967967633157969e-04
6.100000000000000000e+02 3.852168156299740076e-04
6.110000000000000000e+02 3.846383769996464252e-04
6.120000000000000000e+02 3.840614808723330498e-04
6.130000000000000000e+02 3.834866511169821024e-04
6.140000000000000000e+02 3.829133056569844484e-04
6.150000000000000000e+02 3.823419101536273956e-04
6.160000000000000000e+02 3.817719407379627228e-04
6.170000000000000000e+02 3.812038339674472809e-04
6.180000000000000000e+02 3.806372405961155891e-04
6.190000000000000000e+02 3.800725680775940418e-04
6.200000000000000000e+02 3.795093507505953312e-04
6.210000000000000000e+02 3.789479378610849380e-04
6.220000000000000000e+02 3.783880965784192085e-04
6.230000000000000000e+02 3.778300306294113398e-04
6.240000000000000000e+02 3.772734780795872211e-04
6.250000000000000000e+02 3.767186717595905066e-04
6.260000000000000000e+02 3.761655243579298258e-04
6.270000000000000000e+02 3.756137157324701548e-04
6.280000000000000000e+02 3.750639152713119984e-04
6.290000000000000000e+02 3.745152498595416546e-04
6.300000000000000000e+02 3.739685635082423687e-04
6.310000000000000000e+02 3.734233614522963762e-04
6.320000000000000000e+02 3.728797018993645906e-04
6.330000000000000000e+02 3.723377012647688389e-04
6.340000000000000000e+02 3.717973013408482075e-04
6.350000000000000000e+02 3.712583566084504128e-04
6.360000000000000000e+02 3.707208379637449980e-04
6.370000000000000000e+02 3.701850073412060738e-04
6.380000000000000000e+02 3.696507774293422699e-04
6.390000000000000000e+02 3.691181191243231297e-04
6.400000000000000000e+02 3.685868869069963694e-04
6.410000000000000000e+02 3.680572845041751862e-04
6.420000000000000000e+02 3.675290499813854694e-04
6.430000000000000000e+02 3.670023579616099596e-04
6.440000000000000000e+02 3.664772084448486567e-04
6.450000000000000000e+02 3.659536014311015606e-04
6.460000000000000000e+02 3.654313914012163877e-04
6.470000000000000000e+02 3.649106656666845083e-04
6.480000000000000000e+02 3.643913951236754656e-04
6.490000000000000000e+02 3.638736379798501730e-04
6.500000000000000000e+02 3.633574233390390873e-04
6.510000000000000000e+02 3.628425765782594681e-04
6.520000000000000000e+02 3.623292432166635990e-04
6.530000000000000000e+02 3.618173650465905666e-04
6.540000000000000000e+02 3.613069711718708277e-04
6.550000000000000000e+02 3.607977123465389013e-04
6.560000000000000000e+02 3.602901997510343790e-04
6.570000000000000000e+02 3.597840841393917799e-04
6.580000000000000000e+02 3.592791617847979069e-04
6.590000000000000000e+02 3.587756946217268705e-04
6.600000000000000000e+02 3.582740027923136950e-04
6.610000000000000000e+02 3.577733295969665051e-04
6.620000000000000000e+02 3.572741406969726086e-04
6.630000000000000000e+02 3.567763778846710920e-04
6.640000000000000000e+02 3.562800120562314987e-04
6.650000000000000000e+02 3.557848976925015450e-04
6.660000000000000000e+02 3.552911221049726009e-04
6.670000000000000000e+02 3.547988890204578638e-04
6.680000000000000000e+02 3.543080820236355066e-04
6.690000000000000000e+02 3.538185555953532457e-04
6.700000000000000000e+02 3.533302515279501677e-04
6.710000000000000000e+02 3.528433735482394695e-04
6.720000000000000000e+02 3.523577470332384109e-04
6.730000000000000000e+02 3.518734301906079054e-04
6.740000000000000000e+02 3.513906267471611500e-04
6.750000000000000000e+02 3.509089001454412937e-04
6.760000000000000000e+02 3.504286287352442741e-04
6.770000000000000000e+02 3.499496087897568941e-04
6.780000000000000000e+02 3.494719858281314373e-04
6.790000000000000000e+02 3.489954397082328796e-04
6.800000000000000000e+02 3.485203487798571587e-04
6.810000000000000000e+02 3.480465384200215340e-04
6.820000000000000000e+02 3.475740086287260056e-04
6.830000000000000000e+02 3.471027885098010302e-04
6.840000000000000000e+02 3.466328489594161510e-04
6.850000000000000000e+02 3.461641899775713682e-04
6.860000000000000000e+02 3.456966951489448547e-04
6.870000000000000000e+02 3.452306555118411779e-04
6.880000000000000000e+02 3.447657218202948570e-04
6.890000000000000000e+02 3.443020395934581757e-04
6.900000000000000000e+02 3.438398416619747877e-04
6.910000000000000000e+02 3.433785459492355585e-04
6.920000000000000000e+02 3.429186181165277958e-04
6.930000000000000000e+02 3.424598544370383024e-04
6.940000000000000000e+02 3.420023131184279919e-04
6.950000000000000000e+02 3.415459359530359507e-04
6.960000000000000000e+02 3.410909848753362894e-04
6.970000000000000000e+02 3.406371979508548975e-04
6.980000000000000000e+02 3.401845460757613182e-04
6.990000000000000000e+02 3.397331456653773785e-04
7.000000000000000000e+02 3.392828803043812513e-04
7.010000000000000000e+02 3.388338955119252205e-04
7.020000000000000000e+02 3.383859293535351753e-04
7.030000000000000000e+02 3.379391855560243130e-04
7.040000000000000000e+02 3.374937223270535469e-04
7.050000000000000000e+02 3.370493068359792233e-04
7.060000000000000000e+02 3.366061428096145391e-04
7.070000000000000000e+02 3.361640556249767542e-04
7.080000000000000000e+02 3.357231616973876953e-04
7.090000000000000000e+02 3.352834901306778193e-04
7.100000000000000000e+02 3.348449827171862125e-04
7.110000000000000000e+02 3.344074939377605915e-04
7.120000000000000000e+02 3.339712566230446100e-04
7.130000000000000000e+02 3.335360670462250710e-04
7.140000000000000000e+02 3.331021871417760849e-04
7.150000000000000000e+02 3.326692385599017143e-04
7.160000000000000000e+02 3.322373377159237862e-04
7.170000000000000000e+02 3.318068047519773245e-04
7.180000000000000000e+02 3.313771449029445648e-04
7.190000000000000000e+02 3.309488238301128149e-04
7.200000000000000000e+02 3.305214340798556805e-04
7.210000000000000000e+02 3.300952375866472721e-04
7.220000000000000000e+02 3.296700015198439360e-04
7.230000000000000000e+02 3.292459005024284124e-04
7.240000000000000000e+02 3.288229054305702448e-04
7.250000000000000000e+02 3.284010745119303465e-04
7.260000000000000000e+02 3.279801167082041502e-04
7.270000000000000000e+02 3.275604976806789637e-04
7.280000000000000000e+02 3.271416644565761089e-04
7.290000000000000000e+02 3.267241118010133505e-04
7.300000000000000000e+02 3.263075486756861210e-04
7.310000000000000000e+02 3.258920332882553339e-04
7.320000000000000000e+02 3.254775947425514460e-04
7.330000000000000000e+02 3.250642039347440004e-04
7.340000000000000000e+02 3.246516862418502569e-04
7.350000000000000000e+02 3.242405946366488934e-04
7.360000000000000000e+02 3.238304052501916885e-04
7.370000000000000000e+02 3.234212927054613829e-04
7.380000000000000000e+02 3.230131405871361494e-04
7.390000000000000000e+02 3.226060071028769016e-04
7.400000000000000000e+02 3.221998340450227261e-04
7.410000000000000000e+02 3.217947960365563631e-04
7.420000000000000000e+02 3.213906311430037022e-04
7.430000000000000000e+02 3.209875139873474836e-04
7.440000000000000000e+02 3.205855900887399912e-04
7.450000000000000000e+02 3.201842773705720901e-04
7.460000000000000000e+02 3.197842161171138287e-04
7.470000000000000000e+02 3.193852899130433798e-04
7.480000000000000000e+02 3.189870039932429790e-04
7.490000000000000000e+02 3.185898822266608477e-04
7.500000000000000000e+02 3.181939246132969856e-04
7.510000000000000000e+02 3.177986654918640852e-04
7.520000000000000000e+02 3.174043085891753435e-04
7.530000000000000000e+02 3.170113777741789818e-04
7.540000000000000000e+02 3.166191163472831249e-04
7.550000000000000000e+02 3.162278444506227970e-04
7.560000000000000000e+02 3.158377076033502817e-04
7.570000000000000000e+02 3.154481819365173578e-04
7.580000000000000000e+02 3.150599368382245302e-04
7.590000000000000000e+02 3.146723611280322075e-04
7.600000000000000000e+02 3.142858622595667839e-04
7.610000000000000000e+02 3.139004402328282595e-04
7.620000000000000000e+02 3.135157458018511534e-04
7.630000000000000000e+02 3.131321573164314032e-04
7.640000000000000000e+02 3.127492382191121578e-04
7.650000000000000000e+02 3.123675123788416386e-04
7.660000000000000000e+02 3.119867760688066483e-04
7.670000000000000000e+02 3.116066509392112494e-04
7.680000000000000000e+02 3.112276608590036631e-04
7.690000000000000000e+02 3.108495438937097788e-04
7.700000000000000000e+02 3.104723582509905100e-04
7.710000000000000000e+02 3.100961039308458567e-04
7.720000000000000000e+02 3.097207518294453621e-04
7.730000000000000000e+02 3.093464183621108532e-04
7.740000000000000000e+02 3.089726669713854790e-04
7.750000000000000000e+02 3.086001670453697443e-04
7.760000000000000000e+02 3.082283074036240578e-04
7.770000000000000000e+02 3.078573499806225300e-04
7.780000000000000000e+02 3.074874985031783581e-04
7.790000000000000000e+02 3.071185492444783449e-04
7.800000000000000000e+02 3.067503857892006636e-04
7.810000000000000000e+02 3.063829790335148573e-04
7.820000000000000000e+02 3.060167655348777771e-04
7.830000000000000000e+02 3.056510759051889181e-04
7.840000000000000000e+02 3.052864049095660448e-04
7.850000000000000000e+02 3.049224615097045898e-04
7.860000000000000000e+02 3.045595949515700340e-04
7.870000000000000000e+02 3.041974268853664398e-04
7.880000000000000000e+02 3.038361028302460909e-04
7.890000000000000000e+02 3.034757392015308142e-04
7.900000000000000000e+02 3.031162777915596962e-04
7.910000000000000000e+02 3.027573402505367994e-04
7.920000000000000000e+02 3.023997414857149124e-04
7.930000000000000000e+02 3.020426083821803331e-04
7.940000000000000000e+02 3.016863483935594559e-04
7.950000000000000000e+02 3.013309615198522806e-04
7.960000000000000000e+02 3.009764768648892641e-04
7.970000000000000000e+02 3.006228944286704063e-04
7.980000000000000000e+02 3.002701560035347939e-04
7.990000000000000000e+02 2.999179414473474026e-04
8.000000000000000000e+02 2.995669492520391941e-04
8.010000000000000000e+02 2.992163936141878366e-04
8.020000000000000000e+02 2.988670021295547485e-04
8.030000000000000000e+02 2.985182800330221653e-04
8.040000000000000000e+02 2.981702564284205437e-04
8.050000000000000000e+02 2.978229895234107971e-04
8.060000000000000000e+02 2.974765957333147526e-04
8.070000000000000000e+02 2.971311041619628668e-04
8.080000000000000000e+02 2.967862819787114859e-04
8.090000000000000000e+02 2.964425075333565474e-04
8.100000000000000000e+02 2.960993151646107435e-04
8.110000000000000000e+02 2.957570541184395552e-04
8.120000000000000000e+02 2.954155206680297852e-04
8.130000000000000000e+02 2.950746566057205200e-04
8.140000000000000000e+02 2.947345783468335867e-04
8.150000000000000000e+02 2.943954605143517256e-04
8.160000000000000000e+02 2.940569247584789991e-04
8.170000000000000000e+02 2.937193494290113449e-04
8.180000000000000000e+02 2.933826763182878494e-04
8.190000000000000000e+02 2.930464397650212049e-04
8.200000000000000000e+02 2.927110181190073490e-04
8.210000000000000000e+02 2.923765860032290220e-04
8.220000000000000000e+02 2.920427068602293730e-04
8.230000000000000000e+02 2.917097881436347961e-04
8.240000000000000000e+02 2.913775970228016376e-04
8.250000000000000000e+02 2.910459006670862436e-04
8.260000000000000000e+02 2.907151938416063786e-04
8.270000000000000000e+02 2.903851273003965616e-04
8.280000000000000000e+02 2.900556428357958794e-04
8.290000000000000000e+02 2.897271479014307261e-04
8.300000000000000000e+02 2.893992932513356209e-04
8.310000000000000000e+02 2.890723117161542177e-04
8.320000000000000000e+02 2.887460868805646896e-04
8.330000000000000000e+02 2.884203859139233828e-04
8.340000000000000000e+02 2.880955289583653212e-04
8.350000000000000000e+02 2.877713122870773077e-04
8.360000000000000000e+02 2.874477650038897991e-04
8.370000000000000000e+02 2.871252945624291897e-04
8.380000000000000000e+02 2.868033188860863447e-04
8.390000000000000000e+02 2.864820708055049181e-04
8.400000000000000000e+02 2.861614630091935396e-04
8.410000000000000000e+02 2.858417574316263199e-04
8.420000000000000000e+02 2.855223428923636675e-04
8.430000000000000000e+02 2.852042380254715681e-04
8.440000000000000000e+02 2.848863950930535793e-04
8.450000000000000000e+02 2.845693379640579224e-04
8.460000000000000000e+02 2.842531248461455107e-04
8.470000000000000000e+02 2.839374647010117769e-04
8.480000000000000000e+02 2.836225030478090048e-04
8.490000000000000000e+02 2.833084145095199347e-04
8.500000000000000000e+02 2.829949662555009127e-04
8.510000000000000000e+02 2.826820418704301119e-04
8.520000000000000000e+02 2.823700488079339266e-04
8.530000000000000000e+02 2.820585214067250490e-04
8.540000000000000000e+02 2.817478671204298735e-04
8.550000000000000000e+02 2.814376202877610922e-04
8.560000000000000000e+02 2.811282174661755562e-04
8.570000000000000000e+02 2.808196004480123520e-04
8.580000000000000000e+02 2.805115072987973690e-04
8.590000000000000000e+02 2.802041126415133476e-04
8.600000000000000000e+02 2.798975328914821148e-04
8.610000000000000000e+02 2.795913605950772762e-04
8.620000000000000000e+02 2.792860032059252262e-04
8.630000000000000000e+02 2.789813443087041378e-04
8.640000000000000000e+02 2.786773839034140110e-04
8.650000000000000000e+02 2.783737436402589083e-04
8.660000000000000000e+02 2.780712966341525316e-04
8.670000000000000000e+02 2.777692279778420925e-04
8.680000000000000000e+02 2.774677705019712448e-04
8.690000000000000000e+02 2.771669533103704453e-04
8.700000000000000000e+02 2.768669801298528910e-04
8.710000000000000000e+02 2.765675308182835579e-04
8.720000000000000000e+02 2.762687508948147297e-04
8.730000000000000000e+02 2.759704948402941227e-04
8.740000000000000000e+02 2.756730827968567610e-04
8.750000000000000000e+02 2.753762528300285339e-04
8.760000000000000000e+02 2.750799176283180714e-04
8.770000000000000000e+02 2.747842518147081137e-04
8.780000000000000000e+02 2.744894591160118580e-04
8.790000000000000000e+02 2.741950447671115398e-04
8.800000000000000000e+02 2.739014162216335535e-04
8.810000000000000000e+02 2.736081951297819614e-04
8.820000000000000000e+02 2.733157598413527012e-04
8.830000000000000000e+02 2.730239066295325756e-04
8.840000000000000000e+02 2.727326354943215847e-04
8.850000000000000000e+02 2.724420919548720121e-04
8.860000000000000000e+02 2.721518976613879204e-04
8.870000000000000000e+02 2.718625473789870739e-04
8.880000000000000000e+02 2.715738082770258188e-04
8.890000000000000000e+02 2.712856512516736984e-04
8.900000000000000000e+02 2.709980763029307127e-04
8.910000000000000000e+02 2.707111416384577751e-04
8.920000000000000000e+02 2.704245853237807751e-04
8.930000000000000000e+02 2.701389603316783905e-04
8.940000000000000000e+02 2.698538592085242271e-04
8.950000000000000000e+02 2.695693401619791985e-04
8.960000000000000000e+02 2.692852867767214775e-04
8.970000000000000000e+02 2.690018154680728912e-04
8.980000000000000000e+02 2.687191299628466368e-04
8.990000000000000000e+02 2.684371138457208872e-04
9.000000000000000000e+02 2.681555051822215319e-04
9.010000000000000000e+02 2.678745659068226814e-04
9.020000000000000000e+02 2.675939176697283983e-04
9.030000000000000000e+02 2.673141425475478172e-04
9.040000000000000000e+02 2.670349786058068275e-04
9.050000000000000000e+02 2.667563385330140591e-04
9.060000000000000000e+02 2.664782514329999685e-04
9.070000000000000000e+02 2.662009210325777531e-04
9.080000000000000000e+02 2.659238525666296482e-04
9.090000000000000000e+02 2.656473952811211348e-04
9.100000000000000000e+02 2.653717820066958666e-04
9.110000000000000000e+02 2.650966052897274494e-04
9.120000000000000000e+02 2.648219815455377102e-04
9.130000000000000000e+02 2.645477943588048220e-04
9.140000000000000000e+02 2.642743638716638088e-04
9.150000000000000000e+02 2.640012535266578197e-04
9.160000000000000000e+02 2.637289871927350760e-04
9.170000000000000000e+02 2.634571283124387264e-04
9.180000000000000000e+02 2.631858515087515116e-04
9.190000000000000000e+02 2.629151858855038881e-04
9.200000000000000000e+02 2.626452478580176830e-04
9.210000000000000000e+02 2.623755135573446751e-04
9.220000000000000000e+02 2.621064195409417152e-04
9.230000000000000000e+02 2.618379658088088036e-04
9.240000000000000000e+02 2.615698904264718294e-04
9.250000000000000000e+02 2.613025426398962736e-04
9.260000000000000000e+02 2.610356314107775688e-04
9.270000000000000000e+02 2.607693895697593689e-04
9.280000000000000000e+02 2.605036424938589334e-04
9.290000000000000000e+02 2.602385357022285461e-04
9.300000000000000000e+02 2.599737490527331829e-04
9.310000000000000000e+02 2.597095153760164976e-04
9.320000000000000000e+02 2.594458346720784903e-04
9.330000000000000000e+02 2.591825905255973339e-04
9.340000000000000000e+02 2.589201321825385094e-04
9.350000000000000000e+02 2.586583141237497330e-04
9.360000000000000000e+02 2.583969035185873508e-04
9.370000000000000000e+02 2.581359585747122765e-04
9.380000000000000000e+02 2.578753919806331396e-04
9.390000000000000000e+02 2.576155820861458778e-04
9.400000000000000000e+02 2.573561214376240969e-04
9.410000000000000000e+02 2.570970682427287102e-04
9.420000000000000000e+02 2.568388008512556553e-04
9.430000000000000000e+02 2.565808244980871677e-04
9.440000000000000000e+02 2.563234593253582716e-04
9.450000000000000000e+02 2.560665307100862265e-04
9.460000000000000000e+02 2.558103005867451429e-04
9.470000000000000000e+02 2.555545943323522806e-04
9.480000000000000000e+02 2.552993828430771828e-04
9.490000000000000000e+02 2.550446952227503061e-04
9.500000000000000000e+02 2.547905023675411940e-04
9.510000000000000000e+02 2.545366878621280193e-04
9.520000000000000000e+02 2.542836009524762630e-04
9.530000000000000000e+02 2.540307759772986174e-04
9.540000000000000000e+02 2.537784457672387362e-04
9.550000000000000000e+02 2.535266685299575329e-04
9.560000000000000000e+02 2.532753860577940941e-04
9.570000000000000000e+02 2.530246274545788765e-04
9.580000000000000000e+02 2.527742763049900532e-04
9.590000000000000000e+02 2.525244199205189943e-04
9.600000000000000000e+02 2.522750874049961567e-04
9.610000000000000000e+02 2.520261914469301701e-04
9.620000000000000000e+02 2.517777029424905777e-04
9.630000000000000000e+02 2.515298547223210335e-04
9.640000000000000000e+02 2.512823557481169701e-04
9.650000000000000000e+02 2.510354970581829548e-04
9.660000000000000000e+02 2.507892204448580742e-04
9.670000000000000000e+02 2.505434094928205013e-04
9.680000000000000000e+02 2.502981806173920631e-04
9.690000000000000000e+02 2.500533009879291058e-04
9.700000000000000000e+02 2.498089452274143696e-04
9.710000000000000000e+02 2.495649969205260277e-04
9.720000000000000000e+02 2.493216306902468204e-04
9.730000000000000000e+02 2.490787010174244642e-04
9.740000000000000000e+02 2.488362661097198725e-04
9.750000000000000000e+02 2.485942095518112183e-04
9.760000000000000000e+02 2.483526768628507853e-04
9.770000000000000000e+02 2.481115516275167465e-04
9.780000000000000000e+02 2.478710084687918425e-04
9.790000000000000000e+02 2.476308436598628759e-04
9.800000000000000000e+02 2.473911154083907604e-04
9.810000000000000000e+02 2.471521147526800632e-04
9.820000000000000000e+02 2.469132305122911930e-04
9.830000000000000000e+02 2.466748992446810007e-04
9.840000000000000000e+02 2.464371209498494864e-04
9.850000000000000000e+02 2.461996919009834528e-04
9.860000000000000000e+02 2.459627867210656404e-04
9.870000000000000000e+02 2.457263472024351358e-04
9.880000000000000000e+02 2.454902569297701120e-04
9.890000000000000000e+02 2.452547487337142229e-04
9.900000000000000000e+02 2.450196770951151848e-04
9.910000000000000000e+02 2.447850129101425409e-04
9.920000000000000000e+02 2.445508143864572048e-04
9.930000000000000000e+02 2.443169651087373495e-04
9.940000000000000000e+02 2.440837706672027707e-04
9.950000000000000000e+02 2.438509254716336727e-04
9.960000000000000000e+02 2.436183276586234570e-04
9.970000000000000000e+02 2.433861955069005489e-04
9.980000000000000000e+02 2.431543834973126650e-04
9.990000000000000000e+02 2.429232699796557426e-04


==> dat/oned_const_nu_mse.dat <==
0.000000000000000000e+00 2.681970596313476562e-01
1.000000000000000000e+00 2.614974975585937500e-01
2.000000000000000000e+00 2.492414414882659912e-01
3.000000000000000000e+00 2.325642853975296021e-01
4.000000000000000000e+00 2.125870585441589355e-01
5.000000000000000000e+00 1.906072795391082764e-01
6.000000000000000000e+00 1.678265631198883057e-01
7.000000000000000000e+00 1.454638838768005371e-01
8.000000000000000000e+00 1.244331449270248413e-01
9.000000000000000000e+00 1.054166927933692932e-01
1.000000000000000000e+01 8.869136869907379150e-02
1.100000000000000000e+01 7.427597790956497192e-02
1.200000000000000000e+01 6.204362586140632629e-02
1.300000000000000000e+01 5.179883539676666260e-02
1.400000000000000000e+01 4.329545423388481140e-02
1.500000000000000000e+01 3.629043698310852051e-02
1.600000000000000000e+01 3.054765611886978149e-02
1.700000000000000000e+01 2.585438638925552368e-02
1.800000000000000000e+01 2.202571183443069458e-02
1.900000000000000000e+01 1.890236884355545044e-02
2.000000000000000000e+01 1.634888723492622375e-02
2.100000000000000000e+01 1.425396557897329330e-02
2.200000000000000000e+01 1.252799946814775467e-02
2.300000000000000000e+01 1.109916716814041138e-02
2.400000000000000000e+01 9.909927845001220703e-03
2.500000000000000000e+01 8.914255537092685699e-03
2.600000000000000000e+01 8.075785823166370392e-03
2.700000000000000000e+01 7.365621626377105713e-03
2.800000000000000000e+01 6.760801188647747040e-03
2.900000000000000000e+01 6.242778152227401733e-03
3.000000000000000000e+01 5.796687211841344833e-03
3.100000000000000000e+01 5.410499870777130127e-03
3.200000000000000000e+01 5.074459128081798553e-03
3.300000000000000000e+01 4.780658055096864700e-03
3.400000000000000000e+01 4.522636067122220993e-03
3.500000000000000000e+01 4.295007325708866119e-03
3.600000000000000000e+01 4.093331750482320786e-03
3.700000000000000000e+01 3.913910593837499619e-03
3.800000000000000000e+01 3.753663040697574615e-03
3.900000000000000000e+01 3.610002575442194939e-03
4.000000000000000000e+01 3.480762010440230370e-03
4.100000000000000000e+01 3.364074043929576874e-03
4.200000000000000000e+01 3.258347278460860252e-03
4.300000000000000000e+01 3.162232227623462677e-03
4.400000000000000000e+01 3.074568230658769608e-03
4.500000000000000000e+01 2.994355512782931328e-03
4.600000000000000000e+01 2.920725848525762558e-03
4.700000000000000000e+01 2.852924633771181107e-03
4.800000000000000000e+01 2.790302969515323639e-03
4.900000000000000000e+01 2.732294611632823944e-03
5.000000000000000000e+01 2.678406424820423126e-03
5.100000000000000000e+01 2.628207672387361526e-03
5.200000000000000000e+01 2.581322565674781799e-03
5.300000000000000000e+01 2.537418389692902565e-03
5.400000000000000000e+01 2.496204804629087448e-03
5.500000000000000000e+01 2.457421738654375076e-03
5.600000000000000000e+01 2.420838922262191772e-03
5.700000000000000000e+01 2.386252395808696747e-03
5.800000000000000000e+01 2.353478688746690750e-03
5.900000000000000000e+01 2.322355285286903381e-03
6.000000000000000000e+01 2.292735269293189049e-03
6.100000000000000000e+01 2.264487324282526970e-03
6.200000000000000000e+01 2.237493637949228287e-03
6.300000000000000000e+01 2.211650600656867027e-03
6.400000000000000000e+01 2.186863450333476067e-03
6.500000000000000000e+01 2.163047902286052704e-03
6.600000000000000000e+01 2.140128053724765778e-03
6.700000000000000000e+01 2.118035452440381050e-03
6.800000000000000000e+01 2.096706768497824669e-03
6.900000000000000000e+01 2.076088218018412590e-03
7.000000000000000000e+01 2.056128811091184616e-03
7.100000000000000000e+01 2.036782447248697281e-03
7.200000000000000000e+01 2.018008846789598465e-03
7.300000000000000000e+01 1.999769592657685280e-03
7.400000000000000000e+01 1.982030225917696953e-03
7.500000000000000000e+01 1.964760478585958481e-03
7.600000000000000000e+01 1.947932410985231400e-03
7.700000000000000000e+01 1.931519713252782822e-03
7.800000000000000000e+01 1.915499917231500149e-03
7.900000000000000000e+01 1.899848808534443378e-03
8.000000000000000000e+01 1.884549041278660297e-03
8.100000000000000000e+01 1.869581639766693115e-03
8.200000000000000000e+01 1.854930073022842407e-03
8.300000000000000000e+01 1.840578624978661537e-03
8.400000000000000000e+01 1.826513325795531273e-03
8.500000000000000000e+01 1.812721369788050652e-03
8.600000000000000000e+01 1.799190882593393326e-03
8.700000000000000000e+01 1.785909757018089294e-03
8.800000000000000000e+01 1.772867748513817787e-03
8.900000000000000000e+01 1.760055543854832649e-03
9.000000000000000000e+01 1.747465343214571476e-03
9.100000000000000000e+01 1.735087367706000805e-03
9.200000000000000000e+01 1.722914399579167366e-03
9.300000000000000000e+01 1.710939104668796062e-03
9.400000000000000000e+01 1.699154614470899105e-03
9.500000000000000000e+01 1.687554409727454185e-03
9.600000000000000000e+01 1.676133251748979092e-03
9.700000000000000000e+01 1.664884621277451515e-03
9.800000000000000000e+01 1.653804443776607513e-03
9.900000000000000000e+01 1.642887480556964874e-03
1.000000000000000000e+02 1.632128842175006866e-03
1.010000000000000000e+02 1.621523406356573105e-03
1.020000000000000000e+02 1.611067331396043301e-03
1.030000000000000000e+02 1.600757823325693607e-03
1.040000000000000000e+02 1.590589527040719986e-03
1.050000000000000000e+02 1.580559648573398590e-03
1.060000000000000000e+02 1.570664113387465477e-03
1.070000000000000000e+02 1.560899894684553146e-03
1.080000000000000000e+02 1.551264431327581406e-03
1.090000000000000000e+02 1.541754463687539101e-03
1.100000000000000000e+02 1.532366964966058731e-03
1.110000000000000000e+02 1.523098791949450970e-03
1.120000000000000000e+02 1.513947732746601105e-03
1.130000000000000000e+02 1.504911808297038078e-03
1.140000000000000000e+02 1.495987875387072563e-03
1.150000000000000000e+02 1.487173605710268021e-03
1.160000000000000000e+02 1.478466205298900604e-03
1.170000000000000000e+02 1.469864859245717525e-03
1.180000000000000000e+02 1.461366773582994938e-03
1.190000000000000000e+02 1.452970085665583611e-03
1.200000000000000000e+02 1.444672467187047005e-03
1.210000000000000000e+02 1.436471939086914062e-03
1.220000000000000000e+02 1.428367337211966515e-03
1.230000000000000000e+02 1.420355751179158688e-03
1.240000000000000000e+02 1.412436133250594139e-03
1.250000000000000000e+02 1.404606853611767292e-03
1.260000000000000000e+02 1.396866748109459877e-03
1.270000000000000000e+02 1.389213022775948048e-03
1.280000000000000000e+02 1.381644862703979015e-03
1.290000000000000000e+02 1.374160754494369030e-03
1.300000000000000000e+02 1.366759068332612514e-03
1.310000000000000000e+02 1.359438290819525719e-03
1.320000000000000000e+02 1.352197257801890373e-03
1.330000000000000000e+02 1.345034339465200901e-03
1.340000000000000000e+02 1.337948720902204514e-03
1.350000000000000000e+02 1.330938539467751980e-03
1.360000000000000000e+02 1.324003096669912338e-03
1.370000000000000000e+02 1.317140529863536358e-03
1.380000000000000000e+02 1.310350140556693077e-03
1.390000000000000000e+02 1.303630415350198746e-03
1.400000000000000000e+02 1.296980655752122402e-03
1.410000000000000000e+02 1.290399231947958469e-03
1.420000000000000000e+02 1.283885911107063293e-03
1.430000000000000000e+02 1.277438132092356682e-03
1.440000000000000000e+02 1.271056476980447769e-03
1.450000000000000000e+02 1.264738850295543671e-03
1.460000000000000000e+02 1.258485252037644386e-03
1.470000000000000000e+02 1.252293470315635204e-03
1.480000000000000000e+02 1.246162923052906990e-03
1.490000000000000000e+02 1.240093261003494263e-03
1.500000000000000000e+02 1.234082970768213272e-03
1.510000000000000000e+02 1.228131703101098537e-03
1.520000000000000000e+02 1.222237944602966309e-03
1.530000000000000000e+02 1.216401695273816586e-03
1.540000000000000000e+02 1.210621208883821964e-03
1.550000000000000000e+02 1.204896252602338791e-03
1.560000000000000000e+02 1.199225895106792450e-03
1.570000000000000000e+02 1.193609088659286499e-03
1.580000000000000000e+02 1.188045600429177284e-03
1.590000000000000000e+02 1.182534033432602882e-03
1.600000000000000000e+02 1.177074038423597813e-03
1.610000000000000000e+02 1.171664567664265633e-03
1.620000000000000000e+02 1.166305155493319035e-03
1.630000000000000000e+02 1.160995569080114365e-03
1.640000000000000000e+02 1.155734295025467873e-03
1.650000000000000000e+02 1.150520751252770424e-03
1.660000000000000000e+02 1.145355170592665672e-03
1.670000000000000000e+02 1.140235806815326214e-03
1.680000000000000000e+02 1.135162543505430222e-03
1.690000000000000000e+02 1.130134216509759426e-03
1.700000000000000000e+02 1.125151058658957481e-03
1.710000000000000000e+02 1.120212138630449772e-03
1.720000000000000000e+02 1.115316525101661682e-03
1.730000000000000000e+02 1.110464101657271385e-03
1.740000000000000000e+02 1.105654169805347919e-03
1.750000000000000000e+02 1.100886263884603977e-03
1.760000000000000000e+02 1.096158986911177635e-03
1.770000000000000000e+02 1.091473270207643509e-03
1.780000000000000000e+02 1.086827483959496021e-03
1.790000000000000000e+02 1.082221278920769691e-03
1.800000000000000000e+02 1.077654538676142693e-03
1.810000000000000000e+02 1.073126331903040409e-03
1.820000000000000000e+02 1.068636425770819187e-03
1.830000000000000000e+02 1.064184121787548065e-03
1.840000000000000000e+02 1.059769303537905216e-03
1.850000000000000000e+02 1.055390341207385063e-03
1.860000000000000000e+02 1.051048282533884048e-03
1.870000000000000000e+02 1.046742429025471210e-03
1.880000000000000000e+02 1.042471383698284626e-03
1.890000000000000000e+02 1.038235845044255257e-03
1.900000000000000000e+02 1.034034416079521179e-03
1.910000000000000000e+02 1.029867678880691528e-03
1.920000000000000000e+02 1.025734003633260727e-03
1.930000000000000000e+02 1.021634205244481564e-03
1.940000000000000000e+02 1.017566770315170288e-03
1.950000000000000000e+02 1.013532048091292381e-03
1.960000000000000000e+02 1.009528990834951401e-03
1.970000000000000000e+02 1.005558297038078308e-03
1.980000000000000000e+02 1.001618686132133007e-03
1.990000000000000000e+02 9.977100417017936707e-04
2.000000000000000000e+02 9.938321309164166451e-04
2.010000000000000000e+02 9.899842552840709686e-04
2.020000000000000000e+02 9.861662983894348145e-04
2.030000000000000000e+02 9.823776781558990479e-04
2.040000000000000000e+02 9.786183945834636688e-04
2.050000000000000000e+02 9.748878655955195427e-04
2.060000000000000000e+02 9.711858583614230156e-04
2.070000000000000000e+02 9.675120236352086067e-04
2.080000000000000000e+02 9.638663614168763161e-04
2.090000000000000000e+02 9.602477075532078743e-04
2.100000000000000000e+02 9.566564112901687622e-04
2.110000000000000000e+02 9.530921233817934990e-04
2.120000000000000000e+02 9.495544945821166039e-04
2.130000000000000000e+02 9.460431756451725960e-04
2.140000000000000000e+02 9.425576427020132542e-04
2.150000000000000000e+02 9.390978375449776649e-04
2.160000000000000000e+02 9.356637019664049149e-04
2.170000000000000000e+02 9.322544792667031288e-04
2.180000000000000000e+02 9.288704604841768742e-04
2.190000000000000000e+02 9.255108307115733624e-04
2.200000000000000000e+02 9.221757063642144203e-04
2.210000000000000000e+02 9.188644471578299999e-04
2.220000000000000000e+02 9.155772859230637550e-04
2.230000000000000000e+02 9.123133495450019836e-04
2.240000000000000000e+02 9.090729290619492531e-04
2.250000000000000000e+02 9.058555588126182556e-04
2.260000000000000000e+02 9.026607731357216835e-04
2.270000000000000000e+02 8.994889794848859310e-04
2.280000000000000000e+02 8.963390719145536423e-04
2.290000000000000000e+02 8.932112250477075577e-04
2.300000000000000000e+02 8.901057881303131580e-04
2.310000000000000000e+02 8.870214223861694336e-04
2.320000000000000000e+02 8.839587098918855190e-04
2.330000000000000000e+02 8.809169521555304527e-04
2.340000000000000000e+02 8.778962073847651482e-04
2.350000000000000000e+02 8.748963009566068649e-04
2.360000000000000000e+02 8.719167090021073818e-04
2.370000000000000000e+02 8.689576643519103527e-04
2.380000000000000000e+02 8.660183520987629890e-04
2.390000000000000000e+02 8.630992379039525986e-04
2.400000000000000000e+02 8.601994486525654793e-04
2.410000000000000000e+02 8.573193917982280254e-04
2.420000000000000000e+02 8.544586016796529293e-04
2.430000000000000000e+02 8.516168454661965370e-04
2.440000000000000000e+02 8.487942977808415890e-04
2.450000000000000000e+02 8.459904929623007774e-04
2.460000000000000000e+02 8.432053145952522755e-04
2.470000000000000000e+02 8.404377731494605541e-04
2.480000000000000000e+02 8.376890327781438828e-04
2.490000000000000000e+02 8.349583367817103863e-04
2.500000000000000000e+02 8.322451612912118435e-04
2.510000000000000000e+02 8.295494480989873409e-04
2.520000000000000000e+02 8.268713136203587055e-04
2.530000000000000000e+02 8.242106996476650238e-04
2.540000000000000000e+02 8.215671405196189880e-04
2.550000000000000000e+02 8.189402869902551174e-04
2.560000000000000000e+02 8.163305465131998062e-04
2.570000000000000000e+02 8.137374534271657467e-04
2.580000000000000000e+02 8.111604838632047176e-04
2.590000000000000000e+02 8.086001034826040268e-04
2.600000000000000000e+02 8.060559630393981934e-04
2.610000000000000000e+02 8.035277714952826500e-04
2.620000000000000000e+02 8.010155288502573967e-04
2.630000000000000000e+02 7.985189440660178661e-04
2.640000000000000000e+02 7.960378425195813179e-04
2.650000000000000000e+02 7.935718167573213577e-04
2.660000000000000000e+02 7.911214488558471203e-04
2.670000000000000000e+02 7.886860403232276440e-04
2.680000000000000000e+02 7.862659404054284096e-04
2.690000000000000000e+02 7.838605088181793690e-04
2.700000000000000000e+02 7.814695127308368683e-04
2.710000000000000000e+02 7.790934760123491287e-04
2.720000000000000000e+02 7.767316419631242752e-04
2.730000000000000000e+02 7.743838359601795673e-04
2.740000000000000000e+02 7.720505236648023129e-04
2.750000000000000000e+02 7.697311230003833771e-04
2.760000000000000000e+02 7.674257503822445869e-04
2.770000000000000000e+02 7.651345222257077694e-04
2.780000000000000000e+02 7.628566236235201359e-04
2.790000000000000000e+02 7.605925202369689941e-04
2.800000000000000000e+02 7.583418628200888634e-04
2.810000000000000000e+02 7.561042439192533493e-04
2.820000000000000000e+02 7.538801291957497597e-04
2.830000000000000000e+02 7.516688201576471329e-04
2.840000000000000000e+02 7.494705496355891228e-04
2.850000000000000000e+02 7.472850265912711620e-04
2.860000000000000000e+02 7.451124256476759911e-04
2.870000000000000000e+02 7.429521065205335617e-04
2.880000000000000000e+02 7.408046512864530087e-04
2.890000000000000000e+02 7.386695360764861107e-04
2.900000000000000000e+02 7.365466444753110409e-04
2.910000000000000000e+02 7.344357436522841454e-04
2.920000000000000000e+02 7.323372410610318184e-04
2.930000000000000000e+02 7.302504964172840118e-04
2.940000000000000000e+02 7.281759753823280334e-04
2.950000000000000000e+02 7.261128048412501812e-04
2.960000000000000000e+02 7.240616250783205032e-04
2.970000000000000000e+02 7.220220868475735188e-04
2.980000000000000000e+02 7.199939573183655739e-04
2.990000000000000000e+02 7.179769454523921013e-04
3.000000000000000000e+02 7.159714004956185818e-04
3.010000000000000000e+02 7.139773806557059288e-04
3.020000000000000000e+02 7.119938381947577000e-04
3.030000000000000000e+02 7.100217626430094242e-04
3.040000000000000000e+02 7.080603390932083130e-04
3.050000000000000000e+02 7.061096839606761932e-04
3.060000000000000000e+02 7.041699718683958054e-04
3.070000000000000000e+02 7.022407953627407551e-04
3.080000000000000000e+02 7.003220962360501289e-04
3.090000000000000000e+02 6.984141073189675808e-04
3.100000000000000000e+02 6.965164211578667164e-04
3.110000000000000000e+02 6.946288631297647953e-04
3.120000000000000000e+02 6.927517242729663849e-04
3.130000000000000000e+02 6.908845389261841774e-04
3.140000000000000000e+02 6.890276563353836536e-04
3.150000000000000000e+02 6.871804944239556789e-04
3.160000000000000000e+02 6.853431696072220802e-04
3.170000000000000000e+02 6.835159147158265114e-04
3.180000000000000000e+02 6.816980894654989243e-04
3.190000000000000000e+02 6.798902759328484535e-04
3.200000000000000000e+02 6.780920084565877914e-04
3.210000000000000000e+02 6.763028795830905437e-04
3.220000000000000000e+02 6.745234131813049316e-04
3.230000000000000000e+02 6.727530271746218204e-04
3.240000000000000000e+02 6.709920126013457775e-04
3.250000000000000000e+02 6.692402530461549759e-04
3.260000000000000000e+02 6.674977485090494156e-04
3.270000000000000000e+02 6.657642079517245293e-04
3.280000000000000000e+02 6.640399224124848843e-04
3.290000000000000000e+02 6.623242516070604324e-04
3.300000000000000000e+02 6.606177194043993950e-04
3.310000000000000000e+02 6.589196855202317238e-04
3.320000000000000000e+02 6.572303245775401592e-04
3.330000000000000000e+02 6.555497529916465282e-04
3.340000000000000000e+02 6.538776797242462635e-04
3.350000000000000000e+02 6.522141629830002785e-04
3.360000000000000000e+02 6.505592027679085732e-04
3.370000000000000000e+02 6.489122170023620129e-04
3.380000000000000000e+02 6.472739623859524727e-04
3.390000000000000000e+02 6.456438568420708179e-04
3.400000000000000000e+02 6.440220167860388756e-04
3.410000000000000000e+02 6.424084422178566456e-04
3.420000000000000000e+02 6.408025510609149933e-04
3.430000000000000000e+02 6.392051000148057938e-04
3.440000000000000000e+02 6.376152159646153450e-04
3.450000000000000000e+02 6.360335391946136951e-04
3.460000000000000000e+02 6.344594294205307961e-04
3.470000000000000000e+02 6.328930030576884747e-04
3.480000000000000000e+02 6.313346093520522118e-04
3.490000000000000000e+02 6.297837244346737862e-04
3.500000000000000000e+02 6.282406975515186787e-04
3.510000000000000000e+02 6.267048884183168411e-04
3.520000000000000000e+02 6.251766462810337543e-04
3.530000000000000000e+02 6.236559711396694183e-04
3.540000000000000000e+02 6.221426883712410927e-04
3.550000000000000000e+02 6.206366815604269505e-04
3.560000000000000000e+02 6.191380089148879051e-04
3.570000000000000000e+02 6.176464958116412163e-04
3.580000000000000000e+02 6.161620840430259705e-04
3.590000000000000000e+02 6.146845989860594273e-04
3.600000000000000000e+02 6.132146809250116348e-04
3.610000000000000000e+02 6.117513985373079777e-04
3.620000000000000000e+02 6.102949846535921097e-04
3.630000000000000000e+02 6.088459631428122520e-04
3.640000000000000000e+02 6.074038101360201836e-04
3.650000000000000000e+02 6.059680599719285965e-04
3.660000000000000000e+02 6.045390618965029716e-04
3.670000000000000000e+02 6.031169323250651360e-04
3.680000000000000000e+02 6.017014966346323490e-04
3.690000000000000000e+02 6.002926966175436974e-04
3.700000000000000000e+02 5.988903576508164406e-04
3.710000000000000000e+02 5.974945379421114922e-04
3.720000000000000000e+02 5.961055285297334194e-04
3.730000000000000000e+02 5.947225727140903473e-04
3.740000000000000000e+02 5.933464854024350643e-04
3.750000000000000000e+02 5.919763352721929550e-04
3.760000000000000000e+02 5.906126461923122406e-04
3.770000000000000000e+02 5.892554181627929211e-04
3.780000000000000000e+02 5.879041855223476887e-04
3.790000000000000000e+02 5.865590646862983704e-04
3.800000000000000000e+02 5.852203466929495335e-04
3.810000000000000000e+02 5.838875658810138702e-04
3.820000000000000000e+02 5.825604312121868134e-04
3.830000000000000000e+02 5.812400486320257187e-04
3.840000000000000000e+02 5.799252539873123169e-04
3.850000000000000000e+02 5.786166293546557426e-04
3.860000000000000000e+02 5.773134762421250343e-04
3.870000000000000000e+02 5.760166095569729805e-04
3.880000000000000000e+02 5.747254472225904465e-04
3.890000000000000000e+02 5.734402220696210861e-04
3.900000000000000000e+02 5.721604102291166782e-04
3.910000000000000000e+02 5.708861281163990498e-04
3.920000000000000000e+02 5.696178413927555084e-04
3.930000000000000000e+02 5.683552008122205734e-04
3.940000000000000000e+02 5.670978571288287640e-04
3.950000000000000000e+02 5.658462760038673878e-04
3.960000000000000000e+02 5.646001663990318775e-04
3.970000000000000000e+02 5.633596447296440601e-04
3.980000000000000000e+02 5.621246527880430222e-04
3.990000000000000000e+02 5.608947249129414558e-04
4.000000000000000000e+02 5.596702685579657555e-04
4.010000000000000000e+02 5.584511673077940941e-04
4.020000000000000000e+02 5.572376539930701256e-04
4.030000000000000000e+02 5.560288554988801479e-04
4.040000000000000000e+02 5.548254121094942093e-04
4.050000000000000000e+02 5.536273820325732231e-04
4.060000000000000000e+02 5.524343578144907951e-04
4.070000000000000000e+02 5.512466304935514927e-04
4.080000000000000000e+02 5.500639672391116619e-04
4.090000000000000000e+02 5.488865426741540432e-04
4.100000000000000000e+02 5.477137165144085884e-04
4.110000000000000000e+02 5.465458380058407784e-04
4.120000000000000000e+02 5.453833146020770073e-04
4.130000000000000000e+02 5.442256806418299675e-04
4.140000000000000000e+02 5.430726450867950916e-04
4.150000000000000000e+02 5.419247900135815144e-04
4.160000000000000000e+02 5.407813005149364471e-04
4.170000000000000000e+02 5.396432243287563324e-04
4.180000000000000000e+02 5.385096301324665546e-04
4.190000000000000000e+02 5.373809253796935081e-04
4.200000000000000000e+02 5.362567026168107986e-04
4.210000000000000000e+02 5.351373110897839069e-04
4.220000000000000000e+02 5.340225761756300926e-04
4.230000000000000000e+02 5.329126142896711826e-04
4.240000000000000000e+02 5.318071343936026096e-04
4.250000000000000000e+02 5.307061364874243736e-04
4.260000000000000000e+02 5.296099698171019554e-04
4.270000000000000000e+02 5.285181105136871338e-04
4.280000000000000000e+02 5.274305585771799088e-04
4.290000000000000000e+02 5.263477796688675880e-04
4.300000000000000000e+02 5.252691917121410370e-04
4.310000000000000000e+02 5.241949693299829960e-04
4.320000000000000000e+02 5.231251125223934650e-04
4.330000000000000000e+02 5.220599705353379250e-04
4.340000000000000000e+02 5.209987284615635872e-04
4.350000000000000000e+02 5.199420847930014133e-04
4.360000000000000000e+02 5.188894574530422688e-04
4.370000000000000000e+02 5.178413121029734612e-04
4.380000000000000000e+02 5.167974159121513367e-04
4.390000000000000000e+02 5.157577688805758953e-04
4.400000000000000000e+02 5.147221963852643967e-04
4.410000000000000000e+02 5.136908730491995811e-04
4.420000000000000000e+02 5.126633914187550545e-04
4.430000000000000000e+02 5.116402171552181244e-04
4.440000000000000000e+02 5.106210592202842236e-04
4.450000000000000000e+02 5.096058594062924385e-04
4.460000000000000000e+02 5.085945595055818558e-04
4.470000000000000000e+02 5.075876833871006966e-04
4.480000000000000000e+02 5.065845325589179993e-04
4.490000000000000000e+02 5.055853980593383312e-04
4.500000000000000000e+02 5.045899888500571251e-04
4.510000000000000000e+02 5.035987705923616886e-04
4.520000000000000000e+02 5.026114522479474545e-04
4.530000000000000000e+02 5.016278591938316822e-04
4.540000000000000000e+02 5.006481660529971123e-04
4.550000000000000000e+02 4.996722564101219177e-04
4.560000000000000000e+02 4.987001884728670120e-04
4.570000000000000000e+02 4.977318458259105682e-04
4.580000000000000000e+02 4.967672284692525864e-04
4.590000000000000000e+02 4.958063946105539799e-04
4.600000000000000000e+02 4.948492278344929218e-04
4.610000000000000000e+02 4.938955535180866718e-04
4.620000000000000000e+02 4.929457791149616241e-04
4.630000000000000000e+02 4.919995553791522980e-04
4.640000000000000000e+02 4.910571151413023472e-04
4.650000000000000000e+02 4.901181673631072044e-04
4.660000000000000000e+02 4.891828284598886967e-04
4.670000000000000000e+02 4.882511275354772806e-04
4.680000000000000000e+02 4.873229481745511293e-04
4.690000000000000000e+02 4.863979993388056755e-04
4.700000000000000000e+02 4.854767757933586836e-04
4.710000000000000000e+02 4.845587827730923891e-04
4.720000000000000000e+02 4.836446896661072969e-04
4.730000000000000000e+02 4.827337106689810753e-04
4.740000000000000000e+02 4.818262241315096617e-04
4.750000000000000000e+02 4.809221427422016859e-04
4.760000000000000000e+02 4.800215247087180614e-04
4.770000000000000000e+02 4.791241954080760479e-04
4.780000000000000000e+02 4.782302421517670155e-04
4.790000000000000000e+02 4.773395485244691372e-04
4.800000000000000000e+02 4.764521145261824131e-04
4.810000000000000000e+02 4.755681729875504971e-04
4.820000000000000000e+02 4.746874328702688217e-04
4.830000000000000000e+02 4.738098941743373871e-04
4.840000000000000000e+02 4.729353531729429960e-04
4.850000000000000000e+02 4.720642755273729563e-04
4.860000000000000000e+02 4.711964575108140707e-04
4.870000000000000000e+02 4.703319282270967960e-04
4.880000000000000000e+02 4.694701929111033678e-04
4.890000000000000000e+02 4.686117172241210938e-04
4.900000000000000000e+02 4.677562392316758633e-04
4.910000000000000000e+02 4.669041954912245274e-04
4.920000000000000000e+02 4.660552076529711485e-04
4.930000000000000000e+02 4.652092757169157267e-04
4.940000000000000000e+02 4.643661959562450647e-04
4.950000000000000000e+02 4.635264631360769272e-04
4.960000000000000000e+02 4.626896698027849197e-04
4.970000000000000000e+02 4.618558159563690424e-04
4.980000000000000000e+02 4.610247560776770115e-04
4.990000000000000000e+02 4.601970140356570482e-04
5.000000000000000000e+02 4.593719495460391045e-04
5.010000000000000000e+02 4.585500573739409447e-04
5.020000000000000000e+02 4.577309300657361746e-04
5.030000000000000000e+02 4.569150623865425587e-04
5.040000000000000000e+02 4.561018140520900488e-04
5.050000000000000000e+02 4.552914178930222988e-04
5.060000000000000000e+02 4.544837865978479385e-04
5.070000000000000000e+02 4.536792112048715353e-04
5.080000000000000000e+02 4.528777208179235458e-04
5.090000000000000000e+02 4.520786460489034653e-04
5.100000000000000000e+02 4.512824816629290581e-04
5.110000000000000000e+02 4.504891112446784973e-04
5.120000000000000000e+02 4.496987094171345234e-04
5.130000000000000000e+02 4.489108687266707420e-04
5.140000000000000000e+02 4.481258220039308071e-04
5.150000000000000000e+02 4.473433946259319782e-04
5.160000000000000000e+02 4.465637612156569958e-04
5.170000000000000000e+02 4.457868926692754030e-04
5.180000000000000000e+02 4.450128180906176567e-04
5.190000000000000000e+02 4.442411009222269058e-04
5.200000000000000000e+02 4.434723232407122850e-04
5.210000000000000000e+02 4.427059902809560299e-04
5.220000000000000000e+02 4.419424512889236212e-04
5.230000000000000000e+02 4.411816771607846022e-04
5.240000000000000000e+02 4.404234932735562325e-04
5.250000000000000000e+02 4.396677541080862284e-04
5.260000000000000000e+02 4.389145760796964169e-04
5.270000000000000000e+02 4.381640756037086248e-04
5.280000000000000000e+02 4.374160780571401119e-04
5.290000000000000000e+02 4.366703797131776810e-04
5.300000000000000000e+02 4.359276208560913801e-04
5.310000000000000000e+02 4.351872485131025314e-04
5.320000000000000000e+02 4.344492917880415916e-04
5.330000000000000000e+02 4.337139544077217579e-04
5.340000000000000000e+02 4.329808871261775494e-04
5.350000000000000000e+02 4.322504973970353603e-04
5.360000000000000000e+02 4.315222613513469696e-04
5.370000000000000000e+02 4.307970812078565359e-04
5.380000000000000000e+02 4.300739965401589870e-04
5.390000000000000000e+02 4.293532692827284336e-04
5.400000000000000000e+02 4.286349867470562458e-04
5.410000000000000000e+02 4.279190907254815102e-04
5.420000000000000000e+02 4.272055812180042267e-04
5.430000000000000000e+02 4.264944000169634819e-04
5.440000000000000000e+02 4.257859254721552134e-04
5.450000000000000000e+02 4.250795464031398296e-04
5.460000000000000000e+02 4.243754083290696144e-04
5.470000000000000000e+02 4.236735985614359379e-04
5.480000000000000000e+02 4.229740006849169731e-04
5.490000000000000000e+02 4.222768766339868307e-04
5.500000000000000000e+02 4.215820226818323135e-04
5.510000000000000000e+02 4.208893806207925081e-04
5.520000000000000000e+02 4.201991250738501549e-04
5.530000000000000000e+02 4.195109941065311432e-04
5.540000000000000000e+02 4.188250459264963865e-04
5.550000000000000000e+02 4.181415715720504522e-04
5.560000000000000000e+02 4.174601635895669460e-04
5.570000000000000000e+02 4.167808801867067814e-04
5.580000000000000000e+02 4.161038959864526987e-04
5.590000000000000000e+02 4.154292691964656115e-04
5.600000000000000000e+02 4.147565632592886686e-04
5.610000000000000000e+02 4.140860983170568943e-04
5.620000000000000000e+02 4.134179616812616587e-04
5.630000000000000000e+02 4.127517458982765675e-04
5.640000000000000000e+02 4.120878875255584717e-04
5.650000000000000000e+02 4.114258626941591501e-04
5.660000000000000000e+02 4.107662243768572807e-04
5.670000000000000000e+02 4.101086233276873827e-04
5.680000000000000000e+02 4.094528267160058022e-04
5.690000000000000000e+02 4.087994748260825872e-04
5.700000000000000000e+02 4.081481893081218004e-04
5.710000000000000000e+02 4.074987955391407013e-04
5.720000000000000000e+02 4.068515554536134005e-04
5.730000000000000000e+02 4.062063526362180710e-04
5.740000000000000000e+02 4.055634199175983667e-04
5.750000000000000000e+02 4.049222334288060665e-04
5.760000000000000000e+02 4.042830551043152809e-04
5.770000000000000000e+02 4.036460304632782936e-04
5.780000000000000000e+02 4.030109266750514507e-04
5.790000000000000000e+02 4.023778019472956657e-04
5.800000000000000000e+02 4.017465398646891117e-04
5.810000000000000000e+02 4.011175478808581829e-04
5.820000000000000000e+02 4.004903603345155716e-04
5.830000000000000000e+02 3.998651227448135614e-04
5.840000000000000000e+02 3.992419806309044361e-04
5.850000000000000000e+02 3.986207302659749985e-04
5.860000000000000000e+02 3.980014007538557053e-04
5.870000000000000000e+02 3.973835555370897055e-04
5.880000000000000000e+02 3.967680677305907011e-04
5.890000000000000000e+02 3.961544425692409277e-04
5.900000000000000000e+02 3.955427382607012987e-04
5.910000000000000000e+02 3.949328383896499872e-04
5.920000000000000000e+02 3.943246847484260798e-04
5.930000000000000000e+02 3.937185974791646004e-04
5.940000000000000000e+02 3.931142273359000683e-04
5.950000000000000000e+02 3.925117489416152239e-04
5.960000000000000000e+02 3.919110167771577835e-04
5.970000000000000000e+02 3.913122054655104876e-04
5.980000000000000000e+02 3.907150530721992254e-04
5.990000000000000000e+02 3.901200543623417616e-04
6.000000000000000000e+02 3.895264817401766777e-04
6.010000000000000000e+02 3.889348590746521950e-04
6.020000000000000000e+02 3.883450408466160297e-04
6.030000000000000000e+02 3.877570852637290955e-04
6.040000000000000000e+02 3.871709923259913921e-04
6.050000000000000000e+02 3.865863545797765255e-04
6.060000000000000000e+02 3.860036958940327168e-04
6.070000000000000000e+02 3.854228416457772255e-04
6.080000000000000000e+02 3.848437045235186815e-04
6.090000000000000000e+02 3.842663427349179983e-04
6.100000000000000000e+02 3.836905525531619787e-04
6.110000000000000000e+02 3.831165668088942766e-04
6.120000000000000000e+02 3.825441817753016949e-04
6.130000000000000000e+02 3.819737175945192575e-04
6.140000000000000000e+02 3.814048250205814838e-04
6.150000000000000000e+02 3.808376495726406574e-04
6.160000000000000000e+02 3.802720457315444946e-04
6.170000000000000000e+02 3.797083045355975628e-04
6.180000000000000000e+02 3.791461640503257513e-04
6.190000000000000000e+02 3.785855951718986034e-04
6.200000000000000000e+02 3.780266561079770327e-04
6.210000000000000000e+02 3.774695214815437794e-04
6.220000000000000000e+02 3.769139293581247330e-04
6.230000000000000000e+02 3.763599670492112637e-04
6.240000000000000000e+02 3.758076636586338282e-04
6.250000000000000000e+02 3.752570191863924265e-04
6.260000000000000000e+02 3.747078590095043182e-04
6.270000000000000000e+02 3.741603577509522438e-04
6.280000000000000000e+02 3.736143407877534628e-04
6.290000000000000000e+02 3.730699245352298021e-04
6.300000000000000000e+02 3.725272254087030888e-04
6.310000000000000000e+02 3.719860978890210390e-04
6.320000000000000000e+02 3.714463673532009125e-04
6.330000000000000000e+02 3.709084703586995602e-04
6.340000000000000000e+02 3.703719121403992176e-04
6.350000000000000000e+02 3.698371583595871925e-04
6.360000000000000000e+02 3.693034814205020666e-04
6.370000000000000000e+02 3.687717253342270851e-04
6.380000000000000000e+02 3.682415408547967672e-04
6.390000000000000000e+02 3.677124914247542620e-04
6.400000000000000000e+02 3.671852755360305309e-04
6.410000000000000000e+02 3.666592529043555260e-04
6.420000000000000000e+02 3.661351802293211222e-04
6.430000000000000000e+02 3.656122426036745310e-04
6.440000000000000000e+02 3.650907310657203197e-04
6.450000000000000000e+02 3.645709948614239693e-04
6.460000000000000000e+02 3.640526265371590853e-04
6.470000000000000000e+02 3.635355969890952110e-04
6.480000000000000000e+02 3.630201681517064571e-04
6.490000000000000000e+02 3.625061654020100832e-04
6.500000000000000000e+02 3.619935014285147190e-04
6.510000000000000000e+02 3.614824672695249319e-04
6.520000000000000000e+02 3.609728009905666113e-04
6.530000000000000000e+02 3.604645899031311274e-04
6.540000000000000000e+02 3.599576302804052830e-04
6.550000000000000000e+02 3.594523004721850157e-04
6.560000000000000000e+02 3.589483094401657581e-04
6.570000000000000000e+02 3.584457444958388805e-04
6.580000000000000000e+02 3.579444892238825560e-04
6.590000000000000000e+02 3.574448055587708950e-04
6.600000000000000000e+02 3.569465479813516140e-04
6.610000000000000000e+02 3.564494254533201456e-04
6.620000000000000000e+02 3.559539909474551678e-04
6.630000000000000000e+02 3.554594877641648054e-04
6.640000000000000000e+02 3.549667017068713903e-04
6.650000000000000000e+02 3.544750506989657879e-04
6.660000000000000000e+02 3.539849130902439356e-04
6.670000000000000000e+02 3.534962888807058334e-04
6.680000000000000000e+02 3.530087706167250872e-04
6.690000000000000000e+02 3.525226493366062641e-04
6.700000000000000000e+02 3.520378959365189075e-04
6.710000000000000000e+02 3.515544522088021040e-04
6.720000000000000000e+02 3.510724345687776804e-04
6.730000000000000000e+02 3.505915519781410694e-04
6.740000000000000000e+02 3.501119790598750114e-04
6.750000000000000000e+02 3.496338613331317902e-04
6.760000000000000000e+02 3.491568495519459248e-04
6.770000000000000000e+02 3.486811765469610691e-04
6.780000000000000000e+02 3.482069005258381367e-04
6.790000000000000000e+02 3.477339050732553005e-04
6.800000000000000000e+02 3.472622483968734741e-04
6.810000000000000000e+02 3.467917267698794603e-04
6.820000000000000000e+02 3.463225439190864563e-04
6.830000000000000000e+02 3.458547871559858322e-04
6.840000000000000000e+02 3.453880781307816505e-04
6.850000000000000000e+02 3.449225914664566517e-04
6.860000000000000000e+02 3.444583853706717491e-04
6.870000000000000000e+02 3.439954307395964861e-04
6.880000000000000000e+02 3.435337566770613194e-04
6.890000000000000000e+02 3.430732467677444220e-04
6.900000000000000000e+02 3.426141920499503613e-04
6.910000000000000000e+02 3.421561268623918295e-04
6.920000000000000000e+02 3.416994004510343075e-04
6.930000000000000000e+02 3.412437799852341413e-04
6.940000000000000000e+02 3.407893236726522446e-04
6.950000000000000000e+02 3.403362352401018143e-04
6.960000000000000000e+02 3.398842236492782831e-04
6.970000000000000000e+02 3.394335217308253050e-04
6.980000000000000000e+02 3.389840130694210529e-04
6.990000000000000000e+02 3.385355521459132433e-04
7.000000000000000000e+02 3.380883717909455299e-04
7.010000000000000000e+02 3.376425011083483696e-04
7.020000000000000000e+02 3.371975326444953680e-04
7.030000000000000000e+02 3.367539029568433762e-04
7.040000000000000000e+02 3.363115829415619373e-04
7.050000000000000000e+02 3.358699323143810034e-04
7.060000000000000000e+02 3.354297659825533628e-04
7.070000000000000000e+02 3.349907929077744484e-04
7.080000000000000000e+02 3.345527802594006062e-04
7.090000000000000000e+02 3.341160481795668602e-04
7.100000000000000000e+02 3.336805093567818403e-04
7.110000000000000000e+02 3.332459018565714359e-04
7.120000000000000000e+02 3.328123420942574739e-04
7.130000000000000000e+02 3.323803248349577188e-04
7.140000000000000000e+02 3.319491806905716658e-04
7.150000000000000000e+02 3.315192006994038820e-04
7.160000000000000000e+02 3.310901229269802570e-04
7.170000000000000000e+02 3.306624421384185553e-04
7.180000000000000000e+02 3.302357799839228392e-04
7.190000000000000000e+02 3.298101073596626520e-04
7.200000000000000000e+02 3.293856279924511909e-04
7.210000000000000000e+02 3.289621672593057156e-04
7.220000000000000000e+02 3.285398415755480528e-04
7.230000000000000000e+02 3.281184472143650055e-04
7.240000000000000000e+02 3.276983043178915977e-04
7.250000000000000000e+02 3.272791218478232622e-04
7.260000000000000000e+02 3.268611617386341095e-04
7.270000000000000000e+02 3.264441038481891155e-04
7.280000000000000000e+02 3.260282974224537611e-04
7.290000000000000000e+02 3.256133350078016520e-04
7.300000000000000000e+02 3.251995076425373554e-04
7.310000000000000000e+02 3.247866407036781311e-04
7.320000000000000000e+02 3.243751125410199165e-04
7.330000000000000000e+02 3.239643701817840338e-04
7.340000000000000000e+02 3.235546173527836800e-04
7.350000000000000000e+02 3.231460286770015955e-04
7.360000000000000000e+02 3.227385459467768669e-04
7.370000000000000000e+02 3.223319363314658403e-04
7.380000000000000000e+02 3.219263162463903427e-04
7.390000000000000000e+02 3.215218312107026577e-04
7.400000000000000000e+02 3.211183357052505016e-04
7.410000000000000000e+02 3.207155968993902206e-04
7.420000000000000000e+02 3.203141968697309494e-04
7.430000000000000000e+02 3.199139027856290340e-04
7.440000000000000000e+02 3.195143362972885370e-04
7.450000000000000000e+02 3.191157011315226555e-04
7.460000000000000000e+02 3.187183465342968702e-04
7.470000000000000000e+02 3.183218941558152437e-04
7.480000000000000000e+02 3.179264022037386894e-04
7.490000000000000000e+02 3.175316960550844669e-04
7.500000000000000000e+02 3.171380085404962301e-04
7.510000000000000000e+02 3.167455433867871761e-04
7.520000000000000000e+02 3.163535147905349731e-04
7.530000000000000000e+02 3.159629995934665203e-04
7.540000000000000000e+02 3.155733866151422262e-04
7.550000000000000000e+02 3.151845594402402639e-04
7.560000000000000000e+02 3.147967508994042873e-04
7.570000000000000000e+02 3.144099609926342964e-04
7.580000000000000000e+02 3.140240150969475508e-04
7.590000000000000000e+02 3.136391169391572475e-04
7.600000000000000000e+02 3.132549463771283627e-04
7.610000000000000000e+02 3.128717944491654634e-04
7.620000000000000000e+02 3.124896902590990067e-04
7.630000000000000000e+02 3.121084882877767086e-04
7.640000000000000000e+02 3.117283049505203962e-04
7.650000000000000000e+02 3.113487036898732185e-04
7.660000000000000000e+02 3.109703829977661371e-04
7.670000000000000000e+02 3.105929063167423010e-04
7.680000000000000000e+02 3.102162736468017101e-04
7.690000000000000000e+02 3.098406887147575617e-04
7.700000000000000000e+02 3.094657440669834614e-04
7.710000000000000000e+02 3.090918762609362602e-04
7.720000000000000000e+02 3.087188233621418476e-04
7.730000000000000000e+02 3.083466726820915937e-04
7.740000000000000000e+02 3.079752787016332150e-04
7.750000000000000000e+02 3.076049615629017353e-04
7.760000000000000000e+02 3.072357212658971548e-04
7.770000000000000000e+02 3.068669466301798820e-04
7.780000000000000000e+02 3.064993361476808786e-04
7.790000000000000000e+02 3.061326569877564907e-04
7.800000000000000000e+02 3.057667927350848913e-04
7.810000000000000000e+02 3.054015687666833401e-04
7.820000000000000000e+02 3.050374507438391447e-04
7.830000000000000000e+02 3.046741185244172812e-04
7.840000000000000000e+02 3.043115721084177494e-04
7.850000000000000000e+02 3.039499861188232899e-04
7.860000000000000000e+02 3.035893314518034458e-04
7.870000000000000000e+02 3.032292588613927364e-04
7.880000000000000000e+02 3.028702340088784695e-04
7.890000000000000000e+02 3.025119076482951641e-04
7.900000000000000000e+02 3.021546581294387579e-04
7.910000000000000000e+02 3.017980779986828566e-04
7.920000000000000000e+02 3.014423127751797438e-04
7.930000000000000000e+02 3.010875661857426167e-04
7.940000000000000000e+02 3.007336053997278214e-04
7.950000000000000000e+02 3.003803140018135309e-04
7.960000000000000000e+02 3.000280703417956829e-04
7.970000000000000000e+02 2.996765542775392532e-04
7.980000000000000000e+02 2.993257367052137852e-04
7.990000000000000000e+02 2.989758795592933893e-04
8.000000000000000000e+02 2.986268955282866955e-04
8.010000000000000000e+02 2.982786681968718767e-04
8.020000000000000000e+02 2.979311393573880196e-04
8.030000000000000000e+02 2.975843672174960375e-04
8.040000000000000000e+02 2.972384681925177574e-04
8.050000000000000000e+02 2.968935878016054630e-04
8.060000000000000000e+02 2.965490275528281927e-04
8.070000000000000000e+02 2.962057478725910187e-04
8.080000000000000000e+02 2.958629629574716091e-04
8.090000000000000000e+02 2.955213421955704689e-04
8.100000000000000000e+02 2.951802161987870932e-04
8.110000000000000000e+02 2.948398469015955925e-04
8.120000000000000000e+02 2.945002052001655102e-04
8.130000000000000000e+02 2.941613493021577597e-04
8.140000000000000000e+02 2.938236284535378218e-04
8.150000000000000000e+02 2.934864023700356483e-04
8.160000000000000000e+02 2.931498747784644365e-04
8.170000000000000000e+02 2.928141620941460133e-04
8.180000000000000000e+02 2.924792352132499218e-04
8.190000000000000000e+02 2.921452396549284458e-04
8.200000000000000000e+02 2.918118552770465612e-04
8.210000000000000000e+02 2.914790820796042681e-04
8.220000000000000000e+02 2.911472402047365904e-04
8.230000000000000000e+02 2.908162132371217012e-04
8.240000000000000000e+02 2.904858556576073170e-04
8.250000000000000000e+02 2.901562838815152645e-04
8.260000000000000000e+02 2.898273232858628035e-04
8.270000000000000000e+02 2.894992358051240444e-04
8.280000000000000000e+02 2.891717886086553335e-04
8.290000000000000000e+02 2.888449234887957573e-04
8.300000000000000000e+02 2.885192516259849072e-04
8.310000000000000000e+02 2.881939872168004513e-04
8.320000000000000000e+02 2.878696541301906109e-04
8.330000000000000000e+02 2.875460195355117321e-04
8.340000000000000000e+02 2.872228797059506178e-04
8.350000000000000000e+02 2.869006420951336622e-04
8.360000000000000000e+02 2.865792484953999519e-04
8.370000000000000000e+02 2.862582914531230927e-04
8.380000000000000000e+02 2.859383530449122190e-04
8.390000000000000000e+02 2.856188511941581964e-04
8.400000000000000000e+02 2.853001351468265057e-04
8.410000000000000000e+02 2.849822049029171467e-04
8.420000000000000000e+02 2.846650604624301195e-04
8.430000000000000000e+02 2.843483234755694866e-04
8.440000000000000000e+02 2.840327215380966663e-04
8.450000000000000000e+02 2.837175270542502403e-04
8.460000000000000000e+02 2.834029728546738625e-04
8.470000000000000000e+02 2.830892335623502731e-04
8.480000000000000000e+02 2.827761636581271887e-04
8.490000000000000000e+02 2.824637340381741524e-04
8.500000000000000000e+02 2.821518573909997940e-04
8.510000000000000000e+02 2.818409120664000511e-04
8.520000000000000000e+02 2.815305779222398996e-04
8.530000000000000000e+02 2.812208840623497963e-04
8.540000000000000000e+02 2.809120051097124815e-04
8.550000000000000000e+02 2.806035918183624744e-04
8.560000000000000000e+02 2.802959061227738857e-04
8.570000000000000000e+02 2.799890935420989990e-04
8.580000000000000000e+02 2.796828921418637037e-04
8.590000000000000000e+02 2.793772728182375431e-04
8.600000000000000000e+02 2.790722064673900604e-04
8.610000000000000000e+02 2.787679841276258230e-04
8.620000000000000000e+02 2.784644893836230040e-04
8.630000000000000000e+02 2.781614020932465792e-04
8.640000000000000000e+02 2.778589841909706593e-04
8.650000000000000000e+02 2.775574102997779846e-04
8.660000000000000000e+02 2.772565349005162716e-04
8.670000000000000000e+02 2.769560669548809528e-04
8.680000000000000000e+02 2.766561810858547688e-04
8.690000000000000000e+02 2.763570810202509165e-04
8.700000000000000000e+02 2.760588249657303095e-04
8.710000000000000000e+02 2.757610054686665535e-04
8.720000000000000000e+02 2.754637971520423889e-04
8.730000000000000000e+02 2.751672873273491859e-04
8.740000000000000000e+02 2.748713595792651176e-04
8.750000000000000000e+02 2.745762467384338379e-04
8.760000000000000000e+02 2.742814831435680389e-04
8.770000000000000000e+02 2.739875344559550285e-04
8.780000000000000000e+02 2.736943424679338932e-04
8.790000000000000000e+02 2.734016161412000656e-04
8.800000000000000000e+02 2.731092681642621756e-04
8.810000000000000000e+02 2.728179097175598145e-04
8.820000000000000000e+02 2.725270460359752178e-04
8.830000000000000000e+02 2.722367935348302126e-04
8.840000000000000000e+02 2.719471813179552555e-04
8.850000000000000000e+02 2.716581220738589764e-04
8.860000000000000000e+02 2.713698486331850290e-04
8.870000000000000000e+02 2.710822154767811298e-04
8.880000000000000000e+02 2.707949024625122547e-04
8.890000000000000000e+02 2.705083461478352547e-04
8.900000000000000000e+02 2.702222845982760191e-04
8.910000000000000000e+02 2.699371543712913990e-04
8.920000000000000000e+02 2.696523733902722597e-04
8.930000000000000000e+02 2.693683200050145388e-04
8.940000000000000000e+02 2.690846449695527554e-04
8.950000000000000000e+02 2.688016393221914768e-04
8.960000000000000000e+02 2.685190702322870493e-04
8.970000000000000000e+02 2.682373160496354103e-04
8.980000000000000000e+02 2.679562312550842762e-04
8.990000000000000000e+02 2.676755830179899931e-04
9.000000000000000000e+02 2.673954004421830177e-04
9.010000000000000000e+02 2.671160036697983742e-04
9.020000000000000000e+02 2.668371016625314951e-04
9.030000000000000000e+02 2.665589272510260344e-04
9.040000000000000000e+02 2.662811602931469679e-04
9.050000000000000000e+02 2.660041209310293198e-04
9.060000000000000000e+02 2.657275763340294361e-04
9.070000000000000000e+02 2.654514682944864035e-04
9.080000000000000000e+02 2.651758841238915920e-04
9.090000000000000000e+02 2.649012312758713961e-04
9.100000000000000000e+02 2.646269858814775944e-04
9.110000000000000000e+02 2.643533516675233841e-04
9.120000000000000000e+02 2.640800958033651114e-04
9.130000000000000000e+02 2.638075966387987137e-04
9.140000000000000000e+02 2.635355049278587103e-04
9.150000000000000000e+02 2.632637915667146444e-04
9.160000000000000000e+02 2.629930677358061075e-04
9.170000000000000000e+02 2.627227513585239649e-04
9.180000000000000000e+02 2.624531043693423271e-04
9.190000000000000000e+02 2.621838648337870836e-04
9.200000000000000000e+02 2.619151491671800613e-04
9.210000000000000000e+02 2.616469282656908035e-04
9.220000000000000000e+02 2.613792894408106804e-04
9.230000000000000000e+02 2.611121744848787785e-04
9.240000000000000000e+02 2.608456998132169247e-04
9.250000000000000000e+02 2.605798363219946623e-04
9.260000000000000000e+02 2.603144966997206211e-04
9.270000000000000000e+02 2.600496809463948011e-04
9.280000000000000000e+02 2.597853308543562889e-04
9.290000000000000000e+02 2.595213882159441710e-04
9.300000000000000000e+02 2.592581440694630146e-04
9.310000000000000000e+02 2.589952782727777958e-04
9.320000000000000000e+02 2.587329945527017117e-04
9.330000000000000000e+02 2.584713220130652189e-04
9.340000000000000000e+02 2.582101151347160339e-04
9.350000000000000000e+02 2.579496067482978106e-04
9.360000000000000000e+02 2.576895931269973516e-04
9.370000000000000000e+02 2.574300742708146572e-04
9.380000000000000000e+02 2.571710210759192705e-04
9.390000000000000000e+02 2.569124335423111916e-04
9.400000000000000000e+02 2.566543989814817905e-04
9.410000000000000000e+02 2.563968882896006107e-04
9.420000000000000000e+02 2.561398141551762819e-04
9.430000000000000000e+02 2.558832056820392609e-04
9.440000000000000000e+02 2.556272665970027447e-04
9.450000000000000000e+02 2.553717058617621660e-04
9.460000000000000000e+02 2.551166107878088951e-04
9.470000000000000000e+02 2.548622142057865858e-04
9.480000000000000000e+02 2.546084288042038679e-04
9.490000000000000000e+02 2.543550799600780010e-04
9.500000000000000000e+02 2.541021967772394419e-04
9.510000000000000000e+02 2.538497210480272770e-04
9.520000000000000000e+02 2.535978564992547035e-04
9.530000000000000000e+02 2.533464867155998945e-04
9.540000000000000000e+02 2.530955825932323933e-04
9.550000000000000000e+02 2.528451150283217430e-04
9.560000000000000000e+02 2.525951422285288572e-04
9.570000000000000000e+02 2.523456059861928225e-04
9.580000000000000000e+02 2.520966227166354656e-04
9.590000000000000000e+02 2.518482215236872435e-04
9.600000000000000000e+02 2.516001695767045021e-04
9.610000000000000000e+02 2.513526414986699820e-04
9.620000000000000000e+02 2.511055499780923128e-04
9.630000000000000000e+02 2.508590696379542351e-04
9.640000000000000000e+02 2.506127930246293545e-04
9.650000000000000000e+02 2.503670693840831518e-04
9.660000000000000000e+02 2.501219860278069973e-04
9.670000000000000000e+02 2.498772810213267803e-04
9.680000000000000000e+02 2.496330416761338711e-04
9.690000000000000000e+02 2.493893261998891830e-04
9.700000000000000000e+02 2.491460181772708893e-04
9.710000000000000000e+02 2.489032922312617302e-04
9.720000000000000000e+02 2.486609737388789654e-04
9.730000000000000000e+02 2.484189171809703112e-04
9.740000000000000000e+02 2.481775591149926186e-04
9.750000000000000000e+02 2.479365502949804068e-04
9.760000000000000000e+02 2.476962108630686998e-04
9.770000000000000000e+02 2.474561915732920170e-04
9.780000000000000000e+02 2.472164924256503582e-04
9.790000000000000000e+02 2.469774626661092043e-04
9.800000000000000000e+02 2.467388403601944447e-04
9.810000000000000000e+02 2.465006546117365360e-04
9.820000000000000000e+02 2.462629636283963919e-04
9.830000000000000000e+02 2.460256218910217285e-04
9.840000000000000000e+02 2.457888331264257431e-04
9.850000000000000000e+02 2.455524809192866087e-04
9.860000000000000000e+02 2.453166525810956955e-04
9.870000000000000000e+02 2.450812025927007198e-04
9.880000000000000000e+02 2.448462764732539654e-04
9.890000000000000000e+02 2.446117578074336052e-04
9.900000000000000000e+02 2.443775301799178123e-04
9.910000000000000000e+02 2.441439428366720676e-04
9.920000000000000000e+02 2.439107920508831739e-04
9.930000000000000000e+02 2.436781796859577298e-04
9.940000000000000000e+02 2.434457855997607112e-04
9.950000000000000000e+02 2.432140463497489691e-04
9.960000000000000000e+02 2.429827000014483929e-04
9.970000000000000000e+02 2.427517320029437542e-04
9.980000000000000000e+02 2.425212296657264233e-04
9.990000000000000000e+02 2.422912948532029986e-04


==> dat/oned_const_sig.dat <==
0.000000000000000000e+00 1.000000000000000000e+00 9.840534329414367676e-01
1.000000000000000000e+00 1.000000000000000000e+00 9.846395254135131836e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.846808910369873047e-01
3.000000000000000000e+00 1.000000000000000000e+00 9.841486811637878418e-01
4.000000000000000000e+00 1.000000000000000000e+00 9.842585325241088867e-01
5.000000000000000000e+00 1.000000000000000000e+00 9.844855070114135742e-01
6.000000000000000000e+00 1.000000000000000000e+00 9.847558140754699707e-01
7.000000000000000000e+00 1.000000000000000000e+00 9.843291044235229492e-01
8.000000000000000000e+00 1.000000000000000000e+00 9.845073223114013672e-01
9.000000000000000000e+00 1.000000000000000000e+00 9.845141768455505371e-01
1.000000000000000000e+01 1.000000000000000000e+00 9.834385514259338379e-01
1.100000000000000000e+01 1.000000000000000000e+00 9.843685030937194824e-01
1.200000000000000000e+01 1.000000000000000000e+00 9.844695329666137695e-01
1.300000000000000000e+01 1.000000000000000000e+00 9.844557046890258789e-01
1.400000000000000000e+01 1.000000000000000000e+00 9.855657219886779785e-01
1.500000000000000000e+01 1.000000000000000000e+00 9.851987957954406738e-01
1.600000000000000000e+01 1.000000000000000000e+00 9.834797382354736328e-01
1.700000000000000000e+01 1.000000000000000000e+00 9.837647080421447754e-01
1.800000000000000000e+01 1.000000000000000000e+00 9.843850135803222656e-01
1.900000000000000000e+01 1.000000000000000000e+00 9.845304489135742188e-01
2.000000000000000000e+01 1.000000000000000000e+00 9.842144250869750977e-01
2.100000000000000000e+01 1.000000000000000000e+00 9.837982654571533203e-01
2.200000000000000000e+01 1.000000000000000000e+00 9.847229719161987305e-01
2.300000000000000000e+01 1.000000000000000000e+00 9.848057627677917480e-01
2.400000000000000000e+01 1.000000000000000000e+00 9.842037558555603027e-01
2.500000000000000000e+01 1.000000000000000000e+00 9.842795133590698242e-01
2.600000000000000000e+01 1.000000000000000000e+00 9.838412404060363770e-01
2.700000000000000000e+01 1.000000000000000000e+00 9.842606186866760254e-01
2.800000000000000000e+01 1.000000000000000000e+00 9.841654300689697266e-01
2.900000000000000000e+01 1.000000000000000000e+00 9.840122461318969727e-01
3.000000000000000000e+01 1.000000000000000000e+00 9.846332073211669922e-01
3.100000000000000000e+01 1.000000000000000000e+00 9.839613437652587891e-01
3.200000000000000000e+01 1.000000000000000000e+00 9.846733808517456055e-01
3.300000000000000000e+01 1.000000000000000000e+00 9.847827553749084473e-01
3.400000000000000000e+01 1.000000000000000000e+00 9.843727350234985352e-01
3.500000000000000000e+01 1.000000000000000000e+00 9.845706820487976074e-01
3.600000000000000000e+01 1.000000000000000000e+00 9.847876429557800293e-01
3.700000000000000000e+01 1.000000000000000000e+00 9.837599992752075195e-01
3.800000000000000000e+01 1.000000000000000000e+00 9.832311868667602539e-01
3.900000000000000000e+01 1.000000000000000000e+00 9.842474460601806641e-01
4.000000000000000000e+01 1.000000000000000000e+00 9.844179153442382812e-01
4.100000000000000000e+01 1.000000000000000000e+00 9.842519164085388184e-01
4.200000000000000000e+01 1.000000000000000000e+00 9.843232035636901855e-01
4.300000000000000000e+01 1.000000000000000000e+00 9.846704006195068359e-01
4.400000000000000000e+01 1.000000000000000000e+00 9.839971065521240234e-01
4.500000000000000000e+01 1.000000000000000000e+00 9.844194054603576660e-01
4.600000000000000000e+01 1.000000000000000000e+00 9.855775237083435059e-01
4.700000000000000000e+01 1.000000000000000000e+00 9.843751788139343262e-01
4.800000000000000000e+01 1.000000000000000000e+00 9.845486879348754883e-01
4.900000000000000000e+01 1.000000000000000000e+00 9.835595488548278809e-01
5.000000000000000000e+01 1.000000000000000000e+00 9.836204051971435547e-01
5.100000000000000000e+01 1.000000000000000000e+00 9.844693541526794434e-01
5.200000000000000000e+01 1.000000000000000000e+00 9.845907688140869141e-01
5.300000000000000000e+01 1.000000000000000000e+00 9.848900437355041504e-01
5.400000000000000000e+01 1.000000000000000000e+00 9.850248098373413086e-01
5.500000000000000000e+01 1.000000000000000000e+00 9.835542440414428711e-01
5.600000000000000000e+01 1.000000000000000000e+00 9.847131371498107910e-01
5.700000000000000000e+01 1.000000000000000000e+00 9.854631423950195312e-01
5.800000000000000000e+01 1.000000000000000000e+00 9.843414425849914551e-01
5.900000000000000000e+01 1.000000000000000000e+00 9.845771193504333496e-01
6.000000000000000000e+01 1.000000000000000000e+00 9.855077862739562988e-01
6.100000000000000000e+01 1.000000000000000000e+00 9.845921397209167480e-01
6.200000000000000000e+01 1.000000000000000000e+00 9.848942160606384277e-01
6.300000000000000000e+01 1.000000000000000000e+00 9.838796257972717285e-01
6.400000000000000000e+01 1.000000000000000000e+00 9.843283891677856445e-01
6.500000000000000000e+01 1.000000000000000000e+00 9.839053750038146973e-01
6.600000000000000000e+01 1.000000000000000000e+00 9.838727116584777832e-01
6.700000000000000000e+01 1.000000000000000000e+00 9.849276542663574219e-01
6.800000000000000000e+01 1.000000000000000000e+00 9.843456149101257324e-01
6.900000000000000000e+01 1.000000000000000000e+00 9.849585294723510742e-01
7.000000000000000000e+01 1.000000000000000000e+00 9.840292334556579590e-01
7.100000000000000000e+01 1.000000000000000000e+00 9.845005273818969727e-01
7.200000000000000000e+01 1.000000000000000000e+00 9.844965934753417969e-01
7.300000000000000000e+01 1.000000000000000000e+00 9.845691323280334473e-01
7.400000000000000000e+01 1.000000000000000000e+00 9.853158593177795410e-01
7.500000000000000000e+01 1.000000000000000000e+00 9.845364689826965332e-01
7.600000000000000000e+01 1.000000000000000000e+00 9.838321208953857422e-01
7.700000000000000000e+01 1.000000000000000000e+00 9.852396249771118164e-01
7.800000000000000000e+01 1.000000000000000000e+00 9.842429161071777344e-01
7.900000000000000000e+01 1.000000000000000000e+00 9.833558797836303711e-01
8.000000000000000000e+01 1.000000000000000000e+00 9.842385649681091309e-01
8.100000000000000000e+01 1.000000000000000000e+00 9.841662645339965820e-01
8.200000000000000000e+01 1.000000000000000000e+00 9.850115776062011719e-01
8.300000000000000000e+01 1.000000000000000000e+00 9.851943850517272949e-01
8.400000000000000000e+01 1.000000000000000000e+00 9.836126565933227539e-01
8.500000000000000000e+01 1.000000000000000000e+00 9.831584692001342773e-01
8.600000000000000000e+01 1.000000000000000000e+00 9.848445057868957520e-01
8.700000000000000000e+01 1.000000000000000000e+00 9.841523766517639160e-01
8.800000000000000000e+01 1.000000000000000000e+00 9.853423833847045898e-01
8.900000000000000000e+01 1.000000000000000000e+00 9.849314689636230469e-01
9.000000000000000000e+01 1.000000000000000000e+00 9.841035604476928711e-01
9.100000000000000000e+01 1.000000000000000000e+00 9.841257333755493164e-01
9.200000000000000000e+01 1.000000000000000000e+00 9.840800166130065918e-01
9.300000000000000000e+01 1.000000000000000000e+00 9.844133853912353516e-01
9.400000000000000000e+01 1.000000000000000000e+00 9.849237203598022461e-01
9.500000000000000000e+01 1.000000000000000000e+00 9.843877553939819336e-01
9.600000000000000000e+01 1.000000000000000000e+00 9.843903183937072754e-01
9.700000000000000000e+01 1.000000000000000000e+00 9.844911694526672363e-01
9.800000000000000000e+01 1.000000000000000000e+00 9.840174317359924316e-01
9.900000000000000000e+01 1.000000000000000000e+00 9.848751425743103027e-01
1.000000000000000000e+02 1.000000000000000000e+00 9.851573705673217773e-01
1.010000000000000000e+02 1.000000000000000000e+00 9.843311905860900879e-01
1.020000000000000000e+02 1.000000000000000000e+00 9.838261008262634277e-01
1.030000000000000000e+02 1.000000000000000000e+00 9.847176671028137207e-01
1.040000000000000000e+02 1.000000000000000000e+00 9.852666854858398438e-01
1.050000000000000000e+02 1.000000000000000000e+00 9.843357801437377930e-01
1.060000000000000000e+02 1.000000000000000000e+00 9.840697646141052246e-01
1.070000000000000000e+02 1.000000000000000000e+00 9.846158623695373535e-01
1.080000000000000000e+02 1.000000000000000000e+00 9.844375848770141602e-01
1.090000000000000000e+02 1.000000000000000000e+00 9.841583967208862305e-01
1.100000000000000000e+02 1.000000000000000000e+00 9.840778112411499023e-01
1.110000000000000000e+02 1.000000000000000000e+00 9.851614236831665039e-01
1.120000000000000000e+02 1.000000000000000000e+00 9.837373495101928711e-01
1.130000000000000000e+02 1.000000000000000000e+00 9.842697381973266602e-01
1.140000000000000000e+02 1.000000000000000000e+00 9.843550920486450195e-01
1.150000000000000000e+02 1.000000000000000000e+00 9.840378761291503906e-01
1.160000000000000000e+02 1.000000000000000000e+00 9.842496514320373535e-01
1.170000000000000000e+02 1.000000000000000000e+00 9.846349358558654785e-01
1.180000000000000000e+02 1.000000000000000000e+00 9.842604994773864746e-01
1.190000000000000000e+02 1.000000000000000000e+00 9.839649200439453125e-01
1.200000000000000000e+02 1.000000000000000000e+00 9.848229885101318359e-01
1.210000000000000000e+02 1.000000000000000000e+00 9.845067858695983887e-01
1.220000000000000000e+02 1.000000000000000000e+00 9.833205342292785645e-01
1.230000000000000000e+02 1.000000000000000000e+00 9.841118454933166504e-01
1.240000000000000000e+02 1.000000000000000000e+00 9.845987558364868164e-01
1.250000000000000000e+02 1.000000000000000000e+00 9.855731129646301270e-01
1.260000000000000000e+02 1.000000000000000000e+00 9.839373230934143066e-01
1.270000000000000000e+02 1.000000000000000000e+00 9.847056269645690918e-01
1.280000000000000000e+02 1.000000000000000000e+00 9.846825599670410156e-01
1.290000000000000000e+02 1.000000000000000000e+00 9.843181371688842773e-01
1.300000000000000000e+02 1.000000000000000000e+00 9.855820536613464355e-01
1.310000000000000000e+02 1.000000000000000000e+00 9.844027757644653320e-01
1.320000000000000000e+02 1.000000000000000000e+00 9.850019812583923340e-01
1.330000000000000000e+02 1.000000000000000000e+00 9.848432540893554688e-01
1.340000000000000000e+02 1.000000000000000000e+00 9.841778278350830078e-01
1.350000000000000000e+02 1.000000000000000000e+00 9.846255779266357422e-01
1.360000000000000000e+02 1.000000000000000000e+00 9.841422438621520996e-01
1.370000000000000000e+02 1.000000000000000000e+00 9.849309921264648438e-01
1.380000000000000000e+02 1.000000000000000000e+00 9.845551848411560059e-01
1.390000000000000000e+02 1.000000000000000000e+00 9.844547510147094727e-01
1.400000000000000000e+02 1.000000000000000000e+00 9.837411642074584961e-01
1.410000000000000000e+02 1.000000000000000000e+00 9.848480820655822754e-01
1.420000000000000000e+02 1.000000000000000000e+00 9.848777055740356445e-01
1.430000000000000000e+02 1.000000000000000000e+00 9.840844273567199707e-01
1.440000000000000000e+02 1.000000000000000000e+00 9.844384789466857910e-01
1.450000000000000000e+02 1.000000000000000000e+00 9.843408465385437012e-01
1.460000000000000000e+02 1.000000000000000000e+00 9.843123555183410645e-01
1.470000000000000000e+02 1.000000000000000000e+00 9.840535521507263184e-01
1.480000000000000000e+02 1.000000000000000000e+00 9.845507740974426270e-01
1.490000000000000000e+02 1.000000000000000000e+00 9.841682314872741699e-01
1.500000000000000000e+02 1.000000000000000000e+00 9.849895238876342773e-01
1.510000000000000000e+02 1.000000000000000000e+00 9.859141111373901367e-01
1.520000000000000000e+02 1.000000000000000000e+00 9.837349653244018555e-01
1.530000000000000000e+02 1.000000000000000000e+00 9.838153719902038574e-01
1.540000000000000000e+02 1.000000000000000000e+00 9.838097095489501953e-01
1.550000000000000000e+02 1.000000000000000000e+00 9.849787354469299316e-01
1.560000000000000000e+02 1.000000000000000000e+00 9.850658774375915527e-01
1.570000000000000000e+02 1.000000000000000000e+00 9.851649999618530273e-01
1.580000000000000000e+02 1.000000000000000000e+00 9.843636155128479004e-01
1.590000000000000000e+02 1.000000000000000000e+00 9.839043617248535156e-01
1.600000000000000000e+02 1.000000000000000000e+00 9.847037792205810547e-01
1.610000000000000000e+02 1.000000000000000000e+00 9.843853116035461426e-01
1.620000000000000000e+02 1.000000000000000000e+00 9.840998649597167969e-01
1.630000000000000000e+02 1.000000000000000000e+00 9.850971102714538574e-01
1.640000000000000000e+02 1.000000000000000000e+00 9.847373366355895996e-01
1.650000000000000000e+02 1.000000000000000000e+00 9.845090508460998535e-01
1.660000000000000000e+02 1.000000000000000000e+00 9.848479628562927246e-01
1.670000000000000000e+02 1.000000000000000000e+00 9.838510155677795410e-01
1.680000000000000000e+02 1.000000000000000000e+00 9.848516583442687988e-01
1.690000000000000000e+02 1.000000000000000000e+00 9.846386313438415527e-01
1.700000000000000000e+02 1.000000000000000000e+00 9.851095676422119141e-01
1.710000000000000000e+02 1.000000000000000000e+00 9.836688637733459473e-01
1.720000000000000000e+02 1.000000000000000000e+00 9.836179614067077637e-01
1.730000000000000000e+02 1.000000000000000000e+00 9.854772686958312988e-01
1.740000000000000000e+02 1.000000000000000000e+00 9.852712154388427734e-01
1.750000000000000000e+02 1.000000000000000000e+00 9.840196371078491211e-01
1.760000000000000000e+02 1.000000000000000000e+00 9.847126007080078125e-01
1.770000000000000000e+02 1.000000000000000000e+00 9.845095276832580566e-01
1.780000000000000000e+02 1.000000000000000000e+00 9.843707680702209473e-01
1.790000000000000000e+02 1.000000000000000000e+00 9.830989241600036621e-01
1.800000000000000000e+02 1.000000000000000000e+00 9.841501116752624512e-01
1.810000000000000000e+02 1.000000000000000000e+00 9.851297140121459961e-01
1.820000000000000000e+02 1.000000000000000000e+00 9.833691716194152832e-01
1.830000000000000000e+02 1.000000000000000000e+00 9.842581748962402344e-01
1.840000000000000000e+02 1.000000000000000000e+00 9.847881793975830078e-01
1.850000000000000000e+02 1.000000000000000000e+00 9.844256639480590820e-01
1.860000000000000000e+02 1.000000000000000000e+00 9.838070869445800781e-01
1.870000000000000000e+02 1.000000000000000000e+00 9.842723608016967773e-01
1.880000000000000000e+02 1.000000000000000000e+00 9.847987294197082520e-01
1.890000000000000000e+02 1.000000000000000000e+00 9.840449094772338867e-01
1.900000000000000000e+02 1.000000000000000000e+00 9.848232269287109375e-01
1.910000000000000000e+02 1.000000000000000000e+00 9.840605258941650391e-01
1.920000000000000000e+02 1.000000000000000000e+00 9.845815300941467285e-01
1.930000000000000000e+02 1.000000000000000000e+00 9.840833544731140137e-01
1.940000000000000000e+02 1.000000000000000000e+00 9.848484396934509277e-01
1.950000000000000000e+02 1.000000000000000000e+00 9.846037030220031738e-01
1.960000000000000000e+02 1.000000000000000000e+00 9.843034744262695312e-01
1.970000000000000000e+02 1.000000000000000000e+00 9.840722680091857910e-01
1.980000000000000000e+02 1.000000000000000000e+00 9.848559498786926270e-01
1.990000000000000000e+02 1.000000000000000000e+00 9.845460653305053711e-01
2.000000000000000000e+02 1.000000000000000000e+00 9.844720959663391113e-01
2.010000000000000000e+02 1.000000000000000000e+00 9.842094182968139648e-01
2.020000000000000000e+02 1.000000000000000000e+00 9.847872853279113770e-01
2.030000000000000000e+02 1.000000000000000000e+00 9.841885566711425781e-01
2.040000000000000000e+02 1.000000000000000000e+00 9.846621751785278320e-01
2.050000000000000000e+02 1.000000000000000000e+00 9.844492077827453613e-01
2.060000000000000000e+02 1.000000000000000000e+00 9.842637181282043457e-01
2.070000000000000000e+02 1.000000000000000000e+00 9.841238856315612793e-01
2.080000000000000000e+02 1.000000000000000000e+00 9.848205447196960449e-01
2.090000000000000000e+02 1.000000000000000000e+00 9.851817488670349121e-01
2.100000000000000000e+02 1.000000000000000000e+00 9.830960035324096680e-01
2.110000000000000000e+02 1.000000000000000000e+00 9.837514758110046387e-01
2.120000000000000000e+02 1.000000000000000000e+00 9.846849441528320312e-01
2.130000000000000000e+02 1.000000000000000000e+00 9.846004843711853027e-01
2.140000000000000000e+02 1.000000000000000000e+00 9.847859740257263184e-01
2.150000000000000000e+02 1.000000000000000000e+00 9.842395782470703125e-01
2.160000000000000000e+02 1.000000000000000000e+00 9.849359393119812012e-01
2.170000000000000000e+02 1.000000000000000000e+00 9.852629899978637695e-01
2.180000000000000000e+02 1.000000000000000000e+00 9.846369028091430664e-01
2.190000000000000000e+02 1.000000000000000000e+00 9.846355915069580078e-01
2.200000000000000000e+02 1.000000000000000000e+00 9.840199947357177734e-01
2.210000000000000000e+02 1.000000000000000000e+00 9.832753539085388184e-01
2.220000000000000000e+02 1.000000000000000000e+00 9.836660623550415039e-01
2.230000000000000000e+02 1.000000000000000000e+00 9.847497940063476562e-01
2.240000000000000000e+02 1.000000000000000000e+00 9.846593141555786133e-01
2.250000000000000000e+02 1.000000000000000000e+00 9.845246672630310059e-01
2.260000000000000000e+02 1.000000000000000000e+00 9.840140938758850098e-01
2.270000000000000000e+02 1.000000000000000000e+00 9.844265580177307129e-01
2.280000000000000000e+02 1.000000000000000000e+00 9.846770167350769043e-01
2.290000000000000000e+02 1.000000000000000000e+00 9.842743277549743652e-01
2.300000000000000000e+02 1.000000000000000000e+00 9.850897789001464844e-01
2.310000000000000000e+02 1.000000000000000000e+00 9.842454791069030762e-01
2.320000000000000000e+02 1.000000000000000000e+00 9.844924211502075195e-01
2.330000000000000000e+02 1.000000000000000000e+00 9.839830398559570312e-01
2.340000000000000000e+02 1.000000000000000000e+00 9.837402701377868652e-01
2.350000000000000000e+02 1.000000000000000000e+00 9.849075078964233398e-01
2.360000000000000000e+02 1.000000000000000000e+00 9.841909408569335938e-01
2.370000000000000000e+02 1.000000000000000000e+00 9.848099350929260254e-01
2.380000000000000000e+02 1.000000000000000000e+00 9.848961830139160156e-01
2.390000000000000000e+02 1.000000000000000000e+00 9.843738079071044922e-01
2.400000000000000000e+02 1.000000000000000000e+00 9.835981726646423340e-01
2.410000000000000000e+02 1.000000000000000000e+00 9.834573268890380859e-01
2.420000000000000000e+02 1.000000000000000000e+00 9.845209717750549316e-01
2.430000000000000000e+02 1.000000000000000000e+00 9.843732118606567383e-01
2.440000000000000000e+02 1.000000000000000000e+00 9.847627282142639160e-01
2.450000000000000000e+02 1.000000000000000000e+00 9.838725924491882324e-01
2.460000000000000000e+02 1.000000000000000000e+00 9.841843843460083008e-01
2.470000000000000000e+02 1.000000000000000000e+00 9.850969910621643066e-01
2.480000000000000000e+02 1.000000000000000000e+00 9.847021698951721191e-01
2.490000000000000000e+02 1.000000000000000000e+00 9.853563904762268066e-01
2.500000000000000000e+02 1.000000000000000000e+00 9.843363761901855469e-01
2.510000000000000000e+02 1.000000000000000000e+00 9.837315082550048828e-01
2.520000000000000000e+02 1.000000000000000000e+00 9.844081997871398926e-01
2.530000000000000000e+02 1.000000000000000000e+00 9.838398098945617676e-01
2.540000000000000000e+02 1.000000000000000000e+00 9.841654300689697266e-01
2.550000000000000000e+02 1.000000000000000000e+00 9.846566319465637207e-01
2.560000000000000000e+02 1.000000000000000000e+00 9.840179085731506348e-01
2.570000000000000000e+02 1.000000000000000000e+00 9.838945269584655762e-01
2.580000000000000000e+02 1.000000000000000000e+00 9.841820597648620605e-01
2.590000000000000000e+02 1.000000000000000000e+00 9.847381114959716797e-01
2.600000000000000000e+02 1.000000000000000000e+00 9.841164946556091309e-01
2.610000000000000000e+02 1.000000000000000000e+00 9.840907454490661621e-01
2.620000000000000000e+02 1.000000000000000000e+00 9.847543239593505859e-01
2.630000000000000000e+02 1.000000000000000000e+00 9.835247993469238281e-01
2.640000000000000000e+02 1.000000000000000000e+00 9.842885732650756836e-01
2.650000000000000000e+02 1.000000000000000000e+00 9.840786457061767578e-01
2.660000000000000000e+02 1.000000000000000000e+00 9.840698242187500000e-01
2.670000000000000000e+02 1.000000000000000000e+00 9.846130609512329102e-01
2.680000000000000000e+02 1.000000000000000000e+00 9.858027696609497070e-01
2.690000000000000000e+02 1.000000000000000000e+00 9.849237203598022461e-01
2.700000000000000000e+02 1.000000000000000000e+00 9.848768711090087891e-01
2.710000000000000000e+02 1.000000000000000000e+00 9.844053387641906738e-01
2.720000000000000000e+02 1.000000000000000000e+00 9.840890169143676758e-01
2.730000000000000000e+02 1.000000000000000000e+00 9.846903681755065918e-01
2.740000000000000000e+02 1.000000000000000000e+00 9.847818613052368164e-01
2.750000000000000000e+02 1.000000000000000000e+00 9.843620061874389648e-01
2.760000000000000000e+02 1.000000000000000000e+00 9.837222695350646973e-01
2.770000000000000000e+02 1.000000000000000000e+00 9.843519330024719238e-01
2.780000000000000000e+02 1.000000000000000000e+00 9.849359393119812012e-01
2.790000000000000000e+02 1.000000000000000000e+00 9.844565987586975098e-01
2.800000000000000000e+02 1.000000000000000000e+00 9.844413399696350098e-01
2.810000000000000000e+02 1.000000000000000000e+00 9.843330383300781250e-01
2.820000000000000000e+02 1.000000000000000000e+00 9.835792183876037598e-01
2.830000000000000000e+02 1.000000000000000000e+00 9.847888946533203125e-01
2.840000000000000000e+02 1.000000000000000000e+00 9.854902029037475586e-01
2.850000000000000000e+02 1.000000000000000000e+00 9.834507703781127930e-01
2.860000000000000000e+02 1.000000000000000000e+00 9.833726286888122559e-01
2.870000000000000000e+02 1.000000000000000000e+00 9.850096106529235840e-01
2.880000000000000000e+02 1.000000000000000000e+00 9.847796559333801270e-01
2.890000000000000000e+02 1.000000000000000000e+00 9.847000837326049805e-01
2.900000000000000000e+02 1.000000000000000000e+00 9.841883182525634766e-01
2.910000000000000000e+02 1.000000000000000000e+00 9.839574098587036133e-01
2.920000000000000000e+02 1.000000000000000000e+00 9.842641949653625488e-01
2.930000000000000000e+02 1.000000000000000000e+00 9.850148558616638184e-01
2.940000000000000000e+02 1.000000000000000000e+00 9.851155877113342285e-01
2.950000000000000000e+02 1.000000000000000000e+00 9.847064614295959473e-01
2.960000000000000000e+02 1.000000000000000000e+00 9.840044975280761719e-01
2.970000000000000000e+02 1.000000000000000000e+00 9.846238493919372559e-01
2.980000000000000000e+02 1.000000000000000000e+00 9.839510917663574219e-01
2.990000000000000000e+02 1.000000000000000000e+00 9.835708141326904297e-01
3.000000000000000000e+02 1.000000000000000000e+00 9.849897623062133789e-01
3.010000000000000000e+02 1.000000000000000000e+00 9.847013950347900391e-01
3.020000000000000000e+02 1.000000000000000000e+00 9.838513731956481934e-01
3.030000000000000000e+02 1.000000000000000000e+00 9.837207794189453125e-01
3.040000000000000000e+02 1.000000000000000000e+00 9.840203523635864258e-01
3.050000000000000000e+02 1.000000000000000000e+00 9.840195178985595703e-01
3.060000000000000000e+02 1.000000000000000000e+00 9.847726821899414062e-01
3.070000000000000000e+02 1.000000000000000000e+00 9.847257733345031738e-01
3.080000000000000000e+02 1.000000000000000000e+00 9.846754670143127441e-01
3.090000000000000000e+02 1.000000000000000000e+00 9.847140908241271973e-01
3.100000000000000000e+02 1.000000000000000000e+00 9.847446084022521973e-01
3.110000000000000000e+02 1.000000000000000000e+00 9.836978316307067871e-01
3.120000000000000000e+02 1.000000000000000000e+00 9.846630096435546875e-01
3.130000000000000000e+02 1.000000000000000000e+00 9.847404360771179199e-01
3.140000000000000000e+02 1.000000000000000000e+00 9.849055409431457520e-01
3.150000000000000000e+02 1.000000000000000000e+00 9.842725992202758789e-01
3.160000000000000000e+02 1.000000000000000000e+00 9.852762818336486816e-01
3.170000000000000000e+02 1.000000000000000000e+00 9.849611520767211914e-01
3.180000000000000000e+02 1.000000000000000000e+00 9.846038222312927246e-01
3.190000000000000000e+02 1.000000000000000000e+00 9.836703538894653320e-01
3.200000000000000000e+02 1.000000000000000000e+00 9.838295578956604004e-01
3.210000000000000000e+02 1.000000000000000000e+00 9.851267933845520020e-01
3.220000000000000000e+02 1.000000000000000000e+00 9.845969080924987793e-01
3.230000000000000000e+02 1.000000000000000000e+00 9.842984676361083984e-01
3.240000000000000000e+02 1.000000000000000000e+00 9.843665361404418945e-01
3.250000000000000000e+02 1.000000000000000000e+00 9.844774007797241211e-01
3.260000000000000000e+02 1.000000000000000000e+00 9.836481213569641113e-01
3.270000000000000000e+02 1.000000000000000000e+00 9.834774136543273926e-01
3.280000000000000000e+02 1.000000000000000000e+00 9.851969480514526367e-01
3.290000000000000000e+02 1.000000000000000000e+00 9.836711883544921875e-01
3.300000000000000000e+02 1.000000000000000000e+00 9.841961860656738281e-01
3.310000000000000000e+02 1.000000000000000000e+00 9.847053289413452148e-01
3.320000000000000000e+02 1.000000000000000000e+00 9.837972521781921387e-01
3.330000000000000000e+02 1.000000000000000000e+00 9.838551878929138184e-01
3.340000000000000000e+02 1.000000000000000000e+00 9.843879938125610352e-01
3.350000000000000000e+02 1.000000000000000000e+00 9.847417473793029785e-01
3.360000000000000000e+02 1.000000000000000000e+00 9.849281907081604004e-01
3.370000000000000000e+02 1.000000000000000000e+00 9.851685762405395508e-01
3.380000000000000000e+02 1.000000000000000000e+00 9.847828745841979980e-01
3.390000000000000000e+02 1.000000000000000000e+00 9.848928451538085938e-01
3.400000000000000000e+02 1.000000000000000000e+00 9.839508533477783203e-01
3.410000000000000000e+02 1.000000000000000000e+00 9.844500422477722168e-01
3.420000000000000000e+02 1.000000000000000000e+00 9.854295253753662109e-01
3.430000000000000000e+02 1.000000000000000000e+00 9.851369857788085938e-01
3.440000000000000000e+02 1.000000000000000000e+00 9.841976761817932129e-01
3.450000000000000000e+02 1.000000000000000000e+00 9.840211272239685059e-01
3.460000000000000000e+02 1.000000000000000000e+00 9.844596385955810547e-01
3.470000000000000000e+02 1.000000000000000000e+00 9.845823049545288086e-01
3.480000000000000000e+02 1.000000000000000000e+00 9.843154549598693848e-01
3.490000000000000000e+02 1.000000000000000000e+00 9.846007227897644043e-01
3.500000000000000000e+02 1.000000000000000000e+00 9.852568507194519043e-01
3.510000000000000000e+02 1.000000000000000000e+00 9.848420619964599609e-01
3.520000000000000000e+02 1.000000000000000000e+00 9.838430881500244141e-01
3.530000000000000000e+02 1.000000000000000000e+00 9.845770001411437988e-01
3.540000000000000000e+02 1.000000000000000000e+00 9.845560789108276367e-01
3.550000000000000000e+02 1.000000000000000000e+00 9.841122031211853027e-01
3.560000000000000000e+02 1.000000000000000000e+00 9.842067956924438477e-01
3.570000000000000000e+02 1.000000000000000000e+00 9.842917919158935547e-01
3.580000000000000000e+02 1.000000000000000000e+00 9.843919277191162109e-01
3.590000000000000000e+02 1.000000000000000000e+00 9.840087890625000000e-01
3.600000000000000000e+02 1.000000000000000000e+00 9.837304353713989258e-01
3.610000000000000000e+02 1.000000000000000000e+00 9.842557311058044434e-01
3.620000000000000000e+02 1.000000000000000000e+00 9.847121238708496094e-01
3.630000000000000000e+02 1.000000000000000000e+00 9.847905039787292480e-01
3.640000000000000000e+02 1.000000000000000000e+00 9.842621088027954102e-01
3.650000000000000000e+02 1.000000000000000000e+00 9.850429296493530273e-01
3.660000000000000000e+02 1.000000000000000000e+00 9.848242402076721191e-01
3.670000000000000000e+02 1.000000000000000000e+00 9.846061468124389648e-01
3.680000000000000000e+02 1.000000000000000000e+00 9.841699600219726562e-01
3.690000000000000000e+02 1.000000000000000000e+00 9.841267466545104980e-01
3.700000000000000000e+02 1.000000000000000000e+00 9.844917654991149902e-01
3.710000000000000000e+02 1.000000000000000000e+00 9.842792153358459473e-01
3.720000000000000000e+02 1.000000000000000000e+00 9.843111634254455566e-01
3.730000000000000000e+02 1.000000000000000000e+00 9.848884344100952148e-01
3.740000000000000000e+02 1.000000000000000000e+00 9.848381280899047852e-01
3.750000000000000000e+02 1.000000000000000000e+00 9.840006828308105469e-01
3.760000000000000000e+02 1.000000000000000000e+00 9.840721487998962402e-01
3.770000000000000000e+02 1.000000000000000000e+00 9.843222498893737793e-01
3.780000000000000000e+02 1.000000000000000000e+00 9.845939874649047852e-01
3.790000000000000000e+02 1.000000000000000000e+00 9.846696853637695312e-01
3.800000000000000000e+02 1.000000000000000000e+00 9.843869805335998535e-01
3.810000000000000000e+02 1.000000000000000000e+00 9.839642047882080078e-01
3.820000000000000000e+02 1.000000000000000000e+00 9.841771125793457031e-01
3.830000000000000000e+02 1.000000000000000000e+00 9.836184382438659668e-01
3.840000000000000000e+02 1.000000000000000000e+00 9.846712350845336914e-01
3.850000000000000000e+02 1.000000000000000000e+00 9.844133853912353516e-01
3.860000000000000000e+02 1.000000000000000000e+00 9.844658374786376953e-01
3.870000000000000000e+02 1.000000000000000000e+00 9.844241738319396973e-01
3.880000000000000000e+02 1.000000000000000000e+00 9.843690395355224609e-01
3.890000000000000000e+02 1.000000000000000000e+00 9.838940501213073730e-01
3.900000000000000000e+02 1.000000000000000000e+00 9.843881130218505859e-01
3.910000000000000000e+02 1.000000000000000000e+00 9.849757552146911621e-01
3.920000000000000000e+02 1.000000000000000000e+00 9.842252731323242188e-01
3.930000000000000000e+02 1.000000000000000000e+00 9.847447276115417480e-01
3.940000000000000000e+02 1.000000000000000000e+00 9.856326580047607422e-01
3.950000000000000000e+02 1.000000000000000000e+00 9.838054180145263672e-01
3.960000000000000000e+02 1.000000000000000000e+00 9.841074943542480469e-01
3.970000000000000000e+02 1.000000000000000000e+00 9.847971796989440918e-01
3.980000000000000000e+02 1.000000000000000000e+00 9.844294786453247070e-01
3.990000000000000000e+02 1.000000000000000000e+00 9.846625328063964844e-01
4.000000000000000000e+02 1.000000000000000000e+00 9.835979342460632324e-01
4.010000000000000000e+02 1.000000000000000000e+00 9.846497178077697754e-01
4.020000000000000000e+02 1.000000000000000000e+00 9.855383634567260742e-01
4.030000000000000000e+02 1.000000000000000000e+00 9.847717881202697754e-01
4.040000000000000000e+02 1.000000000000000000e+00 9.848297834396362305e-01
4.050000000000000000e+02 1.000000000000000000e+00 9.842196106910705566e-01
4.060000000000000000e+02 1.000000000000000000e+00 9.849537611007690430e-01
4.070000000000000000e+02 1.000000000000000000e+00 9.845442175865173340e-01
4.080000000000000000e+02 1.000000000000000000e+00 9.835873246192932129e-01
4.090000000000000000e+02 1.000000000000000000e+00 9.854631423950195312e-01
4.100000000000000000e+02 1.000000000000000000e+00 9.845604896545410156e-01
4.110000000000000000e+02 1.000000000000000000e+00 9.848216176033020020e-01
4.120000000000000000e+02 1.000000000000000000e+00 9.842191338539123535e-01
4.130000000000000000e+02 1.000000000000000000e+00 9.834913611412048340e-01
4.140000000000000000e+02 1.000000000000000000e+00 9.842225909233093262e-01
4.150000000000000000e+02 1.000000000000000000e+00 9.842622280120849609e-01
4.160000000000000000e+02 1.000000000000000000e+00 9.845112562179565430e-01
4.170000000000000000e+02 1.000000000000000000e+00 9.846085906028747559e-01
4.180000000000000000e+02 1.000000000000000000e+00 9.840005636215209961e-01
4.190000000000000000e+02 1.000000000000000000e+00 9.837293028831481934e-01
4.200000000000000000e+02 1.000000000000000000e+00 9.850159883499145508e-01
4.210000000000000000e+02 1.000000000000000000e+00 9.847810268402099609e-01
4.220000000000000000e+02 1.000000000000000000e+00 9.842161536216735840e-01
4.230000000000000000e+02 1.000000000000000000e+00 9.846989512443542480e-01
4.240000000000000000e+02 1.000000000000000000e+00 9.841984510421752930e-01
4.250000000000000000e+02 1.000000000000000000e+00 9.843124747276306152e-01
4.260000000000000000e+02 1.000000000000000000e+00 9.845267534255981445e-01
4.270000000000000000e+02 1.000000000000000000e+00 9.847219586372375488e-01
4.280000000000000000e+02 1.000000000000000000e+00 9.845883250236511230e-01
4.290000000000000000e+02 1.000000000000000000e+00 9.850698113441467285e-01
4.300000000000000000e+02 1.000000000000000000e+00 9.852598905563354492e-01
4.310000000000000000e+02 1.000000000000000000e+00 9.845885634422302246e-01
4.320000000000000000e+02 1.000000000000000000e+00 9.846462607383728027e-01
4.330000000000000000e+02 1.000000000000000000e+00 9.841094613075256348e-01
4.340000000000000000e+02 1.000000000000000000e+00 9.838863611221313477e-01
4.350000000000000000e+02 1.000000000000000000e+00 9.846008419990539551e-01
4.360000000000000000e+02 1.000000000000000000e+00 9.847788214683532715e-01
4.370000000000000000e+02 1.000000000000000000e+00 9.850265383720397949e-01
4.380000000000000000e+02 1.000000000000000000e+00 9.847278594970703125e-01
4.390000000000000000e+02 1.000000000000000000e+00 9.848410487174987793e-01
4.400000000000000000e+02 1.000000000000000000e+00 9.838829636573791504e-01
4.410000000000000000e+02 1.000000000000000000e+00 9.847352504730224609e-01
4.420000000000000000e+02 1.000000000000000000e+00 9.847787022590637207e-01
4.430000000000000000e+02 1.000000000000000000e+00 9.843066930770874023e-01
4.440000000000000000e+02 1.000000000000000000e+00 9.843387603759765625e-01
4.450000000000000000e+02 1.000000000000000000e+00 9.844877123832702637e-01
4.460000000000000000e+02 1.000000000000000000e+00 9.828354716300964355e-01
4.470000000000000000e+02 1.000000000000000000e+00 9.855743646621704102e-01
4.480000000000000000e+02 1.000000000000000000e+00 9.849269390106201172e-01
4.490000000000000000e+02 1.000000000000000000e+00 9.841004610061645508e-01
4.500000000000000000e+02 1.000000000000000000e+00 9.849211573600769043e-01
4.510000000000000000e+02 1.000000000000000000e+00 9.840978980064392090e-01
4.520000000000000000e+02 1.000000000000000000e+00 9.840304851531982422e-01
4.530000000000000000e+02 1.000000000000000000e+00 9.848327040672302246e-01
4.540000000000000000e+02 1.000000000000000000e+00 9.856368303298950195e-01
4.550000000000000000e+02 1.000000000000000000e+00 9.853508472442626953e-01
4.560000000000000000e+02 1.000000000000000000e+00 9.846919178962707520e-01
4.570000000000000000e+02 1.000000000000000000e+00 9.842023849487304688e-01
4.580000000000000000e+02 1.000000000000000000e+00 9.849627017974853516e-01
4.590000000000000000e+02 1.000000000000000000e+00 9.839486479759216309e-01
4.600000000000000000e+02 1.000000000000000000e+00 9.837354421615600586e-01
4.610000000000000000e+02 1.000000000000000000e+00 9.837284684181213379e-01
4.620000000000000000e+02 1.000000000000000000e+00 9.843905568122863770e-01
4.630000000000000000e+02 1.000000000000000000e+00 9.851459264755249023e-01
4.640000000000000000e+02 1.000000000000000000e+00 9.847914576530456543e-01
4.650000000000000000e+02 1.000000000000000000e+00 9.844441413879394531e-01
4.660000000000000000e+02 1.000000000000000000e+00 9.843496680259704590e-01
4.670000000000000000e+02 1.000000000000000000e+00 9.845688343048095703e-01
4.680000000000000000e+02 1.000000000000000000e+00 9.843563437461853027e-01
4.690000000000000000e+02 1.000000000000000000e+00 9.855115413665771484e-01
4.700000000000000000e+02 1.000000000000000000e+00 9.845651388168334961e-01
4.710000000000000000e+02 1.000000000000000000e+00 9.838378429412841797e-01
4.720000000000000000e+02 1.000000000000000000e+00 9.846983551979064941e-01
4.730000000000000000e+02 1.000000000000000000e+00 9.841667413711547852e-01
4.740000000000000000e+02 1.000000000000000000e+00 9.842243194580078125e-01
4.750000000000000000e+02 1.000000000000000000e+00 9.846240282058715820e-01
4.760000000000000000e+02 1.000000000000000000e+00 9.844741821289062500e-01
4.770000000000000000e+02 1.000000000000000000e+00 9.843972325325012207e-01
4.780000000000000000e+02 1.000000000000000000e+00 9.845369458198547363e-01
4.790000000000000000e+02 1.000000000000000000e+00 9.847664833068847656e-01
4.800000000000000000e+02 1.000000000000000000e+00 9.840885400772094727e-01
4.810000000000000000e+02 1.000000000000000000e+00 9.837809801101684570e-01
4.820000000000000000e+02 1.000000000000000000e+00 9.838686585426330566e-01
4.830000000000000000e+02 1.000000000000000000e+00 9.842268824577331543e-01
4.840000000000000000e+02 1.000000000000000000e+00 9.840337038040161133e-01
4.850000000000000000e+02 1.000000000000000000e+00 9.835108518600463867e-01
4.860000000000000000e+02 1.000000000000000000e+00 9.848555922508239746e-01
4.870000000000000000e+02 1.000000000000000000e+00 9.845234155654907227e-01
4.880000000000000000e+02 1.000000000000000000e+00 9.833810329437255859e-01
4.890000000000000000e+02 1.000000000000000000e+00 9.850960373878479004e-01
4.900000000000000000e+02 1.000000000000000000e+00 9.841474294662475586e-01
4.910000000000000000e+02 1.000000000000000000e+00 9.846641421318054199e-01
4.920000000000000000e+02 1.000000000000000000e+00 9.851717948913574219e-01
4.930000000000000000e+02 1.000000000000000000e+00 9.844187498092651367e-01
4.940000000000000000e+02 1.000000000000000000e+00 9.848282933235168457e-01
4.950000000000000000e+02 1.000000000000000000e+00 9.848701953887939453e-01
4.960000000000000000e+02 1.000000000000000000e+00 9.841926693916320801e-01
4.970000000000000000e+02 1.000000000000000000e+00 9.838292002677917480e-01
4.980000000000000000e+02 1.000000000000000000e+00 9.843572974205017090e-01
4.990000000000000000e+02 1.000000000000000000e+00 9.838001132011413574e-01
5.000000000000000000e+02 1.000000000000000000e+00 9.851359724998474121e-01
5.010000000000000000e+02 1.000000000000000000e+00 9.854456186294555664e-01
5.020000000000000000e+02 1.000000000000000000e+00 9.832084774971008301e-01
5.030000000000000000e+02 1.000000000000000000e+00 9.840621352195739746e-01
5.040000000000000000e+02 1.000000000000000000e+00 9.844494462013244629e-01
5.050000000000000000e+02 1.000000000000000000e+00 9.843394756317138672e-01
5.060000000000000000e+02 1.000000000000000000e+00 9.843748211860656738e-01
5.070000000000000000e+02 1.000000000000000000e+00 9.845610857009887695e-01
5.080000000000000000e+02 1.000000000000000000e+00 9.840856790542602539e-01
5.090000000000000000e+02 1.000000000000000000e+00 9.834677577018737793e-01
5.100000000000000000e+02 1.000000000000000000e+00 9.836079478263854980e-01
5.110000000000000000e+02 1.000000000000000000e+00 9.851434826850891113e-01


==> dat/oned_noise_mse.dat <==
0.000000000000000000e+00 1.027148589491844177e-01
1.000000000000000000e+00 9.799312055110931396e-02
2.000000000000000000e+00 9.169573336839675903e-02
3.000000000000000000e+00 8.455382287502288818e-02
4.000000000000000000e+00 7.818239182233810425e-02
5.000000000000000000e+00 7.188699394464492798e-02
6.000000000000000000e+00 6.665427982807159424e-02
7.000000000000000000e+00 6.291350722312927246e-02
8.000000000000000000e+00 5.956706777215003967e-02
9.000000000000000000e+00 5.640957504510879517e-02
1.000000000000000000e+01 5.380803346633911133e-02
1.100000000000000000e+01 5.177319049835205078e-02
1.200000000000000000e+01 4.948309063911437988e-02
1.300000000000000000e+01 4.746476188302040100e-02
1.400000000000000000e+01 4.563447088003158569e-02
1.500000000000000000e+01 4.345401003956794739e-02
1.600000000000000000e+01 4.178841412067413330e-02
1.700000000000000000e+01 3.995395451784133911e-02
1.800000000000000000e+01 3.787143155932426453e-02
1.900000000000000000e+01 3.623969852924346924e-02
2.000000000000000000e+01 3.431793674826622009e-02
2.100000000000000000e+01 3.272293880581855774e-02
2.200000000000000000e+01 3.100719675421714783e-02
2.300000000000000000e+01 2.960522100329399109e-02
2.400000000000000000e+01 2.786610834300518036e-02
2.500000000000000000e+01 2.643369138240814209e-02
2.600000000000000000e+01 2.504438348114490509e-02
2.700000000000000000e+01 2.369949594140052795e-02
2.800000000000000000e+01 2.293785288929939270e-02
2.900000000000000000e+01 2.137601003050804138e-02
3.000000000000000000e+01 2.148223295807838440e-02
3.100000000000000000e+01 1.914653182029724121e-02
3.200000000000000000e+01 1.848357170820236206e-02
3.300000000000000000e+01 1.708514615893363953e-02
3.400000000000000000e+01 1.696951314806938171e-02
3.500000000000000000e+01 1.562719792127609253e-02
3.600000000000000000e+01 1.490319427102804184e-02
3.700000000000000000e+01 1.355051808059215546e-02
3.800000000000000000e+01 1.335527282208204269e-02
3.900000000000000000e+01 1.210675109177827835e-02
4.000000000000000000e+01 1.140120439231395721e-02
4.100000000000000000e+01 1.080144289880990982e-02
4.200000000000000000e+01 9.740021079778671265e-03
4.300000000000000000e+01 9.042917750775814056e-03
4.400000000000000000e+01 8.570327423512935638e-03
4.500000000000000000e+01 8.002394810318946838e-03
4.600000000000000000e+01 7.621209137141704559e-03
4.700000000000000000e+01 7.269077468663454056e-03
4.800000000000000000e+01 6.852782797068357468e-03
4.900000000000000000e+01 6.404736079275608063e-03
5.000000000000000000e+01 5.894279107451438904e-03
5.100000000000000000e+01 5.487929563969373703e-03
5.200000000000000000e+01 4.900049883872270584e-03
5.300000000000000000e+01 4.780545830726623535e-03
5.400000000000000000e+01 4.137523472309112549e-03
5.500000000000000000e+01 4.102688282728195190e-03
5.600000000000000000e+01 3.701392095535993576e-03
5.700000000000000000e+01 3.593123983591794968e-03
5.800000000000000000e+01 3.272004891186952591e-03
5.900000000000000000e+01 3.130211029201745987e-03
6.000000000000000000e+01 2.885734196752309799e-03
6.100000000000000000e+01 2.622002037242054939e-03
6.200000000000000000e+01 2.348490059375762939e-03
6.300000000000000000e+01 2.258400199934840202e-03
6.400000000000000000e+01 2.074311254546046257e-03
6.500000000000000000e+01 1.952263060957193375e-03
6.600000000000000000e+01 1.874635694548487663e-03
6.700000000000000000e+01 1.649054698646068573e-03
6.800000000000000000e+01 1.541221863590180874e-03
6.900000000000000000e+01 1.440174411982297897e-03
7.000000000000000000e+01 1.337995752692222595e-03
7.100000000000000000e+01 1.282255980186164379e-03
7.200000000000000000e+01 1.168049173429608345e-03
7.300000000000000000e+01 1.122523564845323563e-03
7.400000000000000000e+01 1.006119884550571442e-03
7.500000000000000000e+01 9.612225112505257130e-04
7.600000000000000000e+01 9.308279841206967831e-04
7.700000000000000000e+01 8.621738525107502937e-04
7.800000000000000000e+01 8.194213733077049255e-04
7.900000000000000000e+01 7.822292391210794449e-04
8.000000000000000000e+01 7.190610049292445183e-04
8.100000000000000000e+01 6.848396151326596737e-04
8.200000000000000000e+01 6.346238660626113415e-04
8.300000000000000000e+01 6.067270878702402115e-04
8.400000000000000000e+01 5.687762750312685966e-04
8.500000000000000000e+01 5.440089153125882149e-04
8.600000000000000000e+01 5.087095196358859539e-04
8.700000000000000000e+01 4.856723244301974773e-04
8.800000000000000000e+01 4.612011252902448177e-04
8.900000000000000000e+01 4.354030243121087551e-04
9.000000000000000000e+01 4.123764229007065296e-04
9.100000000000000000e+01 3.883983590640127659e-04
9.200000000000000000e+01 3.770216717384755611e-04
9.300000000000000000e+01 3.447580093052238226e-04
9.400000000000000000e+01 3.335187793709337711e-04
9.500000000000000000e+01 3.131113771814852953e-04
9.600000000000000000e+01 3.062988980673253536e-04
9.700000000000000000e+01 2.851908502634614706e-04
9.800000000000000000e+01 2.754784654825925827e-04
9.900000000000000000e+01 2.640236052684485912e-04
1.000000000000000000e+02 2.488943282514810562e-04
1.010000000000000000e+02 2.371754380874335766e-04
1.020000000000000000e+02 2.255801664432510734e-04
1.030000000000000000e+02 2.166234626201912761e-04
1.040000000000000000e+02 2.061440900433808565e-04
1.050000000000000000e+02 1.968008582480251789e-04
1.060000000000000000e+02 1.865637023001909256e-04
1.070000000000000000e+02 1.785501372069120407e-04
1.080000000000000000e+02 1.691734360065311193e-04
1.090000000000000000e+02 1.619251997908577323e-04
1.100000000000000000e+02 1.550297020003199577e-04
1.110000000000000000e+02 1.502460363553836942e-04
1.120000000000000000e+02 1.411040429957211018e-04
1.130000000000000000e+02 1.395700965076684952e-04
1.140000000000000000e+02 1.306397607550024986e-04
1.150000000000000000e+02 1.295343827223405242e-04
1.160000000000000000e+02 1.237098476849496365e-04
1.170000000000000000e+02 1.206921806442551315e-04
1.180000000000000000e+02 1.132669131038710475e-04
1.190000000000000000e+02 1.069287245627492666e-04
1.200000000000000000e+02 1.012367865769192576e-04
1.210000000000000000e+02 9.884995233733206987e-05
1.220000000000000000e+02 9.651534492149949074e-05
1.230000000000000000e+02 9.475406841374933720e-05
1.240000000000000000e+02 9.397607936989516020e-05
1.250000000000000000e+02 9.073807450477033854e-05
1.260000000000000000e+02 8.487238665111362934e-05
1.270000000000000000e+02 8.034823986236006021e-05
1.280000000000000000e+02 7.671099592698737979e-05
1.290000000000000000e+02 7.637043017894029617e-05
1.300000000000000000e+02 7.585574348922818899e-05
1.310000000000000000e+02 7.419894973281770945e-05
1.320000000000000000e+02 6.929779920028522611e-05
1.330000000000000000e+02 6.558350287377834320e-05
1.340000000000000000e+02 6.410686182789504528e-05
1.350000000000000000e+02 6.656724144704639912e-05
1.360000000000000000e+02 6.601120549021288753e-05
1.370000000000000000e+02 6.224335083970800042e-05
1.380000000000000000e+02 5.787510599475353956e-05
1.390000000000000000e+02 5.564632374444045126e-05
1.400000000000000000e+02 5.577616684604436159e-05
1.410000000000000000e+02 5.526422319235280156e-05
1.420000000000000000e+02 5.384001269703730941e-05
1.430000000000000000e+02 5.249292371445335448e-05
1.440000000000000000e+02 5.587659325101412833e-05
1.450000000000000000e+02 7.249816553667187691e-05
1.460000000000000000e+02 8.441563113592565060e-05
1.470000000000000000e+02 1.647252793191000819e-04
1.480000000000000000e+02 7.841590559110045433e-05
1.490000000000000000e+02 1.822858466766774654e-04
1.500000000000000000e+02 4.900882486253976822e-04
1.510000000000000000e+02 5.386414704844355583e-04
1.520000000000000000e+02 2.789009886328130960e-04
1.530000000000000000e+02 3.098130400758236647e-04
1.540000000000000000e+02 3.020511358045041561e-04
1.550000000000000000e+02 2.484205760993063450e-04
1.560000000000000000e+02 2.932763309217989445e-04
1.570000000000000000e+02 1.973621256183832884e-04
1.580000000000000000e+02 2.527583565097302198e-04
1.590000000000000000e+02 2.155631955247372389e-04
1.600000000000000000e+02 1.517375203547999263e-04
1.610000000000000000e+02 2.037673548329621553e-04
1.620000000000000000e+02 1.649867190280929208e-04
1.630000000000000000e+02 1.475280732847750187e-04
1.640000000000000000e+02 1.465824607294052839e-04
1.650000000000000000e+02 1.277002884307876229e-04
1.660000000000000000e+02 1.398447202518582344e-04
1.670000000000000000e+02 1.037716283462941647e-04
1.680000000000000000e+02 1.030356797855347395e-04
1.690000000000000000e+02 1.012922366498969495e-04
1.700000000000000000e+02 8.297769818454980850e-05
1.710000000000000000e+02 9.121486800722777843e-05
1.720000000000000000e+02 7.407768862321972847e-05
1.730000000000000000e+02 6.943836342543363571e-05
1.740000000000000000e+02 6.801181007176637650e-05
1.750000000000000000e+02 6.525892968056723475e-05
1.760000000000000000e+02 5.467527807923033834e-05
1.770000000000000000e+02 5.714150029234588146e-05
1.780000000000000000e+02 5.821356899105012417e-05
1.790000000000000000e+02 4.381843609735369682e-05
1.800000000000000000e+02 5.209224400459788740e-05
1.810000000000000000e+02 4.638367681764066219e-05
1.820000000000000000e+02 4.067478585056960583e-05
1.830000000000000000e+02 4.197570524411275983e-05
1.840000000000000000e+02 4.017880564788356423e-05
1.850000000000000000e+02 3.807814209721982479e-05
1.860000000000000000e+02 3.489931623334996402e-05
1.870000000000000000e+02 3.521725375321693718e-05
1.880000000000000000e+02 3.494447082630358636e-05
1.890000000000000000e+02 3.178342740284278989e-05
1.900000000000000000e+02 2.999720345542300493e-05
1.910000000000000000e+02 3.125354123767465353e-05
1.920000000000000000e+02 2.957303877337835729e-05
1.930000000000000000e+02 2.702499114093370736e-05
1.940000000000000000e+02 2.778108319034799933e-05
1.950000000000000000e+02 2.683903767319861799e-05
1.960000000000000000e+02 2.542299807828385383e-05
1.970000000000000000e+02 2.518746805435512215e-05
1.980000000000000000e+02 2.485440199961885810e-05
1.990000000000000000e+02 2.381996091571636498e-05
2.000000000000000000e+02 2.317543658136855811e-05
2.010000000000000000e+02 2.290682823513634503e-05
2.020000000000000000e+02 2.243943163193762302e-05
2.030000000000000000e+02 2.167979982914403081e-05
2.040000000000000000e+02 2.146812585124280304e-05
2.050000000000000000e+02 2.104560735460836440e-05
2.060000000000000000e+02 2.044517168542370200e-05
2.070000000000000000e+02 2.024784589593764395e-05
2.080000000000000000e+02 1.999034611799288541e-05
2.090000000000000000e+02 1.926919503603130579e-05
2.100000000000000000e+02 1.920190152304712683e-05
2.110000000000000000e+02 1.885705023596528918e-05
2.120000000000000000e+02 1.850558328442275524e-05
2.130000000000000000e+02 1.818754026317037642e-05
2.140000000000000000e+02 1.796354627003893256e-05
2.150000000000000000e+02 1.776405770215205848e-05
2.160000000000000000e+02 1.728975985315628350e-05
2.170000000000000000e+02 1.724654066492803395e-05
2.180000000000000000e+02 1.695870196272153407e-05
2.190000000000000000e+02 1.673055521678179502e-05
2.200000000000000000e+02 1.649415571591816843e-05
2.210000000000000000e+02 1.636704109841957688e-05
2.220000000000000000e+02 1.605972829565871507e-05
2.230000000000000000e+02 1.585274549142923206e-05
2.240000000000000000e+02 1.573721601744182408e-05
2.250000000000000000e+02 1.550730303279124200e-05
2.260000000000000000e+02 1.532121677882969379e-05
2.270000000000000000e+02 1.510995571152307093e-05
2.280000000000000000e+02 1.498224992246832699e-05
2.290000000000000000e+02 1.478105696151033044e-05
2.300000000000000000e+02 1.461017563997302204e-05
2.310000000000000000e+02 1.448995499231386930e-05
2.320000000000000000e+02 1.429952772014075890e-05
2.330000000000000000e+02 1.418029660271713510e-05
2.340000000000000000e+02 1.404296926921233535e-05
2.350000000000000000e+02 1.384998722642194480e-05
2.360000000000000000e+02 1.375934698444325477e-05
2.370000000000000000e+02 1.356920074613299221e-05
2.380000000000000000e+02 1.349468948319554329e-05
2.390000000000000000e+02 1.329219321632990614e-05
2.400000000000000000e+02 1.319192597293294966e-05
2.410000000000000000e+02 1.304893794440431520e-05
2.420000000000000000e+02 1.291042462980840355e-05
2.430000000000000000e+02 1.278288527828408405e-05
2.440000000000000000e+02 1.265132686967262998e-05
2.450000000000000000e+02 1.255018651136197150e-05
2.460000000000000000e+02 1.242941289092414081e-05
2.470000000000000000e+02 1.231898568221367896e-05
2.480000000000000000e+02 1.218315537698799744e-05
2.490000000000000000e+02 1.208865433000028133e-05
2.500000000000000000e+02 1.196551784232724458e-05
2.510000000000000000e+02 1.187886118714231998e-05
2.520000000000000000e+02 1.175832403532695025e-05
2.530000000000000000e+02 1.166630863735917956e-05
2.540000000000000000e+02 1.155258996732300147e-05
2.550000000000000000e+02 1.148337105405516922e-05
2.560000000000000000e+02 1.134592184826033190e-05
2.570000000000000000e+02 1.126007191487587988e-05
2.580000000000000000e+02 1.113831513066543266e-05
2.590000000000000000e+02 1.108251126424875110e-05
2.600000000000000000e+02 1.094318031391594559e-05
2.610000000000000000e+02 1.086017164197983220e-05
2.620000000000000000e+02 1.076701664715074003e-05
2.630000000000000000e+02 1.066436561814043671e-05
2.640000000000000000e+02 1.060153408616315573e-05
2.650000000000000000e+02 1.050236278388183564e-05
2.660000000000000000e+02 1.039604376273928210e-05
2.670000000000000000e+02 1.034148590406402946e-05
2.680000000000000000e+02 1.023079312290064991e-05
2.690000000000000000e+02 1.016200167214265093e-05
2.700000000000000000e+02 1.008712297334568575e-05
2.710000000000000000e+02 9.984341886593028903e-06
2.720000000000000000e+02 9.913895155477803200e-06
2.730000000000000000e+02 9.834352567850146443e-06
2.740000000000000000e+02 9.765297363628633320e-06
2.750000000000000000e+02 9.702398529043421149e-06
2.760000000000000000e+02 9.622446668799966574e-06
2.770000000000000000e+02 9.559428690408822149e-06
2.780000000000000000e+02 9.454668543185107410e-06
2.790000000000000000e+02 9.414627129444852471e-06
2.800000000000000000e+02 9.313240298070013523e-06
2.810000000000000000e+02 9.257501005777157843e-06
2.820000000000000000e+02 9.176263120025396347e-06
2.830000000000000000e+02 9.116086403082590550e-06
2.840000000000000000e+02 9.023699931276496500e-06
2.850000000000000000e+02 8.986737157101742923e-06
2.860000000000000000e+02 8.889757737051695585e-06
2.870000000000000000e+02 8.833117135509382933e-06
2.880000000000000000e+02 8.765293387114070356e-06
2.890000000000000000e+02 8.703665116627234966e-06
2.900000000000000000e+02 8.633109246147796512e-06
2.910000000000000000e+02 8.582487680541817099e-06
2.920000000000000000e+02 8.500750482198782265e-06
2.930000000000000000e+02 8.463881385978311300e-06
2.940000000000000000e+02 8.384208740608301014e-06
2.950000000000000000e+02 8.341991815541405231e-06
2.960000000000000000e+02 8.275038453575689346e-06
2.970000000000000000e+02 8.219643859774805605e-06
2.980000000000000000e+02 8.150342182489112020e-06
2.990000000000000000e+02 8.108247129712253809e-06
3.000000000000000000e+02 8.038886335270944983e-06
3.010000000000000000e+02 7.987762728589586914e-06
3.020000000000000000e+02 7.936989277368411422e-06
3.030000000000000000e+02 7.876241397752892226e-06
3.040000000000000000e+02 7.824584827176295221e-06
3.050000000000000000e+02 7.774945515848230571e-06
3.060000000000000000e+02 7.714790626778267324e-06
3.070000000000000000e+02 7.674864718865137547e-06
3.080000000000000000e+02 7.614170044689672068e-06
3.090000000000000000e+02 7.573774382763076574e-06
3.100000000000000000e+02 7.537373676314018667e-06
3.110000000000000000e+02 7.466267561540007591e-06
3.120000000000000000e+02 7.426617685268865898e-06
3.130000000000000000e+02 7.377717338385991752e-06
3.140000000000000000e+02 7.327794264710973948e-06
3.150000000000000000e+02 7.274879408214474097e-06
3.160000000000000000e+02 7.225242370623163879e-06
3.170000000000000000e+02 7.183516117947874591e-06
3.180000000000000000e+02 7.126440323190763593e-06
3.190000000000000000e+02 7.088114216458052397e-06
3.200000000000000000e+02 7.041590379230910912e-06
3.210000000000000000e+02 7.009337423369288445e-06
3.220000000000000000e+02 6.954385298740817234e-06
3.230000000000000000e+02 6.926591140654636547e-06
3.240000000000000000e+02 6.862555437692208216e-06
3.250000000000000000e+02 6.828822733950801194e-06
3.260000000000000000e+02 6.783372555219102651e-06
3.270000000000000000e+02 6.734157977916765958e-06
3.280000000000000000e+02 6.693796876788837835e-06
3.290000000000000000e+02 6.645283974648918957e-06
3.300000000000000000e+02 6.605847374885343015e-06
3.310000000000000000e+02 6.567333912244066596e-06
3.320000000000000000e+02 6.538407433254178613e-06
3.330000000000000000e+02 6.505523742816876620e-06
3.340000000000000000e+02 6.463831596192903817e-06
3.350000000000000000e+02 6.420509635063353926e-06
3.360000000000000000e+02 6.376245437422767282e-06
3.370000000000000000e+02 6.332657903840299696e-06
3.380000000000000000e+02 6.294936611084267497e-06
3.390000000000000000e+02 6.258899702515918761e-06
3.400000000000000000e+02 6.217068403202574700e-06
3.410000000000000000e+02 6.184048743307357654e-06
3.420000000000000000e+02 6.142922757135238498e-06
3.430000000000000000e+02 6.104710337240248919e-06
3.440000000000000000e+02 6.063559339963831007e-06
3.450000000000000000e+02 6.030767963238758966e-06
3.460000000000000000e+02 5.996028903609840199e-06
3.470000000000000000e+02 5.959599093330325559e-06
3.480000000000000000e+02 5.924606284679612145e-06
3.490000000000000000e+02 5.884466190764214844e-06
3.500000000000000000e+02 5.856729330844245851e-06
3.510000000000000000e+02 5.821416834805859253e-06
3.520000000000000000e+02 5.788655926153296605e-06
3.530000000000000000e+02 5.762229193351231515e-06
3.540000000000000000e+02 5.718140528188087046e-06
3.550000000000000000e+02 5.699012945115100592e-06
3.560000000000000000e+02 5.664831405738368630e-06
3.570000000000000000e+02 5.637054982798872516e-06
3.580000000000000000e+02 5.596633400273276493e-06
3.590000000000000000e+02 5.555425104830646887e-06
3.600000000000000000e+02 5.516264536709059030e-06
3.610000000000000000e+02 5.497416168509516865e-06
3.620000000000000000e+02 5.456832241179654375e-06
3.630000000000000000e+02 5.429064003692474216e-06
3.640000000000000000e+02 5.394465915742330253e-06
3.650000000000000000e+02 5.358847374736797065e-06
3.660000000000000000e+02 5.329857231117784977e-06
3.670000000000000000e+02 5.297828010952798650e-06
3.680000000000000000e+02 5.268651875667273998e-06
3.690000000000000000e+02 5.237342520558740944e-06
3.700000000000000000e+02 5.206773494137451053e-06
3.710000000000000000e+02 5.173882982489885762e-06
3.720000000000000000e+02 5.147680894879158586e-06
3.730000000000000000e+02 5.117010459798621014e-06
3.740000000000000000e+02 5.098987912788288668e-06
3.750000000000000000e+02 5.077938567410456017e-06
3.760000000000000000e+02 5.061430329078575596e-06
3.770000000000000000e+02 5.052533197158481926e-06
3.780000000000000000e+02 5.024761776439845562e-06
3.790000000000000000e+02 4.987684860680019483e-06
3.800000000000000000e+02 4.938969141221605241e-06
3.810000000000000000e+02 4.898584847978781909e-06
3.820000000000000000e+02 4.864065886067692190e-06
3.830000000000000000e+02 4.843878741667140275e-06
3.840000000000000000e+02 4.823806648346362635e-06
3.850000000000000000e+02 4.786896624864311889e-06
3.860000000000000000e+02 4.761088348459452391e-06
3.870000000000000000e+02 4.738225925393635407e-06
3.880000000000000000e+02 4.705132596427574754e-06
3.890000000000000000e+02 4.672628165280912071e-06
3.900000000000000000e+02 4.653596079151611775e-06
3.910000000000000000e+02 4.622800588549580425e-06
3.920000000000000000e+02 4.600447027769405395e-06
3.930000000000000000e+02 4.572516445477958769e-06
3.940000000000000000e+02 4.538482244242914021e-06
3.950000000000000000e+02 4.515914042713120580e-06
3.960000000000000000e+02 4.493290816753869876e-06
3.970000000000000000e+02 4.471594365895725787e-06
3.980000000000000000e+02 4.459153387870173901e-06
3.990000000000000000e+02 4.440799784788396209e-06
4.000000000000000000e+02 4.435963091964367777e-06
4.010000000000000000e+02 4.420252480485942215e-06
4.020000000000000000e+02 4.403468665259424597e-06
4.030000000000000000e+02 4.376703600428299978e-06
4.040000000000000000e+02 4.345631168689578772e-06
4.050000000000000000e+02 4.303981768316589296e-06
4.060000000000000000e+02 4.261022695573046803e-06
4.070000000000000000e+02 4.224271833663806319e-06
4.080000000000000000e+02 4.198330316285137087e-06
4.090000000000000000e+02 4.182501015748130158e-06
4.100000000000000000e+02 4.177295522822532803e-06
4.110000000000000000e+02 4.160962816968094558e-06
4.120000000000000000e+02 4.127557076571974903e-06
4.130000000000000000e+02 4.098536919627804309e-06
4.140000000000000000e+02 4.061333129357080907e-06
4.150000000000000000e+02 4.037569397041806951e-06
4.160000000000000000e+02 4.025163434562273324e-06
4.170000000000000000e+02 4.004503352916799486e-06
4.180000000000000000e+02 3.990791810792870820e-06
4.190000000000000000e+02 3.970191755797713995e-06
4.200000000000000000e+02 3.963107701565604657e-06
4.210000000000000000e+02 3.947303412132896483e-06
4.220000000000000000e+02 3.939813723263796419e-06
4.230000000000000000e+02 3.930445018340833485e-06
4.240000000000000000e+02 3.930842922272859141e-06
4.250000000000000000e+02 3.920322342310100794e-06
4.260000000000000000e+02 3.920312337868381292e-06
4.270000000000000000e+02 3.903076049027731642e-06
4.280000000000000000e+02 3.894306701113237068e-06
4.290000000000000000e+02 3.875918082485441118e-06
4.300000000000000000e+02 3.853403995890403166e-06
4.310000000000000000e+02 3.826103693427285179e-06
4.320000000000000000e+02 3.792897132370853797e-06
4.330000000000000000e+02 3.756068508664611727e-06
4.340000000000000000e+02 3.692462314575095661e-06
4.350000000000000000e+02 3.643658374130609445e-06
4.360000000000000000e+02 3.595294629121781327e-06
4.370000000000000000e+02 3.571350134734530002e-06
4.380000000000000000e+02 3.561953235475812107e-06
4.390000000000000000e+02 3.553381247911602259e-06
4.400000000000000000e+02 3.557601075954153202e-06
4.410000000000000000e+02 3.551500640242011286e-06
4.420000000000000000e+02 3.544404080457752571e-06
4.430000000000000000e+02 3.525436795825953595e-06
4.440000000000000000e+02 3.509328280415502377e-06
4.450000000000000000e+02 3.474159029792645015e-06
4.460000000000000000e+02 3.447884182605776004e-06
4.470000000000000000e+02 3.415241735638119280e-06
4.480000000000000000e+02 3.390595111341099255e-06
4.490000000000000000e+02 3.361921244504628703e-06
4.500000000000000000e+02 3.341951469337800518e-06
4.510000000000000000e+02 3.319506276966421865e-06
4.520000000000000000e+02 3.302385493952897377e-06
4.530000000000000000e+02 3.285762659288593568e-06
4.540000000000000000e+02 3.269222361268475652e-06
4.550000000000000000e+02 3.256764557590940967e-06
4.560000000000000000e+02 3.241234026063466445e-06
4.570000000000000000e+02 3.233453526263474487e-06
4.580000000000000000e+02 3.237305918446509168e-06
4.590000000000000000e+02 3.260255653003696352e-06
4.600000000000000000e+02 3.339901468280004337e-06
4.610000000000000000e+02 3.525984311636420898e-06
4.620000000000000000e+02 3.847682819468900561e-06
4.630000000000000000e+02 4.638051905203610659e-06
4.640000000000000000e+02 5.339898052625358105e-06
4.650000000000000000e+02 6.155107257654890418e-06
4.660000000000000000e+02 5.864450940862298012e-06
4.670000000000000000e+02 5.557599251915235072e-06
4.680000000000000000e+02 4.638135123968822882e-06
4.690000000000000000e+02 3.659490630525397137e-06
4.700000000000000000e+02 3.187293259543366730e-06
4.710000000000000000e+02 3.159016614517895505e-06
4.720000000000000000e+02 3.537876864356803708e-06
4.730000000000000000e+02 4.087457455170806497e-06
4.740000000000000000e+02 4.518864443525671959e-06
4.750000000000000000e+02 4.467443886824185029e-06
4.760000000000000000e+02 4.149888354731956497e-06
4.770000000000000000e+02 3.616154572227969766e-06
4.780000000000000000e+02 3.121263489447301254e-06
4.790000000000000000e+02 3.019994892383692786e-06
4.800000000000000000e+02 3.149066287733148783e-06
4.810000000000000000e+02 3.288384505140129477e-06
4.820000000000000000e+02 3.391370455574360676e-06
4.830000000000000000e+02 3.256236823290237226e-06
4.840000000000000000e+02 3.107782276856596582e-06
4.850000000000000000e+02 2.952563590952195227e-06
4.860000000000000000e+02 2.866137265300494619e-06
4.870000000000000000e+02 2.895414809245266952e-06
4.880000000000000000e+02 2.931653398263733834e-06
4.890000000000000000e+02 3.050498435186455026e-06
4.900000000000000000e+02 3.071068476856453344e-06
4.910000000000000000e+02 3.055119577766163275e-06
4.920000000000000000e+02 2.984633511005085893e-06
4.930000000000000000e+02 2.871284777938853949e-06
4.940000000000000000e+02 2.788709934975486249e-06
4.950000000000000000e+02 2.735793714236933738e-06
4.960000000000000000e+02 2.758943082881160080e-06
4.970000000000000000e+02 2.816300820995820686e-06
4.980000000000000000e+02 2.863514055206906050e-06
4.990000000000000000e+02 2.876813141483580694e-06
5.000000000000000000e+02 2.860494078049669042e-06
5.010000000000000000e+02 2.808795215969439596e-06
5.020000000000000000e+02 2.746249037954839878e-06
5.030000000000000000e+02 2.669579089342732914e-06
5.040000000000000000e+02 2.630148628668393940e-06
5.050000000000000000e+02 2.612392108858330175e-06
5.060000000000000000e+02 2.616099664010107517e-06
5.070000000000000000e+02 2.631758661664207466e-06
5.080000000000000000e+02 2.638259047671454027e-06
5.090000000000000000e+02 2.647014525791746564e-06
5.100000000000000000e+02 2.633684744068887085e-06
5.110000000000000000e+02 2.608813701954204589e-06
5.120000000000000000e+02 2.583474952189135365e-06
5.130000000000000000e+02 2.546499217714881524e-06
5.140000000000000000e+02 2.523709781598881818e-06
5.150000000000000000e+02 2.499401944078272209e-06
5.160000000000000000e+02 2.487703568476717919e-06
5.170000000000000000e+02 2.478593842170084827e-06
5.180000000000000000e+02 2.471336301823612303e-06
5.190000000000000000e+02 2.468026877977536060e-06
5.200000000000000000e+02 2.460960331518435851e-06
5.210000000000000000e+02 2.459073130012257025e-06
5.220000000000000000e+02 2.469969331286847591e-06
5.230000000000000000e+02 2.497855348337907344e-06
5.240000000000000000e+02 2.559880158514715731e-06
5.250000000000000000e+02 2.666217824298655614e-06
5.260000000000000000e+02 2.842445383066660725e-06
5.270000000000000000e+02 3.151512373733567074e-06
5.280000000000000000e+02 3.554309842002112418e-06
5.290000000000000000e+02 4.463212007976835594e-06
5.300000000000000000e+02 5.214867996983230114e-06
5.310000000000000000e+02 7.621204076713183895e-06
5.320000000000000000e+02 7.804568667779676616e-06
5.330000000000000000e+02 1.104986586142331362e-05
5.340000000000000000e+02 7.983559044077992439e-06
5.350000000000000000e+02 7.066246780595974997e-06
5.360000000000000000e+02 4.049480594403576106e-06
5.370000000000000000e+02 2.598183527879882604e-06
5.380000000000000000e+02 2.616704477986786515e-06
5.390000000000000000e+02 3.659273943412699737e-06
5.400000000000000000e+02 5.133253125677583739e-06
5.410000000000000000e+02 4.658438683691201732e-06
5.420000000000000000e+02 4.025711405120091513e-06
5.430000000000000000e+02 2.669976311153732240e-06
5.440000000000000000e+02 2.353820946154883131e-06
5.450000000000000000e+02 2.988046617247164249e-06
5.460000000000000000e+02 3.678522034533671103e-06
5.470000000000000000e+02 4.066011115355649963e-06
5.480000000000000000e+02 3.268158707214752212e-06
5.490000000000000000e+02 2.578786279627820477e-06
5.500000000000000000e+02 2.243934432044625282e-06
5.510000000000000000e+02 2.480649982317117974e-06
5.520000000000000000e+02 2.975841880470397882e-06
5.530000000000000000e+02 2.969946535813505761e-06
5.540000000000000000e+02 2.759827339104958810e-06
5.550000000000000000e+02 2.341242861803038977e-06
5.560000000000000000e+02 2.175231202272698283e-06
5.570000000000000000e+02 2.312319338670931756e-06
5.580000000000000000e+02 2.515253754609148018e-06
5.590000000000000000e+02 2.623388809297466651e-06
5.600000000000000000e+02 2.452906301186885685e-06
5.610000000000000000e+02 2.260185056002228521e-06
5.620000000000000000e+02 2.124422508131829090e-06
5.630000000000000000e+02 2.139262505806982517e-06
5.640000000000000000e+02 2.245703853986924514e-06
5.650000000000000000e+02 2.307648173882625997e-06
5.660000000000000000e+02 2.317684902664041147e-06
5.670000000000000000e+02 2.221010618086438626e-06
5.680000000000000000e+02 2.116291852871654555e-06
5.690000000000000000e+02 2.054398464679252356e-06
5.700000000000000000e+02 2.068510411845636554e-06
5.710000000000000000e+02 2.123761532857315615e-06
5.720000000000000000e+02 2.151911758119240403e-06
5.730000000000000000e+02 2.152418119294452481e-06
5.740000000000000000e+02 2.099767016261466779e-06
5.750000000000000000e+02 2.042906089627649635e-06
5.760000000000000000e+02 1.999979531319695525e-06
5.770000000000000000e+02 1.990386863326421008e-06
5.780000000000000000e+02 2.004033831326523796e-06
5.790000000000000000e+02 2.021661430262611248e-06
5.800000000000000000e+02 2.037408876276458614e-06
5.810000000000000000e+02 2.023549086516140960e-06
5.820000000000000000e+02 1.999825826715095900e-06
5.830000000000000000e+02 1.964953526112367399e-06
5.840000000000000000e+02 1.938012474056449719e-06
5.850000000000000000e+02 1.919887381518492475e-06
5.860000000000000000e+02 1.915241909955511801e-06
5.870000000000000000e+02 1.917840108944801614e-06
5.880000000000000000e+02 1.921088141898508184e-06
5.890000000000000000e+02 1.928408664753078483e-06
5.900000000000000000e+02 1.927907760546077043e-06
5.910000000000000000e+02 1.921387138281716034e-06
5.920000000000000000e+02 1.909262209665030241e-06
5.930000000000000000e+02 1.898369646369246766e-06
5.940000000000000000e+02 1.884668222373875324e-06
5.950000000000000000e+02 1.870231699285795912e-06
5.960000000000000000e+02 1.859061512732296251e-06
5.970000000000000000e+02 1.846359054979984649e-06
5.980000000000000000e+02 1.832960265346628148e-06
5.990000000000000000e+02 1.821088517317548394e-06
6.000000000000000000e+02 1.810603862395510077e-06
6.010000000000000000e+02 1.802187398425303400e-06
6.020000000000000000e+02 1.796482706595270429e-06
6.030000000000000000e+02 1.791397949091333430e-06
6.040000000000000000e+02 1.785002723408979364e-06
6.050000000000000000e+02 1.786982238627388142e-06
6.060000000000000000e+02 1.802116003091214225e-06
6.070000000000000000e+02 1.834813815548841376e-06
6.080000000000000000e+02 1.892971113193198107e-06
6.090000000000000000e+02 1.991771569009870291e-06
6.100000000000000000e+02 2.172558424717863090e-06
6.110000000000000000e+02 2.374995801801560447e-06
6.120000000000000000e+02 2.784032403724268079e-06
6.130000000000000000e+02 3.033550910913618281e-06
6.140000000000000000e+02 3.723533836819115095e-06
6.150000000000000000e+02 3.743606157513568178e-06
6.160000000000000000e+02 4.520080437941942364e-06
6.170000000000000000e+02 4.024380814371397719e-06
6.180000000000000000e+02 4.382167844596551731e-06
6.190000000000000000e+02 3.599519004637841135e-06
6.200000000000000000e+02 3.351690338604385033e-06
6.210000000000000000e+02 2.544645212765317410e-06
6.220000000000000000e+02 2.010078105740831234e-06
6.230000000000000000e+02 1.744508381307241507e-06
6.240000000000000000e+02 1.808519073165371083e-06
6.250000000000000000e+02 2.018919531110441312e-06
6.260000000000000000e+02 2.203876420026062988e-06
6.270000000000000000e+02 2.449517523928079754e-06
6.280000000000000000e+02 2.365307864238275215e-06
6.290000000000000000e+02 2.267025593027938157e-06
6.300000000000000000e+02 1.989221118492423557e-06
6.310000000000000000e+02 1.771397933225671295e-06
6.320000000000000000e+02 1.671043719397857785e-06
6.330000000000000000e+02 1.673279939495841973e-06
6.340000000000000000e+02 1.728072447804152034e-06
6.350000000000000000e+02 1.808625256671803072e-06
6.360000000000000000e+02 1.897671950246149208e-06
6.370000000000000000e+02 1.918997668326483108e-06
6.380000000000000000e+02 1.915390612339251675e-06
6.390000000000000000e+02 1.819164936023298651e-06
6.400000000000000000e+02 1.731759539325139485e-06
6.410000000000000000e+02 1.655214646234526299e-06
6.420000000000000000e+02 1.609763330634450540e-06
6.430000000000000000e+02 1.581688138685422018e-06
6.440000000000000000e+02 1.581675292072759476e-06
6.450000000000000000e+02 1.604340695848804899e-06
6.460000000000000000e+02 1.636527940718224272e-06
6.470000000000000000e+02 1.680234618106624112e-06
6.480000000000000000e+02 1.712040898382838350e-06
6.490000000000000000e+02 1.737798925205424894e-06
6.500000000000000000e+02 1.740562538543599658e-06
6.510000000000000000e+02 1.762789338499715086e-06
6.520000000000000000e+02 1.732183704916678835e-06
6.530000000000000000e+02 1.721154490041953977e-06
6.540000000000000000e+02 1.681625803939823527e-06
6.550000000000000000e+02 1.654770699133223388e-06
6.560000000000000000e+02 1.618071223674633075e-06
6.570000000000000000e+02 1.590874603607517201e-06
6.580000000000000000e+02 1.561853991915995721e-06
6.590000000000000000e+02 1.538617652840912342e-06
6.600000000000000000e+02 1.521491185485501774e-06
6.610000000000000000e+02 1.508126842963974923e-06
6.620000000000000000e+02 1.491467628511600196e-06
6.630000000000000000e+02 1.476235524933144916e-06
6.640000000000000000e+02 1.465077957618632354e-06
6.650000000000000000e+02 1.457063376619771589e-06
6.660000000000000000e+02 1.449898263672366738e-06
6.670000000000000000e+02 1.443961991753894836e-06
6.680000000000000000e+02 1.439006723558122758e-06
6.690000000000000000e+02 1.435839067198685370e-06
6.700000000000000000e+02 1.434135242561751511e-06
6.710000000000000000e+02 1.433533725503366441e-06
6.720000000000000000e+02 1.436126012777094729e-06
6.730000000000000000e+02 1.440328560420311987e-06
6.740000000000000000e+02 1.450802074032253586e-06
6.750000000000000000e+02 1.486575570197601337e-06
6.760000000000000000e+02 1.563710611662827432e-06
6.770000000000000000e+02 1.719057081572827883e-06
6.780000000000000000e+02 2.059779035334941000e-06
6.790000000000000000e+02 2.538162789278430864e-06
6.800000000000000000e+02 3.763660515687661245e-06
6.810000000000000000e+02 4.703893409896409139e-06
6.820000000000000000e+02 8.401345439779106528e-06
6.830000000000000000e+02 9.656464499130379409e-06
6.840000000000000000e+02 1.827571759349666536e-05
6.850000000000000000e+02 1.217921635543461889e-05
6.860000000000000000e+02 1.073367639037314802e-05
6.870000000000000000e+02 4.452906978258397430e-06
6.880000000000000000e+02 2.087257598759606481e-06
6.890000000000000000e+02 2.378772023803321645e-06
6.900000000000000000e+02 4.352214091341011226e-06
6.910000000000000000e+02 7.174980964919086546e-06
6.920000000000000000e+02 5.398591383709572256e-06
6.930000000000000000e+02 3.465622967269155197e-06
6.940000000000000000e+02 1.905875933516654186e-06
6.950000000000000000e+02 2.315656956852762960e-06
6.960000000000000000e+02 4.002020432380959392e-06
6.970000000000000000e+02 4.556573458103230223e-06
6.980000000000000000e+02 3.524301291690790094e-06
6.990000000000000000e+02 1.976043677132111043e-06
7.000000000000000000e+02 1.677994646342995111e-06
7.010000000000000000e+02 2.596305421320721507e-06
7.020000000000000000e+02 3.334196662763133645e-06
7.030000000000000000e+02 2.989801487274235114e-06
7.040000000000000000e+02 1.948632643689052202e-06
7.050000000000000000e+02 1.494168600402190350e-06
7.060000000000000000e+02 1.829034545153263025e-06
7.070000000000000000e+02 2.370828497078036889e-06
7.080000000000000000e+02 2.413330548733938485e-06
7.090000000000000000e+02 1.786732127584400587e-06
7.100000000000000000e+02 1.423090679963934235e-06
7.110000000000000000e+02 1.586171151757298503e-06
7.120000000000000000e+02 1.903619136101042386e-06
7.130000000000000000e+02 1.962846909009385854e-06
7.140000000000000000e+02 1.685490701675007585e-06
7.150000000000000000e+02 1.405615194016718306e-06
7.160000000000000000e+02 1.408068555974750780e-06
7.170000000000000000e+02 1.585592485753295477e-06
7.180000000000000000e+02 1.681129106145817786e-06
7.190000000000000000e+02 1.592769308444985654e-06
7.200000000000000000e+02 1.454740413464605808e-06
7.210000000000000000e+02 1.336484615421795752e-06
7.220000000000000000e+02 1.369937081108218990e-06
7.230000000000000000e+02 1.469602239012601785e-06
7.240000000000000000e+02 1.492823912485619076e-06
7.250000000000000000e+02 1.442129132556146942e-06
7.260000000000000000e+02 1.341337224403105211e-06
7.270000000000000000e+02 1.283430719922762364e-06
7.280000000000000000e+02 1.315016788794309832e-06
7.290000000000000000e+02 1.367196887258614879e-06
7.300000000000000000e+02 1.381372271680447739e-06
7.310000000000000000e+02 1.337929234068724327e-06
7.320000000000000000e+02 1.288400312660087366e-06
7.330000000000000000e+02 1.257925873687781859e-06
7.340000000000000000e+02 1.265137143491301686e-06
7.350000000000000000e+02 1.293931518375757150e-06
7.360000000000000000e+02 1.303275553254934493e-06
7.370000000000000000e+02 1.300061853726219852e-06
7.380000000000000000e+02 1.281836603084229864e-06
7.390000000000000000e+02 1.259923465113388374e-06
7.400000000000000000e+02 1.232859631272731349e-06
7.410000000000000000e+02 1.221750835611601360e-06
7.420000000000000000e+02 1.220956505676440429e-06
7.430000000000000000e+02 1.225763980983174406e-06
7.440000000000000000e+02 1.234864384969114326e-06
7.450000000000000000e+02 1.231953433489252347e-06
7.460000000000000000e+02 1.221023467223858461e-06
7.470000000000000000e+02 1.203892225021263584e-06
7.480000000000000000e+02 1.194018068417790346e-06
7.490000000000000000e+02 1.190803004647023045e-06
7.500000000000000000e+02 1.187946395475591999e-06
7.510000000000000000e+02 1.183285689876356628e-06
7.520000000000000000e+02 1.180408730760973413e-06
7.530000000000000000e+02 1.181411448669678066e-06
7.540000000000000000e+02 1.179025844066927675e-06
7.550000000000000000e+02 1.172039901575772092e-06
7.560000000000000000e+02 1.162287162514985539e-06
7.570000000000000000e+02 1.155239715444622561e-06
7.580000000000000000e+02 1.151731908066722099e-06
7.590000000000000000e+02 1.150687808149086777e-06
7.600000000000000000e+02 1.147924649558262900e-06
7.610000000000000000e+02 1.143743020293186419e-06
7.620000000000000000e+02 1.138507968789781444e-06
7.630000000000000000e+02 1.136367927756509744e-06
7.640000000000000000e+02 1.138614948104077484e-06
7.650000000000000000e+02 1.147318243965855800e-06
7.660000000000000000e+02 1.163359911515726708e-06
7.670000000000000000e+02 1.188290070786024444e-06
7.680000000000000000e+02 1.222803120981552638e-06
7.690000000000000000e+02 1.261017587239621207e-06
7.700000000000000000e+02 1.312114022766763810e-06
7.710000000000000000e+02 1.351031414742465131e-06
7.720000000000000000e+02 1.402382281412428711e-06
7.730000000000000000e+02 1.417109729118237738e-06
7.740000000000000000e+02 1.445882389816688374e-06
7.750000000000000000e+02 1.422122522853896953e-06
7.760000000000000000e+02 1.409922333550639451e-06
7.770000000000000000e+02 1.350705019831366371e-06
7.780000000000000000e+02 1.302225427934899926e-06
7.790000000000000000e+02 1.228634346261969768e-06
7.800000000000000000e+02 1.168398512163548730e-06
7.810000000000000000e+02 1.116691123570490163e-06
7.820000000000000000e+02 1.084917357729864307e-06
7.830000000000000000e+02 1.071717633749358356e-06
7.840000000000000000e+02 1.075137902262213174e-06
7.850000000000000000e+02 1.089210513782745693e-06
7.860000000000000000e+02 1.106303898268379271e-06
7.870000000000000000e+02 1.123251990975404624e-06
7.880000000000000000e+02 1.135220600190223195e-06
7.890000000000000000e+02 1.145838723459746689e-06
7.900000000000000000e+02 1.146879640145925805e-06
7.910000000000000000e+02 1.151647666119970381e-06
7.920000000000000000e+02 1.146461841017298866e-06
7.930000000000000000e+02 1.153527364294859581e-06
7.940000000000000000e+02 1.153983589574636426e-06
7.950000000000000000e+02 1.170965333585627377e-06
7.960000000000000000e+02 1.203683382300368976e-06
7.970000000000000000e+02 1.268959749722853303e-06
7.980000000000000000e+02 1.359613747808907647e-06
7.990000000000000000e+02 1.538489868835313246e-06
8.000000000000000000e+02 1.682465153862722218e-06
8.010000000000000000e+02 2.036623754975153133e-06
8.020000000000000000e+02 2.210360662502353080e-06
8.030000000000000000e+02 2.791126689771772362e-06
8.040000000000000000e+02 2.832684913300909102e-06
8.050000000000000000e+02 3.484776243567466736e-06
8.060000000000000000e+02 3.180155999871203676e-06
8.070000000000000000e+02 3.526798991515533999e-06
8.080000000000000000e+02 2.794427700791857205e-06
8.090000000000000000e+02 2.511739921828848310e-06
8.100000000000000000e+02 1.765262254593835678e-06
8.110000000000000000e+02 1.320861429121578112e-06
8.120000000000000000e+02 1.065327182914188597e-06
8.130000000000000000e+02 1.054433141689514741e-06
8.140000000000000000e+02 1.239395032825996168e-06
8.150000000000000000e+02 1.472146664127649274e-06
8.160000000000000000e+02 1.734376724016328808e-06
8.170000000000000000e+02 1.671061681918217801e-06
8.180000000000000000e+02 1.596461970621021464e-06
8.190000000000000000e+02 1.347747229374363087e-06
8.200000000000000000e+02 1.170228870250866748e-06
8.210000000000000000e+02 1.031173724186373875e-06
8.220000000000000000e+02 9.867026165011338890e-07
8.230000000000000000e+02 1.027721395985281561e-06
8.240000000000000000e+02 1.103992644857498817e-06
8.250000000000000000e+02 1.186200506708701141e-06
8.260000000000000000e+02 1.216748955812363420e-06
8.270000000000000000e+02 1.231389887834666297e-06
8.280000000000000000e+02 1.178152274405874778e-06
8.290000000000000000e+02 1.120652314057224430e-06
8.300000000000000000e+02 1.045811018229869660e-06
8.310000000000000000e+02 9.937086815625661984e-07
8.320000000000000000e+02 9.641169071983313188e-07
8.330000000000000000e+02 9.585379530108184554e-07
8.340000000000000000e+02 9.711693564895540476e-07
8.350000000000000000e+02 9.935160960594657809e-07
8.360000000000000000e+02 1.018682496578549035e-06
8.370000000000000000e+02 1.035185164255381096e-06
8.380000000000000000e+02 1.047528712661005557e-06
8.390000000000000000e+02 1.043060251504357439e-06
8.400000000000000000e+02 1.037290985550498590e-06
8.410000000000000000e+02 1.017989916363148950e-06
8.420000000000000000e+02 9.999437224905705079e-07
8.430000000000000000e+02 9.790310286916792393e-07
8.440000000000000000e+02 9.654961559135699645e-07
8.450000000000000000e+02 9.534297191748919431e-07
8.460000000000000000e+02 9.449985896026191767e-07
8.470000000000000000e+02 9.342208500129345339e-07
8.480000000000000000e+02 9.270784175896551460e-07
8.490000000000000000e+02 9.201938837577472441e-07
8.500000000000000000e+02 9.150387541012605652e-07
8.510000000000000000e+02 9.108190965889662039e-07
8.520000000000000000e+02 9.063801371667068452e-07
8.530000000000000000e+02 9.023729035106953233e-07
8.540000000000000000e+02 8.994666700345987920e-07
8.550000000000000000e+02 8.968867746261821594e-07
8.560000000000000000e+02 8.944606975092028733e-07
8.570000000000000000e+02 8.921986136556370184e-07
8.580000000000000000e+02 8.905913659873476718e-07
8.590000000000000000e+02 8.908246513783524279e-07
8.600000000000000000e+02 8.921766152525378857e-07
8.610000000000000000e+02 8.971103397925617173e-07
8.620000000000000000e+02 9.057721968019905034e-07
8.630000000000000000e+02 9.274436933992546983e-07
8.640000000000000000e+02 9.800492080103140324e-07
8.650000000000000000e+02 1.092791990231489763e-06
8.660000000000000000e+02 1.296463324251817539e-06
8.670000000000000000e+02 1.757293489390576724e-06
8.680000000000000000e+02 2.352971705477102660e-06
8.690000000000000000e+02 3.986659066868014634e-06
8.700000000000000000e+02 4.989653461962006986e-06
8.710000000000000000e+02 8.941532541939523071e-06
8.720000000000000000e+02 8.534761946066282690e-06
8.730000000000000000e+02 1.204620457428973168e-05
8.740000000000000000e+02 8.097005775198340416e-06
8.750000000000000000e+02 6.246742486837320030e-06
8.760000000000000000e+02 2.548935754020931199e-06
8.770000000000000000e+02 1.058465159076149575e-06
8.780000000000000000e+02 1.594124341863789596e-06
8.790000000000000000e+02 3.134947746730176732e-06
8.800000000000000000e+02 4.795303539140149951e-06
8.810000000000000000e+02 3.689886170832323842e-06
8.820000000000000000e+02 2.263919441247708164e-06
8.830000000000000000e+02 1.082304038391157519e-06
8.840000000000000000e+02 1.297008225265017245e-06
8.850000000000000000e+02 2.433455392747418955e-06
8.860000000000000000e+02 2.876962298614671454e-06
8.870000000000000000e+02 2.421074441372184083e-06
8.880000000000000000e+02 1.392404783473466523e-06
8.890000000000000000e+02 9.314612157140800264e-07
8.900000000000000000e+02 1.242181269844877534e-06
8.910000000000000000e+02 1.787263045116560534e-06
8.920000000000000000e+02 2.000098902499303222e-06
8.930000000000000000e+02 1.583488142387068365e-06
8.940000000000000000e+02 1.114460815188067500e-06
8.950000000000000000e+02 9.131489377978141420e-07
8.960000000000000000e+02 1.105150886360206641e-06
8.970000000000000000e+02 1.415196038578869775e-06
8.980000000000000000e+02 1.428864607078139670e-06
8.990000000000000000e+02 1.228552946486161090e-06
9.000000000000000000e+02 9.572028147886157967e-07
9.010000000000000000e+02 8.879401320882607251e-07
9.020000000000000000e+02 1.023759978124871850e-06
9.030000000000000000e+02 1.167698201243183576e-06
9.040000000000000000e+02 1.192749778056167997e-06
9.050000000000000000e+02 1.041671225721074734e-06
9.060000000000000000e+02 9.051657912095834035e-07
9.070000000000000000e+02 8.650908966956194490e-07
9.080000000000000000e+02 9.278829793402110226e-07
9.090000000000000000e+02 1.018034708977211267e-06
9.100000000000000000e+02 1.024986204356537201e-06
9.110000000000000000e+02 9.711884558782912791e-07
9.120000000000000000e+02 8.881198709786986001e-07
9.130000000000000000e+02 8.450847417407203466e-07
9.140000000000000000e+02 8.636005759399267845e-07
9.150000000000000000e+02 9.090769026443012990e-07
9.160000000000000000e+02 9.371504461341828573e-07
9.170000000000000000e+02 9.183813745039515197e-07
9.180000000000000000e+02 8.797451300779357553e-07
9.190000000000000000e+02 8.403353604080621153e-07
9.200000000000000000e+02 8.287925084005109966e-07
9.210000000000000000e+02 8.428316391473344993e-07
9.220000000000000000e+02 8.620228868494450580e-07
9.230000000000000000e+02 8.738218753023829777e-07
9.240000000000000000e+02 8.628183536529832054e-07
9.250000000000000000e+02 8.394224551011575386e-07
9.260000000000000000e+02 8.183063755495822988e-07
9.270000000000000000e+02 8.114789125102106482e-07
9.280000000000000000e+02 8.169864145202154759e-07
9.290000000000000000e+02 8.258327852672664449e-07
9.300000000000000000e+02 8.312188128911657259e-07
9.310000000000000000e+02 8.260819299721333664e-07
9.320000000000000000e+02 8.151076826834469102e-07
9.330000000000000000e+02 8.029660989450349007e-07
9.340000000000000000e+02 7.956904255479457788e-07
9.350000000000000000e+02 7.946869686747959349e-07
9.360000000000000000e+02 7.976775577844819054e-07
9.370000000000000000e+02 8.009064345060323831e-07
9.380000000000000000e+02 8.003482889762381092e-07
9.390000000000000000e+02 7.962798349581134971e-07
9.400000000000000000e+02 7.896697979958844371e-07
9.410000000000000000e+02 7.834050848032347858e-07
9.420000000000000000e+02 7.785370144119951874e-07
9.430000000000000000e+02 7.764034535284736194e-07
9.440000000000000000e+02 7.760658604638592806e-07
9.450000000000000000e+02 7.762709515191090759e-07
9.460000000000000000e+02 7.757829507681890391e-07
9.470000000000000000e+02 7.736914540146244690e-07
9.480000000000000000e+02 7.717798098383354954e-07
9.490000000000000000e+02 7.720774419794906862e-07
9.500000000000000000e+02 7.730063771305140108e-07
9.510000000000000000e+02 7.765665372971852776e-07
9.520000000000000000e+02 7.836390523152658716e-07
9.530000000000000000e+02 7.975190214892791118e-07
9.540000000000000000e+02 8.198996397368318867e-07
9.550000000000000000e+02 8.498827810399234295e-07
9.560000000000000000e+02 8.913798410503659397e-07
9.570000000000000000e+02 9.357173667012830265e-07
9.580000000000000000e+02 9.973606438506976701e-07
9.590000000000000000e+02 1.046008947014342993e-06
9.600000000000000000e+02 1.119689159168046899e-06
9.610000000000000000e+02 1.150008529293700121e-06
9.620000000000000000e+02 1.215503516505123116e-06
9.630000000000000000e+02 1.203928377435659058e-06
9.640000000000000000e+02 1.229474037245381624e-06
9.650000000000000000e+02 1.167332584373070858e-06
9.660000000000000000e+02 1.132992906605068129e-06
9.670000000000000000e+02 1.035436298479908146e-06
9.680000000000000000e+02 9.615140470486949198e-07
9.690000000000000000e+02 8.622974974059616216e-07
9.700000000000000000e+02 7.933471124488278292e-07
9.710000000000000000e+02 7.491943279092083685e-07
9.720000000000000000e+02 7.308299245778471231e-07
9.730000000000000000e+02 7.335798954954952933e-07
9.740000000000000000e+02 7.504588666051859036e-07
9.750000000000000000e+02 7.756613058518269099e-07
9.760000000000000000e+02 8.021506801014766097e-07
9.770000000000000000e+02 8.308475116791669279e-07
9.780000000000000000e+02 8.464051575174380559e-07
9.790000000000000000e+02 8.640977284812834114e-07
9.800000000000000000e+02 8.620068001619074494e-07
9.810000000000000000e+02 8.657194712213822640e-07
9.820000000000000000e+02 8.689189598953817040e-07
9.830000000000000000e+02 8.809772680251626298e-07
9.840000000000000000e+02 8.950041205935121980e-07
9.850000000000000000e+02 9.273296655010199174e-07
9.860000000000000000e+02 9.626290875530685298e-07
9.870000000000000000e+02 1.041862560668960214e-06
9.880000000000000000e+02 1.123560423366143368e-06
9.890000000000000000e+02 1.303053977608215064e-06
9.900000000000000000e+02 1.468323830522422213e-06
9.910000000000000000e+02 1.852178002081927843e-06
9.920000000000000000e+02 2.121462557624909095e-06
9.930000000000000000e+02 2.846526058419840410e-06
9.940000000000000000e+02 3.096927002843585797e-06
9.950000000000000000e+02 4.132674803258851171e-06
9.960000000000000000e+02 3.945356638723751530e-06
9.970000000000000000e+02 4.637156507669715211e-06
9.980000000000000000e+02 3.695623263411107473e-06
9.990000000000000000e+02 3.259718596382299438e-06


==> dat/oned_noise_nu_mse.dat <==
0.000000000000000000e+00 1.058162152767181396e-01
1.000000000000000000e+00 1.006758362054824829e-01
2.000000000000000000e+00 9.291668236255645752e-02
3.000000000000000000e+00 8.489272743463516235e-02
4.000000000000000000e+00 7.623904943466186523e-02
5.000000000000000000e+00 6.824858486652374268e-02
6.000000000000000000e+00 6.132325902581214905e-02
7.000000000000000000e+00 5.523534864187240601e-02
8.000000000000000000e+00 5.041427910327911377e-02
9.000000000000000000e+00 4.590989649295806885e-02
1.000000000000000000e+01 4.170197620987892151e-02
1.100000000000000000e+01 3.791813552379608154e-02
1.200000000000000000e+01 3.424944356083869934e-02
1.300000000000000000e+01 3.079248219728469849e-02
1.400000000000000000e+01 2.731853350996971130e-02
1.500000000000000000e+01 2.394351363182067871e-02
1.600000000000000000e+01 2.079267427325248718e-02
1.700000000000000000e+01 1.800160109996795654e-02
1.800000000000000000e+01 1.549762766808271408e-02
1.900000000000000000e+01 1.326239481568336487e-02
2.000000000000000000e+01 1.124156080186367035e-02
2.100000000000000000e+01 9.517448954284191132e-03
2.200000000000000000e+01 8.095724508166313171e-03
2.300000000000000000e+01 6.897802464663982391e-03
2.400000000000000000e+01 5.860481876879930496e-03
2.500000000000000000e+01 5.020786542445421219e-03
2.600000000000000000e+01 4.310300573706626892e-03
2.700000000000000000e+01 3.719067899510264397e-03
2.800000000000000000e+01 3.204500069841742516e-03
2.900000000000000000e+01 2.772356150671839714e-03
3.000000000000000000e+01 2.426240127533674240e-03
3.100000000000000000e+01 2.144954632967710495e-03
3.200000000000000000e+01 1.914838445372879505e-03
3.300000000000000000e+01 1.723820110782980919e-03
3.400000000000000000e+01 1.555495429784059525e-03
3.500000000000000000e+01 1.396357198245823383e-03
3.600000000000000000e+01 1.251976937055587769e-03
3.700000000000000000e+01 1.122362678870558739e-03
3.800000000000000000e+01 1.005203346721827984e-03
3.900000000000000000e+01 8.962709689512848854e-04
4.000000000000000000e+01 7.987178978510200977e-04
4.100000000000000000e+01 7.124983239918947220e-04
4.200000000000000000e+01 6.389148766174912453e-04
4.300000000000000000e+01 5.795877077616751194e-04
4.400000000000000000e+01 5.264486535452306271e-04
4.500000000000000000e+01 4.794864507857710123e-04
4.600000000000000000e+01 4.395316937007009983e-04
4.700000000000000000e+01 4.058247432112693787e-04
4.800000000000000000e+01 3.754769859369844198e-04
4.900000000000000000e+01 3.469621879048645496e-04
5.000000000000000000e+01 3.199490020051598549e-04
5.100000000000000000e+01 2.948553301393985748e-04
5.200000000000000000e+01 2.705515944398939610e-04
5.300000000000000000e+01 2.468156453687697649e-04
5.400000000000000000e+01 2.260575856780633330e-04
5.500000000000000000e+01 2.082220598822459579e-04
5.600000000000000000e+01 1.922705123433843255e-04
5.700000000000000000e+01 1.773552648955956101e-04
5.800000000000000000e+01 1.635809021536260843e-04
5.900000000000000000e+01 1.516241318313404918e-04
6.000000000000000000e+01 1.418150350218638778e-04
6.100000000000000000e+01 1.334253465756773949e-04
6.200000000000000000e+01 1.256533141713589430e-04
6.300000000000000000e+01 1.181703555630519986e-04
6.400000000000000000e+01 1.110193115891888738e-04
6.500000000000000000e+01 1.042217190843075514e-04
6.600000000000000000e+01 9.750686149345710874e-05
6.700000000000000000e+01 9.092073014471679926e-05
6.800000000000000000e+01 8.489216270390897989e-05
6.900000000000000000e+01 7.944042590679600835e-05
7.000000000000000000e+01 7.448859105352312326e-05
7.100000000000000000e+01 7.002395432209596038e-05
7.200000000000000000e+01 6.598386971745640039e-05
7.300000000000000000e+01 6.238403148017823696e-05
7.400000000000000000e+01 5.920131661696359515e-05
7.500000000000000000e+01 5.643154509016312659e-05
7.600000000000000000e+01 5.400025111157447100e-05
7.700000000000000000e+01 5.191078162170015275e-05
7.800000000000000000e+01 5.007900472264736891e-05
7.900000000000000000e+01 4.837028973270207644e-05
8.000000000000000000e+01 4.670380076277069747e-05
8.100000000000000000e+01 4.510868166107684374e-05
8.200000000000000000e+01 4.360354432719759643e-05
8.300000000000000000e+01 4.213142165099270642e-05
8.400000000000000000e+01 4.070685463375411928e-05
8.500000000000000000e+01 3.937880683224648237e-05
8.600000000000000000e+01 3.816064781858585775e-05
8.700000000000000000e+01 3.704570917761884630e-05
8.800000000000000000e+01 3.601809294195845723e-05
8.900000000000000000e+01 3.506314533296972513e-05
9.000000000000000000e+01 3.415084574953652918e-05
9.100000000000000000e+01 3.325659054098650813e-05
9.200000000000000000e+01 3.237294367863796651e-05
9.300000000000000000e+01 3.151780401822179556e-05
9.400000000000000000e+01 3.070538878091610968e-05
9.500000000000000000e+01 2.992965892190113664e-05
9.600000000000000000e+01 2.917577148764394224e-05
9.700000000000000000e+01 2.845727067324332893e-05
9.800000000000000000e+01 2.779592796287033707e-05
9.900000000000000000e+01 2.718943687796127051e-05
1.000000000000000000e+02 2.661683902260847390e-05
1.010000000000000000e+02 2.606537236715666950e-05
1.020000000000000000e+02 2.553483864176087081e-05
1.030000000000000000e+02 2.503007090126629919e-05
1.040000000000000000e+02 2.455164394632447511e-05
1.050000000000000000e+02 2.409751868981402367e-05
1.060000000000000000e+02 2.366066473769024014e-05
1.070000000000000000e+02 2.323821536265313625e-05
1.080000000000000000e+02 2.283195681229699403e-05
1.090000000000000000e+02 2.244405732199084014e-05
1.100000000000000000e+02 2.207185571023728698e-05
1.110000000000000000e+02 2.170877087337430567e-05
1.120000000000000000e+02 2.135158683813642710e-05
1.130000000000000000e+02 2.100428719131741673e-05
1.140000000000000000e+02 2.067276909656357020e-05
1.150000000000000000e+02 2.035607940342742950e-05
1.160000000000000000e+02 2.004782072617672384e-05
1.170000000000000000e+02 1.974441329366527498e-05
1.180000000000000000e+02 1.944870746228843927e-05
1.190000000000000000e+02 1.916229666676372290e-05
1.200000000000000000e+02 1.888538281491491944e-05
1.210000000000000000e+02 1.861730197560973465e-05
1.220000000000000000e+02 1.835628427215851843e-05
1.230000000000000000e+02 1.810172216210048646e-05
1.240000000000000000e+02 1.785320455383043736e-05
1.250000000000000000e+02 1.761051862558815628e-05
1.260000000000000000e+02 1.737375714583322406e-05
1.270000000000000000e+02 1.714309109956957400e-05
1.280000000000000000e+02 1.691772195044904947e-05
1.290000000000000000e+02 1.669730590947438031e-05
1.300000000000000000e+02 1.648134275455959141e-05
1.310000000000000000e+02 1.627003439352847636e-05
1.320000000000000000e+02 1.606325167813338339e-05
1.330000000000000000e+02 1.586113467055838555e-05
1.340000000000000000e+02 1.566407445352524519e-05
1.350000000000000000e+02 1.547133615531492978e-05
1.360000000000000000e+02 1.528234315628651530e-05
1.370000000000000000e+02 1.509732283011544496e-05
1.380000000000000000e+02 1.491576495027402416e-05
1.390000000000000000e+02 1.473798874940257519e-05
1.400000000000000000e+02 1.456373138353228569e-05
1.410000000000000000e+02 1.439269635739037767e-05
1.420000000000000000e+02 1.422490367986029014e-05
1.430000000000000000e+02 1.406034789397381246e-05
1.440000000000000000e+02 1.389874705637339503e-05
1.450000000000000000e+02 1.374029579892521724e-05
1.460000000000000000e+02 1.358480585622601211e-05
1.470000000000000000e+02 1.343180156254675239e-05
1.480000000000000000e+02 1.328190410276874900e-05
1.490000000000000000e+02 1.313447410211665556e-05
1.500000000000000000e+02 1.298929328186204657e-05
1.510000000000000000e+02 1.284641075471881777e-05
1.520000000000000000e+02 1.270580833079293370e-05
1.530000000000000000e+02 1.256791620107833296e-05
1.540000000000000000e+02 1.243201859324472025e-05
1.550000000000000000e+02 1.229819827130995691e-05
1.560000000000000000e+02 1.216677537740906700e-05
1.570000000000000000e+02 1.203743522637523711e-05
1.580000000000000000e+02 1.190987495647277683e-05
1.590000000000000000e+02 1.178430738946190104e-05
1.600000000000000000e+02 1.166080892289755866e-05
1.610000000000000000e+02 1.153965240519028157e-05
1.620000000000000000e+02 1.142004839493893087e-05
1.630000000000000000e+02 1.130212694988586009e-05
1.640000000000000000e+02 1.118623822549125180e-05
1.650000000000000000e+02 1.107213392970152199e-05
1.660000000000000000e+02 1.095979314413852990e-05
1.670000000000000000e+02 1.084921404981287196e-05
1.680000000000000000e+02 1.074015654012328014e-05
1.690000000000000000e+02 1.063251511368434876e-05
1.700000000000000000e+02 1.052668267220724374e-05
1.710000000000000000e+02 1.042235908244038001e-05
1.720000000000000000e+02 1.031933970807585865e-05
1.730000000000000000e+02 1.021781099552754313e-05
1.740000000000000000e+02 1.011789845506427810e-05
1.750000000000000000e+02 1.001938835543114692e-05
1.760000000000000000e+02 9.922280696628149599e-06
1.770000000000000000e+02 9.826528184930793941e-06
1.780000000000000000e+02 9.732181752042379230e-06
1.790000000000000000e+02 9.639764357416424900e-06
1.800000000000000000e+02 9.550414688419550657e-06
1.810000000000000000e+02 9.462064554099924862e-06
1.820000000000000000e+02 9.375014997203834355e-06
1.830000000000000000e+02 9.289376976084895432e-06
1.840000000000000000e+02 9.205031346937175840e-06
1.850000000000000000e+02 9.121801667788531631e-06
1.860000000000000000e+02 9.039582437253557146e-06
1.870000000000000000e+02 8.958243597589898854e-06
1.880000000000000000e+02 8.877961590769700706e-06
1.890000000000000000e+02 8.798782801022753119e-06
1.900000000000000000e+02 8.720629921299405396e-06
1.910000000000000000e+02 8.643632099847309291e-06
1.920000000000000000e+02 8.567609256715513766e-06
1.930000000000000000e+02 8.492521374137140810e-06
1.940000000000000000e+02 8.418333891313523054e-06
1.950000000000000000e+02 8.345164133061189204e-06
1.960000000000000000e+02 8.272882041637785733e-06
1.970000000000000000e+02 8.201420314435381442e-06
1.980000000000000000e+02 8.130877176881767809e-06
1.990000000000000000e+02 8.061242624535225332e-06
2.000000000000000000e+02 7.992568498593755066e-06
2.010000000000000000e+02 7.924643796286545694e-06
2.020000000000000000e+02 7.857601303840056062e-06
2.030000000000000000e+02 7.791420102876145393e-06
2.040000000000000000e+02 7.726062904112040997e-06
2.050000000000000000e+02 7.661466952413320541e-06
2.060000000000000000e+02 7.597742751386249438e-06
2.070000000000000000e+02 7.534765700256684795e-06
2.080000000000000000e+02 7.472703146049752831e-06
2.090000000000000000e+02 7.411255410261219367e-06
2.100000000000000000e+02 7.350604846578789875e-06
2.110000000000000000e+02 7.290781013580271974e-06
2.120000000000000000e+02 7.231665222207084298e-06
2.130000000000000000e+02 7.173263838922139257e-06
2.140000000000000000e+02 7.115552762115839869e-06
2.150000000000000000e+02 7.058548362692818046e-06
2.160000000000000000e+02 7.002564871072536334e-06
2.170000000000000000e+02 6.946875146240927279e-06
2.180000000000000000e+02 6.892090823384933174e-06
2.190000000000000000e+02 6.838220542704220861e-06
2.200000000000000000e+02 6.784920515201520175e-06
2.210000000000000000e+02 6.732111614837776870e-06
2.220000000000000000e+02 6.679850685031851754e-06
2.230000000000000000e+02 6.628808023378951475e-06
2.240000000000000000e+02 6.578080046892864630e-06
2.250000000000000000e+02 6.527703135361662135e-06
2.260000000000000000e+02 6.477964234363753349e-06
2.270000000000000000e+02 6.428988854167982936e-06
2.280000000000000000e+02 6.380509148584678769e-06
2.290000000000000000e+02 6.332544217002578080e-06
2.300000000000000000e+02 6.285167728492524475e-06
2.310000000000000000e+02 6.238339665287639946e-06
2.320000000000000000e+02 6.192124601511750370e-06
2.330000000000000000e+02 6.146455689304275438e-06
2.340000000000000000e+02 6.101490725995972753e-06
2.350000000000000000e+02 6.057010978111065924e-06
2.360000000000000000e+02 6.012949597788974643e-06
2.370000000000000000e+02 5.969482117507141083e-06
2.380000000000000000e+02 5.926625362917548046e-06
2.390000000000000000e+02 5.884164693270577118e-06
2.400000000000000000e+02 5.842054633831139654e-06
2.410000000000000000e+02 5.800516646559117362e-06
2.420000000000000000e+02 5.759515715908491984e-06
2.430000000000000000e+02 5.719074579246807843e-06
2.440000000000000000e+02 5.679086825693957508e-06
2.450000000000000000e+02 5.639524260914186016e-06
2.460000000000000000e+02 5.600521944870706648e-06
2.470000000000000000e+02 5.561991201830096543e-06
2.480000000000000000e+02 5.523881100089056417e-06
2.490000000000000000e+02 5.486193003889638931e-06
2.500000000000000000e+02 5.448940100905019790e-06
2.510000000000000000e+02 5.412210157373920083e-06
2.520000000000000000e+02 5.375803993956651539e-06
2.530000000000000000e+02 5.339824383554514498e-06
2.540000000000000000e+02 5.304304977471474558e-06
2.550000000000000000e+02 5.269183020573109388e-06
2.560000000000000000e+02 5.234392119746189564e-06
2.570000000000000000e+02 5.200032319407910109e-06
2.580000000000000000e+02 5.165965376363601536e-06
2.590000000000000000e+02 5.132324531587073579e-06
2.600000000000000000e+02 5.099052032164763659e-06
2.610000000000000000e+02 5.066127414465881884e-06
2.620000000000000000e+02 5.033524757891427726e-06
2.630000000000000000e+02 5.001319095754297450e-06
2.640000000000000000e+02 4.969466772308805957e-06
2.650000000000000000e+02 4.937955964123830199e-06
2.660000000000000000e+02 4.906747108179843053e-06
2.670000000000000000e+02 4.875966169493040070e-06
2.680000000000000000e+02 4.845457624469418079e-06
2.690000000000000000e+02 4.815377451450331137e-06
2.700000000000000000e+02 4.785558758158003911e-06
2.710000000000000000e+02 4.756100224767578766e-06
2.720000000000000000e+02 4.726919542008545250e-06
2.730000000000000000e+02 4.698154043580871075e-06
2.740000000000000000e+02 4.669636837206780910e-06
2.750000000000000000e+02 4.641367013391572982e-06
2.760000000000000000e+02 4.613399596564704552e-06
2.770000000000000000e+02 4.585816895996686071e-06
2.780000000000000000e+02 4.558453838399145752e-06
2.790000000000000000e+02 4.531431841314770281e-06
2.800000000000000000e+02 4.504742719291243702e-06
2.810000000000000000e+02 4.478308710531564429e-06
2.820000000000000000e+02 4.452077519090380520e-06
2.830000000000000000e+02 4.426170562510378659e-06
2.840000000000000000e+02 4.400558736961102113e-06
2.850000000000000000e+02 4.375202024675672874e-06
2.860000000000000000e+02 4.350077688286546618e-06
2.870000000000000000e+02 4.325243480707285926e-06
2.880000000000000000e+02 4.300607997720362619e-06
2.890000000000000000e+02 4.276169875083724037e-06
2.900000000000000000e+02 4.252106009516865015e-06
2.910000000000000000e+02 4.228192210575798526e-06
2.920000000000000000e+02 4.204549895803211257e-06
2.930000000000000000e+02 4.181160875305067748e-06
2.940000000000000000e+02 4.158002411713823676e-06
2.950000000000000000e+02 4.135012659389758483e-06
2.960000000000000000e+02 4.112207989237504080e-06
2.970000000000000000e+02 4.089766662218607962e-06
2.980000000000000000e+02 4.067466761625837535e-06
2.990000000000000000e+02 4.045348759973421693e-06
3.000000000000000000e+02 4.023567726108012721e-06
3.010000000000000000e+02 4.001959496235940605e-06
3.020000000000000000e+02 3.980510882684029639e-06
3.030000000000000000e+02 3.959264176955912262e-06
3.040000000000000000e+02 3.938258487323764712e-06
3.050000000000000000e+02 3.917472895409446210e-06
3.060000000000000000e+02 3.896866473951376975e-06
3.070000000000000000e+02 3.876402843161486089e-06
3.080000000000000000e+02 3.856205239571863785e-06
3.090000000000000000e+02 3.836185442196438089e-06
3.100000000000000000e+02 3.816331172856735066e-06
3.110000000000000000e+02 3.796699502345290966e-06
3.120000000000000000e+02 3.777245865421718918e-06
3.130000000000000000e+02 3.757952981686685234e-06
3.140000000000000000e+02 3.738860868907067925e-06
3.150000000000000000e+02 3.719949745573103428e-06
3.160000000000000000e+02 3.701205969264265150e-06
3.170000000000000000e+02 3.682575197672122158e-06
3.180000000000000000e+02 3.664182258944492787e-06
3.190000000000000000e+02 3.645886408776277676e-06
3.200000000000000000e+02 3.627839987530023791e-06
3.210000000000000000e+02 3.609905888879438862e-06
3.220000000000000000e+02 3.592157781895366497e-06
3.230000000000000000e+02 3.574518359528155997e-06
3.240000000000000000e+02 3.557039235602132976e-06
3.250000000000000000e+02 3.539768613336491399e-06
3.260000000000000000e+02 3.522641236486379057e-06
3.270000000000000000e+02 3.505630957079119980e-06
3.280000000000000000e+02 3.488783704597153701e-06
3.290000000000000000e+02 3.472141543170437217e-06
3.300000000000000000e+02 3.455575551924994215e-06
3.310000000000000000e+02 3.439143711148062721e-06
3.320000000000000000e+02 3.422853296797256917e-06
3.330000000000000000e+02 3.406768655622727238e-06
3.340000000000000000e+02 3.390799747648998164e-06
3.350000000000000000e+02 3.374912694198428653e-06
3.360000000000000000e+02 3.359215952514205128e-06
3.370000000000000000e+02 3.343667231092695147e-06
3.380000000000000000e+02 3.328197180962888524e-06
3.390000000000000000e+02 3.312850594738847576e-06
3.400000000000000000e+02 3.297622015452361666e-06
3.410000000000000000e+02 3.282609213783871382e-06
3.420000000000000000e+02 3.267634156145504676e-06
3.430000000000000000e+02 3.252823717048158869e-06
3.440000000000000000e+02 3.238156750740017742e-06
3.450000000000000000e+02 3.223590283596422523e-06
3.460000000000000000e+02 3.209123860870022327e-06
3.470000000000000000e+02 3.194767941749887541e-06
3.480000000000000000e+02 3.180529347446281463e-06
3.490000000000000000e+02 3.166434680679230951e-06
3.500000000000000000e+02 3.152413910356699489e-06
3.510000000000000000e+02 3.138542069791583344e-06
3.520000000000000000e+02 3.124763225059723482e-06
3.530000000000000000e+02 3.111105797870550305e-06
3.540000000000000000e+02 3.097527496720431373e-06
3.550000000000000000e+02 3.084099262196104974e-06
3.560000000000000000e+02 3.070771072088973597e-06
3.570000000000000000e+02 3.057551566598704085e-06
3.580000000000000000e+02 3.044397544726962224e-06
3.590000000000000000e+02 3.031336746062152088e-06
3.600000000000000000e+02 3.018387360498309135e-06
3.610000000000000000e+02 3.005560984092880972e-06
3.620000000000000000e+02 2.992815780089586042e-06
3.630000000000000000e+02 2.980177214340073988e-06
3.640000000000000000e+02 2.967643922602292150e-06
3.650000000000000000e+02 2.955187028419459239e-06
3.660000000000000000e+02 2.942830406027496792e-06
3.670000000000000000e+02 2.930595655925571918e-06
3.680000000000000000e+02 2.918376594607252628e-06
3.690000000000000000e+02 2.906306690420024097e-06
3.700000000000000000e+02 2.894339786507771350e-06
3.710000000000000000e+02 2.882448598029441200e-06
3.720000000000000000e+02 2.870587650249945000e-06
3.730000000000000000e+02 2.858827883756021038e-06
3.740000000000000000e+02 2.847167252184590325e-06
3.750000000000000000e+02 2.835622808561311103e-06
3.760000000000000000e+02 2.824121565936366096e-06
3.770000000000000000e+02 2.812695356624317355e-06
3.780000000000000000e+02 2.801395567075815052e-06
3.790000000000000000e+02 2.790116923279128969e-06
3.800000000000000000e+02 2.778957650662050582e-06
3.810000000000000000e+02 2.767891828625579365e-06
3.820000000000000000e+02 2.756865796982310712e-06
3.830000000000000000e+02 2.745913889157236554e-06
3.840000000000000000e+02 2.735054749791743234e-06
3.850000000000000000e+02 2.724263595155207440e-06
3.860000000000000000e+02 2.713587264224770479e-06
3.870000000000000000e+02 2.702927531572640873e-06
3.880000000000000000e+02 2.692373527679592371e-06
3.890000000000000000e+02 2.681884325284045190e-06
3.900000000000000000e+02 2.671476295290631242e-06
3.910000000000000000e+02 2.661137386894552037e-06
3.920000000000000000e+02 2.650853957675280981e-06
3.930000000000000000e+02 2.640641241669072770e-06
3.940000000000000000e+02 2.630505605338839814e-06
3.950000000000000000e+02 2.620424993438064121e-06
3.960000000000000000e+02 2.610402816571877338e-06
3.970000000000000000e+02 2.600470452307490632e-06
3.980000000000000000e+02 2.590597887319745496e-06
3.990000000000000000e+02 2.580793079687282443e-06
4.000000000000000000e+02 2.571048298705136403e-06
4.010000000000000000e+02 2.561347400842350908e-06
4.020000000000000000e+02 2.551734269218286499e-06
4.030000000000000000e+02 2.542132961025345139e-06
4.040000000000000000e+02 2.532640564822941087e-06
4.050000000000000000e+02 2.523187049519037828e-06
4.060000000000000000e+02 2.513782192181679420e-06
4.070000000000000000e+02 2.504460553609533235e-06
4.080000000000000000e+02 2.495193712093168870e-06
4.090000000000000000e+02 2.485957338649313897e-06
4.100000000000000000e+02 2.476815097907092422e-06
4.110000000000000000e+02 2.467719923515687697e-06
4.120000000000000000e+02 2.458684775774599984e-06
4.130000000000000000e+02 2.449684870953205973e-06
4.140000000000000000e+02 2.440746584397857077e-06
4.150000000000000000e+02 2.431880602671299130e-06
4.160000000000000000e+02 2.423066234769066796e-06
4.170000000000000000e+02 2.414339860479230992e-06
4.180000000000000000e+02 2.405602572252973914e-06
4.190000000000000000e+02 2.396927584413788281e-06
4.200000000000000000e+02 2.388322855040314607e-06
4.210000000000000000e+02 2.379759507675771601e-06
4.220000000000000000e+02 2.371265964029589668e-06
4.230000000000000000e+02 2.362826307944487780e-06
4.240000000000000000e+02 2.354435991946957074e-06
4.250000000000000000e+02 2.346107748962822370e-06
4.260000000000000000e+02 2.337854311917908490e-06
4.270000000000000000e+02 2.329616108909249306e-06
4.280000000000000000e+02 2.321437250429880805e-06
4.290000000000000000e+02 2.313319328095531091e-06
4.300000000000000000e+02 2.305240968780708499e-06
4.310000000000000000e+02 2.297216269653290510e-06
4.320000000000000000e+02 2.289233634655829519e-06
4.330000000000000000e+02 2.281289880556869321e-06
4.340000000000000000e+02 2.273430254717823118e-06
4.350000000000000000e+02 2.265575631099636666e-06
4.360000000000000000e+02 2.257785126857925206e-06
4.370000000000000000e+02 2.250029865535907447e-06
4.380000000000000000e+02 2.242352366010891274e-06
4.390000000000000000e+02 2.234701923953252845e-06
4.400000000000000000e+02 2.227084678452229127e-06
4.410000000000000000e+02 2.219493580923881382e-06
4.420000000000000000e+02 2.211961373177473433e-06
4.430000000000000000e+02 2.204480097134364769e-06
4.440000000000000000e+02 2.197034973505651578e-06
4.450000000000000000e+02 2.189637598348781466e-06
4.460000000000000000e+02 2.182273874495876953e-06
4.470000000000000000e+02 2.174955170630710199e-06
4.480000000000000000e+02 2.167674438169342466e-06
4.490000000000000000e+02 2.160444182663923129e-06
4.500000000000000000e+02 2.153242576241609640e-06
4.510000000000000000e+02 2.146086899301735684e-06
4.520000000000000000e+02 2.138973286491818726e-06
4.530000000000000000e+02 2.131888322765007615e-06
4.540000000000000000e+02 2.124836328221135773e-06
4.550000000000000000e+02 2.117850954164168797e-06
4.560000000000000000e+02 2.110884906869614497e-06
4.570000000000000000e+02 2.103954557242104784e-06
4.580000000000000000e+02 2.097079459417727776e-06
4.590000000000000000e+02 2.090225279971491545e-06
4.600000000000000000e+02 2.083421804854879156e-06
4.610000000000000000e+02 2.076635610137600452e-06
4.620000000000000000e+02 2.069895799650112167e-06
4.630000000000000000e+02 2.063183274003677070e-06
4.640000000000000000e+02 2.056523953797295690e-06
4.650000000000000000e+02 2.049904196610441431e-06
4.660000000000000000e+02 2.043292624875903130e-06
4.670000000000000000e+02 2.036748355749296024e-06
4.680000000000000000e+02 2.030218638537917286e-06
4.690000000000000000e+02 2.023755087066092528e-06
4.700000000000000000e+02 2.017300175793934613e-06
4.710000000000000000e+02 2.010898469961830415e-06
4.720000000000000000e+02 2.004514499276410788e-06
4.730000000000000000e+02 1.998162815652904101e-06
4.740000000000000000e+02 1.991835688386345282e-06
4.750000000000000000e+02 1.985567223528050818e-06
4.760000000000000000e+02 1.979307398869423196e-06
4.770000000000000000e+02 1.973094867935287766e-06
4.780000000000000000e+02 1.966901891137240455e-06
4.790000000000000000e+02 1.960756435437360778e-06
4.800000000000000000e+02 1.954650997504359111e-06
4.810000000000000000e+02 1.948554199771024287e-06
4.820000000000000000e+02 1.942495146067813039e-06
4.830000000000000000e+02 1.936467697305488400e-06
4.840000000000000000e+02 1.930475718836532906e-06
4.850000000000000000e+02 1.924513298945385031e-06
4.860000000000000000e+02 1.918578391268965788e-06
4.870000000000000000e+02 1.912665084091713652e-06
4.880000000000000000e+02 1.906813622554182075e-06
4.890000000000000000e+02 1.900991037473431788e-06
4.900000000000000000e+02 1.895184368549962528e-06
4.910000000000000000e+02 1.889400778054550756e-06
4.920000000000000000e+02 1.883644586087029893e-06
4.930000000000000000e+02 1.877950126072391868e-06
4.940000000000000000e+02 1.872262373581179418e-06
4.950000000000000000e+02 1.866626462287968025e-06
4.960000000000000000e+02 1.860993506852537394e-06
4.970000000000000000e+02 1.855408754636300728e-06
4.980000000000000000e+02 1.849840714385209139e-06
4.990000000000000000e+02 1.844312009779969230e-06
5.000000000000000000e+02 1.838793991737475153e-06
5.010000000000000000e+02 1.833315081967157312e-06
5.020000000000000000e+02 1.827858909564383794e-06
5.030000000000000000e+02 1.822439003262843471e-06
5.040000000000000000e+02 1.817048087104922161e-06
5.050000000000000000e+02 1.811652055039303377e-06
5.060000000000000000e+02 1.806310365282115526e-06
5.070000000000000000e+02 1.800993004508200102e-06
5.080000000000000000e+02 1.795681328076170757e-06
5.090000000000000000e+02 1.790416945368633606e-06
5.100000000000000000e+02 1.785170979928807355e-06
5.110000000000000000e+02 1.779957074177218601e-06
5.120000000000000000e+02 1.774749421201704536e-06
5.130000000000000000e+02 1.769593154676840641e-06
5.140000000000000000e+02 1.764463718245679047e-06
5.150000000000000000e+02 1.759351334840175696e-06
5.160000000000000000e+02 1.754258505570760462e-06
5.170000000000000000e+02 1.749203647705144249e-06
5.180000000000000000e+02 1.744165501804673113e-06
5.190000000000000000e+02 1.739150661705934908e-06
5.200000000000000000e+02 1.734162196953548118e-06
5.210000000000000000e+02 1.729204086586833000e-06
5.220000000000000000e+02 1.724251887935679406e-06
5.230000000000000000e+02 1.719342890282860026e-06
5.240000000000000000e+02 1.714460722723742947e-06
5.250000000000000000e+02 1.709616640255262610e-06
5.260000000000000000e+02 1.704781993794313166e-06
5.270000000000000000e+02 1.699974745861254632e-06
5.280000000000000000e+02 1.695206151453021448e-06
5.290000000000000000e+02 1.690437898105301429e-06
5.300000000000000000e+02 1.685697270659147762e-06
5.310000000000000000e+02 1.680987111285503488e-06
5.320000000000000000e+02 1.676285137364175171e-06
5.330000000000000000e+02 1.671611698839114979e-06
5.340000000000000000e+02 1.666963044044678099e-06
5.350000000000000000e+02 1.662325303186662495e-06
5.360000000000000000e+02 1.657718485148507170e-06
5.370000000000000000e+02 1.653131221246439964e-06
5.380000000000000000e+02 1.648564875722513534e-06
5.390000000000000000e+02 1.644022404434508644e-06
5.400000000000000000e+02 1.639507331674394663e-06
5.410000000000000000e+02 1.634988052501284983e-06
5.420000000000000000e+02 1.630504925742570776e-06
5.430000000000000000e+02 1.626053744985256344e-06
5.440000000000000000e+02 1.621603928469994571e-06
5.450000000000000000e+02 1.617185375835106242e-06
5.460000000000000000e+02 1.612781375115446281e-06
5.470000000000000000e+02 1.608387833584856708e-06
5.480000000000000000e+02 1.604018962098052725e-06
5.490000000000000000e+02 1.599662141416047234e-06
5.500000000000000000e+02 1.595342837390489876e-06
5.510000000000000000e+02 1.591031264069897588e-06
5.520000000000000000e+02 1.586739244885393418e-06
5.530000000000000000e+02 1.582465074534411542e-06
5.540000000000000000e+02 1.578230694576632231e-06
5.550000000000000000e+02 1.573991994519019499e-06
5.560000000000000000e+02 1.569769665366038680e-06
5.570000000000000000e+02 1.565579395901295356e-06
5.580000000000000000e+02 1.561398903504596092e-06
5.590000000000000000e+02 1.557238192617660388e-06
5.600000000000000000e+02 1.553109882479475345e-06
5.610000000000000000e+02 1.548975205878377892e-06
5.620000000000000000e+02 1.544873839520732872e-06
5.630000000000000000e+02 1.540789867249259260e-06
5.640000000000000000e+02 1.536711693006509449e-06
5.650000000000000000e+02 1.532663645775755867e-06
5.660000000000000000e+02 1.528636744296818506e-06
5.670000000000000000e+02 1.524610070191556588e-06
5.680000000000000000e+02 1.520610680927347858e-06
5.690000000000000000e+02 1.516629367870336864e-06
5.700000000000000000e+02 1.512681592430453748e-06
5.710000000000000000e+02 1.508725063104066066e-06
5.720000000000000000e+02 1.504802185081643984e-06
5.730000000000000000e+02 1.500889879935130011e-06
5.740000000000000000e+02 1.496999630035134032e-06
5.750000000000000000e+02 1.493120407758397050e-06
5.760000000000000000e+02 1.489247210884059314e-06
5.770000000000000000e+02 1.485407892687362619e-06
5.780000000000000000e+02 1.481571302974771243e-06
5.790000000000000000e+02 1.477760292800667230e-06
5.800000000000000000e+02 1.473969064136326779e-06
5.810000000000000000e+02 1.470186361984815449e-06
5.820000000000000000e+02 1.466414005335536785e-06
5.830000000000000000e+02 1.462669956708850805e-06
5.840000000000000000e+02 1.458938868381665088e-06
5.850000000000000000e+02 1.455219717172440141e-06
5.860000000000000000e+02 1.451515799999469891e-06
5.870000000000000000e+02 1.447829617973184213e-06
5.880000000000000000e+02 1.444159806851530448e-06
5.890000000000000000e+02 1.440510914108017460e-06
5.900000000000000000e+02 1.436871229998359922e-06
5.910000000000000000e+02 1.433240186088369228e-06
5.920000000000000000e+02 1.429627445759251714e-06
5.930000000000000000e+02 1.426024709871853702e-06
5.940000000000000000e+02 1.422449031451833434e-06
5.950000000000000000e+02 1.418871420355571900e-06
5.960000000000000000e+02 1.415317683495231904e-06
5.970000000000000000e+02 1.411783159710466862e-06
5.980000000000000000e+02 1.408250454915105365e-06
5.990000000000000000e+02 1.404755380463029724e-06
6.000000000000000000e+02 1.401245299348374829e-06
6.010000000000000000e+02 1.397760911459045019e-06
6.020000000000000000e+02 1.394303239976579789e-06
6.030000000000000000e+02 1.390838292536500376e-06
6.040000000000000000e+02 1.387404608976794407e-06
6.050000000000000000e+02 1.383981725666671991e-06
6.060000000000000000e+02 1.380565890940488316e-06
6.070000000000000000e+02 1.377168359795177821e-06
6.080000000000000000e+02 1.373772306578757707e-06
6.090000000000000000e+02 1.370409336232114583e-06
6.100000000000000000e+02 1.367042841593502089e-06
6.110000000000000000e+02 1.363714545732364058e-06
6.120000000000000000e+02 1.360368514724541456e-06
6.130000000000000000e+02 1.357057726636412553e-06
6.140000000000000000e+02 1.353746142740419600e-06
6.150000000000000000e+02 1.350460593130264897e-06
6.160000000000000000e+02 1.347179590993619058e-06
6.170000000000000000e+02 1.343915073448442854e-06
6.180000000000000000e+02 1.340665221505332738e-06
6.190000000000000000e+02 1.337415824309573509e-06
6.200000000000000000e+02 1.334190756097086705e-06
6.210000000000000000e+02 1.330982286162907258e-06
6.220000000000000000e+02 1.327781433246855158e-06
6.230000000000000000e+02 1.324577624473022297e-06
6.240000000000000000e+02 1.321402237408619840e-06
6.250000000000000000e+02 1.318238560088502709e-06
6.260000000000000000e+02 1.315084546149591915e-06
6.270000000000000000e+02 1.311947016802150756e-06
6.280000000000000000e+02 1.308822447754209861e-06
6.290000000000000000e+02 1.305704358856019098e-06
6.300000000000000000e+02 1.302607643083319999e-06
6.310000000000000000e+02 1.299508085139677860e-06
6.320000000000000000e+02 1.296432174058281817e-06
6.330000000000000000e+02 1.293380478273320477e-06
6.340000000000000000e+02 1.290323552893823944e-06
6.350000000000000000e+02 1.287271743422024883e-06
6.360000000000000000e+02 1.284254381062055472e-06
6.370000000000000000e+02 1.281242475670296699e-06
6.380000000000000000e+02 1.278235231438884512e-06
6.390000000000000000e+02 1.275242425435862970e-06
6.400000000000000000e+02 1.272264512408582959e-06
6.410000000000000000e+02 1.269294330086268019e-06
6.420000000000000000e+02 1.266325966753356624e-06
6.430000000000000000e+02 1.263387730432441458e-06
6.440000000000000000e+02 1.260448243556311354e-06
6.450000000000000000e+02 1.257524445463786833e-06
6.460000000000000000e+02 1.254601215805450920e-06
6.470000000000000000e+02 1.251700496140983887e-06
6.480000000000000000e+02 1.248811486220802180e-06
6.490000000000000000e+02 1.245932367055502255e-06
6.500000000000000000e+02 1.243060410160978790e-06
6.510000000000000000e+02 1.240200276697578374e-06
6.520000000000000000e+02 1.237348897120682523e-06
6.530000000000000000e+02 1.234517526427225675e-06
6.540000000000000000e+02 1.231691953762492631e-06
6.550000000000000000e+02 1.228863993674167432e-06
6.560000000000000000e+02 1.226063659487408586e-06
6.570000000000000000e+02 1.223265826411079615e-06
6.580000000000000000e+02 1.220482772623654455e-06
6.590000000000000000e+02 1.217716317114536650e-06
6.600000000000000000e+02 1.214935764437541366e-06
6.610000000000000000e+02 1.212185225085704587e-06
6.620000000000000000e+02 1.209440597449429333e-06
6.630000000000000000e+02 1.206714500767702702e-06
6.640000000000000000e+02 1.203991132570081390e-06
6.650000000000000000e+02 1.201291524921543896e-06
6.660000000000000000e+02 1.198590894091466907e-06
6.670000000000000000e+02 1.195906747852859553e-06
6.680000000000000000e+02 1.193217258332879283e-06
6.690000000000000000e+02 1.190550960927794222e-06
6.700000000000000000e+02 1.187893531096051447e-06
6.710000000000000000e+02 1.185243831969273742e-06
6.720000000000000000e+02 1.182612663797044661e-06
6.730000000000000000e+02 1.179979335574898869e-06
6.740000000000000000e+02 1.177358512904902454e-06
6.750000000000000000e+02 1.174750195787055418e-06
6.760000000000000000e+02 1.172151769424090162e-06
6.770000000000000000e+02 1.169559482150361873e-06
6.780000000000000000e+02 1.166982656286563724e-06
6.790000000000000000e+02 1.164408672593708616e-06
6.800000000000000000e+02 1.161842988040007185e-06
6.810000000000000000e+02 1.159288103735889308e-06
6.820000000000000000e+02 1.156740154328872450e-06
6.830000000000000000e+02 1.154208007392298896e-06
6.840000000000000000e+02 1.151680521616071928e-06
6.850000000000000000e+02 1.149164972957805730e-06
6.860000000000000000e+02 1.146646468441758770e-06
6.870000000000000000e+02 1.144160933108651079e-06
6.880000000000000000e+02 1.141667439696902875e-06
6.890000000000000000e+02 1.139184860221575946e-06
6.900000000000000000e+02 1.136717401095665991e-06
6.910000000000000000e+02 1.134249373535567429e-06
6.920000000000000000e+02 1.131791009356675204e-06
6.930000000000000000e+02 1.129342649619502481e-06
6.940000000000000000e+02 1.126897927861136850e-06
6.950000000000000000e+02 1.124470486502104905e-06
6.960000000000000000e+02 1.122049752666498534e-06
6.970000000000000000e+02 1.119634589485940523e-06
6.980000000000000000e+02 1.117235115088988096e-06
6.990000000000000000e+02 1.114828364734421484e-06
7.000000000000000000e+02 1.112436166295083240e-06
7.010000000000000000e+02 1.110062953557644505e-06
7.020000000000000000e+02 1.107697016777819954e-06
7.030000000000000000e+02 1.105328010453376919e-06
7.040000000000000000e+02 1.102968894883815665e-06
7.050000000000000000e+02 1.100620011129649356e-06
7.060000000000000000e+02 1.098271923183347099e-06
7.070000000000000000e+02 1.095944071494159289e-06
7.080000000000000000e+02 1.093621449399506673e-06
7.090000000000000000e+02 1.091304397959902417e-06
7.100000000000000000e+02 1.089004399545956403e-06
7.110000000000000000e+02 1.086699171537475195e-06
7.120000000000000000e+02 1.084413952412432991e-06
7.130000000000000000e+02 1.082121116269263439e-06
7.140000000000000000e+02 1.079845105778076686e-06
7.150000000000000000e+02 1.077573188013047911e-06
7.160000000000000000e+02 1.075307068276742939e-06
7.170000000000000000e+02 1.073056978384556714e-06
7.180000000000000000e+02 1.070803818947752006e-06
7.190000000000000000e+02 1.068557253347535152e-06
7.200000000000000000e+02 1.066325921783572994e-06
7.210000000000000000e+02 1.064094021785422228e-06
7.220000000000000000e+02 1.061871671481640078e-06
7.230000000000000000e+02 1.059654437085555401e-06
7.240000000000000000e+02 1.057455165209830739e-06
7.250000000000000000e+02 1.055255211213079747e-06
7.260000000000000000e+02 1.053063897415995598e-06
7.270000000000000000e+02 1.050875766850367654e-06
7.280000000000000000e+02 1.048700710271077696e-06
7.290000000000000000e+02 1.046533952830941416e-06
7.300000000000000000e+02 1.044371970237989444e-06
7.310000000000000000e+02 1.042215330926410388e-06
7.320000000000000000e+02 1.040068013935524505e-06
7.330000000000000000e+02 1.037920583257800899e-06
7.340000000000000000e+02 1.035792593029327691e-06
7.350000000000000000e+02 1.033657213156402577e-06
7.360000000000000000e+02 1.031539341056486592e-06
7.370000000000000000e+02 1.029423060572298709e-06
7.380000000000000000e+02 1.027315875035128556e-06
7.390000000000000000e+02 1.025218125505489297e-06
7.400000000000000000e+02 1.023125832944060676e-06
7.410000000000000000e+02 1.021035927806224208e-06
7.420000000000000000e+02 1.018969442156958394e-06
7.430000000000000000e+02 1.016891815197595861e-06
7.440000000000000000e+02 1.014826466416707262e-06
7.450000000000000000e+02 1.012775669551047031e-06
7.460000000000000000e+02 1.010725554806413129e-06
7.470000000000000000e+02 1.008671461022458971e-06
7.480000000000000000e+02 1.006641468848101795e-06
7.490000000000000000e+02 1.004605564958183095e-06
7.500000000000000000e+02 1.002584326670330483e-06
7.510000000000000000e+02 1.000564111564017367e-06
7.520000000000000000e+02 9.985513997889938764e-07
7.530000000000000000e+02 9.965432354874792509e-07
7.540000000000000000e+02 9.945543979483773001e-07
7.550000000000000000e+02 9.925524864229373634e-07
7.560000000000000000e+02 9.905651268127257936e-07
7.570000000000000000e+02 9.885889085126109421e-07
7.580000000000000000e+02 9.866155323834391311e-07
7.590000000000000000e+02 9.846471584751270711e-07
7.600000000000000000e+02 9.826876521401572973e-07
7.610000000000000000e+02 9.807315564103191718e-07
7.620000000000000000e+02 9.787847830011742190e-07
7.630000000000000000e+02 9.768483550942619331e-07
7.640000000000000000e+02 9.749021501193055883e-07
7.650000000000000000e+02 9.729806151881348342e-07
7.660000000000000000e+02 9.710536232887534425e-07
7.670000000000000000e+02 9.691398190625477582e-07
7.680000000000000000e+02 9.672362466517370194e-07
7.690000000000000000e+02 9.653281267674174160e-07
7.700000000000000000e+02 9.634318303142208606e-07
7.710000000000000000e+02 9.615358749215374701e-07
7.720000000000000000e+02 9.596570862413500436e-07
7.730000000000000000e+02 9.577747732691932470e-07
7.740000000000000000e+02 9.558900728734442964e-07
7.750000000000000000e+02 9.540204928271123208e-07
7.760000000000000000e+02 9.521611445961752906e-07
7.770000000000000000e+02 9.503031606072909199e-07
7.780000000000000000e+02 9.484541578785865568e-07
7.790000000000000000e+02 9.466031087868032046e-07
7.800000000000000000e+02 9.447665547668293584e-07
7.810000000000000000e+02 9.429319334230967797e-07
7.820000000000000000e+02 9.410989605385111645e-07
7.830000000000000000e+02 9.392775268679542933e-07
7.840000000000000000e+02 9.374592764288536273e-07
7.850000000000000000e+02 9.356499504065141082e-07
7.860000000000000000e+02 9.338417612525518052e-07
7.870000000000000000e+02 9.320490903519385029e-07
7.880000000000000000e+02 9.302544299316650722e-07
7.890000000000000000e+02 9.284674433729378507e-07
7.900000000000000000e+02 9.266769893656601198e-07
7.910000000000000000e+02 9.249070558325911406e-07
7.920000000000000000e+02 9.231318927049869671e-07
7.930000000000000000e+02 9.213625844495254569e-07
7.940000000000000000e+02 9.195990742227877490e-07
7.950000000000000000e+02 9.178484106087125838e-07
7.960000000000000000e+02 9.160968374999356456e-07
7.970000000000000000e+02 9.143482770923583303e-07
7.980000000000000000e+02 9.126046052188030444e-07
7.990000000000000000e+02 9.108755989473138470e-07
8.000000000000000000e+02 9.091421588891535066e-07
8.010000000000000000e+02 9.074180979951051995e-07
8.020000000000000000e+02 9.057034162651689257e-07
8.030000000000000000e+02 9.039944188771187328e-07
8.040000000000000000e+02 9.022837730299215764e-07
8.050000000000000000e+02 9.005860306388058234e-07
8.060000000000000000e+02 8.988830586531548761e-07
8.070000000000000000e+02 8.971928764367476106e-07
8.080000000000000000e+02 8.955191788118099794e-07
8.090000000000000000e+02 8.938337714425870217e-07
8.100000000000000000e+02 8.921611538426077459e-07
8.110000000000000000e+02 8.904925152819487266e-07
8.120000000000000000e+02 8.888302431842021178e-07
8.130000000000000000e+02 8.871678573996177875e-07
8.140000000000000000e+02 8.855181476974394172e-07
8.150000000000000000e+02 8.838613325679034460e-07
8.160000000000000000e+02 8.822117365525627974e-07
8.170000000000000000e+02 8.805794209365558345e-07
8.180000000000000000e+02 8.789409662313119043e-07
8.190000000000000000e+02 8.773180297794169746e-07
8.200000000000000000e+02 8.756865099712740630e-07
8.210000000000000000e+02 8.740687462704954669e-07
8.220000000000000000e+02 8.724484814592869952e-07
8.230000000000000000e+02 8.708467476026271470e-07
8.240000000000000000e+02 8.692351229910855182e-07
8.250000000000000000e+02 8.676364586790441535e-07
8.260000000000000000e+02 8.660338153276825324e-07
8.270000000000000000e+02 8.644445870231720619e-07
8.280000000000000000e+02 8.628582008896046318e-07
8.290000000000000000e+02 8.612744295533047989e-07
8.300000000000000000e+02 8.597078249295009300e-07
8.310000000000000000e+02 8.581245083405519836e-07
8.320000000000000000e+02 8.565584721509367228e-07
8.330000000000000000e+02 8.549985182071395684e-07
8.340000000000000000e+02 8.534365747436822858e-07
8.350000000000000000e+02 8.518885010744270403e-07
8.360000000000000000e+02 8.503373578605533112e-07
8.370000000000000000e+02 8.487986065119912382e-07
8.380000000000000000e+02 8.472541708215430845e-07
8.390000000000000000e+02 8.457190574517881032e-07
8.400000000000000000e+02 8.441858199148555286e-07
8.410000000000000000e+02 8.426545718975830823e-07
8.420000000000000000e+02 8.411379894823767245e-07
8.430000000000000000e+02 8.396216344408458099e-07
8.440000000000000000e+02 8.381034604099113494e-07
8.450000000000000000e+02 8.365968255930056330e-07
8.460000000000000000e+02 8.351017868335475214e-07
8.470000000000000000e+02 8.335981078744225670e-07
8.480000000000000000e+02 8.321028417412890121e-07
8.490000000000000000e+02 8.306100767185853329e-07
8.500000000000000000e+02 8.291232802548620384e-07
8.510000000000000000e+02 8.276370522253273521e-07
8.520000000000000000e+02 8.261641823992249556e-07
8.530000000000000000e+02 8.246916536336357240e-07
8.540000000000000000e+02 8.232321988543844782e-07
8.550000000000000000e+02 8.217652407438436057e-07
8.560000000000000000e+02 8.203201105061452836e-07
8.570000000000000000e+02 8.188711149159644265e-07
8.580000000000000000e+02 8.174242225322814193e-07
8.590000000000000000e+02 8.159828439602279104e-07
8.600000000000000000e+02 8.145440801854419988e-07
8.610000000000000000e+02 8.131109439091233071e-07
8.620000000000000000e+02 8.116845719996490516e-07
8.630000000000000000e+02 8.102685455924074631e-07
8.640000000000000000e+02 8.088517802207206842e-07
8.650000000000000000e+02 8.074325137386040296e-07
8.660000000000000000e+02 8.060183063207659870e-07
8.670000000000000000e+02 8.046108064263535198e-07
8.680000000000000000e+02 8.032056939555332065e-07
8.690000000000000000e+02 8.018087669370288495e-07
8.700000000000000000e+02 8.004122378224565182e-07
8.710000000000000000e+02 7.990229278220795095e-07
8.720000000000000000e+02 7.976323672664875630e-07
8.730000000000000000e+02 7.962525501170603093e-07
8.740000000000000000e+02 7.948738129925914109e-07
8.750000000000000000e+02 7.935002486192388460e-07
8.760000000000000000e+02 7.921288442958029918e-07
8.770000000000000000e+02 7.907630106274154969e-07
8.780000000000000000e+02 7.893953579696244560e-07
8.790000000000000000e+02 7.880429393480881117e-07
8.800000000000000000e+02 7.866865416872315109e-07
8.810000000000000000e+02 7.853315082684275694e-07
8.820000000000000000e+02 7.839859108571545221e-07
8.830000000000000000e+02 7.826372439012629911e-07
8.840000000000000000e+02 7.813046067894902080e-07
8.850000000000000000e+02 7.799696390975441318e-07
8.860000000000000000e+02 7.786342166582471691e-07
8.870000000000000000e+02 7.773052175252814777e-07
8.880000000000000000e+02 7.759796858408662956e-07
8.890000000000000000e+02 7.746565984234621283e-07
8.900000000000000000e+02 7.733368647677707486e-07
8.910000000000000000e+02 7.720274197708931752e-07
8.920000000000000000e+02 7.707095619480242021e-07
8.930000000000000000e+02 7.694051191720063798e-07
8.940000000000000000e+02 7.681043143747956492e-07
8.950000000000000000e+02 7.668016337447625119e-07
8.960000000000000000e+02 7.655085028090979904e-07
8.970000000000000000e+02 7.642155424036900513e-07
8.980000000000000000e+02 7.629213882864860352e-07
8.990000000000000000e+02 7.616379775754467119e-07
9.000000000000000000e+02 7.603582616866333410e-07
9.010000000000000000e+02 7.590812174385064282e-07
9.020000000000000000e+02 7.577970677630219143e-07
9.030000000000000000e+02 7.565278679066977929e-07
9.040000000000000000e+02 7.552632723673013970e-07
9.050000000000000000e+02 7.539971420555957593e-07
9.060000000000000000e+02 7.527291359110677149e-07
9.070000000000000000e+02 7.514730100410815794e-07
9.080000000000000000e+02 7.502178505092160776e-07
9.090000000000000000e+02 7.489658742088067811e-07
9.100000000000000000e+02 7.477188432858383749e-07
9.110000000000000000e+02 7.464723239536397159e-07
9.120000000000000000e+02 7.452352974723908119e-07
9.130000000000000000e+02 7.439917908413917758e-07
9.140000000000000000e+02 7.427626087519456632e-07
9.150000000000000000e+02 7.415277991640323307e-07
9.160000000000000000e+02 7.402994128824502695e-07
9.170000000000000000e+02 7.390792688966030255e-07
9.180000000000000000e+02 7.378544069069903344e-07
9.190000000000000000e+02 7.366334102698601782e-07
9.200000000000000000e+02 7.354184390351292677e-07
9.210000000000000000e+02 7.342073899962997530e-07
9.220000000000000000e+02 7.330025368901260663e-07
9.230000000000000000e+02 7.317912604776211083e-07
9.240000000000000000e+02 7.305909548449562863e-07
9.250000000000000000e+02 7.293917860806686804e-07
9.260000000000000000e+02 7.281981879714294337e-07
9.270000000000000000e+02 7.270020887517603114e-07
9.280000000000000000e+02 7.258201435433875304e-07
9.290000000000000000e+02 7.246317181852646172e-07
9.300000000000000000e+02 7.234491476992843673e-07
9.310000000000000000e+02 7.222672024909115862e-07
9.320000000000000000e+02 7.210896910692099482e-07
9.330000000000000000e+02 7.199220704023900907e-07
9.340000000000000000e+02 7.187452979451336432e-07
9.350000000000000000e+02 7.175783025559212547e-07
9.360000000000000000e+02 7.164209705479152035e-07
9.370000000000000000e+02 7.152580110414419323e-07
9.380000000000000000e+02 7.140986326703568920e-07
9.390000000000000000e+02 7.129386858650832437e-07
9.400000000000000000e+02 7.117910172382835299e-07
9.410000000000000000e+02 7.106458497219136916e-07
9.420000000000000000e+02 7.094909051374997944e-07
9.430000000000000000e+02 7.083499440341256559e-07
9.440000000000000000e+02 7.072095513649401255e-07
9.450000000000000000e+02 7.060694429128488991e-07
9.460000000000000000e+02 7.049442842799180653e-07
9.470000000000000000e+02 7.038083253974036779e-07
9.480000000000000000e+02 7.026698085610405542e-07
9.490000000000000000e+02 7.015507321739278268e-07
9.500000000000000000e+02 7.004318831604905427e-07
9.510000000000000000e+02 6.993145689193625003e-07
9.520000000000000000e+02 6.981897513469448313e-07
9.530000000000000000e+02 6.970770982661633752e-07
9.540000000000000000e+02 6.959678557905135676e-07
9.550000000000000000e+02 6.948577038201619871e-07
9.560000000000000000e+02 6.937479497537424322e-07
9.570000000000000000e+02 6.926489390934875701e-07
9.580000000000000000e+02 6.915498715898138471e-07
9.590000000000000000e+02 6.904505198690458201e-07
9.600000000000000000e+02 6.893647537253855262e-07
9.610000000000000000e+02 6.882642082928214222e-07
9.620000000000000000e+02 6.871752020742860623e-07
9.630000000000000000e+02 6.860957455501193181e-07
9.640000000000000000e+02 6.850112868050928228e-07
9.650000000000000000e+02 6.839221100563008804e-07
9.660000000000000000e+02 6.828524306001781952e-07
9.670000000000000000e+02 6.817729740760114510e-07
9.680000000000000000e+02 6.806983492424478754e-07
9.690000000000000000e+02 6.796343541282112710e-07
9.700000000000000000e+02 6.785674031561939046e-07
9.710000000000000000e+02 6.774997132197313476e-07
9.720000000000000000e+02 6.764414592907996848e-07
9.730000000000000000e+02 6.753767252121178899e-07
9.740000000000000000e+02 6.743184712831862271e-07
9.750000000000000000e+02 6.732657880093029235e-07
9.760000000000000000e+02 6.722184480167925358e-07
9.770000000000000000e+02 6.711683226967579685e-07
9.780000000000000000e+02 6.701234269712585956e-07
9.790000000000000000e+02 6.690812597298645414e-07
9.800000000000000000e+02 6.680393198621459305e-07
9.810000000000000000e+02 6.669988579233177006e-07
9.820000000000000000e+02 6.659656719421036541e-07
9.830000000000000000e+02 6.649280521742184646e-07
9.840000000000000000e+02 6.639073717451537959e-07
9.850000000000000000e+02 6.628746405112906359e-07
9.860000000000000000e+02 6.618512884415395092e-07
9.870000000000000000e+02 6.608236162719549611e-07
9.880000000000000000e+02 6.598071422558859922e-07
9.890000000000000000e+02 6.587902134924661368e-07
9.900000000000000000e+02 6.577780595762305893e-07
9.910000000000000000e+02 6.567780133082123939e-07
9.920000000000000000e+02 6.557761480507906526e-07
9.930000000000000000e+02 6.547766133735422045e-07
9.940000000000000000e+02 6.537769650094560347e-07
9.950000000000000000e+02 6.527907316922210157e-07
9.960000000000000000e+02 6.518007467093411833e-07
9.970000000000000000e+02 6.508093406409898307e-07
9.980000000000000000e+02 6.498266884591430426e-07
9.990000000000000000e+02 6.488463668574695475e-07


==> dat/oned_noise_sig.dat <==
0.000000000000000000e+00 8.867261409759521484e-01 8.876594305038452148e-01
1.000000000000000000e+00 5.858092382550239563e-02 5.901090055704116821e-02
2.000000000000000000e+00 9.891250729560852051e-01 9.847446084022521973e-01
3.000000000000000000e+00 4.550314843654632568e-01 4.522693753242492676e-01
4.000000000000000000e+00 2.164430916309356689e-01 2.157887071371078491e-01
5.000000000000000000e+00 5.190709829330444336e-01 5.187236070632934570e-01
6.000000000000000000e+00 9.600237011909484863e-01 9.597318172454833984e-01
7.000000000000000000e+00 6.481044888496398926e-01 6.475771069526672363e-01
8.000000000000000000e+00 3.936031758785247803e-01 3.929896652698516846e-01
9.000000000000000000e+00 4.433222711086273193e-01 4.426398277282714844e-01
1.000000000000000000e+01 8.820806145668029785e-01 8.818416595458984375e-01
1.100000000000000000e+01 2.395007312297821045e-01 2.390404939651489258e-01
1.200000000000000000e+01 2.993752658367156982e-01 2.996624410152435303e-01
1.300000000000000000e+01 3.822804391384124756e-01 3.824933469295501709e-01
1.400000000000000000e+01 3.159595131874084473e-01 3.155804574489593506e-01
1.500000000000000000e+01 2.734362483024597168e-01 2.730808854103088379e-01
1.600000000000000000e+01 8.980902433395385742e-01 8.981292247772216797e-01
1.700000000000000000e+01 9.322367906570434570e-01 9.328082203865051270e-01
1.800000000000000000e+01 6.686936616897583008e-01 6.712296605110168457e-01
1.900000000000000000e+01 1.425362937152385712e-02 1.490254234522581100e-02
2.000000000000000000e+01 9.817354679107666016e-01 9.813857674598693848e-01
2.100000000000000000e+01 3.065744638442993164e-01 3.060558438301086426e-01
2.200000000000000000e+01 6.513825654983520508e-01 6.511383056640625000e-01
2.300000000000000000e+01 1.169612333178520203e-01 1.167905181646347046e-01
2.400000000000000000e+01 7.880090475082397461e-01 7.875537276268005371e-01
2.500000000000000000e+01 1.487106829881668091e-01 1.485554426908493042e-01
2.600000000000000000e+01 3.827413618564605713e-01 3.819915950298309326e-01
2.700000000000000000e+01 9.468799829483032227e-01 9.466108679771423340e-01
2.800000000000000000e+01 4.239130616188049316e-01 4.233752489089965820e-01
2.900000000000000000e+01 7.332895994186401367e-01 7.332298159599304199e-01
3.000000000000000000e+01 4.419499635696411133e-02 4.439756646752357483e-02
3.100000000000000000e+01 5.805856734514236450e-02 5.859129130840301514e-02
3.200000000000000000e+01 7.661095261573791504e-02 7.641971856355667114e-02
3.300000000000000000e+01 6.009577587246894836e-02 5.994848534464836121e-02
3.400000000000000000e+01 4.433201849460601807e-01 4.428502619266510010e-01
3.500000000000000000e+01 8.180723190307617188e-01 8.179377317428588867e-01
3.600000000000000000e+01 6.556893587112426758e-01 6.552817821502685547e-01
3.700000000000000000e+01 2.335023880004882812e-01 2.331764847040176392e-01
3.800000000000000000e+01 5.190442204475402832e-01 5.185803174972534180e-01
3.900000000000000000e+01 8.263562917709350586e-01 8.267355561256408691e-01
4.000000000000000000e+01 3.372007906436920166e-01 3.425525724887847900e-01
4.100000000000000000e+01 4.901226982474327087e-02 4.932023957371711731e-02
4.200000000000000000e+01 6.183881759643554688e-01 6.172569990158081055e-01
4.300000000000000000e+01 6.402558088302612305e-01 6.397335529327392578e-01
4.400000000000000000e+01 7.741841077804565430e-01 7.736335396766662598e-01
4.500000000000000000e+01 2.437666617333889008e-02 2.440372668206691742e-02
4.600000000000000000e+01 6.274632215499877930e-01 6.270393729209899902e-01
4.700000000000000000e+01 6.688094735145568848e-01 6.685204505920410156e-01
4.800000000000000000e+01 9.635190963745117188e-01 9.633319377899169922e-01
4.900000000000000000e+01 9.227705597877502441e-01 9.222730994224548340e-01
5.000000000000000000e+01 3.116643428802490234e-01 3.120359480381011963e-01
5.100000000000000000e+01 3.444170355796813965e-01 3.476254343986511230e-01
5.200000000000000000e+01 5.084235072135925293e-01 5.081312656402587891e-01
5.300000000000000000e+01 8.396674394607543945e-01 8.393259644508361816e-01
5.400000000000000000e+01 9.816933274269104004e-01 9.808247685432434082e-01
5.500000000000000000e+01 8.787300586700439453e-01 8.786746859550476074e-01
5.600000000000000000e+01 1.375416517257690430e-01 1.371852159500122070e-01
5.700000000000000000e+01 7.960556149482727051e-01 7.957369685173034668e-01
5.800000000000000000e+01 1.751687973737716675e-01 1.748906821012496948e-01
5.900000000000000000e+01 6.175561547279357910e-01 6.172231435775756836e-01
6.000000000000000000e+01 3.708136081695556641e-01 3.704994320869445801e-01
6.100000000000000000e+01 3.869886100292205811e-01 3.865089714527130127e-01
6.200000000000000000e+01 3.431362807750701904e-01 3.421568274497985840e-01
6.300000000000000000e+01 6.493251323699951172e-01 6.483408212661743164e-01
6.400000000000000000e+01 7.329186797142028809e-01 7.323551774024963379e-01
6.500000000000000000e+01 7.524687051773071289e-01 7.549491524696350098e-01
6.600000000000000000e+01 4.988382756710052490e-02 4.979780688881874084e-02
6.700000000000000000e+01 5.353239178657531738e-02 5.340135097503662109e-02
6.800000000000000000e+01 9.568764567375183105e-01 9.569287896156311035e-01
6.900000000000000000e+01 5.188673734664916992e-01 5.188237428665161133e-01
7.000000000000000000e+01 8.247165083885192871e-01 8.246513009071350098e-01
7.100000000000000000e+01 7.272592782974243164e-01 7.270681858062744141e-01
7.200000000000000000e+01 8.544178605079650879e-01 8.540810942649841309e-01
7.300000000000000000e+01 2.693937718868255615e-01 2.689352035522460938e-01
7.400000000000000000e+01 5.253376364707946777e-01 5.245715379714965820e-01
7.500000000000000000e+01 8.459403514862060547e-01 8.452405333518981934e-01
7.600000000000000000e+01 6.024962067604064941e-01 6.020039916038513184e-01
7.700000000000000000e+01 8.599552512168884277e-01 8.596899509429931641e-01
7.800000000000000000e+01 3.301236629486083984e-01 3.299511671066284180e-01
7.900000000000000000e+01 4.369752481579780579e-02 4.378883913159370422e-02
8.000000000000000000e+01 6.433481574058532715e-01 6.423695087432861328e-01
8.100000000000000000e+01 5.911129713058471680e-01 5.901724696159362793e-01
8.200000000000000000e+01 2.964356541633605957e-01 2.958726882934570312e-01
8.300000000000000000e+01 6.697925329208374023e-01 6.695351004600524902e-01
8.400000000000000000e+01 8.578114509582519531e-01 8.574767708778381348e-01
8.500000000000000000e+01 6.802715659141540527e-01 6.802334189414978027e-01
8.600000000000000000e+01 5.966323018074035645e-01 5.962166190147399902e-01
8.700000000000000000e+01 5.645747780799865723e-01 5.642831325531005859e-01
8.800000000000000000e+01 7.234790921211242676e-02 7.320799678564071655e-02
8.900000000000000000e+01 6.723651885986328125e-01 6.718123555183410645e-01
9.000000000000000000e+01 8.476543426513671875e-01 8.470779061317443848e-01
9.100000000000000000e+01 2.520254552364349365e-01 2.519707083702087402e-01
9.200000000000000000e+01 2.297943830490112305e-01 2.294389605522155762e-01
9.300000000000000000e+01 3.475190997123718262e-01 3.477377891540527344e-01
9.400000000000000000e+01 6.336949467658996582e-01 6.330935359001159668e-01
9.500000000000000000e+01 9.703797698020935059e-01 9.702816605567932129e-01
9.600000000000000000e+01 9.958763122558593750e-01 9.934887886047363281e-01
9.700000000000000000e+01 4.260901361703872681e-02 4.291052743792533875e-02
9.800000000000000000e+01 2.318550199270248413e-01 2.315288484096527100e-01
9.900000000000000000e+01 7.649740576744079590e-01 7.649626731872558594e-01
1.000000000000000000e+02 3.363635540008544922e-01 3.359495997428894043e-01
1.010000000000000000e+02 6.349869072437286377e-03 9.149296209216117859e-03
1.020000000000000000e+02 1.384000629186630249e-01 1.381064206361770630e-01
1.030000000000000000e+02 7.538734376430511475e-02 7.525841146707534790e-02
1.040000000000000000e+02 4.954069554805755615e-01 4.946722090244293213e-01
1.050000000000000000e+02 4.185273647308349609e-01 4.179027974605560303e-01
1.060000000000000000e+02 2.121764235198497772e-02 2.171766012907028198e-02
1.070000000000000000e+02 4.310488104820251465e-01 4.298009872436523438e-01
1.080000000000000000e+02 8.380153775215148926e-01 8.407506346702575684e-01
1.090000000000000000e+02 6.887045502662658691e-01 6.883236169815063477e-01
1.100000000000000000e+02 7.852593064308166504e-01 7.853160500526428223e-01
1.110000000000000000e+02 1.398294270038604736e-01 1.399492174386978149e-01
1.120000000000000000e+02 3.029251694679260254e-01 3.026992082595825195e-01
1.130000000000000000e+02 7.645393610000610352e-01 7.643237709999084473e-01
1.140000000000000000e+02 7.377448678016662598e-01 7.372313737869262695e-01
1.150000000000000000e+02 7.540919780731201172e-01 7.536404132843017578e-01
1.160000000000000000e+02 2.505472302436828613e-01 2.499321550130844116e-01
1.170000000000000000e+02 1.504193842411041260e-01 1.501144170761108398e-01
1.180000000000000000e+02 7.603567242622375488e-01 7.603688836097717285e-01
1.190000000000000000e+02 6.641968488693237305e-01 6.639689207077026367e-01
1.200000000000000000e+02 1.811567842960357666e-01 1.809507012367248535e-01
1.210000000000000000e+02 9.590011835098266602e-01 9.586973786354064941e-01
1.220000000000000000e+02 3.528808653354644775e-01 3.523143231868743896e-01
1.230000000000000000e+02 6.221503615379333496e-01 6.216231584548950195e-01
1.240000000000000000e+02 9.723150730133056641e-01 9.719547629356384277e-01
1.250000000000000000e+02 6.597995162010192871e-01 6.586878895759582520e-01
1.260000000000000000e+02 8.755247592926025391e-01 8.750119209289550781e-01
1.270000000000000000e+02 5.523397922515869141e-01 5.518429875373840332e-01
1.280000000000000000e+02 6.199554204940795898e-01 6.196550130844116211e-01
1.290000000000000000e+02 6.583036780357360840e-01 6.578755974769592285e-01
1.300000000000000000e+02 2.979372143745422363e-01 2.976577579975128174e-01
1.310000000000000000e+02 9.680498838424682617e-01 9.677474498748779297e-01
1.320000000000000000e+02 7.944127321243286133e-01 7.940897345542907715e-01
1.330000000000000000e+02 8.728387951850891113e-01 8.722271323204040527e-01
1.340000000000000000e+02 6.184325367212295532e-02 6.243127584457397461e-02
1.350000000000000000e+02 3.806414008140563965e-01 3.804879188537597656e-01
1.360000000000000000e+02 6.494489908218383789e-01 6.491749882698059082e-01
1.370000000000000000e+02 7.692798972129821777e-01 7.687121033668518066e-01
1.380000000000000000e+02 9.591990113258361816e-01 9.590694308280944824e-01
1.390000000000000000e+02 5.118173956871032715e-01 5.128597617149353027e-01
1.400000000000000000e+02 9.250964522361755371e-01 9.250187277793884277e-01
1.410000000000000000e+02 3.344050422310829163e-02 3.350075706839561462e-02
1.420000000000000000e+02 8.930838704109191895e-01 8.948571085929870605e-01
1.430000000000000000e+02 7.392393946647644043e-01 7.429926991462707520e-01
1.440000000000000000e+02 6.581741571426391602e-01 6.577267646789550781e-01
1.450000000000000000e+02 7.925871014595031738e-01 7.924851775169372559e-01
1.460000000000000000e+02 3.111927211284637451e-01 3.108843863010406494e-01
1.470000000000000000e+02 3.656906783580780029e-01 3.651377856731414795e-01
1.480000000000000000e+02 5.498344302177429199e-01 5.492790341377258301e-01
1.490000000000000000e+02 5.293689966201782227e-01 5.343337655067443848e-01
1.500000000000000000e+02 6.465422511100769043e-01 6.484289169311523438e-01
1.510000000000000000e+02 3.661238774657249451e-02 3.676461800932884216e-02
1.520000000000000000e+02 8.684278726577758789e-01 8.677140474319458008e-01
1.530000000000000000e+02 9.352092631161212921e-03 1.104975398629903793e-02
1.540000000000000000e+02 7.918928861618041992e-01 7.908375859260559082e-01
1.550000000000000000e+02 1.950729489326477051e-01 1.941251605749130249e-01
1.560000000000000000e+02 5.470382422208786011e-02 5.467896908521652222e-02
1.570000000000000000e+02 9.784779548645019531e-01 9.781494736671447754e-01
1.580000000000000000e+02 6.130748391151428223e-01 6.242072582244873047e-01
1.590000000000000000e+02 3.866854310035705566e-02 3.913895785808563232e-02
1.600000000000000000e+02 8.339747190475463867e-01 8.341029882431030273e-01
1.610000000000000000e+02 7.671651989221572876e-02 7.668067514896392822e-02
1.620000000000000000e+02 8.121923208236694336e-01 8.120427727699279785e-01
1.630000000000000000e+02 2.034617513418197632e-01 2.030664831399917603e-01
1.640000000000000000e+02 1.638493090867996216e-01 1.631862670183181763e-01
1.650000000000000000e+02 4.196370840072631836e-01 4.189384281635284424e-01
1.660000000000000000e+02 6.867932528257369995e-02 6.893450766801834106e-02
1.670000000000000000e+02 9.424623250961303711e-01 9.417077302932739258e-01
1.680000000000000000e+02 9.565480947494506836e-01 9.577645659446716309e-01
1.690000000000000000e+02 9.095771312713623047e-01 9.088085293769836426e-01
1.700000000000000000e+02 8.019221425056457520e-01 8.017709851264953613e-01
1.710000000000000000e+02 9.916571378707885742e-01 9.894040822982788086e-01
1.720000000000000000e+02 7.890670299530029297e-01 7.888996005058288574e-01
1.730000000000000000e+02 4.010282456874847412e-01 4.033972918987274170e-01
1.740000000000000000e+02 6.126949191093444824e-01 6.123393177986145020e-01
1.750000000000000000e+02 3.625645339488983154e-01 3.632290661334991455e-01
1.760000000000000000e+02 3.227927386760711670e-01 3.226746022701263428e-01
1.770000000000000000e+02 5.932868719100952148e-01 5.941362977027893066e-01
1.780000000000000000e+02 2.693908512592315674e-01 2.694651484489440918e-01
1.790000000000000000e+02 5.570069551467895508e-01 5.563437342643737793e-01
1.800000000000000000e+02 1.562836319208145142e-01 1.559794396162033081e-01
1.810000000000000000e+02 2.581519782543182373e-01 2.580814957618713379e-01
1.820000000000000000e+02 8.831580877304077148e-01 8.831863403320312500e-01
1.830000000000000000e+02 8.206526637077331543e-01 8.205481171607971191e-01
1.840000000000000000e+02 3.119629621505737305e-01 3.115347921848297119e-01
1.850000000000000000e+02 9.277002215385437012e-01 9.274515509605407715e-01
1.860000000000000000e+02 5.050786733627319336e-01 5.045039653778076172e-01
1.870000000000000000e+02 9.643670320510864258e-01 9.639855623245239258e-01
1.880000000000000000e+02 7.947437167167663574e-01 7.945746779441833496e-01
1.890000000000000000e+02 8.306930661201477051e-01 8.304142951965332031e-01
1.900000000000000000e+02 4.233289510011672974e-02 4.253820329904556274e-02
1.910000000000000000e+02 5.909375846385955811e-02 5.872921273112297058e-02
1.920000000000000000e+02 8.986243605613708496e-01 8.984942436218261719e-01
1.930000000000000000e+02 8.760733008384704590e-01 8.758176565170288086e-01
1.940000000000000000e+02 2.096229046583175659e-01 2.093617171049118042e-01
1.950000000000000000e+02 1.170941218733787537e-01 1.168645694851875305e-01
1.960000000000000000e+02 6.957532465457916260e-02 7.026591151952743530e-02
1.970000000000000000e+02 3.030377626419067383e-01 3.025814294815063477e-01
1.980000000000000000e+02 4.341801106929779053e-01 4.337831139564514160e-01
1.990000000000000000e+02 9.037331342697143555e-01 9.035764932632446289e-01
2.000000000000000000e+02 5.611873269081115723e-01 5.611031055450439453e-01
2.010000000000000000e+02 1.290731579065322876e-01 1.291561424732208252e-01
2.020000000000000000e+02 8.690919876098632812e-01 8.686946630477905273e-01
2.030000000000000000e+02 1.919214427471160889e-01 1.915437728166580200e-01
2.040000000000000000e+02 4.884137809276580811e-01 4.882458150386810303e-01
2.050000000000000000e+02 7.383386492729187012e-01 7.379893064498901367e-01
2.060000000000000000e+02 4.822071790695190430e-01 4.815027415752410889e-01
2.070000000000000000e+02 6.071659922599792480e-01 6.070060133934020996e-01
2.080000000000000000e+02 8.282706141471862793e-01 8.278921246528625488e-01
2.090000000000000000e+02 1.890678554773330688e-01 1.887700259685516357e-01
2.100000000000000000e+02 7.143062949180603027e-01 7.136762738227844238e-01
2.110000000000000000e+02 2.228896766901016235e-01 2.224819511175155640e-01
2.120000000000000000e+02 7.197781801223754883e-01 7.191824316978454590e-01
2.130000000000000000e+02 7.547309994697570801e-01 7.544339299201965332e-01
2.140000000000000000e+02 6.894318461418151855e-01 6.888454556465148926e-01
2.150000000000000000e+02 6.770341396331787109e-01 6.765422224998474121e-01
2.160000000000000000e+02 1.370797455310821533e-01 1.368948817253112793e-01
2.170000000000000000e+02 2.070136070251464844e-01 2.067050337791442871e-01
2.180000000000000000e+02 6.304094195365905762e-01 6.297812461853027344e-01
2.190000000000000000e+02 5.244177579879760742e-01 5.238305926322937012e-01
2.200000000000000000e+02 1.655080169439315796e-01 1.646510064601898193e-01
2.210000000000000000e+02 7.568435668945312500e-01 7.589393258094787598e-01
2.220000000000000000e+02 9.588786363601684570e-01 9.584291577339172363e-01
2.230000000000000000e+02 1.105925627052783966e-02 1.161134243011474609e-02
2.240000000000000000e+02 7.104930877685546875e-01 7.096455097198486328e-01
2.250000000000000000e+02 4.552932679653167725e-01 4.546828269958496094e-01
2.260000000000000000e+02 2.256465405225753784e-01 2.252265065908432007e-01
2.270000000000000000e+02 4.586788713932037354e-01 4.577038586139678955e-01
2.280000000000000000e+02 2.859268784523010254e-01 2.854522466659545898e-01
2.290000000000000000e+02 8.156431913375854492e-01 8.156004548072814941e-01
2.300000000000000000e+02 1.349632255733013153e-02 1.463771704584360123e-02
2.310000000000000000e+02 3.466538786888122559e-01 3.467085659503936768e-01
2.320000000000000000e+02 1.004218980669975281e-01 1.001976653933525085e-01
2.330000000000000000e+02 3.976405262947082520e-01 3.974260985851287842e-01
2.340000000000000000e+02 9.873886704444885254e-01 9.833828806877136230e-01
2.350000000000000000e+02 7.311019301414489746e-01 7.304824590682983398e-01
2.360000000000000000e+02 7.763047814369201660e-01 7.763014435768127441e-01
2.370000000000000000e+02 4.352099001407623291e-01 4.347079396247863770e-01
2.380000000000000000e+02 4.801300168037414551e-02 4.801828414201736450e-02
2.390000000000000000e+02 2.151153385639190674e-01 2.148303389549255371e-01
2.400000000000000000e+02 5.366493463516235352e-01 5.362952947616577148e-01
2.410000000000000000e+02 7.575280666351318359e-01 7.569114565849304199e-01
2.420000000000000000e+02 7.116467356681823730e-01 7.115364670753479004e-01
2.430000000000000000e+02 7.489519119262695312e-01 7.486181855201721191e-01
2.440000000000000000e+02 4.939685165882110596e-01 4.959360659122467041e-01
2.450000000000000000e+02 9.606631398200988770e-01 9.605581164360046387e-01
2.460000000000000000e+02 1.620805114507675171e-01 1.617176383733749390e-01
2.470000000000000000e+02 2.333092391490936279e-01 2.331547886133193970e-01
2.480000000000000000e+02 2.290173172950744629e-01 2.286342680454254150e-01
2.490000000000000000e+02 9.362133741378784180e-01 9.360730051994323730e-01
2.500000000000000000e+02 5.196644067764282227e-01 5.193108320236206055e-01
2.510000000000000000e+02 7.437514662742614746e-01 7.433701753616333008e-01
2.520000000000000000e+02 2.426614910364151001e-01 2.424773871898651123e-01
2.530000000000000000e+02 8.515956401824951172e-01 8.515164852142333984e-01
2.540000000000000000e+02 2.329041808843612671e-01 2.327654510736465454e-01
2.550000000000000000e+02 7.368307709693908691e-01 7.405384182929992676e-01
2.560000000000000000e+02 1.061992421746253967e-01 1.059540659189224243e-01
2.570000000000000000e+02 7.620586752891540527e-01 7.617813944816589355e-01
2.580000000000000000e+02 4.241743087768554688e-01 4.248740673065185547e-01
2.590000000000000000e+02 8.976753354072570801e-01 8.974448442459106445e-01
2.600000000000000000e+02 4.249701201915740967e-01 4.248058199882507324e-01
2.610000000000000000e+02 2.263453155755996704e-01 2.257615178823471069e-01
2.620000000000000000e+02 9.814915657043457031e-01 9.792463183403015137e-01
2.630000000000000000e+02 7.327686995267868042e-02 7.400192320346832275e-02
2.640000000000000000e+02 8.476898074150085449e-01 8.471425771713256836e-01
2.650000000000000000e+02 6.220157742500305176e-01 6.219545602798461914e-01
2.660000000000000000e+02 8.497788310050964355e-01 8.496050834655761719e-01
2.670000000000000000e+02 3.053704500198364258e-01 3.049944937229156494e-01
2.680000000000000000e+02 7.550188302993774414e-01 7.546839118003845215e-01
2.690000000000000000e+02 7.529383301734924316e-01 7.518851757049560547e-01
2.700000000000000000e+02 5.219526886940002441e-01 5.202295184135437012e-01
2.710000000000000000e+02 3.308245241641998291e-01 3.303467631340026855e-01
2.720000000000000000e+02 3.514027222990989685e-02 3.525919839739799500e-02
2.730000000000000000e+02 6.705924868583679199e-01 6.698011159896850586e-01
2.740000000000000000e+02 4.188741147518157959e-01 4.168229699134826660e-01
2.750000000000000000e+02 9.490129947662353516e-01 9.487814903259277344e-01
2.760000000000000000e+02 8.998503088951110840e-01 8.996564149856567383e-01
2.770000000000000000e+02 9.795098900794982910e-01 9.788208007812500000e-01
2.780000000000000000e+02 8.260154128074645996e-01 8.257261514663696289e-01
2.790000000000000000e+02 6.796181797981262207e-01 6.791013479232788086e-01
2.800000000000000000e+02 7.909980416297912598e-01 7.910599112510681152e-01
2.810000000000000000e+02 5.444561839103698730e-01 5.439014434814453125e-01
2.820000000000000000e+02 9.382714629173278809e-01 9.381729960441589355e-01
2.830000000000000000e+02 3.873100578784942627e-01 3.897345960140228271e-01
2.840000000000000000e+02 3.823905587196350098e-01 3.821573555469512939e-01
2.850000000000000000e+02 3.945784270763397217e-01 3.941625356674194336e-01
2.860000000000000000e+02 7.470628023147583008e-01 7.470287084579467773e-01
2.870000000000000000e+02 8.423427343368530273e-01 8.422242999076843262e-01
2.880000000000000000e+02 4.416689872741699219e-01 4.452829360961914062e-01
2.890000000000000000e+02 3.580371439456939697e-01 3.601016700267791748e-01
2.900000000000000000e+02 8.367910385131835938e-01 8.358429670333862305e-01
2.910000000000000000e+02 4.009846746921539307e-01 4.004899561405181885e-01
2.920000000000000000e+02 2.568458616733551025e-01 2.565610110759735107e-01
2.930000000000000000e+02 4.259451925754547119e-01 4.254074990749359131e-01
2.940000000000000000e+02 6.008115410804748535e-01 6.000769734382629395e-01
2.950000000000000000e+02 9.465023279190063477e-01 9.468110799789428711e-01
2.960000000000000000e+02 8.175736069679260254e-01 8.195475339889526367e-01
2.970000000000000000e+02 1.221580579876899719e-01 1.218535527586936951e-01
2.980000000000000000e+02 4.525699317455291748e-01 4.521394371986389160e-01
2.990000000000000000e+02 1.510094553232192993e-01 1.510005444288253784e-01
3.000000000000000000e+02 8.824848532676696777e-01 8.823881149291992188e-01
3.010000000000000000e+02 6.941514611244201660e-01 6.935307979583740234e-01
3.020000000000000000e+02 1.850247830152511597e-01 1.846565008163452148e-01
3.030000000000000000e+02 7.158652544021606445e-01 7.149324417114257812e-01
3.040000000000000000e+02 6.449505686759948730e-01 6.446282267570495605e-01
3.050000000000000000e+02 6.581075787544250488e-01 6.576931476593017578e-01
3.060000000000000000e+02 6.493992358446121216e-02 6.490196287631988525e-02
3.070000000000000000e+02 9.205245971679687500e-01 9.203904867172241211e-01
3.080000000000000000e+02 5.324258208274841309e-01 5.320339202880859375e-01
3.090000000000000000e+02 7.881233692169189453e-01 7.877635955810546875e-01
3.100000000000000000e+02 7.156966328620910645e-01 7.151570916175842285e-01
3.110000000000000000e+02 4.953045845031738281e-01 4.944252669811248779e-01
3.120000000000000000e+02 7.372734546661376953e-01 7.369641065597534180e-01
3.130000000000000000e+02 9.855701923370361328e-01 9.851385951042175293e-01
3.140000000000000000e+02 5.211336612701416016e-01 5.247406959533691406e-01
3.150000000000000000e+02 9.578754901885986328e-01 9.573719501495361328e-01
3.160000000000000000e+02 7.452763319015502930e-01 7.444940805435180664e-01
3.170000000000000000e+02 9.998991489410400391e-01 9.897324442863464355e-01
3.180000000000000000e+02 6.720786690711975098e-01 6.756708621978759766e-01
3.190000000000000000e+02 8.419020771980285645e-01 8.416785597801208496e-01
3.200000000000000000e+02 2.638129591941833496e-01 2.631450891494750977e-01
3.210000000000000000e+02 2.483997344970703125e-01 2.479128688573837280e-01
3.220000000000000000e+02 3.472667038440704346e-01 3.467865884304046631e-01
3.230000000000000000e+02 5.499539375305175781e-01 5.496697425842285156e-01
3.240000000000000000e+02 5.182809233665466309e-01 5.247623324394226074e-01
3.250000000000000000e+02 6.695067286491394043e-01 6.690027713775634766e-01
3.260000000000000000e+02 9.781916439533233643e-02 9.761440008878707886e-02
3.270000000000000000e+02 6.587929129600524902e-01 6.581903696060180664e-01
3.280000000000000000e+02 6.203491091728210449e-01 6.201425790786743164e-01
3.290000000000000000e+02 2.610095441341400146e-01 2.607399523258209229e-01
3.300000000000000000e+02 6.570543050765991211e-01 6.565389037132263184e-01
3.310000000000000000e+02 1.639936119318008423e-01 1.636258512735366821e-01
3.320000000000000000e+02 7.176866531372070312e-01 7.175197601318359375e-01
3.330000000000000000e+02 4.691707789897918701e-01 4.688123762607574463e-01
3.340000000000000000e+02 2.158523797988891602e-01 2.154454886913299561e-01
3.350000000000000000e+02 3.199800550937652588e-01 3.196964263916015625e-01
3.360000000000000000e+02 9.198091924190521240e-02 9.201260656118392944e-02
3.370000000000000000e+02 8.946251273155212402e-01 8.944067955017089844e-01
3.380000000000000000e+02 6.512241363525390625e-01 6.514012217521667480e-01
3.390000000000000000e+02 3.009493052959442139e-01 3.005000650882720947e-01
3.400000000000000000e+02 2.354777753353118896e-01 2.351177632808685303e-01
3.410000000000000000e+02 7.796187996864318848e-01 7.791729569435119629e-01
3.420000000000000000e+02 2.799343168735504150e-01 2.794026434421539307e-01
3.430000000000000000e+02 2.455316781997680664e-01 2.451032549142837524e-01
3.440000000000000000e+02 6.681868433952331543e-01 6.677777767181396484e-01
3.450000000000000000e+02 6.896190643310546875e-01 6.891157031059265137e-01
3.460000000000000000e+02 4.983452260494232178e-01 4.977676868438720703e-01
3.470000000000000000e+02 6.471001505851745605e-01 6.466999650001525879e-01
3.480000000000000000e+02 3.835674822330474854e-01 3.853921890258789062e-01
3.490000000000000000e+02 2.133379429578781128e-01 2.136605679988861084e-01
3.500000000000000000e+02 4.720126092433929443e-01 4.716014564037322998e-01
3.510000000000000000e+02 3.594608306884765625e-01 3.590785562992095947e-01
3.520000000000000000e+02 5.961567163467407227e-01 5.963184833526611328e-01
3.530000000000000000e+02 8.867208361625671387e-01 8.864688873291015625e-01
3.540000000000000000e+02 4.233214557170867920e-01 4.268029034137725830e-01
3.550000000000000000e+02 3.069043159484863281e-01 3.081616759300231934e-01
3.560000000000000000e+02 6.522876024246215820e-01 6.524536013603210449e-01
3.570000000000000000e+02 1.527188718318939209e-01 1.528228819370269775e-01
3.580000000000000000e+02 8.730660676956176758e-01 8.731264472007751465e-01
3.590000000000000000e+02 4.133278727531433105e-01 4.129923582077026367e-01
3.600000000000000000e+02 9.977699518203735352e-01 9.923972487449645996e-01
3.610000000000000000e+02 7.193764299154281616e-02 7.257793098688125610e-02
3.620000000000000000e+02 4.228052794933319092e-01 4.268169701099395752e-01
3.630000000000000000e+02 2.764606177806854248e-01 2.799336910247802734e-01
3.640000000000000000e+02 4.142269492149353027e-01 4.161885380744934082e-01
3.650000000000000000e+02 9.424527883529663086e-01 9.422924518585205078e-01
3.660000000000000000e+02 8.394576907157897949e-01 8.396298885345458984e-01
3.670000000000000000e+02 9.626898765563964844e-01 9.625387787818908691e-01
3.680000000000000000e+02 5.305804610252380371e-01 5.342606306076049805e-01
3.690000000000000000e+02 2.692201361060142517e-02 2.701649628579616547e-02
3.700000000000000000e+02 3.829912245273590088e-01 3.824539482593536377e-01
3.710000000000000000e+02 5.479757785797119141e-01 5.469925403594970703e-01
3.720000000000000000e+02 1.925307512283325195e-02 1.952008903026580811e-02
3.730000000000000000e+02 4.038993716239929199e-01 4.062408506870269775e-01
3.740000000000000000e+02 9.327749013900756836e-01 9.326276779174804688e-01
3.750000000000000000e+02 1.396201103925704956e-01 1.394261419773101807e-01
3.760000000000000000e+02 8.001327514648437500e-01 7.999924421310424805e-01
3.770000000000000000e+02 4.236263930797576904e-01 4.226536452770233154e-01
3.780000000000000000e+02 9.777420759201049805e-01 9.762064218521118164e-01
3.790000000000000000e+02 4.898177683353424072e-01 4.902707934379577637e-01
3.800000000000000000e+02 7.673382759094238281e-01 7.670286297798156738e-01
3.810000000000000000e+02 4.302220642566680908e-01 4.296163022518157959e-01
3.820000000000000000e+02 7.006933093070983887e-01 7.001959681510925293e-01
3.830000000000000000e+02 3.305571079254150391e-01 3.300033211708068848e-01
3.840000000000000000e+02 9.465562105178833008e-01 9.467607736587524414e-01
3.850000000000000000e+02 1.000112295150756836e-01 9.976195544004440308e-02
3.860000000000000000e+02 6.424730420112609863e-01 6.419770121574401855e-01
3.870000000000000000e+02 4.882006347179412842e-01 4.874800145626068115e-01
3.880000000000000000e+02 1.723161190748214722e-01 1.720223575830459595e-01
3.890000000000000000e+02 8.886786699295043945e-01 8.898301720619201660e-01
3.900000000000000000e+02 6.396422982215881348e-01 6.392250061035156250e-01
3.910000000000000000e+02 6.778293251991271973e-01 6.769553422927856445e-01
3.920000000000000000e+02 8.983163833618164062e-01 8.993353247642517090e-01
3.930000000000000000e+02 1.460919082164764404e-01 1.455315500497817993e-01
3.940000000000000000e+02 4.727333188056945801e-01 4.721823334693908691e-01
3.950000000000000000e+02 2.208820134401321411e-01 2.207378745079040527e-01
3.960000000000000000e+02 2.240702509880065918e-01 2.238469272851943970e-01
3.970000000000000000e+02 9.764949083328247070e-01 9.762856960296630859e-01
3.980000000000000000e+02 4.827216863632202148e-01 4.826117157936096191e-01
3.990000000000000000e+02 7.842611670494079590e-01 7.840707898139953613e-01
4.000000000000000000e+02 9.031157493591308594e-01 9.032073616981506348e-01
4.010000000000000000e+02 6.111639142036437988e-01 6.107808947563171387e-01
4.020000000000000000e+02 2.019077390432357788e-01 2.014705836772918701e-01
4.030000000000000000e+02 5.539658665657043457e-01 5.532255172729492188e-01
4.040000000000000000e+02 1.524313837289810181e-01 1.519152969121932983e-01
4.050000000000000000e+02 2.654508650302886963e-01 2.649012804031372070e-01
4.060000000000000000e+02 1.411312371492385864e-01 1.410537064075469971e-01
4.070000000000000000e+02 2.873313724994659424e-01 2.869064211845397949e-01
4.080000000000000000e+02 1.335104405879974365e-01 1.333376020193099976e-01
4.090000000000000000e+02 5.934618711471557617e-01 5.931880474090576172e-01
4.100000000000000000e+02 2.460643947124481201e-01 2.453194409608840942e-01
4.110000000000000000e+02 4.878509044647216797e-01 4.870102703571319580e-01
4.120000000000000000e+02 3.697544634342193604e-01 3.707672655582427979e-01
4.130000000000000000e+02 6.229118108749389648e-01 6.226457357406616211e-01
4.140000000000000000e+02 7.436501383781433105e-01 7.433940172195434570e-01
4.150000000000000000e+02 5.205582082271575928e-02 5.150536447763442993e-02
4.160000000000000000e+02 7.466338872909545898e-01 7.540945410728454590e-01
4.170000000000000000e+02 9.878345131874084473e-01 9.865170717239379883e-01
4.180000000000000000e+02 2.986832857131958008e-01 3.009546399116516113e-01
4.190000000000000000e+02 8.265021443367004395e-01 8.292209506034851074e-01
4.200000000000000000e+02 1.627345979213714600e-01 1.626125723123550415e-01
4.210000000000000000e+02 5.610324740409851074e-01 5.606498718261718750e-01
4.220000000000000000e+02 6.486419439315795898e-01 6.482027173042297363e-01
4.230000000000000000e+02 1.400315314531326294e-01 1.396503895521163940e-01
4.240000000000000000e+02 4.239079356193542480e-01 4.232371151447296143e-01
4.250000000000000000e+02 8.996633291244506836e-01 8.994675278663635254e-01
4.260000000000000000e+02 7.339052557945251465e-01 7.333301305770874023e-01
4.270000000000000000e+02 6.254711151123046875e-01 6.248291134834289551e-01
4.280000000000000000e+02 6.906833648681640625e-01 6.903244256973266602e-01
4.290000000000000000e+02 3.420841991901397705e-01 3.416516184806823730e-01
4.300000000000000000e+02 2.446398138999938965e-01 2.442804425954818726e-01
4.310000000000000000e+02 7.651231884956359863e-01 7.649212479591369629e-01
4.320000000000000000e+02 8.161268197000026703e-03 1.103845145553350449e-02
4.330000000000000000e+02 9.743739962577819824e-01 9.736391305923461914e-01
4.340000000000000000e+02 5.243119597434997559e-01 5.241478085517883301e-01
4.350000000000000000e+02 2.153859101235866547e-02 2.162337675690650940e-02
4.360000000000000000e+02 3.742983341217041016e-01 3.742537200450897217e-01
4.370000000000000000e+02 3.660447299480438232e-01 3.711969852447509766e-01
4.380000000000000000e+02 8.981867879629135132e-02 9.010304510593414307e-02
4.390000000000000000e+02 8.172940015792846680e-01 8.204579353332519531e-01
4.400000000000000000e+02 8.468726873397827148e-01 8.488908410072326660e-01
4.410000000000000000e+02 2.796684764325618744e-02 2.796720154583454132e-02
4.420000000000000000e+02 7.219029664993286133e-01 7.215543389320373535e-01
4.430000000000000000e+02 9.997881054878234863e-01 9.948838353157043457e-01
4.440000000000000000e+02 8.316101431846618652e-01 8.316091895103454590e-01
4.450000000000000000e+02 4.652464687824249268e-01 4.650841355323791504e-01
4.460000000000000000e+02 5.482456088066101074e-01 5.474470853805541992e-01
4.470000000000000000e+02 9.623198509216308594e-01 9.621116518974304199e-01
4.480000000000000000e+02 9.747278690338134766e-01 9.745035171508789062e-01
4.490000000000000000e+02 1.459476053714752197e-01 1.456627100706100464e-01
4.500000000000000000e+02 3.702844679355621338e-01 3.697710931301116943e-01
4.510000000000000000e+02 9.353228211402893066e-01 9.351387619972229004e-01
4.520000000000000000e+02 3.606491982936859131e-01 3.600556552410125732e-01
4.530000000000000000e+02 2.795148491859436035e-01 2.793850004673004150e-01
4.540000000000000000e+02 4.269744157791137695e-01 4.263218045234680176e-01
4.550000000000000000e+02 7.310912609100341797e-01 7.303190231323242188e-01
4.560000000000000000e+02 8.015987873077392578e-01 8.006780743598937988e-01
4.570000000000000000e+02 8.927567005157470703e-01 8.926274180412292480e-01
4.580000000000000000e+02 6.019232869148254395e-01 6.014939546585083008e-01
4.590000000000000000e+02 9.245972037315368652e-01 9.242459535598754883e-01
4.600000000000000000e+02 3.483308851718902588e-01 3.482519388198852539e-01
4.610000000000000000e+02 2.596859931945800781e-01 2.591677308082580566e-01
4.620000000000000000e+02 1.268304139375686646e-01 1.269143819808959961e-01
4.630000000000000000e+02 2.511943578720092773e-01 2.507738769054412842e-01
4.640000000000000000e+02 7.888551354408264160e-01 7.892342209815979004e-01
4.650000000000000000e+02 2.045919895172119141e-01 2.041861861944198608e-01
4.660000000000000000e+02 3.934387862682342529e-01 3.923985958099365234e-01
4.670000000000000000e+02 2.820508480072021484e-01 2.809863090515136719e-01
4.680000000000000000e+02 1.885502040386199951e-01 1.877629607915878296e-01
4.690000000000000000e+02 4.678394794464111328e-01 4.665418863296508789e-01
4.700000000000000000e+02 4.118331372737884521e-01 4.115592539310455322e-01
4.710000000000000000e+02 7.867260575294494629e-01 7.875450253486633301e-01
4.720000000000000000e+02 1.829396635293960571e-01 1.823310554027557373e-01
4.730000000000000000e+02 3.872330188751220703e-01 3.867273032665252686e-01
4.740000000000000000e+02 2.210123091936111450e-01 2.206988930702209473e-01
4.750000000000000000e+02 5.979659557342529297e-01 5.980235338211059570e-01
4.760000000000000000e+02 3.108416795730590820e-01 3.108856678009033203e-01
4.770000000000000000e+02 5.512815713882446289e-01 5.507441163063049316e-01
4.780000000000000000e+02 2.771077752113342285e-01 2.767169773578643799e-01
4.790000000000000000e+02 6.168462634086608887e-01 6.162617802619934082e-01
4.800000000000000000e+02 9.582730382680892944e-02 9.568333625793457031e-02
4.810000000000000000e+02 2.525843679904937744e-01 2.557817399501800537e-01
4.820000000000000000e+02 9.531151056289672852e-01 9.536136984825134277e-01
4.830000000000000000e+02 4.179928302764892578e-01 4.124784469604492188e-01
4.840000000000000000e+02 9.685513377189636230e-01 9.657019972801208496e-01
4.850000000000000000e+02 9.416987001895904541e-02 9.436853229999542236e-02
4.860000000000000000e+02 7.417563796043395996e-01 7.418218255043029785e-01
4.870000000000000000e+02 6.297505497932434082e-01 6.285733580589294434e-01
4.880000000000000000e+02 9.309896826744079590e-01 9.319249987602233887e-01
4.890000000000000000e+02 5.128650665283203125e-01 5.129604339599609375e-01
4.900000000000000000e+02 7.403411269187927246e-01 7.442215681076049805e-01
4.910000000000000000e+02 8.953541517257690430e-01 8.972303867340087891e-01
4.920000000000000000e+02 1.279236078262329102e-01 1.269185096025466919e-01
4.930000000000000000e+02 1.779859699308872223e-02 2.192301489412784576e-02
4.940000000000000000e+02 6.187842488288879395e-01 6.181769371032714844e-01
4.950000000000000000e+02 7.405467033386230469e-01 7.403136491775512695e-01
4.960000000000000000e+02 9.088729321956634521e-02 9.069721400737762451e-02
4.970000000000000000e+02 7.739251852035522461e-01 7.733168601989746094e-01
4.980000000000000000e+02 7.843213081359863281e-01 7.843893766403198242e-01
4.990000000000000000e+02 7.306431531906127930e-01 7.301735281944274902e-01
5.000000000000000000e+02 6.069978475570678711e-01 6.070479750633239746e-01
5.010000000000000000e+02 2.774424850940704346e-01 2.816991806030273438e-01
5.020000000000000000e+02 1.897335499525070190e-01 1.891807615756988525e-01
5.030000000000000000e+02 9.936163425445556641e-01 9.895268678665161133e-01
5.040000000000000000e+02 2.308954484760761261e-03 1.116474717855453491e-02
5.050000000000000000e+02 2.050397843122482300e-01 2.065599411725997925e-01
5.060000000000000000e+02 7.466546297073364258e-01 7.465282678604125977e-01
5.070000000000000000e+02 5.543001890182495117e-01 5.534983873367309570e-01
5.080000000000000000e+02 9.239724278450012207e-01 9.238590598106384277e-01
5.090000000000000000e+02 5.327347517013549805e-01 5.328044295310974121e-01
5.100000000000000000e+02 1.313559412956237793e-01 1.310806721448898315e-01
5.110000000000000000e+02 5.462563633918762207e-01 5.444270372390747070e-01


==> dat/oned_step_mse.dat <==
0.000000000000000000e+00 2.743053138256072998e-01
1.000000000000000000e+00 2.516252398490905762e-01
2.000000000000000000e+00 2.215848565101623535e-01
3.000000000000000000e+00 1.892602145671844482e-01
4.000000000000000000e+00 1.585955470800399780e-01
5.000000000000000000e+00 1.321799159049987793e-01
6.000000000000000000e+00 1.091060638427734375e-01
7.000000000000000000e+00 8.910003304481506348e-02
8.000000000000000000e+00 7.104693353176116943e-02
9.000000000000000000e+00 5.522799119353294373e-02
1.000000000000000000e+01 4.131718724966049194e-02
1.100000000000000000e+01 2.979937382042407990e-02
1.200000000000000000e+01 2.151355519890785217e-02
1.300000000000000000e+01 1.514743268489837646e-02
1.400000000000000000e+01 1.049067359417676926e-02
1.500000000000000000e+01 7.153874263167381287e-03
1.600000000000000000e+01 4.895833786576986313e-03
1.700000000000000000e+01 3.430817741900682449e-03
1.800000000000000000e+01 2.460569608956575394e-03
1.900000000000000000e+01 1.794200856238603592e-03
2.000000000000000000e+01 1.335070002824068069e-03
2.100000000000000000e+01 1.018193899653851986e-03
2.200000000000000000e+01 7.940878276713192463e-04
2.300000000000000000e+01 6.321386899799108505e-04
2.400000000000000000e+01 5.129670025780797005e-04
2.500000000000000000e+01 4.228680627420544624e-04
2.600000000000000000e+01 3.547097439877688885e-04
2.700000000000000000e+01 3.020929580088704824e-04
2.800000000000000000e+01 2.608548675198107958e-04
2.900000000000000000e+01 2.284334623254835606e-04
3.000000000000000000e+01 2.022356638917699456e-04
3.100000000000000000e+01 1.806047803256660700e-04
3.200000000000000000e+01 1.627414167160168290e-04
3.300000000000000000e+01 1.481760264141485095e-04
3.400000000000000000e+01 1.358951994916424155e-04
3.500000000000000000e+01 1.254092785529792309e-04
3.600000000000000000e+01 1.164775749202817678e-04
3.700000000000000000e+01 1.088394128601066768e-04
3.800000000000000000e+01 1.021697826217859983e-04
3.900000000000000000e+01 9.629095438867807388e-05
4.000000000000000000e+01 9.106365905608981848e-05
4.100000000000000000e+01 8.642924512969329953e-05
4.200000000000000000e+01 8.229989907704293728e-05
4.300000000000000000e+01 7.856904994696378708e-05
4.400000000000000000e+01 7.520560757257044315e-05
4.500000000000000000e+01 7.219062536023557186e-05
4.600000000000000000e+01 6.947066867724061012e-05
4.700000000000000000e+01 6.701370875816792250e-05
4.800000000000000000e+01 6.478912109741941094e-05
4.900000000000000000e+01 6.276561907725408673e-05
5.000000000000000000e+01 6.091133036534301937e-05
5.100000000000000000e+01 5.920946205151267350e-05
5.200000000000000000e+01 5.765185051131993532e-05
5.300000000000000000e+01 5.622985554509796202e-05
5.400000000000000000e+01 5.490586772793903947e-05
5.500000000000000000e+01 5.368362326407805085e-05
5.600000000000000000e+01 5.255447831586934626e-05
5.700000000000000000e+01 5.150458309799432755e-05
5.800000000000000000e+01 5.052693813922815025e-05
5.900000000000000000e+01 4.961436206940561533e-05
6.000000000000000000e+01 4.876499588135629892e-05
6.100000000000000000e+01 4.797291330760344863e-05
6.200000000000000000e+01 4.722377343568950891e-05
6.300000000000000000e+01 4.651668859878554940e-05
6.400000000000000000e+01 4.584762427839450538e-05
6.500000000000000000e+01 4.521361552178859711e-05
6.600000000000000000e+01 4.461491334950551391e-05
6.700000000000000000e+01 4.404995343065820634e-05
6.800000000000000000e+01 4.351616371423006058e-05
6.900000000000000000e+01 4.300822547520510852e-05
7.000000000000000000e+01 4.252377038937993348e-05
7.100000000000000000e+01 4.206531593808904290e-05
7.200000000000000000e+01 4.163577978033572435e-05
7.300000000000000000e+01 4.122444079257547855e-05
7.400000000000000000e+01 4.083073872607201338e-05
7.500000000000000000e+01 4.045520108775235713e-05
7.600000000000000000e+01 4.009575786767527461e-05
7.700000000000000000e+01 3.975126310251653194e-05
7.800000000000000000e+01 3.942064358852803707e-05
7.900000000000000000e+01 3.910363011527806520e-05
8.000000000000000000e+01 3.879990254063159227e-05
8.100000000000000000e+01 3.850887878797948360e-05
8.200000000000000000e+01 3.822775033768266439e-05
8.300000000000000000e+01 3.795661905314773321e-05
8.400000000000000000e+01 3.769483009818941355e-05
8.500000000000000000e+01 3.744107380043715239e-05
8.600000000000000000e+01 3.719501182786189020e-05
8.700000000000000000e+01 3.695482155308127403e-05
8.800000000000000000e+01 3.671992817544378340e-05
8.900000000000000000e+01 3.649083373602479696e-05
9.000000000000000000e+01 3.626596299000084400e-05
9.100000000000000000e+01 3.604702578741125762e-05
9.200000000000000000e+01 3.583347279345616698e-05
9.300000000000000000e+01 3.562452911864966154e-05
9.400000000000000000e+01 3.541962723829783499e-05
9.500000000000000000e+01 3.521906910464167595e-05
9.600000000000000000e+01 3.502432446111924946e-05
9.700000000000000000e+01 3.483434920781292021e-05
9.800000000000000000e+01 3.464875408099032938e-05
9.900000000000000000e+01 3.446767004788853228e-05
1.000000000000000000e+02 3.429000207688659430e-05
1.010000000000000000e+02 3.411564830457791686e-05
1.020000000000000000e+02 3.394469968043267727e-05
1.030000000000000000e+02 3.377690882189199328e-05
1.040000000000000000e+02 3.361129347467795014e-05
1.050000000000000000e+02 3.344683500472456217e-05
1.060000000000000000e+02 3.328538878122344613e-05
1.070000000000000000e+02 3.312608896521851420e-05
1.080000000000000000e+02 3.296909198979847133e-05
1.090000000000000000e+02 3.281499448348768055e-05
1.100000000000000000e+02 3.266325074946507812e-05
1.110000000000000000e+02 3.251264206483028829e-05
1.120000000000000000e+02 3.236372504034079611e-05
1.130000000000000000e+02 3.221698716515675187e-05
1.140000000000000000e+02 3.207222471246495843e-05
1.150000000000000000e+02 3.192919029970653355e-05
1.160000000000000000e+02 3.178789120283909142e-05
1.170000000000000000e+02 3.164865120197646320e-05
1.180000000000000000e+02 3.151028067804872990e-05
1.190000000000000000e+02 3.137330350000411272e-05
1.200000000000000000e+02 3.123785427305847406e-05
1.210000000000000000e+02 3.110336547251790762e-05
1.220000000000000000e+02 3.097017543041147292e-05
1.230000000000000000e+02 3.083921183133497834e-05
1.240000000000000000e+02 3.071019818889908493e-05
1.250000000000000000e+02 3.058231959585100412e-05
1.260000000000000000e+02 3.045521407329943031e-05
1.270000000000000000e+02 3.032941458513960242e-05
1.280000000000000000e+02 3.020532676600851119e-05
1.290000000000000000e+02 3.008362000400666147e-05
1.300000000000000000e+02 2.996337207150645554e-05
1.310000000000000000e+02 2.984448474308010191e-05
1.320000000000000000e+02 2.972708171000704169e-05
1.330000000000000000e+02 2.961115751531906426e-05
1.340000000000000000e+02 2.949667941720690578e-05
1.350000000000000000e+02 2.938326178991701454e-05
1.360000000000000000e+02 2.927093737525865436e-05
1.370000000000000000e+02 2.915972800110466778e-05
1.380000000000000000e+02 2.904964821937028319e-05
1.390000000000000000e+02 2.894061071856413037e-05
1.400000000000000000e+02 2.883257184294052422e-05
1.410000000000000000e+02 2.872574077628087252e-05
1.420000000000000000e+02 2.861994471459183842e-05
1.430000000000000000e+02 2.851495628419797868e-05
1.440000000000000000e+02 2.841098466888070107e-05
1.450000000000000000e+02 2.830803714459761977e-05
1.460000000000000000e+02 2.820591180352494121e-05
1.470000000000000000e+02 2.810487603710498661e-05
1.480000000000000000e+02 2.800493530230596662e-05
1.490000000000000000e+02 2.790600046864710748e-05
1.500000000000000000e+02 2.780784052447415888e-05
1.510000000000000000e+02 2.771077015495393425e-05
1.520000000000000000e+02 2.761438190646003932e-05
1.530000000000000000e+02 2.751917600107844919e-05
1.540000000000000000e+02 2.742449396464508027e-05
1.550000000000000000e+02 2.733073415583930910e-05
1.560000000000000000e+02 2.723782745306380093e-05
1.570000000000000000e+02 2.714582115004304796e-05
1.580000000000000000e+02 2.705481529119424522e-05
1.590000000000000000e+02 2.696484807529486716e-05
1.600000000000000000e+02 2.687586675165221095e-05
1.610000000000000000e+02 2.678791497601196170e-05
1.620000000000000000e+02 2.670094909262843430e-05
1.630000000000000000e+02 2.661466351128183305e-05
1.640000000000000000e+02 2.652904186106752604e-05
1.650000000000000000e+02 2.644448613864369690e-05
1.660000000000000000e+02 2.636066710692830384e-05
1.670000000000000000e+02 2.627781941555440426e-05
1.680000000000000000e+02 2.619615770527161658e-05
1.690000000000000000e+02 2.611509262351319194e-05
1.700000000000000000e+02 2.603470420581288636e-05
1.710000000000000000e+02 2.595501428004354239e-05
1.720000000000000000e+02 2.587606832094024867e-05
1.730000000000000000e+02 2.579782994871493429e-05
1.740000000000000000e+02 2.572039556980598718e-05
1.750000000000000000e+02 2.564359783718828112e-05
1.760000000000000000e+02 2.556745857873465866e-05
1.770000000000000000e+02 2.549196688050869852e-05
1.780000000000000000e+02 2.541709363867994398e-05
1.790000000000000000e+02 2.534277518861927092e-05
1.800000000000000000e+02 2.526870230212807655e-05
1.810000000000000000e+02 2.519520239729899913e-05
1.820000000000000000e+02 2.512231003493070602e-05
1.830000000000000000e+02 2.504987605789210647e-05
1.840000000000000000e+02 2.497791683708783239e-05
1.850000000000000000e+02 2.490653423592448235e-05
1.860000000000000000e+02 2.483571915945503861e-05
1.870000000000000000e+02 2.476527333783451468e-05
1.880000000000000000e+02 2.469527498760726303e-05
1.890000000000000000e+02 2.462575866957195103e-05
1.900000000000000000e+02 2.455659705447033048e-05
1.910000000000000000e+02 2.448798113618977368e-05
1.920000000000000000e+02 2.441986362100578845e-05
1.930000000000000000e+02 2.435212445561774075e-05
1.940000000000000000e+02 2.428473089821636677e-05
1.950000000000000000e+02 2.421769204374868423e-05
1.960000000000000000e+02 2.415106428088620305e-05
1.970000000000000000e+02 2.408523869235068560e-05
1.980000000000000000e+02 2.401988786004949361e-05
1.990000000000000000e+02 2.395504452579189092e-05
2.000000000000000000e+02 2.389074143138714135e-05
2.010000000000000000e+02 2.382693855906836689e-05
2.020000000000000000e+02 2.376353950239717960e-05
2.030000000000000000e+02 2.370060610701330006e-05
2.040000000000000000e+02 2.363830571994185448e-05
2.050000000000000000e+02 2.357630910410080105e-05
2.060000000000000000e+02 2.351475632167421281e-05
2.070000000000000000e+02 2.345363100175745785e-05
2.080000000000000000e+02 2.339293860131874681e-05
2.090000000000000000e+02 2.333273732801899314e-05
2.100000000000000000e+02 2.327297261217609048e-05
2.110000000000000000e+02 2.321364263480063528e-05
2.120000000000000000e+02 2.315478013770189136e-05
2.130000000000000000e+02 2.309625779162161052e-05
2.140000000000000000e+02 2.303816654602997005e-05
2.150000000000000000e+02 2.298050458193756640e-05
2.160000000000000000e+02 2.292317367391660810e-05
2.170000000000000000e+02 2.286631206516176462e-05
2.180000000000000000e+02 2.280976696056313813e-05
2.190000000000000000e+02 2.275366387038957328e-05
2.200000000000000000e+02 2.269792275910731405e-05
2.210000000000000000e+02 2.264255817863158882e-05
2.220000000000000000e+02 2.258740460092667490e-05
2.230000000000000000e+02 2.253254388051573187e-05
2.240000000000000000e+02 2.247803422505967319e-05
2.250000000000000000e+02 2.242387927253730595e-05
2.260000000000000000e+02 2.237009539385326207e-05
2.270000000000000000e+02 2.231655707873869687e-05
2.280000000000000000e+02 2.226332617283333093e-05
2.290000000000000000e+02 2.221035538241267204e-05
2.300000000000000000e+02 2.215766835433896631e-05
2.310000000000000000e+02 2.210527054558042437e-05
2.320000000000000000e+02 2.205318742198869586e-05
2.330000000000000000e+02 2.200131893914658576e-05
2.340000000000000000e+02 2.194962507928721607e-05
2.350000000000000000e+02 2.189818769693374634e-05
2.360000000000000000e+02 2.184718505304772407e-05
2.370000000000000000e+02 2.179610237362794578e-05
2.380000000000000000e+02 2.174514520447701216e-05
2.390000000000000000e+02 2.169436083931941539e-05
2.400000000000000000e+02 2.164371835533529520e-05
2.410000000000000000e+02 2.159323958039749414e-05
2.420000000000000000e+02 2.154296817025169730e-05
2.430000000000000000e+02 2.149297324649523944e-05
2.440000000000000000e+02 2.144314021279569715e-05
2.450000000000000000e+02 2.139351454388815910e-05
2.460000000000000000e+02 2.134419628418982029e-05
2.470000000000000000e+02 2.129516542481724173e-05
2.480000000000000000e+02 2.124636375810950994e-05
2.490000000000000000e+02 2.119773125741630793e-05
2.500000000000000000e+02 2.114940070896409452e-05
2.510000000000000000e+02 2.110115201503504068e-05
2.520000000000000000e+02 2.105309431499335915e-05
2.530000000000000000e+02 2.100496567436493933e-05
2.540000000000000000e+02 2.095698982884641737e-05
2.550000000000000000e+02 2.090918860631063581e-05
2.560000000000000000e+02 2.086159111058805138e-05
2.570000000000000000e+02 2.081429920508526266e-05
2.580000000000000000e+02 2.076736018352676183e-05
2.590000000000000000e+02 2.072062488878145814e-05
2.600000000000000000e+02 2.067409877781756222e-05
2.610000000000000000e+02 2.062792191281914711e-05
2.620000000000000000e+02 2.058176869468297809e-05
2.630000000000000000e+02 2.053551907010842115e-05
2.640000000000000000e+02 2.048942587862256914e-05
2.650000000000000000e+02 2.044356551778037101e-05
2.660000000000000000e+02 2.039800529018975794e-05
2.670000000000000000e+02 2.035275065281894058e-05
2.680000000000000000e+02 2.030779614869970828e-05
2.690000000000000000e+02 2.026310176006518304e-05
2.700000000000000000e+02 2.021910222538281232e-05
2.710000000000000000e+02 2.017547194554936141e-05
2.720000000000000000e+02 2.013220182561781257e-05
2.730000000000000000e+02 2.008917908824514598e-05
2.740000000000000000e+02 2.004637644859030843e-05
2.750000000000000000e+02 2.000369204324670136e-05
2.760000000000000000e+02 1.996135688386857510e-05
2.770000000000000000e+02 1.991926365008112043e-05
2.780000000000000000e+02 1.987737960007507354e-05
2.790000000000000000e+02 1.983569200092460960e-05
2.800000000000000000e+02 1.979431544896215200e-05
2.810000000000000000e+02 1.975313170987647027e-05
2.820000000000000000e+02 1.971224810404237360e-05
2.830000000000000000e+02 1.967159550986252725e-05
2.840000000000000000e+02 1.963119939318858087e-05
2.850000000000000000e+02 1.959103610715828836e-05
2.860000000000000000e+02 1.955114385054912418e-05
2.870000000000000000e+02 1.951160083990544081e-05
2.880000000000000000e+02 1.947224882314912975e-05
2.890000000000000000e+02 1.943313327501527965e-05
2.900000000000000000e+02 1.939419234986416996e-05
2.910000000000000000e+02 1.935544241860043257e-05
2.920000000000000000e+02 1.931688530021347106e-05
2.930000000000000000e+02 1.927856828842777759e-05
2.940000000000000000e+02 1.924046773638110608e-05
2.950000000000000000e+02 1.920263457577675581e-05
2.960000000000000000e+02 1.916498695209156722e-05
2.970000000000000000e+02 1.912761763378512114e-05
2.980000000000000000e+02 1.909044112835545093e-05
2.990000000000000000e+02 1.905328099383041263e-05
3.000000000000000000e+02 1.901639370771590620e-05
3.010000000000000000e+02 1.897964466479606926e-05
3.020000000000000000e+02 1.894305569294374436e-05
3.030000000000000000e+02 1.890662497316952795e-05
3.040000000000000000e+02 1.887033795355819166e-05
3.050000000000000000e+02 1.883419099613092840e-05
3.060000000000000000e+02 1.879815681604668498e-05
3.070000000000000000e+02 1.876238093245774508e-05
3.080000000000000000e+02 1.872670327429659665e-05
3.090000000000000000e+02 1.869113111752085388e-05
3.100000000000000000e+02 1.865586455096490681e-05
3.110000000000000000e+02 1.862075987446587533e-05
3.120000000000000000e+02 1.858572613855358213e-05
3.130000000000000000e+02 1.855085247370880097e-05
3.140000000000000000e+02 1.851615161285735667e-05
3.150000000000000000e+02 1.848164538387209177e-05
3.160000000000000000e+02 1.844724465627223253e-05
3.170000000000000000e+02 1.841307494032662362e-05
3.180000000000000000e+02 1.837904710555449128e-05
3.190000000000000000e+02 1.834516478993464261e-05
3.200000000000000000e+02 1.831138979468960315e-05
3.210000000000000000e+02 1.827781306928955019e-05
3.220000000000000000e+02 1.824423634388949722e-05
3.230000000000000000e+02 1.821076875785365701e-05
3.240000000000000000e+02 1.817746669985353947e-05
3.250000000000000000e+02 1.814426832424942404e-05
3.260000000000000000e+02 1.811125912354327738e-05
3.270000000000000000e+02 1.807842818379867822e-05
3.280000000000000000e+02 1.804584462661296129e-05
3.290000000000000000e+02 1.801340295060072094e-05
3.300000000000000000e+02 1.798105768102686852e-05
3.310000000000000000e+02 1.794887066353112459e-05
3.320000000000000000e+02 1.791690738173201680e-05
3.330000000000000000e+02 1.788509507605340332e-05
3.340000000000000000e+02 1.785343374649528414e-05
3.350000000000000000e+02 1.782188155630137771e-05
3.360000000000000000e+02 1.779050580807961524e-05
3.370000000000000000e+02 1.775920827640220523e-05
3.380000000000000000e+02 1.772816904122009873e-05
3.390000000000000000e+02 1.769731534295715392e-05
3.400000000000000000e+02 1.766658897395245731e-05
3.410000000000000000e+02 1.763591535564046353e-05
3.420000000000000000e+02 1.760548730089794844e-05
3.430000000000000000e+02 1.757514655764680356e-05
3.440000000000000000e+02 1.754494041961152107e-05
3.450000000000000000e+02 1.751486161083448678e-05
3.460000000000000000e+02 1.748488284647464752e-05
3.470000000000000000e+02 1.745500412653200328e-05
3.480000000000000000e+02 1.742528547765687108e-05
3.490000000000000000e+02 1.739565414027310908e-05
3.500000000000000000e+02 1.736618833092506975e-05
3.510000000000000000e+02 1.733691715344320983e-05
3.520000000000000000e+02 1.730778603814542294e-05
3.530000000000000000e+02 1.727872040646616369e-05
3.540000000000000000e+02 1.724981484585441649e-05
3.550000000000000000e+02 1.722106935631018132e-05
3.560000000000000000e+02 1.719241663522552699e-05
3.570000000000000000e+02 1.716389488137792796e-05
3.580000000000000000e+02 1.713550409476738423e-05
3.590000000000000000e+02 1.710721153358463198e-05
3.600000000000000000e+02 1.707905903458595276e-05
3.610000000000000000e+02 1.705102295090910047e-05
3.620000000000000000e+02 1.702303961792495102e-05
3.630000000000000000e+02 1.699517270026262850e-05
3.640000000000000000e+02 1.696740946499630809e-05
3.650000000000000000e+02 1.693978083494585007e-05
3.660000000000000000e+02 1.691231045697350055e-05
3.670000000000000000e+02 1.688486918283160776e-05
3.680000000000000000e+02 1.685748793534003198e-05
3.690000000000000000e+02 1.683027403487358242e-05
3.700000000000000000e+02 1.680310742813162506e-05
3.710000000000000000e+02 1.677605723671149462e-05
3.720000000000000000e+02 1.674907616688869894e-05
3.730000000000000000e+02 1.672226972004864365e-05
3.740000000000000000e+02 1.669549237703904510e-05
3.750000000000000000e+02 1.666880780248902738e-05
3.760000000000000000e+02 1.664221963437739760e-05
3.770000000000000000e+02 1.661573332967236638e-05
3.780000000000000000e+02 1.658934525039512664e-05
3.790000000000000000e+02 1.656306994846090674e-05
3.800000000000000000e+02 1.653692197578493506e-05
3.810000000000000000e+02 1.651086495257914066e-05
3.820000000000000000e+02 1.648493343964219093e-05
3.830000000000000000e+02 1.645904012548271567e-05
3.840000000000000000e+02 1.643327595957089216e-05
3.850000000000000000e+02 1.640760638110805303e-05
3.860000000000000000e+02 1.638204957998823375e-05
3.870000000000000000e+02 1.635657827137038112e-05
3.880000000000000000e+02 1.633116517041344196e-05
3.890000000000000000e+02 1.630586120882071555e-05
3.900000000000000000e+02 1.628057179914321750e-05
3.910000000000000000e+02 1.625534787308424711e-05
3.920000000000000000e+02 1.623022762942127883e-05
3.930000000000000000e+02 1.620515831746160984e-05
3.940000000000000000e+02 1.618019268789794296e-05
3.950000000000000000e+02 1.615530709386803210e-05
3.960000000000000000e+02 1.613052518223412335e-05
3.970000000000000000e+02 1.610583058209158480e-05
3.980000000000000000e+02 1.608124330232385546e-05
3.990000000000000000e+02 1.605666693649254739e-05
4.000000000000000000e+02 1.603221244295127690e-05
4.010000000000000000e+02 1.600785799382720143e-05
4.020000000000000000e+02 1.598359631316270679e-05
4.030000000000000000e+02 1.595941648702137172e-05
4.040000000000000000e+02 1.593527485965751112e-05
4.050000000000000000e+02 1.591124782862607390e-05
4.060000000000000000e+02 1.588729173818137497e-05
4.070000000000000000e+02 1.586346661497373134e-05
4.080000000000000000e+02 1.583964694873429835e-05
4.090000000000000000e+02 1.581595824973192066e-05
4.100000000000000000e+02 1.579242052685003728e-05
4.110000000000000000e+02 1.576896465849131346e-05
4.120000000000000000e+02 1.574563975736964494e-05
4.130000000000000000e+02 1.572240034874994308e-05
4.140000000000000000e+02 1.569919731991831213e-05
4.150000000000000000e+02 1.567605431773699820e-05
4.160000000000000000e+02 1.565301499795168638e-05
4.170000000000000000e+02 1.563000478199683130e-05
4.180000000000000000e+02 1.560705277370288968e-05
4.190000000000000000e+02 1.558425719849765301e-05
4.200000000000000000e+02 1.556148527015466243e-05
4.210000000000000000e+02 1.553878973936662078e-05
4.220000000000000000e+02 1.551615423522889614e-05
4.230000000000000000e+02 1.549362605146598071e-05
4.240000000000000000e+02 1.547114879940636456e-05
4.250000000000000000e+02 1.544871702208183706e-05
4.260000000000000000e+02 1.542637619422748685e-05
4.270000000000000000e+02 1.540410448797047138e-05
4.280000000000000000e+02 1.538191099825780839e-05
4.290000000000000000e+02 1.535976844024844468e-05
4.300000000000000000e+02 1.533766771899536252e-05
4.310000000000000000e+02 1.531567977508530021e-05
4.320000000000000000e+02 1.529371547803748399e-05
4.330000000000000000e+02 1.527186941530089825e-05
4.340000000000000000e+02 1.525006427982589230e-05
4.350000000000000000e+02 1.522836828371509910e-05
4.360000000000000000e+02 1.520678506494732574e-05
4.370000000000000000e+02 1.518530098110204563e-05
4.380000000000000000e+02 1.516385691502364352e-05
4.390000000000000000e+02 1.514252471679355949e-05
4.400000000000000000e+02 1.512125345470849425e-05
4.410000000000000000e+02 1.510011770733399317e-05
4.420000000000000000e+02 1.507897104602307081e-05
4.430000000000000000e+02 1.505795989942271262e-05
4.440000000000000000e+02 1.503704424976604059e-05
4.450000000000000000e+02 1.501616497989743948e-05
4.460000000000000000e+02 1.499535756011027843e-05
4.470000000000000000e+02 1.497461380495224148e-05
4.480000000000000000e+02 1.495397827966371551e-05
4.490000000000000000e+02 1.493338641012087464e-05
4.500000000000000000e+02 1.491281727794557810e-05
4.510000000000000000e+02 1.489226542616961524e-05
4.520000000000000000e+02 1.487184636062011123e-05
4.530000000000000000e+02 1.485145185142755508e-05
4.540000000000000000e+02 1.483112100686412305e-05
4.550000000000000000e+02 1.481084655097220093e-05
4.560000000000000000e+02 1.479063485021470115e-05
4.570000000000000000e+02 1.477045225328765810e-05
4.580000000000000000e+02 1.475032604503212497e-05
4.590000000000000000e+02 1.473027441534213722e-05
4.600000000000000000e+02 1.471030282118590549e-05
4.610000000000000000e+02 1.469034486945020035e-05
4.620000000000000000e+02 1.467045331082772464e-05
4.630000000000000000e+02 1.465068635297939181e-05
4.640000000000000000e+02 1.463093394704628736e-05
4.650000000000000000e+02 1.461123792978469282e-05
4.660000000000000000e+02 1.459160193917341530e-05
4.670000000000000000e+02 1.457203870813827962e-05
4.680000000000000000e+02 1.455256278859451413e-05
4.690000000000000000e+02 1.453316053812159225e-05
4.700000000000000000e+02 1.451375464966986328e-05
4.710000000000000000e+02 1.449445062462473288e-05
4.720000000000000000e+02 1.447521299269283190e-05
4.730000000000000000e+02 1.445602447347482666e-05
4.740000000000000000e+02 1.443689325242303312e-05
4.750000000000000000e+02 1.441781205357983708e-05
4.760000000000000000e+02 1.439876268705120310e-05
4.770000000000000000e+02 1.437983337382320315e-05
4.780000000000000000e+02 1.436092952644685283e-05
4.790000000000000000e+02 1.434209843864664435e-05
4.800000000000000000e+02 1.432333465345436707e-05
4.810000000000000000e+02 1.430463998985942453e-05
4.820000000000000000e+02 1.428596897312672809e-05
4.830000000000000000e+02 1.426734706910792738e-05
4.840000000000000000e+02 1.424877791578182951e-05
4.850000000000000000e+02 1.423024150426499546e-05
4.860000000000000000e+02 1.421184424543753266e-05
4.870000000000000000e+02 1.419348336639814079e-05
4.880000000000000000e+02 1.417511975887464359e-05
4.890000000000000000e+02 1.415685619576834142e-05
4.900000000000000000e+02 1.413861900800839067e-05
4.910000000000000000e+02 1.412043820891994983e-05
4.920000000000000000e+02 1.410234108334407210e-05
4.930000000000000000e+02 1.408425032423110679e-05
4.940000000000000000e+02 1.406618503096979111e-05
4.950000000000000000e+02 1.404815520800184458e-05
4.960000000000000000e+02 1.403018723067361861e-05
4.970000000000000000e+02 1.401227746100630611e-05
4.980000000000000000e+02 1.399439315719064325e-05
4.990000000000000000e+02 1.397659616486635059e-05
5.000000000000000000e+02 1.395880372001556680e-05
5.010000000000000000e+02 1.394109858665615320e-05
5.020000000000000000e+02 1.392341073369607329e-05
5.030000000000000000e+02 1.390583111060550436e-05
5.040000000000000000e+02 1.388828786730300635e-05
5.050000000000000000e+02 1.387076918035745621e-05
5.060000000000000000e+02 1.385332961945096031e-05
5.070000000000000000e+02 1.383597373205702752e-05
5.080000000000000000e+02 1.381862330163130537e-05
5.090000000000000000e+02 1.380135017825523391e-05
5.100000000000000000e+02 1.378413071506656706e-05
5.110000000000000000e+02 1.376695490762358531e-05
5.120000000000000000e+02 1.374984549329383299e-05
5.130000000000000000e+02 1.373278246319387108e-05
5.140000000000000000e+02 1.371576036035548896e-05
5.150000000000000000e+02 1.369874644296942279e-05
5.160000000000000000e+02 1.368184166494756937e-05
5.170000000000000000e+02 1.366495871479855850e-05
5.180000000000000000e+02 1.364809395454358310e-05
5.190000000000000000e+02 1.363128467346541584e-05
5.200000000000000000e+02 1.361450813419651240e-05
5.210000000000000000e+02 1.359778343612561002e-05
5.220000000000000000e+02 1.358112149318912998e-05
5.230000000000000000e+02 1.356450320599833503e-05
5.240000000000000000e+02 1.354794585495255888e-05
5.250000000000000000e+02 1.353138213744387031e-05
5.260000000000000000e+02 1.351491391687886789e-05
5.270000000000000000e+02 1.349845570075558499e-05
5.280000000000000000e+02 1.348203659290447831e-05
5.290000000000000000e+02 1.346571752947056666e-05
5.300000000000000000e+02 1.344937118119560182e-05
5.310000000000000000e+02 1.343311214441200718e-05
5.320000000000000000e+02 1.341683127975556999e-05
5.330000000000000000e+02 1.340065136901102960e-05
5.340000000000000000e+02 1.338450147159164771e-05
5.350000000000000000e+02 1.336836157861398533e-05
5.360000000000000000e+02 1.335228625976014882e-05
5.370000000000000000e+02 1.333630007138708606e-05
5.380000000000000000e+02 1.332030024059349671e-05
5.390000000000000000e+02 1.330433133261976764e-05
5.400000000000000000e+02 1.328844882664270699e-05
5.410000000000000000e+02 1.327259997196961194e-05
5.420000000000000000e+02 1.325677021668525413e-05
5.430000000000000000e+02 1.324099775956710801e-05
5.440000000000000000e+02 1.322528532909927890e-05
5.450000000000000000e+02 1.320962201134534553e-05
5.460000000000000000e+02 1.319396869803313166e-05
5.470000000000000000e+02 1.317833903158316389e-05
5.480000000000000000e+02 1.316279212915105745e-05
5.490000000000000000e+02 1.314727433054940775e-05
5.500000000000000000e+02 1.313178472628351301e-05
5.510000000000000000e+02 1.311635242018382996e-05
5.520000000000000000e+02 1.310096376982983202e-05
5.530000000000000000e+02 1.308557966694934294e-05
5.540000000000000000e+02 1.307026377617148682e-05
5.550000000000000000e+02 1.305498699366580695e-05
5.560000000000000000e+02 1.303973294852767140e-05
5.570000000000000000e+02 1.302457167184911668e-05
5.580000000000000000e+02 1.300940857618115842e-05
5.590000000000000000e+02 1.299432369705755264e-05
5.600000000000000000e+02 1.297925155085977167e-05
5.610000000000000000e+02 1.296422396990237758e-05
5.620000000000000000e+02 1.294922367378603667e-05
5.630000000000000000e+02 1.293425157200545073e-05
5.640000000000000000e+02 1.291935313929570839e-05
5.650000000000000000e+02 1.290445106860715896e-05
5.660000000000000000e+02 1.288959992962190881e-05
5.670000000000000000e+02 1.287472423427971080e-05
5.680000000000000000e+02 1.285995585931232199e-05
5.690000000000000000e+02 1.284514200960984454e-05
5.700000000000000000e+02 1.283034725929610431e-05
5.710000000000000000e+02 1.281560980714857578e-05
5.720000000000000000e+02 1.280086416954873130e-05
5.730000000000000000e+02 1.278622403333429247e-05
5.740000000000000000e+02 1.277161754842381924e-05
5.750000000000000000e+02 1.275701197300804779e-05
5.760000000000000000e+02 1.274252281291410327e-05
5.770000000000000000e+02 1.272804183827247471e-05
5.780000000000000000e+02 1.271360270038712770e-05
5.790000000000000000e+02 1.269921449420507997e-05
5.800000000000000000e+02 1.268486539629520848e-05
5.810000000000000000e+02 1.267054267373168841e-05
5.820000000000000000e+02 1.265625360247213393e-05
5.830000000000000000e+02 1.264201819139998406e-05
5.840000000000000000e+02 1.262781552213709801e-05
5.850000000000000000e+02 1.261363468074705452e-05
5.860000000000000000e+02 1.259948658116627485e-05
5.870000000000000000e+02 1.258540669368812814e-05
5.880000000000000000e+02 1.257135500054573640e-05
5.890000000000000000e+02 1.255732968274969608e-05
5.900000000000000000e+02 1.254334893019404262e-05
5.910000000000000000e+02 1.252941183338407427e-05
5.920000000000000000e+02 1.251550747838336974e-05
5.930000000000000000e+02 1.250164677912835032e-05
5.940000000000000000e+02 1.248783701157663018e-05
5.950000000000000000e+02 1.247404270543484017e-05
5.960000000000000000e+02 1.246026658918708563e-05
5.970000000000000000e+02 1.244656232302077115e-05
5.980000000000000000e+02 1.243287351826438680e-05
5.990000000000000000e+02 1.241929658135632053e-05
6.000000000000000000e+02 1.240571691596414894e-05
6.010000000000000000e+02 1.239219727722229436e-05
6.020000000000000000e+02 1.237869764736387879e-05
6.030000000000000000e+02 1.236522894032532349e-05
6.040000000000000000e+02 1.235179843206424266e-05
6.050000000000000000e+02 1.233835882885614410e-05
6.060000000000000000e+02 1.232498652825597674e-05
6.070000000000000000e+02 1.231163423653924838e-05
6.080000000000000000e+02 1.229834469995694235e-05
6.090000000000000000e+02 1.228502878802828491e-05
6.100000000000000000e+02 1.227176835527643561e-05
6.110000000000000000e+02 1.225856431119609624e-05
6.120000000000000000e+02 1.224538300448330119e-05
6.130000000000000000e+02 1.223220533574931324e-05
6.140000000000000000e+02 1.221908223669743165e-05
6.150000000000000000e+02 1.220595549966674298e-05
6.160000000000000000e+02 1.219286968989763409e-05
6.170000000000000000e+02 1.217982207890599966e-05
6.180000000000000000e+02 1.216679356730310246e-05
6.190000000000000000e+02 1.215380234498297796e-05
6.200000000000000000e+02 1.214081294165225700e-05
6.210000000000000000e+02 1.212787356053013355e-05
6.220000000000000000e+02 1.211491508001927286e-05
6.230000000000000000e+02 1.210203845403157175e-05
6.240000000000000000e+02 1.208917728945380077e-05
6.250000000000000000e+02 1.207635614264290780e-05
6.260000000000000000e+02 1.206353772431612015e-05
6.270000000000000000e+02 1.205074931931449100e-05
6.280000000000000000e+02 1.203798819915391505e-05
6.290000000000000000e+02 1.202528164867544547e-05
6.300000000000000000e+02 1.201254690386122093e-05
6.310000000000000000e+02 1.199985945277148858e-05
6.320000000000000000e+02 1.198722020490095019e-05
6.330000000000000000e+02 1.197460551338735968e-05
6.340000000000000000e+02 1.196204175357706845e-05
6.350000000000000000e+02 1.194946435134625062e-05
6.360000000000000000e+02 1.193692878587171435e-05
6.370000000000000000e+02 1.192442778119584545e-05
6.380000000000000000e+02 1.191194587590871379e-05
6.390000000000000000e+02 1.189947670354740694e-05
6.400000000000000000e+02 1.188703754451125860e-05
6.410000000000000000e+02 1.187461657536914572e-05
6.420000000000000000e+02 1.186220924864755943e-05
6.430000000000000000e+02 1.184984648716636002e-05
6.440000000000000000e+02 1.183753010991495103e-05
6.450000000000000000e+02 1.182523010356817394e-05
6.460000000000000000e+02 1.181294192065251991e-05
6.470000000000000000e+02 1.180069466499844566e-05
6.480000000000000000e+02 1.178844195237616077e-05
6.490000000000000000e+02 1.177623016701545566e-05
6.500000000000000000e+02 1.176405203295871615e-05
6.510000000000000000e+02 1.175190027424832806e-05
6.520000000000000000e+02 1.173977398138958961e-05
6.530000000000000000e+02 1.172766496893018484e-05
6.540000000000000000e+02 1.171558142232242972e-05
6.550000000000000000e+02 1.170351515611400828e-05
6.560000000000000000e+02 1.169148345070425421e-05
6.570000000000000000e+02 1.167950904346071184e-05
6.580000000000000000e+02 1.166751917480723932e-05
6.590000000000000000e+02 1.165554203907959163e-05
6.600000000000000000e+02 1.164366130979033187e-05
6.610000000000000000e+02 1.163175875262822956e-05
6.620000000000000000e+02 1.161986165243433788e-05
6.630000000000000000e+02 1.160801912192255259e-05
6.640000000000000000e+02 1.159619750978890806e-05
6.650000000000000000e+02 1.158443228632677346e-05
6.660000000000000000e+02 1.157263704953948036e-05
6.670000000000000000e+02 1.156090002041310072e-05
6.680000000000000000e+02 1.154919846158009022e-05
6.690000000000000000e+02 1.153751782112522051e-05
6.700000000000000000e+02 1.152585173258557916e-05
6.710000000000000000e+02 1.151420929090818390e-05
6.720000000000000000e+02 1.150261778093408793e-05
6.730000000000000000e+02 1.149102172348648310e-05
6.740000000000000000e+02 1.147946113633224741e-05
6.750000000000000000e+02 1.146791419159853831e-05
6.760000000000000000e+02 1.145641908806283027e-05
6.770000000000000000e+02 1.144490488513838500e-05
6.780000000000000000e+02 1.143345798482187092e-05
6.790000000000000000e+02 1.142202654591528699e-05
6.800000000000000000e+02 1.141060329246101901e-05
6.810000000000000000e+02 1.139922733273124322e-05
6.820000000000000000e+02 1.138786774390609935e-05
6.830000000000000000e+02 1.137651543103856966e-05
6.840000000000000000e+02 1.136520950240083039e-05
6.850000000000000000e+02 1.135390448325779289e-05
6.860000000000000000e+02 1.134263584390282631e-05
6.870000000000000000e+02 1.133140449383063242e-05
6.880000000000000000e+02 1.132018223870545626e-05
6.890000000000000000e+02 1.130900545831536874e-05
6.900000000000000000e+02 1.129784686781931669e-05
6.910000000000000000e+02 1.128672010963782668e-05
6.920000000000000000e+02 1.127562245528679341e-05
6.930000000000000000e+02 1.126454117184039205e-05
6.940000000000000000e+02 1.125345988839399070e-05
6.950000000000000000e+02 1.124241680372506380e-05
6.960000000000000000e+02 1.123139099945547059e-05
6.970000000000000000e+02 1.122039520851103589e-05
6.980000000000000000e+02 1.120945398724870756e-05
6.990000000000000000e+02 1.119846456276718527e-05
7.000000000000000000e+02 1.118755335483001545e-05
7.010000000000000000e+02 1.117666033678688109e-05
7.020000000000000000e+02 1.116576186177553609e-05
7.030000000000000000e+02 1.115489430958405137e-05
7.040000000000000000e+02 1.114406768465414643e-05
7.050000000000000000e+02 1.113324287871364504e-05
7.060000000000000000e+02 1.112245536205591634e-05
7.070000000000000000e+02 1.111166420741938055e-05
7.080000000000000000e+02 1.110093035094905645e-05
7.090000000000000000e+02 1.109020013245753944e-05
7.100000000000000000e+02 1.107949719880707562e-05
7.110000000000000000e+02 1.106880972656654194e-05
7.120000000000000000e+02 1.105816591007169336e-05
7.130000000000000000e+02 1.104751117964042351e-05
7.140000000000000000e+02 1.103693284676410258e-05
7.150000000000000000e+02 1.102633814298314974e-05
7.160000000000000000e+02 1.101576344808563590e-05
7.170000000000000000e+02 1.100523513741791248e-05
7.180000000000000000e+02 1.099469864129787311e-05
7.190000000000000000e+02 1.098420852940762416e-05
7.200000000000000000e+02 1.097375115932663903e-05
7.210000000000000000e+02 1.096329924621386454e-05
7.220000000000000000e+02 1.095284096663817763e-05
7.230000000000000000e+02 1.094243634724989533e-05
7.240000000000000000e+02 1.093205537472385913e-05
7.250000000000000000e+02 1.092169077310245484e-05
7.260000000000000000e+02 1.091135800379561260e-05
7.270000000000000000e+02 1.090104979084571823e-05
7.280000000000000000e+02 1.089074976334813982e-05
7.290000000000000000e+02 1.088045428332407027e-05
7.300000000000000000e+02 1.087022064893972129e-05
7.310000000000000000e+02 1.086001520889112726e-05
7.320000000000000000e+02 1.084977247955976054e-05
7.330000000000000000e+02 1.083958613889990374e-05
7.340000000000000000e+02 1.082945345842745155e-05
7.350000000000000000e+02 1.081932623492321000e-05
7.360000000000000000e+02 1.080923902918584645e-05
7.370000000000000000e+02 1.079919820767827332e-05
7.380000000000000000e+02 1.078921195585280657e-05
7.390000000000000000e+02 1.077924207493197173e-05
7.400000000000000000e+02 1.076925764209590852e-05
7.410000000000000000e+02 1.075934960681479424e-05
7.420000000000000000e+02 1.074943065759725869e-05
7.430000000000000000e+02 1.073955900210421532e-05
7.440000000000000000e+02 1.072967188520124182e-05
7.450000000000000000e+02 1.071983206202276051e-05
7.460000000000000000e+02 1.071001861419063061e-05
7.470000000000000000e+02 1.070019970939029008e-05
7.480000000000000000e+02 1.069039717549458146e-05
7.490000000000000000e+02 1.068065830622799695e-05
7.500000000000000000e+02 1.067091307049850002e-05
7.510000000000000000e+02 1.066118784365244210e-05
7.520000000000000000e+02 1.065149717760505155e-05
7.530000000000000000e+02 1.064181378751527518e-05
7.540000000000000000e+02 1.063216495822416618e-05
7.550000000000000000e+02 1.062251885741716251e-05
7.560000000000000000e+02 1.061287730408366770e-05
7.570000000000000000e+02 1.060326758306473494e-05
7.580000000000000000e+02 1.059369060385506600e-05
7.590000000000000000e+02 1.058408633980434388e-05
7.600000000000000000e+02 1.057455483532976359e-05
7.610000000000000000e+02 1.056501787388697267e-05
7.620000000000000000e+02 1.055545908457133919e-05
7.630000000000000000e+02 1.054596759786363691e-05
7.640000000000000000e+02 1.053648793458705768e-05
7.650000000000000000e+02 1.052699371939525008e-05
7.660000000000000000e+02 1.051752042258158326e-05
7.670000000000000000e+02 1.050806076818844303e-05
7.680000000000000000e+02 1.049862476065754890e-05
7.690000000000000000e+02 1.048921330948360264e-05
7.700000000000000000e+02 1.047979822033084929e-05
7.710000000000000000e+02 1.047041587298735976e-05
7.720000000000000000e+02 1.046103898261208087e-05
7.730000000000000000e+02 1.045171484292950481e-05
7.740000000000000000e+02 1.044234886649064720e-05
7.750000000000000000e+02 1.043303109327098355e-05
7.760000000000000000e+02 1.042374606186058372e-05
7.770000000000000000e+02 1.041448922478593886e-05
7.780000000000000000e+02 1.040523056872189045e-05
7.790000000000000000e+02 1.039597555063664913e-05
7.800000000000000000e+02 1.038676964526530355e-05
7.810000000000000000e+02 1.037757829180918634e-05
7.820000000000000000e+02 1.036838148138485849e-05
7.830000000000000000e+02 1.035925015457905829e-05
7.840000000000000000e+02 1.035008972394280136e-05
7.850000000000000000e+02 1.034093838825356215e-05
7.860000000000000000e+02 1.033188527799211442e-05
7.870000000000000000e+02 1.032282034429954365e-05
7.880000000000000000e+02 1.031376086757518351e-05
7.890000000000000000e+02 1.030474140861770138e-05
7.900000000000000000e+02 1.029571376420790330e-05
7.910000000000000000e+02 1.028673250402789563e-05
7.920000000000000000e+02 1.027776670525781810e-05
7.930000000000000000e+02 1.026880090648774058e-05
7.940000000000000000e+02 1.025987876346334815e-05
7.950000000000000000e+02 1.025095662043895572e-05
7.960000000000000000e+02 1.024203629640396684e-05
7.970000000000000000e+02 1.023316690407227725e-05
7.980000000000000000e+02 1.022429933072999120e-05
7.990000000000000000e+02 1.021544721879763529e-05
8.000000000000000000e+02 1.020661238726461306e-05
8.010000000000000000e+02 1.019777664623688906e-05
8.020000000000000000e+02 1.018899911287007853e-05
8.030000000000000000e+02 1.018020884657744318e-05
8.040000000000000000e+02 1.017143949866294861e-05
8.050000000000000000e+02 1.016269652609480545e-05
8.060000000000000000e+02 1.015395901049487293e-05
8.070000000000000000e+02 1.014523513731546700e-05
8.080000000000000000e+02 1.013652763504069299e-05
8.090000000000000000e+02 1.012786196952220052e-05
8.100000000000000000e+02 1.011918266158318147e-05
8.110000000000000000e+02 1.011053518595872447e-05
8.120000000000000000e+02 1.010191044770181179e-05
8.130000000000000000e+02 1.009327843348728493e-05
8.140000000000000000e+02 1.008469735097605735e-05
8.150000000000000000e+02 1.007610262604430318e-05
8.160000000000000000e+02 1.006753154797479510e-05
8.170000000000000000e+02 1.005897502182051539e-05
8.180000000000000000e+02 1.005040758172981441e-05
8.190000000000000000e+02 1.004190562525764108e-05
8.200000000000000000e+02 1.003338365990202874e-05
8.210000000000000000e+02 1.002488988888217136e-05
8.220000000000000000e+02 1.001641521725105122e-05
8.230000000000000000e+02 1.000793690764112398e-05
8.240000000000000000e+02 9.999506801250390708e-06
8.250000000000000000e+02 9.991088518290780485e-06
8.260000000000000000e+02 9.982661140384152532e-06
8.270000000000000000e+02 9.974242857424542308e-06
8.280000000000000000e+02 9.965842764358967543e-06
8.290000000000000000e+02 9.957468137145042419e-06
8.300000000000000000e+02 9.949116247298661619e-06
8.310000000000000000e+02 9.940771633409895003e-06
8.320000000000000000e+02 9.932429748005233705e-06
8.330000000000000000e+02 9.924134246830362827e-06
8.340000000000000000e+02 9.915803275362122804e-06
8.350000000000000000e+02 9.907511412166059017e-06
8.360000000000000000e+02 9.899226824927609414e-06
8.370000000000000000e+02 9.890934052236843854e-06
8.380000000000000000e+02 9.882685844786465168e-06
8.390000000000000000e+02 9.874476745608262718e-06
8.400000000000000000e+02 9.866236723610199988e-06
8.410000000000000000e+02 9.858025805442593992e-06
8.420000000000000000e+02 9.849840353126637638e-06
8.430000000000000000e+02 9.841658538789488375e-06
8.440000000000000000e+02 9.833495823841076344e-06
8.450000000000000000e+02 9.825351298786699772e-06
8.460000000000000000e+02 9.817210411711130291e-06
8.470000000000000000e+02 9.809073162614367902e-06
8.480000000000000000e+02 9.800985026231501251e-06
8.490000000000000000e+02 9.792913260753266513e-06
8.500000000000000000e+02 9.784830581338610500e-06
8.510000000000000000e+02 9.776767910807393491e-06
8.520000000000000000e+02 9.768709787749685347e-06
8.530000000000000000e+02 9.760687134985346347e-06
8.540000000000000000e+02 9.752674486662726849e-06
8.550000000000000000e+02 9.744655471877194941e-06
8.560000000000000000e+02 9.736671017890330404e-06
8.570000000000000000e+02 9.728682016429957002e-06
8.580000000000000000e+02 9.720743037178181112e-06
8.590000000000000000e+02 9.712759492686018348e-06
8.600000000000000000e+02 9.704837793833576143e-06
8.610000000000000000e+02 9.696908819023519754e-06
8.620000000000000000e+02 9.688992577139288187e-06
8.630000000000000000e+02 9.681083611212670803e-06
8.640000000000000000e+02 9.673213753558229655e-06
8.650000000000000000e+02 9.665337529440876096e-06
8.660000000000000000e+02 9.657494956627488136e-06
8.670000000000000000e+02 9.649636922404170036e-06
8.680000000000000000e+02 9.641818905947729945e-06
8.690000000000000000e+02 9.633984518586657941e-06
8.700000000000000000e+02 9.626193786971271038e-06
8.710000000000000000e+02 9.618398507882375270e-06
8.720000000000000000e+02 9.610599590814672410e-06
8.730000000000000000e+02 9.602855243429075927e-06
8.740000000000000000e+02 9.595096344128251076e-06
8.750000000000000000e+02 9.587345630279742181e-06
8.760000000000000000e+02 9.579628567735198885e-06
8.770000000000000000e+02 9.571926057105883956e-06
8.780000000000000000e+02 9.564246283844113350e-06
8.790000000000000000e+02 9.556565601087640971e-06
8.800000000000000000e+02 9.548875823384150863e-06
8.810000000000000000e+02 9.541245162836275995e-06
8.820000000000000000e+02 9.533617230772506446e-06
8.830000000000000000e+02 9.525978384772315621e-06
8.840000000000000000e+02 9.518358638160862029e-06
8.850000000000000000e+02 9.510757081443443894e-06
8.860000000000000000e+02 9.503202818450517952e-06
8.870000000000000000e+02 9.495604899711906910e-06
8.880000000000000000e+02 9.488046998740173876e-06
8.890000000000000000e+02 9.480500011704862118e-06
8.900000000000000000e+02 9.472969395574182272e-06
8.910000000000000000e+02 9.465427865507081151e-06
8.920000000000000000e+02 9.457931810175068676e-06
8.930000000000000000e+02 9.450433935853652656e-06
8.940000000000000000e+02 9.442943337489850819e-06
8.950000000000000000e+02 9.435494575882330537e-06
8.960000000000000000e+02 9.428012162970844656e-06
8.970000000000000000e+02 9.420586138730868697e-06
8.980000000000000000e+02 9.413160114490892738e-06
8.990000000000000000e+02 9.405710443388670683e-06
9.000000000000000000e+02 9.398324436915572733e-06
9.010000000000000000e+02 9.390944796905387193e-06
9.020000000000000000e+02 9.383531505591236055e-06
9.030000000000000000e+02 9.376170964969787747e-06
9.040000000000000000e+02 9.368820428790058941e-06
9.050000000000000000e+02 9.361474440083838999e-06
9.060000000000000000e+02 9.354134817840531468e-06
9.070000000000000000e+02 9.346810657007154077e-06
9.080000000000000000e+02 9.339504686067812145e-06
9.090000000000000000e+02 9.332217814517207444e-06
9.100000000000000000e+02 9.324930033471900970e-06
9.110000000000000000e+02 9.317637704953085631e-06
9.120000000000000000e+02 9.310369932791218162e-06
9.130000000000000000e+02 9.303135811933316290e-06
9.140000000000000000e+02 9.295889867644291371e-06
9.150000000000000000e+02 9.288648470828775316e-06
9.160000000000000000e+02 9.281440725317224860e-06
9.170000000000000000e+02 9.274233889300376177e-06
9.180000000000000000e+02 9.267050700145773590e-06
9.190000000000000000e+02 9.259863873012363911e-06
9.200000000000000000e+02 9.252700692741200328e-06
9.210000000000000000e+02 9.245552064385265112e-06
9.220000000000000000e+02 9.238406164513435215e-06
9.230000000000000000e+02 9.231277545040939003e-06
9.240000000000000000e+02 9.224155292031355202e-06
9.250000000000000000e+02 9.217032129527069628e-06
9.260000000000000000e+02 9.209928066411521286e-06
9.270000000000000000e+02 9.202854016621131450e-06
9.280000000000000000e+02 9.195763595926109701e-06
9.290000000000000000e+02 9.188716830976773053e-06
9.300000000000000000e+02 9.181640052702277899e-06
9.310000000000000000e+02 9.174613296636380255e-06
9.320000000000000000e+02 9.167582902591675520e-06
9.330000000000000000e+02 9.160547051578760147e-06
9.340000000000000000e+02 9.153553946816828102e-06
9.350000000000000000e+02 9.146570846496615559e-06
9.360000000000000000e+02 9.139581379713490605e-06
9.370000000000000000e+02 9.132593731919769198e-06
9.380000000000000000e+02 9.125631549977697432e-06
9.390000000000000000e+02 9.118685738940257579e-06
9.400000000000000000e+02 9.111734470934607089e-06
9.410000000000000000e+02 9.104809578275308013e-06
9.420000000000000000e+02 9.097863767237868160e-06
9.430000000000000000e+02 9.090951607504393905e-06
9.440000000000000000e+02 9.084047633223235607e-06
9.450000000000000000e+02 9.077164577320218086e-06
9.460000000000000000e+02 9.070286978385411203e-06
9.470000000000000000e+02 9.063418474397622049e-06
9.480000000000000000e+02 9.056535418494604528e-06
9.490000000000000000e+02 9.049689651874359697e-06
9.500000000000000000e+02 9.042845704243518412e-06
9.510000000000000000e+02 9.036028131959028542e-06
9.520000000000000000e+02 9.029208740685135126e-06
9.530000000000000000e+02 9.022382073453627527e-06
9.540000000000000000e+02 9.015599971462506801e-06
9.550000000000000000e+02 9.008796041598543525e-06
9.560000000000000000e+02 9.002045771921984851e-06
9.570000000000000000e+02 8.995290954771917313e-06
9.580000000000000000e+02 8.988523404696024954e-06
9.590000000000000000e+02 8.981793143902905285e-06
9.600000000000000000e+02 8.975049240689259022e-06
9.610000000000000000e+02 8.968316251412034035e-06
9.620000000000000000e+02 8.961613275459967554e-06
9.630000000000000000e+02 8.954896657087374479e-06
9.640000000000000000e+02 8.948195500124711543e-06
9.650000000000000000e+02 8.941521628003101796e-06
9.660000000000000000e+02 8.934836841945070773e-06
9.670000000000000000e+02 8.928191164159215987e-06
9.680000000000000000e+02 8.921519111027009785e-06
9.690000000000000000e+02 8.914884347177576274e-06
9.700000000000000000e+02 8.908257768780458719e-06
9.710000000000000000e+02 8.901642104319762439e-06
9.720000000000000000e+02 8.895031896827276796e-06
9.730000000000000000e+02 8.888426236808300018e-06
9.740000000000000000e+02 8.881830581231042743e-06
9.750000000000000000e+02 8.875254934537224472e-06
9.760000000000000000e+02 8.868669283401686698e-06
9.770000000000000000e+02 8.862106369633693248e-06
9.780000000000000000e+02 8.855559826770331711e-06
9.790000000000000000e+02 8.849012374412268400e-06
9.800000000000000000e+02 8.842475835990626365e-06
9.810000000000000000e+02 8.835949302010703832e-06
9.820000000000000000e+02 8.829410944599658251e-06
9.830000000000000000e+02 8.822919880913104862e-06
9.840000000000000000e+02 8.816437002678867429e-06
9.850000000000000000e+02 8.809928658592980355e-06
9.860000000000000000e+02 8.803431228443514556e-06
9.870000000000000000e+02 8.796967449598014355e-06
9.880000000000000000e+02 8.790491847321391106e-06
9.890000000000000000e+02 8.784032615949399769e-06
9.900000000000000000e+02 8.777597940934356302e-06
9.910000000000000000e+02 8.771157808951102197e-06
9.920000000000000000e+02 8.764714948483742774e-06
9.930000000000000000e+02 8.758313924772664905e-06
9.940000000000000000e+02 8.751913810556288809e-06
9.950000000000000000e+02 8.745509148866403848e-06
9.960000000000000000e+02 8.739124496059957892e-06
9.970000000000000000e+02 8.732764399610459805e-06
9.980000000000000000e+02 8.726375199330504984e-06
9.990000000000000000e+02 8.720021469343919307e-06


==> dat/oned_step_nu_mse.dat <==
0.000000000000000000e+00 2.571692466735839844e-01
1.000000000000000000e+00 2.454318553209304810e-01
2.000000000000000000e+00 2.301278114318847656e-01
3.000000000000000000e+00 2.128509581089019775e-01
4.000000000000000000e+00 1.949421912431716919e-01
5.000000000000000000e+00 1.772453039884567261e-01
6.000000000000000000e+00 1.609487086534500122e-01
7.000000000000000000e+00 1.441918909549713135e-01
8.000000000000000000e+00 1.290920972824096680e-01
9.000000000000000000e+00 1.148872524499893188e-01
1.000000000000000000e+01 9.908851981163024902e-02
1.100000000000000000e+01 8.451066911220550537e-02
1.200000000000000000e+01 7.077373564243316650e-02
1.300000000000000000e+01 5.811248347163200378e-02
1.400000000000000000e+01 4.694281890988349915e-02
1.500000000000000000e+01 3.734970837831497192e-02
1.600000000000000000e+01 2.899563871324062347e-02
1.700000000000000000e+01 2.226103469729423523e-02
1.800000000000000000e+01 1.717543788254261017e-02
1.900000000000000000e+01 1.304375473409891129e-02
2.000000000000000000e+01 9.674517437815666199e-03
2.100000000000000000e+01 7.266253698617219925e-03
2.200000000000000000e+01 5.611248780041933060e-03
2.300000000000000000e+01 4.389306530356407166e-03
2.400000000000000000e+01 3.491189330816268921e-03
2.500000000000000000e+01 2.829356119036674500e-03
2.600000000000000000e+01 2.334685064852237701e-03
2.700000000000000000e+01 1.949198544025421143e-03
2.800000000000000000e+01 1.642917166464030743e-03
2.900000000000000000e+01 1.405869959853589535e-03
3.000000000000000000e+01 1.214841147884726524e-03
3.100000000000000000e+01 1.059151487424969673e-03
3.200000000000000000e+01 9.320038952864706516e-04
3.300000000000000000e+01 8.278313325718045235e-04
3.400000000000000000e+01 7.404121570289134979e-04
3.500000000000000000e+01 6.669912254437804222e-04
3.600000000000000000e+01 6.043557659722864628e-04
3.700000000000000000e+01 5.508630420081317425e-04
3.800000000000000000e+01 5.053859204053878784e-04
3.900000000000000000e+01 4.661779967136681080e-04
4.000000000000000000e+01 4.328846989665180445e-04
4.100000000000000000e+01 4.041652427986264229e-04
4.200000000000000000e+01 3.791413619183003902e-04
4.300000000000000000e+01 3.572443965822458267e-04
4.400000000000000000e+01 3.378935216460376978e-04
4.500000000000000000e+01 3.207521222066134214e-04
4.600000000000000000e+01 3.055013949051499367e-04
4.700000000000000000e+01 2.917953534051775932e-04
4.800000000000000000e+01 2.793984895106405020e-04
4.900000000000000000e+01 2.681464538909494877e-04
5.000000000000000000e+01 2.578598214313387871e-04
5.100000000000000000e+01 2.484453143551945686e-04
5.200000000000000000e+01 2.398718643235042691e-04
5.300000000000000000e+01 2.320661296835169196e-04
5.400000000000000000e+01 2.249324606964364648e-04
5.500000000000000000e+01 2.184413606300950050e-04
5.600000000000000000e+01 2.125400060322135687e-04
5.700000000000000000e+01 2.071686903946101665e-04
5.800000000000000000e+01 2.022738335654139519e-04
5.900000000000000000e+01 1.977733190869912505e-04
6.000000000000000000e+01 1.936299086082726717e-04
6.100000000000000000e+01 1.897934416774660349e-04
6.200000000000000000e+01 1.862280478235334158e-04
6.300000000000000000e+01 1.829249085858464241e-04
6.400000000000000000e+01 1.798500597942620516e-04
6.500000000000000000e+01 1.769705559127032757e-04
6.600000000000000000e+01 1.742520835250616074e-04
6.700000000000000000e+01 1.716786064207553864e-04
6.800000000000000000e+01 1.692432706477120519e-04
6.900000000000000000e+01 1.669579651206731796e-04
7.000000000000000000e+01 1.647907192818820477e-04
7.100000000000000000e+01 1.627338933758437634e-04
7.200000000000000000e+01 1.607760495971888304e-04
7.300000000000000000e+01 1.589132443768903613e-04
7.400000000000000000e+01 1.571298635099083185e-04
7.500000000000000000e+01 1.554192567709833384e-04
7.600000000000000000e+01 1.537732605356723070e-04
7.700000000000000000e+01 1.521863741800189018e-04
7.800000000000000000e+01 1.506515691289678216e-04
7.900000000000000000e+01 1.491666480433195829e-04
8.000000000000000000e+01 1.477259647799655795e-04
8.100000000000000000e+01 1.463268854422494769e-04
8.200000000000000000e+01 1.449750707251951098e-04
8.300000000000000000e+01 1.436665479559451342e-04
8.400000000000000000e+01 1.424000220140442252e-04
8.500000000000000000e+01 1.411690900567919016e-04
8.600000000000000000e+01 1.399718021275475621e-04
8.700000000000000000e+01 1.388138189213350415e-04
8.800000000000000000e+01 1.376870350213721395e-04
8.900000000000000000e+01 1.365918869851157069e-04
9.000000000000000000e+01 1.355289568891748786e-04
9.100000000000000000e+01 1.344939810223877430e-04
9.200000000000000000e+01 1.334840781055390835e-04
9.300000000000000000e+01 1.324984041275456548e-04
9.400000000000000000e+01 1.315385306952521205e-04
9.500000000000000000e+01 1.306022459175437689e-04
9.600000000000000000e+01 1.296860864385962486e-04
9.700000000000000000e+01 1.287906488869339228e-04
9.800000000000000000e+01 1.279148127650842071e-04
9.900000000000000000e+01 1.270568754989653826e-04
1.000000000000000000e+02 1.262158621102571487e-04
1.010000000000000000e+02 1.253907394129782915e-04
1.020000000000000000e+02 1.245820167241618037e-04
1.030000000000000000e+02 1.237900578416883945e-04
1.040000000000000000e+02 1.230164634762331843e-04
1.050000000000000000e+02 1.222558639710769057e-04
1.060000000000000000e+02 1.215071242768317461e-04
1.070000000000000000e+02 1.207698951475322247e-04
1.080000000000000000e+02 1.200449187308549881e-04
1.090000000000000000e+02 1.193326825159601867e-04
1.100000000000000000e+02 1.186309382319450378e-04
1.110000000000000000e+02 1.179398313979618251e-04
1.120000000000000000e+02 1.172594274976290762e-04
1.130000000000000000e+02 1.165880094049498439e-04
1.140000000000000000e+02 1.159246894530951977e-04
1.150000000000000000e+02 1.152728946181014180e-04
1.160000000000000000e+02 1.146319191320799291e-04
1.170000000000000000e+02 1.140010863309726119e-04
1.180000000000000000e+02 1.133804253186099231e-04
1.190000000000000000e+02 1.127670693676918745e-04
1.200000000000000000e+02 1.121617751778103411e-04
1.210000000000000000e+02 1.115653067245148122e-04
1.220000000000000000e+02 1.109763907152228057e-04
1.230000000000000000e+02 1.103950780816376209e-04
1.240000000000000000e+02 1.098222564905881882e-04
1.250000000000000000e+02 1.092572783818468451e-04
1.260000000000000000e+02 1.086990669136866927e-04
1.270000000000000000e+02 1.081461814465001225e-04
1.280000000000000000e+02 1.076006374205462635e-04
1.290000000000000000e+02 1.070619109668768942e-04
1.300000000000000000e+02 1.065307151293382049e-04
1.310000000000000000e+02 1.060052018146961927e-04
1.320000000000000000e+02 1.054845488397404552e-04
1.330000000000000000e+02 1.049701386364176869e-04
1.340000000000000000e+02 1.044612872647121549e-04
1.350000000000000000e+02 1.039571725414134562e-04
1.360000000000000000e+02 1.034581509884446859e-04
1.370000000000000000e+02 1.029662671498954296e-04
1.380000000000000000e+02 1.024798038997687399e-04
1.390000000000000000e+02 1.019975607050582767e-04
1.400000000000000000e+02 1.015199741232208908e-04
1.410000000000000000e+02 1.010474807117134333e-04
1.420000000000000000e+02 1.005797457764856517e-04
1.430000000000000000e+02 1.001174969132989645e-04
1.440000000000000000e+02 9.965967910829931498e-05
1.450000000000000000e+02 9.920781303662806749e-05
1.460000000000000000e+02 9.876004332909360528e-05
1.470000000000000000e+02 9.831675561144948006e-05
1.480000000000000000e+02 9.787778253667056561e-05
1.490000000000000000e+02 9.744390263222157955e-05
1.500000000000000000e+02 9.701384260552003980e-05
1.510000000000000000e+02 9.658721683081239462e-05
1.520000000000000000e+02 9.616461466066539288e-05
1.530000000000000000e+02 9.574621799401938915e-05
1.540000000000000000e+02 9.533137199468910694e-05
1.550000000000000000e+02 9.492008393863216043e-05
1.560000000000000000e+02 9.451370715396478772e-05
1.570000000000000000e+02 9.411136852577328682e-05
1.580000000000000000e+02 9.371209307573735714e-05
1.590000000000000000e+02 9.331671026302501559e-05
1.600000000000000000e+02 9.292554022977128625e-05
1.610000000000000000e+02 9.253832104150205851e-05
1.620000000000000000e+02 9.215429599862545729e-05
1.630000000000000000e+02 9.177393076242879033e-05
1.640000000000000000e+02 9.139683970715850592e-05
1.650000000000000000e+02 9.102335025090724230e-05
1.660000000000000000e+02 9.065332415048032999e-05
1.670000000000000000e+02 9.028644126374274492e-05
1.680000000000000000e+02 8.992289804155007005e-05
1.690000000000000000e+02 8.956264355219900608e-05
1.700000000000000000e+02 8.920496475184336305e-05
1.710000000000000000e+02 8.885016723070293665e-05
1.720000000000000000e+02 8.849929145071655512e-05
1.730000000000000000e+02 8.815166074782609940e-05
1.740000000000000000e+02 8.780651842243969440e-05
1.750000000000000000e+02 8.746461389819160104e-05
1.760000000000000000e+02 8.712568524060770869e-05
1.770000000000000000e+02 8.679026359459385276e-05
1.780000000000000000e+02 8.645790512673556805e-05
1.790000000000000000e+02 8.612802048446610570e-05
1.800000000000000000e+02 8.580113353673368692e-05
1.810000000000000000e+02 8.547690231353044510e-05
1.820000000000000000e+02 8.515518857166171074e-05
1.830000000000000000e+02 8.483648707624524832e-05
1.840000000000000000e+02 8.452065958408638835e-05
1.850000000000000000e+02 8.420736412517726421e-05
1.860000000000000000e+02 8.389649156015366316e-05
1.870000000000000000e+02 8.358830382348969579e-05
1.880000000000000000e+02 8.328245894517749548e-05
1.890000000000000000e+02 8.297910972032696009e-05
1.900000000000000000e+02 8.267808880191296339e-05
1.910000000000000000e+02 8.237905421992763877e-05
1.920000000000000000e+02 8.208233339246362448e-05
1.930000000000000000e+02 8.178779535228386521e-05
1.940000000000000000e+02 8.149601490003988147e-05
1.950000000000000000e+02 8.120627171592786908e-05
1.960000000000000000e+02 8.091886411421000957e-05
1.970000000000000000e+02 8.063385757850483060e-05
1.980000000000000000e+02 8.035088831093162298e-05
1.990000000000000000e+02 8.006975986063480377e-05
2.000000000000000000e+02 7.979040674399584532e-05
2.010000000000000000e+02 7.951367297209799290e-05
2.020000000000000000e+02 7.923893281258642673e-05
2.030000000000000000e+02 7.896620081737637520e-05
2.040000000000000000e+02 7.869515684433281422e-05
2.050000000000000000e+02 7.842647028155624866e-05
2.060000000000000000e+02 7.815955905243754387e-05
2.070000000000000000e+02 7.789453229634091258e-05
2.080000000000000000e+02 7.763171743135899305e-05
2.090000000000000000e+02 7.737092528259381652e-05
2.100000000000000000e+02 7.711127545917406678e-05
2.110000000000000000e+02 7.685420132474973798e-05
2.120000000000000000e+02 7.659885159227997065e-05
2.130000000000000000e+02 7.634521898580715060e-05
2.140000000000000000e+02 7.609321619383990765e-05
2.150000000000000000e+02 7.584286504425108433e-05
2.160000000000000000e+02 7.559400546597316861e-05
2.170000000000000000e+02 7.534734322689473629e-05
2.180000000000000000e+02 7.510252908105030656e-05
2.190000000000000000e+02 7.485893729608505964e-05
2.200000000000000000e+02 7.461690984200686216e-05
2.210000000000000000e+02 7.437686872435733676e-05
2.220000000000000000e+02 7.413800631184130907e-05
2.230000000000000000e+02 7.390090468106791377e-05
2.240000000000000000e+02 7.366543286480009556e-05
2.250000000000000000e+02 7.343149627558887005e-05
2.260000000000000000e+02 7.319882570300251245e-05
2.270000000000000000e+02 7.296731200767681003e-05
2.280000000000000000e+02 7.273671508301049471e-05
2.290000000000000000e+02 7.250768976518884301e-05
2.300000000000000000e+02 7.228025788208469748e-05
2.310000000000000000e+02 7.205359725048765540e-05
2.320000000000000000e+02 7.182850822573527694e-05
2.330000000000000000e+02 7.160485256463289261e-05
2.340000000000000000e+02 7.138246292015537620e-05
2.350000000000000000e+02 7.116129563655704260e-05
2.360000000000000000e+02 7.094172178767621517e-05
2.370000000000000000e+02 7.072294101817533374e-05
2.380000000000000000e+02 7.050572457956150174e-05
2.390000000000000000e+02 7.028978143353015184e-05
2.400000000000000000e+02 7.007520616753026843e-05
2.410000000000000000e+02 6.986170046729966998e-05
2.420000000000000000e+02 6.964941712794825435e-05
2.430000000000000000e+02 6.943849439267069101e-05
2.440000000000000000e+02 6.922901957295835018e-05
2.450000000000000000e+02 6.902039604028686881e-05
2.460000000000000000e+02 6.881327135488390923e-05
2.470000000000000000e+02 6.860768189653754234e-05
2.480000000000000000e+02 6.840343121439218521e-05
2.490000000000000000e+02 6.820083945058286190e-05
2.500000000000000000e+02 6.799914262956008315e-05
2.510000000000000000e+02 6.779883551644161344e-05
2.520000000000000000e+02 6.759962707292288542e-05
2.530000000000000000e+02 6.740181561326608062e-05
2.540000000000000000e+02 6.720585224684327841e-05
2.550000000000000000e+02 6.701081292703747749e-05
2.560000000000000000e+02 6.681675586150959134e-05
2.570000000000000000e+02 6.662462692474946380e-05
2.580000000000000000e+02 6.643366214120760560e-05
2.590000000000000000e+02 6.624386151088401675e-05
2.600000000000000000e+02 6.605515227420255542e-05
2.610000000000000000e+02 6.586736708413809538e-05
2.620000000000000000e+02 6.568062963197007775e-05
2.630000000000000000e+02 6.549561658175662160e-05
2.640000000000000000e+02 6.531164399348199368e-05
2.650000000000000000e+02 6.512922846013680100e-05
2.660000000000000000e+02 6.494768604170531034e-05
2.670000000000000000e+02 6.476715498138219118e-05
2.680000000000000000e+02 6.458786810981109738e-05
2.690000000000000000e+02 6.440950528485700488e-05
2.700000000000000000e+02 6.423224840546026826e-05
2.710000000000000000e+02 6.405607564374804497e-05
2.720000000000000000e+02 6.388094334397464991e-05
2.730000000000000000e+02 6.370703340508043766e-05
2.740000000000000000e+02 6.353376375045627356e-05
2.750000000000000000e+02 6.336157821351662278e-05
2.760000000000000000e+02 6.319051317404955626e-05
2.770000000000000000e+02 6.302117253653705120e-05
2.780000000000000000e+02 6.285327981458976865e-05
2.790000000000000000e+02 6.268700963119044900e-05
2.800000000000000000e+02 6.252125604078173637e-05
2.810000000000000000e+02 6.235660839593037963e-05
2.820000000000000000e+02 6.219295028131455183e-05
2.830000000000000000e+02 6.203017983352765441e-05
2.840000000000000000e+02 6.186866085045039654e-05
2.850000000000000000e+02 6.170786218717694283e-05
2.860000000000000000e+02 6.154782022349536419e-05
2.870000000000000000e+02 6.138910248409956694e-05
2.880000000000000000e+02 6.123127968749031425e-05
2.890000000000000000e+02 6.107434455770999193e-05
2.900000000000000000e+02 6.091796967666596174e-05
2.910000000000000000e+02 6.076284262235276401e-05
2.920000000000000000e+02 6.060854138922877610e-05
2.930000000000000000e+02 6.045496411388739944e-05
2.940000000000000000e+02 6.030224903952330351e-05
2.950000000000000000e+02 6.015013786964118481e-05
2.960000000000000000e+02 5.999914355925284326e-05
2.970000000000000000e+02 5.984872404951602221e-05
2.980000000000000000e+02 5.969956691842526197e-05
2.990000000000000000e+02 5.955077358521521091e-05
3.000000000000000000e+02 5.940299888607114553e-05
3.010000000000000000e+02 5.925595178268849850e-05
3.020000000000000000e+02 5.910950858378782868e-05
3.030000000000000000e+02 5.896405855310149491e-05
3.040000000000000000e+02 5.881910328753292561e-05
3.050000000000000000e+02 5.867532672709785402e-05
3.060000000000000000e+02 5.853212496731430292e-05
3.070000000000000000e+02 5.838945799041539431e-05
3.080000000000000000e+02 5.824772233609110117e-05
3.090000000000000000e+02 5.810668881167657673e-05
3.100000000000000000e+02 5.796621917397715151e-05
3.110000000000000000e+02 5.782642620033584535e-05
3.120000000000000000e+02 5.768785194959491491e-05
3.130000000000000000e+02 5.754923040512949228e-05
3.140000000000000000e+02 5.741176573792472482e-05
3.150000000000000000e+02 5.727481402573175728e-05
3.160000000000000000e+02 5.713837890652939677e-05
3.170000000000000000e+02 5.700243491446599364e-05
3.180000000000000000e+02 5.686713484465144575e-05
3.190000000000000000e+02 5.673233681591227651e-05
3.200000000000000000e+02 5.659869566443376243e-05
3.210000000000000000e+02 5.646511272061616182e-05
3.220000000000000000e+02 5.633252658299170434e-05
3.230000000000000000e+02 5.620034426101483405e-05
3.240000000000000000e+02 5.606865306617692113e-05
3.250000000000000000e+02 5.593806417891755700e-05
3.260000000000000000e+02 5.580766446655616164e-05
3.270000000000000000e+02 5.567805783357471228e-05
3.280000000000000000e+02 5.554892049985937774e-05
3.290000000000000000e+02 5.542031067307107151e-05
3.300000000000000000e+02 5.529226837097667158e-05
3.310000000000000000e+02 5.516524470294825733e-05
3.320000000000000000e+02 5.503858119482174516e-05
3.330000000000000000e+02 5.491222327691502869e-05
3.340000000000000000e+02 5.478657112689688802e-05
3.350000000000000000e+02 5.466170114232227206e-05
3.360000000000000000e+02 5.453731864690780640e-05
3.370000000000000000e+02 5.441318353405222297e-05
3.380000000000000000e+02 5.428985605249181390e-05
3.390000000000000000e+02 5.416701242211274803e-05
3.400000000000000000e+02 5.404490730143152177e-05
3.410000000000000000e+02 5.392325329012237489e-05
3.420000000000000000e+02 5.380199581850320101e-05
3.430000000000000000e+02 5.368154961615800858e-05
3.440000000000000000e+02 5.356168912840075791e-05
3.450000000000000000e+02 5.344255623640492558e-05
3.460000000000000000e+02 5.332380533218383789e-05
3.470000000000000000e+02 5.320548007148317993e-05
3.480000000000000000e+02 5.308787513058632612e-05
3.490000000000000000e+02 5.297109237289987504e-05
3.500000000000000000e+02 5.285437146085314453e-05
3.510000000000000000e+02 5.273829810903407633e-05
3.520000000000000000e+02 5.262283957563340664e-05
3.530000000000000000e+02 5.250795584288425744e-05
3.540000000000000000e+02 5.239332313067279756e-05
3.550000000000000000e+02 5.227951623965054750e-05
3.560000000000000000e+02 5.216603676672093570e-05
3.570000000000000000e+02 5.205299385124817491e-05
3.580000000000000000e+02 5.194066034164279699e-05
3.590000000000000000e+02 5.182878157938830554e-05
3.600000000000000000e+02 5.171746670384891331e-05
3.610000000000000000e+02 5.160668661119416356e-05
3.620000000000000000e+02 5.149655407876707613e-05
3.630000000000000000e+02 5.138690175954252481e-05
3.640000000000000000e+02 5.127761323819868267e-05
3.650000000000000000e+02 5.116876855026930571e-05
3.660000000000000000e+02 5.106056778458878398e-05
3.670000000000000000e+02 5.095268716104328632e-05
3.680000000000000000e+02 5.084557051304727793e-05
3.690000000000000000e+02 5.073874854133464396e-05
3.700000000000000000e+02 5.063221396994777024e-05
3.710000000000000000e+02 5.052643246017396450e-05
3.720000000000000000e+02 5.042077827965840697e-05
3.730000000000000000e+02 5.031606997363269329e-05
3.740000000000000000e+02 5.021139077143743634e-05
3.750000000000000000e+02 5.010720633435994387e-05
3.760000000000000000e+02 5.000369856134057045e-05
3.770000000000000000e+02 4.990094748791307211e-05
3.780000000000000000e+02 4.979826189810410142e-05
3.790000000000000000e+02 4.969561268808320165e-05
3.800000000000000000e+02 4.959362559020519257e-05
3.810000000000000000e+02 4.949191861669532955e-05
3.820000000000000000e+02 4.939042992191389203e-05
3.830000000000000000e+02 4.928947237203828990e-05
3.840000000000000000e+02 4.918894046568311751e-05
3.850000000000000000e+02 4.908885239274241030e-05
3.860000000000000000e+02 4.898920451523736119e-05
3.870000000000000000e+02 4.888989496976137161e-05
3.880000000000000000e+02 4.879112384514883161e-05
3.890000000000000000e+02 4.869241456617601216e-05
3.900000000000000000e+02 4.859411274082958698e-05
3.910000000000000000e+02 4.849630568060092628e-05
3.920000000000000000e+02 4.839891334995627403e-05
3.930000000000000000e+02 4.830184843740426004e-05
3.940000000000000000e+02 4.820497997570782900e-05
3.950000000000000000e+02 4.810875543626025319e-05
3.960000000000000000e+02 4.801276008947752416e-05
3.970000000000000000e+02 4.791720493813045323e-05
3.980000000000000000e+02 4.782194446306675673e-05
3.990000000000000000e+02 4.772718966705724597e-05
4.000000000000000000e+02 4.763252945849671960e-05
4.010000000000000000e+02 4.753860412165522575e-05
4.020000000000000000e+02 4.744485340779647231e-05
4.030000000000000000e+02 4.735150287160649896e-05
4.040000000000000000e+02 4.725852340925484896e-05
4.050000000000000000e+02 4.716594412457197905e-05
4.060000000000000000e+02 4.707362677436321974e-05
4.070000000000000000e+02 4.698178963735699654e-05
4.080000000000000000e+02 4.689038905780762434e-05
4.090000000000000000e+02 4.679945413954555988e-05
4.100000000000000000e+02 4.670858834288083017e-05
4.110000000000000000e+02 4.661791535909287632e-05
4.120000000000000000e+02 4.652782808989286423e-05
4.130000000000000000e+02 4.643827560357749462e-05
4.140000000000000000e+02 4.634879587683826685e-05
4.150000000000000000e+02 4.625973451766185462e-05
4.160000000000000000e+02 4.617112062987871468e-05
4.170000000000000000e+02 4.608277959050610662e-05
4.180000000000000000e+02 4.599479871103540063e-05
4.190000000000000000e+02 4.590718162944540381e-05
4.200000000000000000e+02 4.582011024467647076e-05
4.210000000000000000e+02 4.573308251565322280e-05
4.220000000000000000e+02 4.564670234685763717e-05
4.230000000000000000e+02 4.556045678327791393e-05
4.240000000000000000e+02 4.547460048343054950e-05
4.250000000000000000e+02 4.538907523965463042e-05
4.260000000000000000e+02 4.530394289758987725e-05
4.270000000000000000e+02 4.521908704191446304e-05
4.280000000000000000e+02 4.513456588028930128e-05
4.290000000000000000e+02 4.505031392909586430e-05
4.300000000000000000e+02 4.496642577578313649e-05
4.310000000000000000e+02 4.488289414439350367e-05
4.320000000000000000e+02 4.479980634641833603e-05
4.330000000000000000e+02 4.471680949791334569e-05
4.340000000000000000e+02 4.463434015633538365e-05
4.350000000000000000e+02 4.455209273146465421e-05
4.360000000000000000e+02 4.446999810170382261e-05
4.370000000000000000e+02 4.438831820152699947e-05
4.380000000000000000e+02 4.430723129189573228e-05
4.390000000000000000e+02 4.422589336172677577e-05
4.400000000000000000e+02 4.414522118167951703e-05
4.410000000000000000e+02 4.406459993333555758e-05
4.420000000000000000e+02 4.398436431074514985e-05
4.430000000000000000e+02 4.390441972645930946e-05
4.440000000000000000e+02 4.382475890452042222e-05
4.450000000000000000e+02 4.374544369056820869e-05
4.460000000000000000e+02 4.366632492747157812e-05
4.470000000000000000e+02 4.358734076959080994e-05
4.480000000000000000e+02 4.350908056949265301e-05
4.490000000000000000e+02 4.343074760981835425e-05
4.500000000000000000e+02 4.335292396717704833e-05
4.510000000000000000e+02 4.327517672209069133e-05
4.520000000000000000e+02 4.319769141147844493e-05
4.530000000000000000e+02 4.312072996981441975e-05
4.540000000000000000e+02 4.304377216612920165e-05
4.550000000000000000e+02 4.296715269447304308e-05
4.560000000000000000e+02 4.289062417228706181e-05
4.570000000000000000e+02 4.281441579223610461e-05
4.580000000000000000e+02 4.273862577974796295e-05
4.590000000000000000e+02 4.266311589162796736e-05
4.600000000000000000e+02 4.258765693521127105e-05
4.610000000000000000e+02 4.251271093380637467e-05
4.620000000000000000e+02 4.243813236826099455e-05
4.630000000000000000e+02 4.236367021803744137e-05
4.640000000000000000e+02 4.228945181239396334e-05
4.650000000000000000e+02 4.221545896143652499e-05
4.660000000000000000e+02 4.214186265016905963e-05
4.670000000000000000e+02 4.206855373922735453e-05
4.680000000000000000e+02 4.199526301817968488e-05
4.690000000000000000e+02 4.192238702671602368e-05
4.700000000000000000e+02 4.184975114185363054e-05
4.710000000000000000e+02 4.177740265731699765e-05
4.720000000000000000e+02 4.170521060586906970e-05
4.730000000000000000e+02 4.163328412687405944e-05
4.740000000000000000e+02 4.156162322033196688e-05
4.750000000000000000e+02 4.149019150645472109e-05
4.760000000000000000e+02 4.141911631450057030e-05
4.770000000000000000e+02 4.134800474275834858e-05
4.780000000000000000e+02 4.127721331315115094e-05
4.790000000000000000e+02 4.120672747376374900e-05
4.800000000000000000e+02 4.113649993087165058e-05
4.810000000000000000e+02 4.106646883883513510e-05
4.820000000000000000e+02 4.099673606106080115e-05
4.830000000000000000e+02 4.092717790626920760e-05
4.840000000000000000e+02 4.085803448106162250e-05
4.850000000000000000e+02 4.078911297256127000e-05
4.860000000000000000e+02 4.072030787938274443e-05
4.870000000000000000e+02 4.065182656631805003e-05
4.880000000000000000e+02 4.058375270687974989e-05
4.890000000000000000e+02 4.051582800457254052e-05
4.900000000000000000e+02 4.044823072035796940e-05
4.910000000000000000e+02 4.038072802359238267e-05
4.920000000000000000e+02 4.031350545119494200e-05
4.930000000000000000e+02 4.024659574497491121e-05
4.940000000000000000e+02 4.017976607428863645e-05
4.950000000000000000e+02 4.011325654573738575e-05
4.960000000000000000e+02 4.004696893389336765e-05
4.970000000000000000e+02 3.998107422376051545e-05
4.980000000000000000e+02 3.991520861745811999e-05
4.990000000000000000e+02 3.984956856584176421e-05
5.000000000000000000e+02 3.978432505391538143e-05
5.010000000000000000e+02 3.971921250922605395e-05
5.020000000000000000e+02 3.965420546592213213e-05
5.030000000000000000e+02 3.958960223826579750e-05
5.040000000000000000e+02 3.952506813220679760e-05
5.050000000000000000e+02 3.946076321881264448e-05
5.060000000000000000e+02 3.939680391340516508e-05
5.070000000000000000e+02 3.933310654247179627e-05
5.080000000000000000e+02 3.926962381228804588e-05
5.090000000000000000e+02 3.920601739082485437e-05
5.100000000000000000e+02 3.914308763341978192e-05
5.110000000000000000e+02 3.908020153176039457e-05
5.120000000000000000e+02 3.901746822521090508e-05
5.130000000000000000e+02 3.895491681760177016e-05
5.140000000000000000e+02 3.889257641276344657e-05
5.150000000000000000e+02 3.883051249431446195e-05
5.160000000000000000e+02 3.876854316331446171e-05
5.170000000000000000e+02 3.870674117933958769e-05
5.180000000000000000e+02 3.864526297547854483e-05
5.190000000000000000e+02 3.858375566778704524e-05
5.200000000000000000e+02 3.852278678095899522e-05
5.210000000000000000e+02 3.846187246381305158e-05
5.220000000000000000e+02 3.840122008114121854e-05
5.230000000000000000e+02 3.834061135421507061e-05
5.240000000000000000e+02 3.828035187325440347e-05
5.250000000000000000e+02 3.822015059995464981e-05
5.260000000000000000e+02 3.816013850155286491e-05
5.270000000000000000e+02 3.810020643868483603e-05
5.280000000000000000e+02 3.804061998380348086e-05
5.290000000000000000e+02 3.798120815190486610e-05
5.300000000000000000e+02 3.792187635554000735e-05
5.310000000000000000e+02 3.786278830375522375e-05
5.320000000000000000e+02 3.780391489272005856e-05
5.330000000000000000e+02 3.774523065658286214e-05
5.340000000000000000e+02 3.768679744098335505e-05
5.350000000000000000e+02 3.762842970900237560e-05
5.360000000000000000e+02 3.757029844564385712e-05
5.370000000000000000e+02 3.751218901015818119e-05
5.380000000000000000e+02 3.745454887393862009e-05
5.390000000000000000e+02 3.739668318303301930e-05
5.400000000000000000e+02 3.733930134330876172e-05
5.410000000000000000e+02 3.728217052412219346e-05
5.420000000000000000e+02 3.722504334291443229e-05
5.430000000000000000e+02 3.716805440490134060e-05
5.440000000000000000e+02 3.711130921146832407e-05
5.450000000000000000e+02 3.705469862325116992e-05
5.460000000000000000e+02 3.699819717439822853e-05
5.470000000000000000e+02 3.694193219416774809e-05
5.480000000000000000e+02 3.688569995574653149e-05
5.490000000000000000e+02 3.682977694552391768e-05
5.500000000000000000e+02 3.677403947222046554e-05
5.510000000000000000e+02 3.671849481179378927e-05
5.520000000000000000e+02 3.666311022243462503e-05
5.530000000000000000e+02 3.660785296233370900e-05
5.540000000000000000e+02 3.655286491266451776e-05
5.550000000000000000e+02 3.649794234661385417e-05
5.560000000000000000e+02 3.644335083663463593e-05
5.570000000000000000e+02 3.638872294686734676e-05
5.580000000000000000e+02 3.633426604210399091e-05
5.590000000000000000e+02 3.627991100074723363e-05
5.600000000000000000e+02 3.622594158514402807e-05
5.610000000000000000e+02 3.617207039496861398e-05
5.620000000000000000e+02 3.611816282500512898e-05
5.630000000000000000e+02 3.606456084526143968e-05
5.640000000000000000e+02 3.601125717977993190e-05
5.650000000000000000e+02 3.595796442823484540e-05
5.660000000000000000e+02 3.590488995541818440e-05
5.670000000000000000e+02 3.585185186238959432e-05
5.680000000000000000e+02 3.579908297979272902e-05
5.690000000000000000e+02 3.574644870241172612e-05
5.700000000000000000e+02 3.569396358216181397e-05
5.710000000000000000e+02 3.564159851521253586e-05
5.720000000000000000e+02 3.558948083082213998e-05
5.730000000000000000e+02 3.553744681994430721e-05
5.740000000000000000e+02 3.548548193066380918e-05
5.750000000000000000e+02 3.543366983649320900e-05
5.760000000000000000e+02 3.538194505381397903e-05
5.770000000000000000e+02 3.533052222337573767e-05
5.780000000000000000e+02 3.527911394485272467e-05
5.790000000000000000e+02 3.522798942867666483e-05
5.800000000000000000e+02 3.517684308462776244e-05
5.810000000000000000e+02 3.512591865728609264e-05
5.820000000000000000e+02 3.507509245537221432e-05
5.830000000000000000e+02 3.502433537505567074e-05
5.840000000000000000e+02 3.497369107208214700e-05
5.850000000000000000e+02 3.492333780741319060e-05
5.860000000000000000e+02 3.487301728455349803e-05
5.870000000000000000e+02 3.482287866063416004e-05
5.880000000000000000e+02 3.477295831544324756e-05
5.890000000000000000e+02 3.472317257546819746e-05
5.900000000000000000e+02 3.467343049123883247e-05
5.910000000000000000e+02 3.462395397946238518e-05
5.920000000000000000e+02 3.457461934885941446e-05
5.930000000000000000e+02 3.452529927017167211e-05
5.940000000000000000e+02 3.447636481723748147e-05
5.950000000000000000e+02 3.442764136707410216e-05
5.960000000000000000e+02 3.437882696744054556e-05
5.970000000000000000e+02 3.433032543398439884e-05
5.980000000000000000e+02 3.428187119425274432e-05
5.990000000000000000e+02 3.423363159527070820e-05
6.000000000000000000e+02 3.418552660150453448e-05
6.010000000000000000e+02 3.413744343561120331e-05
6.020000000000000000e+02 3.408964039408601820e-05
6.030000000000000000e+02 3.404196468181908131e-05
6.040000000000000000e+02 3.399445267859846354e-05
6.050000000000000000e+02 3.394699160708114505e-05
6.060000000000000000e+02 3.389963239897042513e-05
6.070000000000000000e+02 3.385236050235107541e-05
6.080000000000000000e+02 3.380531416041776538e-05
6.090000000000000000e+02 3.375838059582747519e-05
6.100000000000000000e+02 3.371143247932195663e-05
6.110000000000000000e+02 3.366474993526935577e-05
6.120000000000000000e+02 3.361812923685647547e-05
6.130000000000000000e+02 3.357166860951110721e-05
6.140000000000000000e+02 3.352525527589023113e-05
6.150000000000000000e+02 3.347912206663750112e-05
6.160000000000000000e+02 3.343300340929999948e-05
6.170000000000000000e+02 3.338704482303000987e-05
6.180000000000000000e+02 3.334120992803946137e-05
6.190000000000000000e+02 3.329542596475221217e-05
6.200000000000000000e+02 3.324992576381191611e-05
6.210000000000000000e+02 3.320446558063849807e-05
6.220000000000000000e+02 3.315907088108360767e-05
6.230000000000000000e+02 3.311395994387567043e-05
6.240000000000000000e+02 3.306900543975643814e-05
6.250000000000000000e+02 3.302412369521334767e-05
6.260000000000000000e+02 3.297930379630997777e-05
6.270000000000000000e+02 3.293473855592310429e-05
6.280000000000000000e+02 3.289022060926072299e-05
6.290000000000000000e+02 3.284584454377181828e-05
6.300000000000000000e+02 3.280158853158354759e-05
6.310000000000000000e+02 3.275743802078068256e-05
6.320000000000000000e+02 3.271346213296055794e-05
6.330000000000000000e+02 3.266957719461061060e-05
6.340000000000000000e+02 3.262592508690431714e-05
6.350000000000000000e+02 3.258236756664700806e-05
6.360000000000000000e+02 3.253879185649566352e-05
6.370000000000000000e+02 3.249541987315751612e-05
6.380000000000000000e+02 3.245228435844182968e-05
6.390000000000000000e+02 3.240896330680698156e-05
6.400000000000000000e+02 3.236574048059992492e-05
6.410000000000000000e+02 3.232272138120606542e-05
6.420000000000000000e+02 3.227972774766385555e-05
6.430000000000000000e+02 3.223685780540108681e-05
6.440000000000000000e+02 3.219407517462968826e-05
6.450000000000000000e+02 3.215138713130727410e-05
6.460000000000000000e+02 3.210889553884044290e-05
6.470000000000000000e+02 3.206638939445838332e-05
6.480000000000000000e+02 3.202402149327099323e-05
6.490000000000000000e+02 3.198181730112992227e-05
6.500000000000000000e+02 3.193971861037425697e-05
6.510000000000000000e+02 3.189764174749143422e-05
6.520000000000000000e+02 3.185570676578208804e-05
6.530000000000000000e+02 3.181395004503428936e-05
6.540000000000000000e+02 3.177222242811694741e-05
6.550000000000000000e+02 3.173061122652143240e-05
6.560000000000000000e+02 3.168922921759076416e-05
6.570000000000000000e+02 3.164781082887202501e-05
6.580000000000000000e+02 3.160662163281813264e-05
6.590000000000000000e+02 3.156543243676424026e-05
6.600000000000000000e+02 3.152435965603217483e-05
6.610000000000000000e+02 3.148338510072790086e-05
6.620000000000000000e+02 3.144257789244875312e-05
6.630000000000000000e+02 3.140190892736427486e-05
6.640000000000000000e+02 3.136115628876723349e-05
6.650000000000000000e+02 3.132081837975420058e-05
6.660000000000000000e+02 3.128036041744053364e-05
6.670000000000000000e+02 3.124008071608841419e-05
6.680000000000000000e+02 3.119986649835482240e-05
6.690000000000000000e+02 3.115987055934965611e-05
6.700000000000000000e+02 3.111982005066238344e-05
6.710000000000000000e+02 3.107995144091546535e-05
6.720000000000000000e+02 3.104027928202413023e-05
6.730000000000000000e+02 3.100065077887848020e-05
6.740000000000000000e+02 3.096113141509704292e-05
6.750000000000000000e+02 3.092176484642550349e-05
6.760000000000000000e+02 3.088235462200827897e-05
6.770000000000000000e+02 3.084324271185323596e-05
6.780000000000000000e+02 3.080410533584654331e-05
6.790000000000000000e+02 3.076502980547957122e-05
6.800000000000000000e+02 3.072617982979863882e-05
6.810000000000000000e+02 3.068744263146072626e-05
6.820000000000000000e+02 3.064859629375860095e-05
6.830000000000000000e+02 3.061008101212792099e-05
6.840000000000000000e+02 3.057152571273036301e-05
6.850000000000000000e+02 3.053307955269701779e-05
6.860000000000000000e+02 3.049480619665700942e-05
6.870000000000000000e+02 3.045663106604479253e-05
6.880000000000000000e+02 3.041849595319945365e-05
6.890000000000000000e+02 3.038056274817790836e-05
6.900000000000000000e+02 3.034260589629411697e-05
6.910000000000000000e+02 3.030477455467917025e-05
6.920000000000000000e+02 3.026706326636485755e-05
6.930000000000000000e+02 3.022943201358430088e-05
6.940000000000000000e+02 3.019203541043680161e-05
6.950000000000000000e+02 3.015461879840586334e-05
6.960000000000000000e+02 3.011739681824110448e-05
6.970000000000000000e+02 3.008021303685382009e-05
6.980000000000000000e+02 3.004320205945987254e-05
6.990000000000000000e+02 3.000618380610831082e-05
7.000000000000000000e+02 2.996925832121632993e-05
7.010000000000000000e+02 2.993257658090442419e-05
7.020000000000000000e+02 2.989578024426009506e-05
7.030000000000000000e+02 2.985916762554552406e-05
7.040000000000000000e+02 2.982262958539649844e-05
7.050000000000000000e+02 2.978617521876003593e-05
7.060000000000000000e+02 2.974991184601094574e-05
7.070000000000000000e+02 2.971365938719827682e-05
7.080000000000000000e+02 2.967746331705711782e-05
7.090000000000000000e+02 2.964152736240066588e-05
7.100000000000000000e+02 2.960550773423165083e-05
7.110000000000000000e+02 2.956961907329969108e-05
7.120000000000000000e+02 2.953387593152001500e-05
7.130000000000000000e+02 2.949826375697739422e-05
7.140000000000000000e+02 2.946267886727582663e-05
7.150000000000000000e+02 2.942713399534113705e-05
7.160000000000000000e+02 2.939178739325143397e-05
7.170000000000000000e+02 2.935638440249022096e-05
7.180000000000000000e+02 2.932117240561638027e-05
7.190000000000000000e+02 2.928594585682731122e-05
7.200000000000000000e+02 2.925091939687263221e-05
7.210000000000000000e+02 2.921585291915107518e-05
7.220000000000000000e+02 2.918095378845464438e-05
7.230000000000000000e+02 2.914612196036614478e-05
7.240000000000000000e+02 2.911132651206571609e-05
7.250000000000000000e+02 2.907661655626725405e-05
7.260000000000000000e+02 2.904199209297075868e-05
7.270000000000000000e+02 2.900740219047293067e-05
7.280000000000000000e+02 2.897300328186247498e-05
7.290000000000000000e+02 2.893858618335798383e-05
7.300000000000000000e+02 2.890430005209054798e-05
7.310000000000000000e+02 2.887008304242044687e-05
7.320000000000000000e+02 2.883590241253841668e-05
7.330000000000000000e+02 2.880187639675568789e-05
7.340000000000000000e+02 2.876785401895176619e-05
7.350000000000000000e+02 2.873395533242728561e-05
7.360000000000000000e+02 2.870014759537298232e-05
7.370000000000000000e+02 2.866638169507496059e-05
7.380000000000000000e+02 2.863270492525771260e-05
7.390000000000000000e+02 2.859911182895302773e-05
7.400000000000000000e+02 2.856567334674764425e-05
7.410000000000000000e+02 2.853226033039391041e-05
7.420000000000000000e+02 2.849887823686003685e-05
7.430000000000000000e+02 2.846571078407578170e-05
7.440000000000000000e+02 2.843235779437236488e-05
7.450000000000000000e+02 2.839926310116425157e-05
7.460000000000000000e+02 2.836626663338392973e-05
7.470000000000000000e+02 2.833323742379434407e-05
7.480000000000000000e+02 2.830030098266433924e-05
7.490000000000000000e+02 2.826759737217798829e-05
7.500000000000000000e+02 2.823480826918967068e-05
7.510000000000000000e+02 2.820219560817349702e-05
7.520000000000000000e+02 2.816961750795599073e-05
7.530000000000000000e+02 2.813726678141392767e-05
7.540000000000000000e+02 2.810476689774077386e-05
7.550000000000000000e+02 2.807236887747421861e-05
7.560000000000000000e+02 2.803997085720766336e-05
7.570000000000000000e+02 2.800791480694897473e-05
7.580000000000000000e+02 2.797569322865456343e-05
7.590000000000000000e+02 2.794358078972436488e-05
7.600000000000000000e+02 2.791165934468153864e-05
7.610000000000000000e+02 2.787967969197779894e-05
7.620000000000000000e+02 2.784795833576936275e-05
7.630000000000000000e+02 2.781608964141923934e-05
7.640000000000000000e+02 2.778447924356441945e-05
7.650000000000000000e+02 2.775291613943409175e-05
7.660000000000000000e+02 2.772137122519779950e-05
7.670000000000000000e+02 2.768996637314558029e-05
7.680000000000000000e+02 2.765857425401918590e-05
7.690000000000000000e+02 2.762718577287159860e-05
7.700000000000000000e+02 2.759599010460078716e-05
7.710000000000000000e+02 2.756481080723460764e-05
7.720000000000000000e+02 2.753371154540218413e-05
7.730000000000000000e+02 2.750269959506113082e-05
7.740000000000000000e+02 2.747172220551874489e-05
7.750000000000000000e+02 2.744080666161607951e-05
7.760000000000000000e+02 2.741002936090808362e-05
7.770000000000000000e+02 2.737925933615770191e-05
7.780000000000000000e+02 2.734870031417813152e-05
7.790000000000000000e+02 2.731804488576017320e-05
7.800000000000000000e+02 2.728749132074881345e-05
7.810000000000000000e+02 2.725705599004868418e-05
7.820000000000000000e+02 2.722664066823199391e-05
7.830000000000000000e+02 2.719629264902323484e-05
7.840000000000000000e+02 2.716600283747538924e-05
7.850000000000000000e+02 2.713590947678312659e-05
7.860000000000000000e+02 2.710575245146173984e-05
7.870000000000000000e+02 2.707570820348337293e-05
7.880000000000000000e+02 2.704575854295399040e-05
7.890000000000000000e+02 2.701590346987359226e-05
7.900000000000000000e+02 2.698605931072961539e-05
7.910000000000000000e+02 2.695619150472339243e-05
7.920000000000000000e+02 2.692648013180587441e-05
7.930000000000000000e+02 2.689681241463404149e-05
7.940000000000000000e+02 2.686717743927147239e-05
7.950000000000000000e+02 2.683764978428371251e-05
7.960000000000000000e+02 2.680816396605223417e-05
7.970000000000000000e+02 2.677873453649226576e-05
7.980000000000000000e+02 2.674935421964619309e-05
7.990000000000000000e+02 2.672007940418552607e-05
8.000000000000000000e+02 2.669082095962949097e-05
8.010000000000000000e+02 2.666164618858601898e-05
8.020000000000000000e+02 2.663253690116107464e-05
8.030000000000000000e+02 2.660347126948181540e-05
8.040000000000000000e+02 2.657451841514557600e-05
8.050000000000000000e+02 2.654562194948084652e-05
8.060000000000000000e+02 2.651686190802138299e-05
8.070000000000000000e+02 2.648810914251953363e-05
8.080000000000000000e+02 2.645931999722961336e-05
8.090000000000000000e+02 2.643073094077408314e-05
8.100000000000000000e+02 2.640215279825497419e-05
8.110000000000000000e+02 2.637361831148155034e-05
8.120000000000000000e+02 2.634514203236903995e-05
8.130000000000000000e+02 2.631676397868432105e-05
8.140000000000000000e+02 2.628840229590423405e-05
8.150000000000000000e+02 2.626015339046716690e-05
8.160000000000000000e+02 2.623197178763803095e-05
8.170000000000000000e+02 2.620383202156517655e-05
8.180000000000000000e+02 2.617571590235456824e-05
8.190000000000000000e+02 2.614770528452936560e-05
8.200000000000000000e+02 2.611984018585644662e-05
8.210000000000000000e+02 2.609186776680871844e-05
8.220000000000000000e+02 2.606407906569074839e-05
8.230000000000000000e+02 2.603634493425488472e-05
8.240000000000000000e+02 2.600853440526407212e-05
8.250000000000000000e+02 2.598081846372224391e-05
8.260000000000000000e+02 2.595327168819494545e-05
8.270000000000000000e+02 2.592573218862526119e-05
8.280000000000000000e+02 2.589821451692841947e-05
8.290000000000000000e+02 2.587074777693487704e-05
8.300000000000000000e+02 2.584337198641151190e-05
8.310000000000000000e+02 2.581609260232653469e-05
8.320000000000000000e+02 2.578880230430513620e-05
8.330000000000000000e+02 2.576158112788107246e-05
8.340000000000000000e+02 2.573447272880002856e-05
8.350000000000000000e+02 2.570730976003687829e-05
8.360000000000000000e+02 2.568035415606573224e-05
8.370000000000000000e+02 2.565340219007339329e-05
8.380000000000000000e+02 2.562651206972077489e-05
8.390000000000000000e+02 2.559955282777082175e-05
8.400000000000000000e+02 2.557287189119961113e-05
8.410000000000000000e+02 2.554601451265625656e-05
8.420000000000000000e+02 2.551928628236055374e-05
8.430000000000000000e+02 2.549265627749264240e-05
8.440000000000000000e+02 2.546610267017967999e-05
8.450000000000000000e+02 2.543946175137534738e-05
8.460000000000000000e+02 2.541299727454315871e-05
8.470000000000000000e+02 2.538651824579574168e-05
8.480000000000000000e+02 2.536015017540194094e-05
8.490000000000000000e+02 2.533382939873263240e-05
8.500000000000000000e+02 2.530753590690437704e-05
8.510000000000000000e+02 2.528130607970524579e-05
8.520000000000000000e+02 2.525516538298688829e-05
8.530000000000000000e+02 2.522902832424733788e-05
8.540000000000000000e+02 2.520294947316870093e-05
8.550000000000000000e+02 2.517687971703708172e-05
8.560000000000000000e+02 2.515091910026967525e-05
8.570000000000000000e+02 2.512508581276051700e-05
8.580000000000000000e+02 2.509920341253746301e-05
8.590000000000000000e+02 2.507339013391174376e-05
8.600000000000000000e+02 2.504771691747009754e-05
8.610000000000000000e+02 2.502211100363638252e-05
8.620000000000000000e+02 2.499648326192982495e-05
8.630000000000000000e+02 2.497086097719147801e-05
8.640000000000000000e+02 2.494527143426239491e-05
8.650000000000000000e+02 2.491979466867633164e-05
8.660000000000000000e+02 2.489437065378297120e-05
8.670000000000000000e+02 2.486903395038098097e-05
8.680000000000000000e+02 2.484367178112734109e-05
8.690000000000000000e+02 2.481840419932268560e-05
8.700000000000000000e+02 2.479323120496701449e-05
8.710000000000000000e+02 2.476800364092923701e-05
8.720000000000000000e+02 2.474297252774704248e-05
8.730000000000000000e+02 2.471785046509467065e-05
8.740000000000000000e+02 2.469281571393366903e-05
8.750000000000000000e+02 2.466792830091435462e-05
8.760000000000000000e+02 2.464300450810696930e-05
8.770000000000000000e+02 2.461809526721481234e-05
8.780000000000000000e+02 2.459330789861269295e-05
8.790000000000000000e+02 2.456852234899997711e-05
8.800000000000000000e+02 2.454379136906936765e-05
8.810000000000000000e+02 2.451914406265132129e-05
8.820000000000000000e+02 2.449449493724387139e-05
8.830000000000000000e+02 2.446998041705228388e-05
8.840000000000000000e+02 2.444538768031634390e-05
8.850000000000000000e+02 2.442097866151016206e-05
8.860000000000000000e+02 2.439659147057682276e-05
8.870000000000000000e+02 2.437222246953751892e-05
8.880000000000000000e+02 2.434788802929688245e-05
8.890000000000000000e+02 2.432363726256880909e-05
8.900000000000000000e+02 2.429943378956522793e-05
8.910000000000000000e+02 2.427522122161462903e-05
8.920000000000000000e+02 2.425114143989048898e-05
8.930000000000000000e+02 2.422705074422992766e-05
8.940000000000000000e+02 2.420309465378522873e-05
8.950000000000000000e+02 2.417904215690214187e-05
8.960000000000000000e+02 2.415509879938326776e-05
8.970000000000000000e+02 2.413130278000608087e-05
8.980000000000000000e+02 2.410746856185141951e-05
8.990000000000000000e+02 2.408371256024111062e-05
9.000000000000000000e+02 2.405994018772616982e-05
9.010000000000000000e+02 2.403619873803108931e-05
9.020000000000000000e+02 2.401263918727636337e-05
9.030000000000000000e+02 2.398899778199847788e-05
9.040000000000000000e+02 2.396543823124375194e-05
9.050000000000000000e+02 2.394196417299099267e-05
9.060000000000000000e+02 2.391848829574882984e-05
9.070000000000000000e+02 2.389508517808280885e-05
9.080000000000000000e+02 2.387174026807770133e-05
9.090000000000000000e+02 2.384839717706199735e-05
9.100000000000000000e+02 2.382507227594032884e-05
9.110000000000000000e+02 2.380186924710869789e-05
9.120000000000000000e+02 2.377873897785320878e-05
9.130000000000000000e+02 2.375556687184143811e-05
9.140000000000000000e+02 2.373248207732103765e-05
9.150000000000000000e+02 2.370938273088540882e-05
9.160000000000000000e+02 2.368642526562325656e-05
9.170000000000000000e+02 2.366347871429752558e-05
9.180000000000000000e+02 2.364053398196119815e-05
9.190000000000000000e+02 2.361764927627518773e-05
9.200000000000000000e+02 2.359479367441963404e-05
9.210000000000000000e+02 2.357202174607664347e-05
9.220000000000000000e+02 2.354923162783961743e-05
9.230000000000000000e+02 2.352661977056413889e-05
9.240000000000000000e+02 2.350393515371251851e-05
9.250000000000000000e+02 2.348129419260658324e-05
9.260000000000000000e+02 2.345871689612977207e-05
9.270000000000000000e+02 2.343621781619731337e-05
9.280000000000000000e+02 2.341369872738141567e-05
9.290000000000000000e+02 2.339122147532179952e-05
9.300000000000000000e+02 2.336883517273236066e-05
9.310000000000000000e+02 2.334643431822769344e-05
9.320000000000000000e+02 2.332414260308723897e-05
9.330000000000000000e+02 2.330185634491499513e-05
9.340000000000000000e+02 2.327961374248843640e-05
9.350000000000000000e+02 2.325742752873338759e-05
9.360000000000000000e+02 2.323525950487237424e-05
9.370000000000000000e+02 2.321309511899016798e-05
9.380000000000000000e+02 2.319107261428143829e-05
9.390000000000000000e+02 2.316901009180583060e-05
9.400000000000000000e+02 2.314705852768383920e-05
9.410000000000000000e+02 2.312510878255125135e-05
9.420000000000000000e+02 2.310321724507957697e-05
9.430000000000000000e+02 2.308130751771386713e-05
9.440000000000000000e+02 2.305955240444745868e-05
9.450000000000000000e+02 2.303772271261550486e-05
9.460000000000000000e+02 2.301600034115836024e-05
9.470000000000000000e+02 2.299426705576479435e-05
9.480000000000000000e+02 2.297261016792617738e-05
9.490000000000000000e+02 2.295104059157893062e-05
9.500000000000000000e+02 2.292937097081448883e-05
9.510000000000000000e+02 2.290783777425531298e-05
9.520000000000000000e+02 2.288633913849480450e-05
9.530000000000000000e+02 2.286486596858594567e-05
9.540000000000000000e+02 2.284347465320024639e-05
9.550000000000000000e+02 2.282202694914303720e-05
9.560000000000000000e+02 2.280073385918512940e-05
9.570000000000000000e+02 2.277942803630139679e-05
9.580000000000000000e+02 2.275807855767197907e-05
9.590000000000000000e+02 2.273687823617365211e-05
9.600000000000000000e+02 2.271566700073890388e-05
9.610000000000000000e+02 2.269449214509222656e-05
9.620000000000000000e+02 2.267334457428660244e-05
9.630000000000000000e+02 2.265228067699354142e-05
9.640000000000000000e+02 2.263123678858391941e-05
9.650000000000000000e+02 2.261022200400475413e-05
9.660000000000000000e+02 2.258927088405471295e-05
9.670000000000000000e+02 2.256836341985035688e-05
9.680000000000000000e+02 2.254745413665659726e-05
9.690000000000000000e+02 2.252661579404957592e-05
9.700000000000000000e+02 2.250577017548494041e-05
9.710000000000000000e+02 2.248501368740107864e-05
9.720000000000000000e+02 2.246434087282977998e-05
9.730000000000000000e+02 2.244355346192605793e-05
9.740000000000000000e+02 2.242291884613223374e-05
9.750000000000000000e+02 2.240228059235960245e-05
9.760000000000000000e+02 2.238171509816311300e-05
9.770000000000000000e+02 2.236122054455336183e-05
9.780000000000000000e+02 2.234065686934627593e-05
9.790000000000000000e+02 2.232020415249280632e-05
9.800000000000000000e+02 2.229976962553337216e-05
9.810000000000000000e+02 2.227937693533021957e-05
9.820000000000000000e+02 2.225896969321183860e-05
9.830000000000000000e+02 2.223869523731991649e-05
9.840000000000000000e+02 2.221836984972469509e-05
9.850000000000000000e+02 2.219817542936652899e-05
9.860000000000000000e+02 2.217791916336864233e-05
9.870000000000000000e+02 2.215774111391510814e-05
9.880000000000000000e+02 2.213760308222845197e-05
9.890000000000000000e+02 2.211749597336165607e-05
9.900000000000000000e+02 2.209743433922994882e-05
9.910000000000000000e+02 2.207732723036315292e-05
9.920000000000000000e+02 2.205738019256386906e-05
9.930000000000000000e+02 2.203739131800830364e-05
9.940000000000000000e+02 2.201743518526200205e-05
9.950000000000000000e+02 2.199757182097528130e-05
9.960000000000000000e+02 2.197759386035613716e-05
9.970000000000000000e+02 2.195784327341243625e-05
9.980000000000000000e+02 2.193806722061708570e-05
9.990000000000000000e+02 2.191823841712903231e-05


==> dat/oned_step_sig.dat <==
0.000000000000000000e+00 1.000000000000000000e+00 9.999290704727172852e-01
1.000000000000000000e+00 1.000000000000000000e+00 9.996787309646606445e-01
2.000000000000000000e+00 1.000000000000000000e+00 9.978049397468566895e-01
3.000000000000000000e+00 1.000000000000000000e+00 9.969258904457092285e-01
4.000000000000000000e+00 1.000000000000000000e+00 9.960404634475708008e-01
5.000000000000000000e+00 1.000000000000000000e+00 9.956248402595520020e-01
6.000000000000000000e+00 1.000000000000000000e+00 9.990136623382568359e-01
7.000000000000000000e+00 1.000000000000000000e+00 9.994516968727111816e-01
8.000000000000000000e+00 1.000000000000000000e+00 9.996228218078613281e-01
9.000000000000000000e+00 1.000000000000000000e+00 9.992163181304931641e-01
1.000000000000000000e+01 1.000000000000000000e+00 9.987634420394897461e-01
1.100000000000000000e+01 1.000000000000000000e+00 9.983083009719848633e-01
1.200000000000000000e+01 1.000000000000000000e+00 9.950209856033325195e-01
1.300000000000000000e+01 1.000000000000000000e+00 9.959438443183898926e-01
1.400000000000000000e+01 1.000000000000000000e+00 9.969714879989624023e-01
1.500000000000000000e+01 1.000000000000000000e+00 9.963595271110534668e-01
1.600000000000000000e+01 1.000000000000000000e+00 9.963216781616210938e-01
1.700000000000000000e+01 1.000000000000000000e+00 9.957560896873474121e-01
1.800000000000000000e+01 1.000000000000000000e+00 9.967035651206970215e-01
1.900000000000000000e+01 1.000000000000000000e+00 9.950131773948669434e-01
2.000000000000000000e+01 1.000000000000000000e+00 9.949442744255065918e-01
2.100000000000000000e+01 1.000000000000000000e+00 9.954800605773925781e-01
2.200000000000000000e+01 1.000000000000000000e+00 9.964123368263244629e-01
2.300000000000000000e+01 1.000000000000000000e+00 9.988742470741271973e-01
2.400000000000000000e+01 1.000000000000000000e+00 9.995028972625732422e-01
2.500000000000000000e+01 1.000000000000000000e+00 9.987396597862243652e-01
2.600000000000000000e+01 1.000000000000000000e+00 9.954947233200073242e-01
2.700000000000000000e+01 1.000000000000000000e+00 9.971979856491088867e-01
2.800000000000000000e+01 1.000000000000000000e+00 9.982326030731201172e-01
2.900000000000000000e+01 1.000000000000000000e+00 9.988095760345458984e-01
3.000000000000000000e+01 1.000000000000000000e+00 9.986188411712646484e-01
3.100000000000000000e+01 1.000000000000000000e+00 9.961258769035339355e-01
3.200000000000000000e+01 1.000000000000000000e+00 9.955800175666809082e-01
3.300000000000000000e+01 1.000000000000000000e+00 9.969780445098876953e-01
3.400000000000000000e+01 1.000000000000000000e+00 9.987273812294006348e-01
3.500000000000000000e+01 1.000000000000000000e+00 9.993606209754943848e-01
3.600000000000000000e+01 1.000000000000000000e+00 9.996271133422851562e-01
3.700000000000000000e+01 1.000000000000000000e+00 9.997370839118957520e-01
3.800000000000000000e+01 1.000000000000000000e+00 9.996966123580932617e-01
3.900000000000000000e+01 1.000000000000000000e+00 9.988884329795837402e-01
4.000000000000000000e+01 1.000000000000000000e+00 9.977122545242309570e-01
4.100000000000000000e+01 1.000000000000000000e+00 9.994304776191711426e-01
4.200000000000000000e+01 1.000000000000000000e+00 9.998424053192138672e-01
4.300000000000000000e+01 1.000000000000000000e+00 9.998350143432617188e-01
4.400000000000000000e+01 1.000000000000000000e+00 9.987622499465942383e-01
4.500000000000000000e+01 1.000000000000000000e+00 9.955098628997802734e-01
4.600000000000000000e+01 1.000000000000000000e+00 9.942776560783386230e-01
4.700000000000000000e+01 1.000000000000000000e+00 9.987882971763610840e-01
4.800000000000000000e+01 1.000000000000000000e+00 9.999567270278930664e-01
4.900000000000000000e+01 1.000000000000000000e+00 9.999670982360839844e-01
5.000000000000000000e+01 1.000000000000000000e+00 9.988301396369934082e-01
5.100000000000000000e+01 1.000000000000000000e+00 9.948975443840026855e-01
5.200000000000000000e+01 1.000000000000000000e+00 9.966283440589904785e-01
5.300000000000000000e+01 1.000000000000000000e+00 9.958842396736145020e-01
5.400000000000000000e+01 1.000000000000000000e+00 9.958991408348083496e-01
5.500000000000000000e+01 1.000000000000000000e+00 9.972887039184570312e-01
5.600000000000000000e+01 1.000000000000000000e+00 9.987824559211730957e-01
5.700000000000000000e+01 1.000000000000000000e+00 9.995952248573303223e-01
5.800000000000000000e+01 1.000000000000000000e+00 9.989464879035949707e-01
5.900000000000000000e+01 1.000000000000000000e+00 9.958904981613159180e-01
6.000000000000000000e+01 1.000000000000000000e+00 9.956075549125671387e-01
6.100000000000000000e+01 1.000000000000000000e+00 9.967949986457824707e-01
6.200000000000000000e+01 1.000000000000000000e+00 9.997120499610900879e-01
6.300000000000000000e+01 1.000000000000000000e+00 9.997292160987854004e-01
6.400000000000000000e+01 1.000000000000000000e+00 9.990299940109252930e-01
6.500000000000000000e+01 1.000000000000000000e+00 9.966070652008056641e-01
6.600000000000000000e+01 1.000000000000000000e+00 9.944244623184204102e-01
6.700000000000000000e+01 1.000000000000000000e+00 9.970543384552001953e-01
6.800000000000000000e+01 1.000000000000000000e+00 9.989326596260070801e-01
6.900000000000000000e+01 1.000000000000000000e+00 9.990453124046325684e-01
7.000000000000000000e+01 1.000000000000000000e+00 9.966593980789184570e-01
7.100000000000000000e+01 1.000000000000000000e+00 9.981443881988525391e-01
7.200000000000000000e+01 1.000000000000000000e+00 9.984789490699768066e-01
7.300000000000000000e+01 1.000000000000000000e+00 9.996228218078613281e-01
7.400000000000000000e+01 1.000000000000000000e+00 9.999891519546508789e-01
7.500000000000000000e+01 1.000000000000000000e+00 9.999506473541259766e-01
7.600000000000000000e+01 1.000000000000000000e+00 9.968436956405639648e-01
7.700000000000000000e+01 1.000000000000000000e+00 9.979028701782226562e-01
7.800000000000000000e+01 1.000000000000000000e+00 9.999797344207763672e-01
7.900000000000000000e+01 1.000000000000000000e+00 9.999768733978271484e-01
8.000000000000000000e+01 1.000000000000000000e+00 9.989371895790100098e-01
8.100000000000000000e+01 1.000000000000000000e+00 9.966071844100952148e-01
8.200000000000000000e+01 1.000000000000000000e+00 9.996538162231445312e-01
8.300000000000000000e+01 1.000000000000000000e+00 9.993550181388854980e-01
8.400000000000000000e+01 1.000000000000000000e+00 9.941609501838684082e-01
8.500000000000000000e+01 1.000000000000000000e+00 9.958808422088623047e-01
8.600000000000000000e+01 1.000000000000000000e+00 9.988709092140197754e-01
8.700000000000000000e+01 1.000000000000000000e+00 9.978548884391784668e-01
8.800000000000000000e+01 1.000000000000000000e+00 9.959934949874877930e-01
8.900000000000000000e+01 1.000000000000000000e+00 9.951044321060180664e-01
9.000000000000000000e+01 1.000000000000000000e+00 9.943905472755432129e-01
9.100000000000000000e+01 1.000000000000000000e+00 9.971463084220886230e-01
9.200000000000000000e+01 1.000000000000000000e+00 9.951445460319519043e-01
9.300000000000000000e+01 1.000000000000000000e+00 9.965919256210327148e-01
9.400000000000000000e+01 1.000000000000000000e+00 9.997419714927673340e-01
9.500000000000000000e+01 1.000000000000000000e+00 9.997646212577819824e-01
9.600000000000000000e+01 1.000000000000000000e+00 9.960528612136840820e-01
9.700000000000000000e+01 1.000000000000000000e+00 9.945430755615234375e-01
9.800000000000000000e+01 1.000000000000000000e+00 9.990529417991638184e-01
9.900000000000000000e+01 1.000000000000000000e+00 9.982613921165466309e-01
1.000000000000000000e+02 1.000000000000000000e+00 9.960227012634277344e-01
1.010000000000000000e+02 1.000000000000000000e+00 9.969190359115600586e-01
1.020000000000000000e+02 1.000000000000000000e+00 9.999620914459228516e-01
1.030000000000000000e+02 1.000000000000000000e+00 9.997883439064025879e-01
1.040000000000000000e+02 1.000000000000000000e+00 9.962825179100036621e-01
1.050000000000000000e+02 1.000000000000000000e+00 9.941549897193908691e-01
1.060000000000000000e+02 1.000000000000000000e+00 9.985719919204711914e-01
1.070000000000000000e+02 1.000000000000000000e+00 9.999594688415527344e-01
1.080000000000000000e+02 1.000000000000000000e+00 9.999827146530151367e-01
1.090000000000000000e+02 1.000000000000000000e+00 9.999202489852905273e-01
1.100000000000000000e+02 1.000000000000000000e+00 9.979425072669982910e-01
1.110000000000000000e+02 1.000000000000000000e+00 9.954935312271118164e-01
1.120000000000000000e+02 1.000000000000000000e+00 9.965425133705139160e-01
1.130000000000000000e+02 1.000000000000000000e+00 9.980157613754272461e-01
1.140000000000000000e+02 1.000000000000000000e+00 9.991278052330017090e-01
1.150000000000000000e+02 1.000000000000000000e+00 9.996356964111328125e-01
1.160000000000000000e+02 1.000000000000000000e+00 9.971492886543273926e-01
1.170000000000000000e+02 1.000000000000000000e+00 9.955770969390869141e-01
1.180000000000000000e+02 1.000000000000000000e+00 9.982142448425292969e-01
1.190000000000000000e+02 1.000000000000000000e+00 9.995755553245544434e-01
1.200000000000000000e+02 1.000000000000000000e+00 9.997189640998840332e-01
1.210000000000000000e+02 1.000000000000000000e+00 9.989191293716430664e-01
1.220000000000000000e+02 1.000000000000000000e+00 9.946133494377136230e-01
1.230000000000000000e+02 1.000000000000000000e+00 9.950592517852783203e-01
1.240000000000000000e+02 1.000000000000000000e+00 9.992408752441406250e-01
1.250000000000000000e+02 1.000000000000000000e+00 9.991307854652404785e-01
1.260000000000000000e+02 1.000000000000000000e+00 9.972754120826721191e-01
1.270000000000000000e+02 1.000000000000000000e+00 9.939909577369689941e-01
1.280000000000000000e+02 1.000000000000000000e+00 9.986168146133422852e-01
1.290000000000000000e+02 1.000000000000000000e+00 9.993638396263122559e-01
1.300000000000000000e+02 1.000000000000000000e+00 9.947880506515502930e-01
1.310000000000000000e+02 1.000000000000000000e+00 9.945058226585388184e-01
1.320000000000000000e+02 1.000000000000000000e+00 9.995488524436950684e-01
1.330000000000000000e+02 1.000000000000000000e+00 9.998899698257446289e-01
1.340000000000000000e+02 1.000000000000000000e+00 9.982481002807617188e-01
1.350000000000000000e+02 1.000000000000000000e+00 9.952804446220397949e-01
1.360000000000000000e+02 1.000000000000000000e+00 9.960612654685974121e-01
1.370000000000000000e+02 1.000000000000000000e+00 9.969378709793090820e-01
1.380000000000000000e+02 1.000000000000000000e+00 9.985771179199218750e-01
1.390000000000000000e+02 1.000000000000000000e+00 9.993879795074462891e-01
1.400000000000000000e+02 1.000000000000000000e+00 9.996732473373413086e-01
1.410000000000000000e+02 1.000000000000000000e+00 9.991835951805114746e-01
1.420000000000000000e+02 1.000000000000000000e+00 9.989107847213745117e-01
1.430000000000000000e+02 1.000000000000000000e+00 9.930993318557739258e-01
1.440000000000000000e+02 1.000000000000000000e+00 9.947846531867980957e-01
1.450000000000000000e+02 1.000000000000000000e+00 9.995048046112060547e-01
1.460000000000000000e+02 1.000000000000000000e+00 9.998123049736022949e-01
1.470000000000000000e+02 1.000000000000000000e+00 9.999755620956420898e-01
1.480000000000000000e+02 1.000000000000000000e+00 9.999772310256958008e-01
1.490000000000000000e+02 1.000000000000000000e+00 9.999914169311523438e-01
1.500000000000000000e+02 1.000000000000000000e+00 9.999941587448120117e-01
1.510000000000000000e+02 1.000000000000000000e+00 9.999825954437255859e-01
1.520000000000000000e+02 1.000000000000000000e+00 9.997026324272155762e-01
1.530000000000000000e+02 1.000000000000000000e+00 9.973846077919006348e-01
1.540000000000000000e+02 1.000000000000000000e+00 9.974995255470275879e-01
1.550000000000000000e+02 1.000000000000000000e+00 9.956538677215576172e-01
1.560000000000000000e+02 1.000000000000000000e+00 9.960865974426269531e-01
1.570000000000000000e+02 1.000000000000000000e+00 9.952279329299926758e-01
1.580000000000000000e+02 1.000000000000000000e+00 9.937570095062255859e-01
1.590000000000000000e+02 1.000000000000000000e+00 9.974604845046997070e-01
1.600000000000000000e+02 1.000000000000000000e+00 9.982696771621704102e-01
1.610000000000000000e+02 1.000000000000000000e+00 9.949110150337219238e-01
1.620000000000000000e+02 1.000000000000000000e+00 9.943114519119262695e-01
1.630000000000000000e+02 1.000000000000000000e+00 9.973227381706237793e-01
1.640000000000000000e+02 1.000000000000000000e+00 9.994605183601379395e-01
1.650000000000000000e+02 1.000000000000000000e+00 9.998139739036560059e-01
1.660000000000000000e+02 1.000000000000000000e+00 9.976360797882080078e-01
1.670000000000000000e+02 1.000000000000000000e+00 9.931175708770751953e-01
1.680000000000000000e+02 1.000000000000000000e+00 9.967976212501525879e-01
1.690000000000000000e+02 1.000000000000000000e+00 9.969454407691955566e-01
1.700000000000000000e+02 1.000000000000000000e+00 9.997351765632629395e-01
1.710000000000000000e+02 1.000000000000000000e+00 9.996395111083984375e-01
1.720000000000000000e+02 1.000000000000000000e+00 9.957881569862365723e-01
1.730000000000000000e+02 1.000000000000000000e+00 9.950106143951416016e-01
1.740000000000000000e+02 1.000000000000000000e+00 9.951875209808349609e-01
1.750000000000000000e+02 1.000000000000000000e+00 9.968145489692687988e-01
1.760000000000000000e+02 1.000000000000000000e+00 9.966989159584045410e-01
1.770000000000000000e+02 1.000000000000000000e+00 9.972232580184936523e-01
1.780000000000000000e+02 1.000000000000000000e+00 9.950876832008361816e-01
1.790000000000000000e+02 1.000000000000000000e+00 9.953261613845825195e-01
1.800000000000000000e+02 1.000000000000000000e+00 9.978373646736145020e-01
1.810000000000000000e+02 1.000000000000000000e+00 9.979611635208129883e-01
1.820000000000000000e+02 1.000000000000000000e+00 9.944993257522583008e-01
1.830000000000000000e+02 1.000000000000000000e+00 9.965079426765441895e-01
1.840000000000000000e+02 1.000000000000000000e+00 9.985979199409484863e-01
1.850000000000000000e+02 1.000000000000000000e+00 9.995923638343811035e-01
1.860000000000000000e+02 1.000000000000000000e+00 9.999669790267944336e-01
1.870000000000000000e+02 1.000000000000000000e+00 9.999949932098388672e-01
1.880000000000000000e+02 1.000000000000000000e+00 9.999852180480957031e-01
1.890000000000000000e+02 1.000000000000000000e+00 9.998733997344970703e-01
1.900000000000000000e+02 1.000000000000000000e+00 9.988013505935668945e-01
1.910000000000000000e+02 1.000000000000000000e+00 9.953424930572509766e-01
1.920000000000000000e+02 1.000000000000000000e+00 9.989657402038574219e-01
1.930000000000000000e+02 1.000000000000000000e+00 9.993832111358642578e-01
1.940000000000000000e+02 1.000000000000000000e+00 9.985954165458679199e-01
1.950000000000000000e+02 1.000000000000000000e+00 9.996724128723144531e-01
1.960000000000000000e+02 1.000000000000000000e+00 9.996932744979858398e-01
1.970000000000000000e+02 1.000000000000000000e+00 9.982252717018127441e-01
1.980000000000000000e+02 1.000000000000000000e+00 9.957442879676818848e-01
1.990000000000000000e+02 1.000000000000000000e+00 9.945716261863708496e-01
2.000000000000000000e+02 1.000000000000000000e+00 9.969708919525146484e-01
2.010000000000000000e+02 1.000000000000000000e+00 9.939808845520019531e-01
2.020000000000000000e+02 1.000000000000000000e+00 9.942986965179443359e-01
2.030000000000000000e+02 1.000000000000000000e+00 9.973993301391601562e-01
2.040000000000000000e+02 1.000000000000000000e+00 9.992584586143493652e-01
2.050000000000000000e+02 1.000000000000000000e+00 9.992083907127380371e-01
2.060000000000000000e+02 1.000000000000000000e+00 9.951371550559997559e-01
2.070000000000000000e+02 1.000000000000000000e+00 9.951091408729553223e-01
2.080000000000000000e+02 1.000000000000000000e+00 9.983696341514587402e-01
2.090000000000000000e+02 1.000000000000000000e+00 9.948581457138061523e-01
2.100000000000000000e+02 1.000000000000000000e+00 9.933458566665649414e-01
2.110000000000000000e+02 1.000000000000000000e+00 9.966338276863098145e-01
2.120000000000000000e+02 1.000000000000000000e+00 9.981454610824584961e-01
2.130000000000000000e+02 1.000000000000000000e+00 9.993320107460021973e-01
2.140000000000000000e+02 1.000000000000000000e+00 9.967713952064514160e-01
2.150000000000000000e+02 1.000000000000000000e+00 9.959990978240966797e-01
2.160000000000000000e+02 1.000000000000000000e+00 9.951169490814208984e-01
2.170000000000000000e+02 1.000000000000000000e+00 9.989676475524902344e-01
2.180000000000000000e+02 1.000000000000000000e+00 9.999705553054809570e-01
2.190000000000000000e+02 1.000000000000000000e+00 9.999312162399291992e-01
2.200000000000000000e+02 1.000000000000000000e+00 9.970102310180664062e-01
2.210000000000000000e+02 1.000000000000000000e+00 9.942983984947204590e-01
2.220000000000000000e+02 1.000000000000000000e+00 9.969646334648132324e-01
2.230000000000000000e+02 1.000000000000000000e+00 9.994982481002807617e-01
2.240000000000000000e+02 1.000000000000000000e+00 9.989872574806213379e-01
2.250000000000000000e+02 1.000000000000000000e+00 9.996972084045410156e-01
2.260000000000000000e+02 1.000000000000000000e+00 9.998948574066162109e-01
2.270000000000000000e+02 1.000000000000000000e+00 9.997722506523132324e-01
2.280000000000000000e+02 1.000000000000000000e+00 9.987925291061401367e-01
2.290000000000000000e+02 1.000000000000000000e+00 9.991950392723083496e-01
2.300000000000000000e+02 1.000000000000000000e+00 9.996837377548217773e-01
2.310000000000000000e+02 1.000000000000000000e+00 9.996634721755981445e-01
2.320000000000000000e+02 1.000000000000000000e+00 9.992284774780273438e-01
2.330000000000000000e+02 1.000000000000000000e+00 9.951831698417663574e-01
2.340000000000000000e+02 1.000000000000000000e+00 9.948130846023559570e-01
2.350000000000000000e+02 1.000000000000000000e+00 9.969741106033325195e-01
2.360000000000000000e+02 1.000000000000000000e+00 9.989994168281555176e-01
2.370000000000000000e+02 1.000000000000000000e+00 9.978972673416137695e-01
2.380000000000000000e+02 1.000000000000000000e+00 9.949740171432495117e-01
2.390000000000000000e+02 1.000000000000000000e+00 9.971163272857666016e-01
2.400000000000000000e+02 1.000000000000000000e+00 9.968190193176269531e-01
2.410000000000000000e+02 1.000000000000000000e+00 9.973015785217285156e-01
2.420000000000000000e+02 1.000000000000000000e+00 9.990076422691345215e-01
2.430000000000000000e+02 1.000000000000000000e+00 9.978808760643005371e-01
2.440000000000000000e+02 1.000000000000000000e+00 9.966932535171508789e-01
2.450000000000000000e+02 1.000000000000000000e+00 9.983416795730590820e-01
2.460000000000000000e+02 1.000000000000000000e+00 9.996588230133056641e-01
2.470000000000000000e+02 1.000000000000000000e+00 9.998857975006103516e-01
2.480000000000000000e+02 1.000000000000000000e+00 9.997480511665344238e-01
2.490000000000000000e+02 1.000000000000000000e+00 9.992083907127380371e-01
2.500000000000000000e+02 1.000000000000000000e+00 9.971861243247985840e-01
2.510000000000000000e+02 1.000000000000000000e+00 9.977427721023559570e-01
2.520000000000000000e+02 1.000000000000000000e+00 9.993933439254760742e-01
2.530000000000000000e+02 1.000000000000000000e+00 9.994044303894042969e-01
2.540000000000000000e+02 1.000000000000000000e+00 9.995861649513244629e-01
2.550000000000000000e+02 1.000000000000000000e+00 9.931107759475708008e-01
2.560000000000000000e+02 0.000000000000000000e+00 6.347601301968097687e-03
2.570000000000000000e+02 0.000000000000000000e+00 1.438451115973293781e-03
2.580000000000000000e+02 0.000000000000000000e+00 5.010859458707273006e-04
2.590000000000000000e+02 0.000000000000000000e+00 3.714915073942393064e-04
2.600000000000000000e+02 0.000000000000000000e+00 3.133177757263183594e-03
2.610000000000000000e+02 0.000000000000000000e+00 6.008415017277002335e-03
2.620000000000000000e+02 0.000000000000000000e+00 1.318252878263592720e-03
2.630000000000000000e+02 0.000000000000000000e+00 9.926798520609736443e-04
2.640000000000000000e+02 0.000000000000000000e+00 2.581971348263323307e-04
2.650000000000000000e+02 0.000000000000000000e+00 6.886395276524126530e-04
2.660000000000000000e+02 0.000000000000000000e+00 2.968475688248872757e-03
2.670000000000000000e+02 0.000000000000000000e+00 3.315566340461373329e-03
2.680000000000000000e+02 0.000000000000000000e+00 4.403964150696992874e-03
2.690000000000000000e+02 0.000000000000000000e+00 1.696137362159788609e-03
2.700000000000000000e+02 0.000000000000000000e+00 4.578790394589304924e-04
2.710000000000000000e+02 0.000000000000000000e+00 1.794664654880762100e-03
2.720000000000000000e+02 0.000000000000000000e+00 5.384312476962804794e-03
2.730000000000000000e+02 0.000000000000000000e+00 5.579965189099311829e-03
2.740000000000000000e+02 0.000000000000000000e+00 1.633347244933247566e-03
2.750000000000000000e+02 0.000000000000000000e+00 8.500948897562921047e-04
2.760000000000000000e+02 0.000000000000000000e+00 1.520845107734203339e-03
2.770000000000000000e+02 0.000000000000000000e+00 3.739648032933473587e-03
2.780000000000000000e+02 0.000000000000000000e+00 4.065899178385734558e-03
2.790000000000000000e+02 0.000000000000000000e+00 2.959548495709896088e-03
2.800000000000000000e+02 0.000000000000000000e+00 2.066140528768301010e-03
2.810000000000000000e+02 0.000000000000000000e+00 1.036981935612857342e-03
2.820000000000000000e+02 0.000000000000000000e+00 3.845846978947520256e-03
2.830000000000000000e+02 0.000000000000000000e+00 2.596320584416389465e-03
2.840000000000000000e+02 0.000000000000000000e+00 1.892464468255639076e-03
2.850000000000000000e+02 0.000000000000000000e+00 6.072414573282003403e-03
2.860000000000000000e+02 0.000000000000000000e+00 4.709197208285331726e-03
2.870000000000000000e+02 0.000000000000000000e+00 1.716049155220389366e-03
2.880000000000000000e+02 0.000000000000000000e+00 8.909000898711383343e-04
2.890000000000000000e+02 0.000000000000000000e+00 7.099373033270239830e-04
2.900000000000000000e+02 0.000000000000000000e+00 3.774493467062711716e-03
2.910000000000000000e+02 0.000000000000000000e+00 1.843633828684687614e-03
2.920000000000000000e+02 0.000000000000000000e+00 7.373871630989015102e-05
2.930000000000000000e+02 0.000000000000000000e+00 5.623073957394808531e-05
2.940000000000000000e+02 0.000000000000000000e+00 2.043629065155982971e-03
2.950000000000000000e+02 0.000000000000000000e+00 2.063175430521368980e-03
2.960000000000000000e+02 0.000000000000000000e+00 7.511771400459110737e-04
2.970000000000000000e+02 0.000000000000000000e+00 7.641139673069119453e-04
2.980000000000000000e+02 0.000000000000000000e+00 2.045621076831594110e-04
2.990000000000000000e+02 0.000000000000000000e+00 1.048314967192709446e-03
3.000000000000000000e+02 0.000000000000000000e+00 6.184230092912912369e-03
3.010000000000000000e+02 0.000000000000000000e+00 4.270930774509906769e-03
3.020000000000000000e+02 0.000000000000000000e+00 2.599646570160984993e-03
3.030000000000000000e+02 0.000000000000000000e+00 8.947294554673135281e-04
3.040000000000000000e+02 0.000000000000000000e+00 2.971621288452297449e-04
3.050000000000000000e+02 0.000000000000000000e+00 4.621398984454572201e-04
3.060000000000000000e+02 0.000000000000000000e+00 6.019526626914739609e-03
3.070000000000000000e+02 0.000000000000000000e+00 3.616066649556159973e-03
3.080000000000000000e+02 0.000000000000000000e+00 1.413987956766504794e-05
3.090000000000000000e+02 0.000000000000000000e+00 8.730503395781852305e-06
3.100000000000000000e+02 0.000000000000000000e+00 1.819585886551067233e-04
3.110000000000000000e+02 0.000000000000000000e+00 2.857281651813536882e-04
3.120000000000000000e+02 0.000000000000000000e+00 1.533613394713029265e-04
3.130000000000000000e+02 0.000000000000000000e+00 3.046586061827838421e-04
3.140000000000000000e+02 0.000000000000000000e+00 3.146213945001363754e-03
3.150000000000000000e+02 0.000000000000000000e+00 6.078109610825777054e-03
3.160000000000000000e+02 0.000000000000000000e+00 1.122015295550227165e-03
3.170000000000000000e+02 0.000000000000000000e+00 5.122625152580440044e-04
3.180000000000000000e+02 0.000000000000000000e+00 2.796435728669166565e-04
3.190000000000000000e+02 0.000000000000000000e+00 1.041940297000110149e-03
3.200000000000000000e+02 0.000000000000000000e+00 1.075771870091557503e-03
3.210000000000000000e+02 0.000000000000000000e+00 3.440924920141696930e-03
3.220000000000000000e+02 0.000000000000000000e+00 6.615057121962308884e-03
3.230000000000000000e+02 0.000000000000000000e+00 3.063735784962773323e-03
3.240000000000000000e+02 0.000000000000000000e+00 1.669987686909735203e-04
3.250000000000000000e+02 0.000000000000000000e+00 9.615475573809817433e-05
3.260000000000000000e+02 0.000000000000000000e+00 8.793745655566453934e-04
3.270000000000000000e+02 0.000000000000000000e+00 2.439781790599226952e-03
3.280000000000000000e+02 0.000000000000000000e+00 4.729183856397867203e-03
3.290000000000000000e+02 0.000000000000000000e+00 4.971426911652088165e-03
3.300000000000000000e+02 0.000000000000000000e+00 6.774378940463066101e-03
3.310000000000000000e+02 0.000000000000000000e+00 4.548618104308843613e-03
3.320000000000000000e+02 0.000000000000000000e+00 1.858391566202044487e-03
3.330000000000000000e+02 0.000000000000000000e+00 6.347328308038413525e-04
3.340000000000000000e+02 0.000000000000000000e+00 3.820569021627306938e-03
3.350000000000000000e+02 0.000000000000000000e+00 6.021923385560512543e-03
3.360000000000000000e+02 0.000000000000000000e+00 1.290119253098964691e-03
3.370000000000000000e+02 0.000000000000000000e+00 6.342626293189823627e-04
3.380000000000000000e+02 0.000000000000000000e+00 2.680020639672875404e-03
3.390000000000000000e+02 0.000000000000000000e+00 3.698351792991161346e-03
3.400000000000000000e+02 0.000000000000000000e+00 1.846587168984115124e-03
3.410000000000000000e+02 0.000000000000000000e+00 3.717014100402593613e-03
3.420000000000000000e+02 0.000000000000000000e+00 4.222485702484846115e-03
3.430000000000000000e+02 0.000000000000000000e+00 2.334495075047016144e-03
3.440000000000000000e+02 0.000000000000000000e+00 1.870630541816353798e-03
3.450000000000000000e+02 0.000000000000000000e+00 3.753633936867117882e-03
3.460000000000000000e+02 0.000000000000000000e+00 4.990109242498874664e-03
3.470000000000000000e+02 0.000000000000000000e+00 2.765610348433256149e-03
3.480000000000000000e+02 0.000000000000000000e+00 3.523306455463171005e-03
3.490000000000000000e+02 0.000000000000000000e+00 1.513682538643479347e-03
3.500000000000000000e+02 0.000000000000000000e+00 4.042139626108109951e-04
3.510000000000000000e+02 0.000000000000000000e+00 4.491957661230117083e-04
3.520000000000000000e+02 0.000000000000000000e+00 3.070632461458444595e-03
3.530000000000000000e+02 0.000000000000000000e+00 4.390293732285499573e-03
3.540000000000000000e+02 0.000000000000000000e+00 7.381702889688313007e-04
3.550000000000000000e+02 0.000000000000000000e+00 6.094757118262350559e-04
3.560000000000000000e+02 0.000000000000000000e+00 3.632666543126106262e-03
3.570000000000000000e+02 0.000000000000000000e+00 6.063241045922040939e-03
3.580000000000000000e+02 0.000000000000000000e+00 2.265258459374308586e-03
3.590000000000000000e+02 0.000000000000000000e+00 1.816737465560436249e-03
3.600000000000000000e+02 0.000000000000000000e+00 5.511142779141664505e-03
3.610000000000000000e+02 0.000000000000000000e+00 4.146054852753877640e-03
3.620000000000000000e+02 0.000000000000000000e+00 1.689428114332258701e-03
3.630000000000000000e+02 0.000000000000000000e+00 1.107749412767589092e-03
3.640000000000000000e+02 0.000000000000000000e+00 5.032841581851243973e-03
3.650000000000000000e+02 0.000000000000000000e+00 2.634832402691245079e-03
3.660000000000000000e+02 0.000000000000000000e+00 2.529266930650919676e-04
3.670000000000000000e+02 0.000000000000000000e+00 2.023687557084485888e-04
3.680000000000000000e+02 0.000000000000000000e+00 7.962195668369531631e-04
3.690000000000000000e+02 0.000000000000000000e+00 4.945615306496620178e-03
3.700000000000000000e+02 0.000000000000000000e+00 3.636852372437715530e-03
3.710000000000000000e+02 0.000000000000000000e+00 3.993611317127943039e-03
3.720000000000000000e+02 0.000000000000000000e+00 4.939327947795391083e-03
3.730000000000000000e+02 0.000000000000000000e+00 2.738404087722301483e-03
3.740000000000000000e+02 0.000000000000000000e+00 3.106687450781464577e-03
3.750000000000000000e+02 0.000000000000000000e+00 1.731650787405669689e-03
3.760000000000000000e+02 0.000000000000000000e+00 2.391515998169779778e-03
3.770000000000000000e+02 0.000000000000000000e+00 3.973456565290689468e-03
3.780000000000000000e+02 0.000000000000000000e+00 2.000985667109489441e-03
3.790000000000000000e+02 0.000000000000000000e+00 9.391686762683093548e-04
3.800000000000000000e+02 0.000000000000000000e+00 1.188753289170563221e-03
3.810000000000000000e+02 0.000000000000000000e+00 7.457755855284631252e-04
3.820000000000000000e+02 0.000000000000000000e+00 1.529648667201399803e-03
3.830000000000000000e+02 0.000000000000000000e+00 2.598486142233014107e-03
3.840000000000000000e+02 0.000000000000000000e+00 1.317231915891170502e-03
3.850000000000000000e+02 0.000000000000000000e+00 6.548585370182991028e-04
3.860000000000000000e+02 0.000000000000000000e+00 4.615722224116325378e-03
3.870000000000000000e+02 0.000000000000000000e+00 2.530917292460799217e-03
3.880000000000000000e+02 0.000000000000000000e+00 2.701207995414733887e-05
3.890000000000000000e+02 0.000000000000000000e+00 1.524821345810778439e-05
3.900000000000000000e+02 0.000000000000000000e+00 1.150909462012350559e-03
3.910000000000000000e+02 0.000000000000000000e+00 8.986947359517216682e-04
3.920000000000000000e+02 0.000000000000000000e+00 8.528035687049850821e-05
3.930000000000000000e+02 0.000000000000000000e+00 9.557171870255842805e-05
3.940000000000000000e+02 0.000000000000000000e+00 8.173158275894820690e-04
3.950000000000000000e+02 0.000000000000000000e+00 1.654039719142019749e-03
3.960000000000000000e+02 0.000000000000000000e+00 1.000896329060196877e-03
3.970000000000000000e+02 0.000000000000000000e+00 2.604008652269840240e-03
3.980000000000000000e+02 0.000000000000000000e+00 3.494186559692025185e-03
3.990000000000000000e+02 0.000000000000000000e+00 4.300903063267469406e-03
4.000000000000000000e+02 0.000000000000000000e+00 2.406742423772811890e-03
4.010000000000000000e+02 0.000000000000000000e+00 3.211565315723419189e-03
4.020000000000000000e+02 0.000000000000000000e+00 3.727615112438797951e-03
4.030000000000000000e+02 0.000000000000000000e+00 3.210687136743217707e-04
4.040000000000000000e+02 0.000000000000000000e+00 2.566823241068050265e-06
4.050000000000000000e+02 0.000000000000000000e+00 1.761626208462985232e-06
4.060000000000000000e+02 0.000000000000000000e+00 3.886508930008858442e-04
4.070000000000000000e+02 0.000000000000000000e+00 4.203482996672391891e-03
4.080000000000000000e+02 0.000000000000000000e+00 5.884741549380123615e-04
4.090000000000000000e+02 0.000000000000000000e+00 7.133428152883425355e-05
4.100000000000000000e+02 0.000000000000000000e+00 7.026465755188837647e-05
4.110000000000000000e+02 0.000000000000000000e+00 1.915656903292983770e-04
4.120000000000000000e+02 0.000000000000000000e+00 1.006998121738433838e-03
4.130000000000000000e+02 0.000000000000000000e+00 4.014504607766866684e-03
4.140000000000000000e+02 0.000000000000000000e+00 6.422681268304586411e-03
4.150000000000000000e+02 0.000000000000000000e+00 3.013086738064885139e-03
4.160000000000000000e+02 0.000000000000000000e+00 4.172294575255364180e-04
4.170000000000000000e+02 0.000000000000000000e+00 1.115643302910029888e-03
4.180000000000000000e+02 0.000000000000000000e+00 5.855381954461336136e-03
4.190000000000000000e+02 0.000000000000000000e+00 3.670715494081377983e-03
4.200000000000000000e+02 0.000000000000000000e+00 2.080759732052683830e-03
4.210000000000000000e+02 0.000000000000000000e+00 8.282811031676828861e-04
4.220000000000000000e+02 0.000000000000000000e+00 4.479533992707729340e-03
4.230000000000000000e+02 0.000000000000000000e+00 4.374003969132900238e-03
4.240000000000000000e+02 0.000000000000000000e+00 1.942167175002396107e-03
4.250000000000000000e+02 0.000000000000000000e+00 3.582865232601761818e-03
4.260000000000000000e+02 0.000000000000000000e+00 4.099285230040550232e-03
4.270000000000000000e+02 0.000000000000000000e+00 3.708981210365891457e-03
4.280000000000000000e+02 0.000000000000000000e+00 4.691168665885925293e-03
4.290000000000000000e+02 0.000000000000000000e+00 4.473397508263587952e-03
4.300000000000000000e+02 0.000000000000000000e+00 1.108576077967882156e-03
4.310000000000000000e+02 0.000000000000000000e+00 4.189246392343193293e-04
4.320000000000000000e+02 0.000000000000000000e+00 2.313701435923576355e-03
4.330000000000000000e+02 0.000000000000000000e+00 3.450211836025118828e-03
4.340000000000000000e+02 0.000000000000000000e+00 1.248162356205284595e-03
4.350000000000000000e+02 0.000000000000000000e+00 1.435292186215519905e-03
4.360000000000000000e+02 0.000000000000000000e+00 1.317015499807894230e-03
4.370000000000000000e+02 0.000000000000000000e+00 3.034395864233374596e-03
4.380000000000000000e+02 0.000000000000000000e+00 1.340285991318523884e-03
4.390000000000000000e+02 0.000000000000000000e+00 1.601350842975080013e-03
4.400000000000000000e+02 0.000000000000000000e+00 3.916220739483833313e-03
4.410000000000000000e+02 0.000000000000000000e+00 2.198813483119010925e-03
4.420000000000000000e+02 0.000000000000000000e+00 7.182731060311198235e-04
4.430000000000000000e+02 0.000000000000000000e+00 7.115255575627088547e-04
4.440000000000000000e+02 0.000000000000000000e+00 2.266893861815333366e-03
4.450000000000000000e+02 0.000000000000000000e+00 4.189172759652137756e-03
4.460000000000000000e+02 0.000000000000000000e+00 2.954342868179082870e-03
4.470000000000000000e+02 0.000000000000000000e+00 4.886681213974952698e-03
4.480000000000000000e+02 0.000000000000000000e+00 6.168179679661989212e-03
4.490000000000000000e+02 0.000000000000000000e+00 2.836745698004961014e-03
4.500000000000000000e+02 0.000000000000000000e+00 1.080617308616638184e-03
4.510000000000000000e+02 0.000000000000000000e+00 8.085336594376713037e-05
4.520000000000000000e+02 0.000000000000000000e+00 8.642065949970856309e-06
4.530000000000000000e+02 0.000000000000000000e+00 8.879420420271344483e-06
4.540000000000000000e+02 0.000000000000000000e+00 6.519394810311496258e-05
4.550000000000000000e+02 0.000000000000000000e+00 2.029588940786197782e-04
4.560000000000000000e+02 0.000000000000000000e+00 6.993612041696906090e-04
4.570000000000000000e+02 0.000000000000000000e+00 1.449272618629038334e-03
4.580000000000000000e+02 0.000000000000000000e+00 1.274647889658808708e-03
4.590000000000000000e+02 0.000000000000000000e+00 1.243917038664221764e-03
4.600000000000000000e+02 0.000000000000000000e+00 1.787027809768915176e-03
4.610000000000000000e+02 0.000000000000000000e+00 2.344080014154314995e-03
4.620000000000000000e+02 0.000000000000000000e+00 5.555227864533662796e-03
4.630000000000000000e+02 0.000000000000000000e+00 5.084377247840166092e-03
4.640000000000000000e+02 0.000000000000000000e+00 8.337870240211486816e-04
4.650000000000000000e+02 0.000000000000000000e+00 3.266101120971143246e-04
4.660000000000000000e+02 0.000000000000000000e+00 8.961496059782803059e-04
4.670000000000000000e+02 0.000000000000000000e+00 7.461868226528167725e-04
4.680000000000000000e+02 0.000000000000000000e+00 6.106365472078323364e-04
4.690000000000000000e+02 0.000000000000000000e+00 3.984625800512731075e-04
4.700000000000000000e+02 0.000000000000000000e+00 2.587158232927322388e-03
4.710000000000000000e+02 0.000000000000000000e+00 2.963078208267688751e-03
4.720000000000000000e+02 0.000000000000000000e+00 2.335920464247465134e-03
4.730000000000000000e+02 0.000000000000000000e+00 2.012633718550205231e-03
4.740000000000000000e+02 0.000000000000000000e+00 2.014890545979142189e-03
4.750000000000000000e+02 0.000000000000000000e+00 2.130013657733798027e-03
4.760000000000000000e+02 0.000000000000000000e+00 6.467149942182004452e-04
4.770000000000000000e+02 0.000000000000000000e+00 7.438538013957440853e-04
4.780000000000000000e+02 0.000000000000000000e+00 2.480913419276475906e-03
4.790000000000000000e+02 0.000000000000000000e+00 3.026922699064016342e-03
4.800000000000000000e+02 0.000000000000000000e+00 3.892404027283191681e-03
4.810000000000000000e+02 0.000000000000000000e+00 2.983740763738751411e-03
4.820000000000000000e+02 0.000000000000000000e+00 8.620124426670372486e-04
4.830000000000000000e+02 0.000000000000000000e+00 2.595388214103877544e-04
4.840000000000000000e+02 0.000000000000000000e+00 2.095820149406790733e-03
4.850000000000000000e+02 0.000000000000000000e+00 6.343383342027664185e-03
4.860000000000000000e+02 0.000000000000000000e+00 1.223954139277338982e-03
4.870000000000000000e+02 0.000000000000000000e+00 1.639522612094879150e-03
4.880000000000000000e+02 0.000000000000000000e+00 8.746630628593266010e-04
4.890000000000000000e+02 0.000000000000000000e+00 1.890932908281683922e-03
4.900000000000000000e+02 0.000000000000000000e+00 6.522087845951318741e-03
4.910000000000000000e+02 0.000000000000000000e+00 1.917822286486625671e-03
4.920000000000000000e+02 0.000000000000000000e+00 9.546515502734109759e-05
4.930000000000000000e+02 0.000000000000000000e+00 8.378096936212386936e-06
4.940000000000000000e+02 0.000000000000000000e+00 3.809736517723649740e-05
4.950000000000000000e+02 0.000000000000000000e+00 5.632422398775815964e-04
4.960000000000000000e+02 0.000000000000000000e+00 5.260815378278493881e-03
4.970000000000000000e+02 0.000000000000000000e+00 5.184806417673826218e-03
4.980000000000000000e+02 0.000000000000000000e+00 1.053404645062983036e-03
4.990000000000000000e+02 0.000000000000000000e+00 4.732939123641699553e-04
5.000000000000000000e+02 0.000000000000000000e+00 7.186048314906656742e-04
5.010000000000000000e+02 0.000000000000000000e+00 1.810410176403820515e-03
5.020000000000000000e+02 0.000000000000000000e+00 2.830745885148644447e-03
5.030000000000000000e+02 0.000000000000000000e+00 3.346099983900785446e-03
5.040000000000000000e+02 0.000000000000000000e+00 4.328142094891518354e-04
5.050000000000000000e+02 0.000000000000000000e+00 6.591679266421124339e-05
5.060000000000000000e+02 0.000000000000000000e+00 2.205831515311729163e-05
5.070000000000000000e+02 0.000000000000000000e+00 3.859365460812114179e-05
5.080000000000000000e+02 0.000000000000000000e+00 6.310594035312533379e-04
5.090000000000000000e+02 0.000000000000000000e+00 5.523986183106899261e-03
5.100000000000000000e+02 0.000000000000000000e+00 5.581071600317955017e-03
5.110000000000000000e+02 0.000000000000000000e+00 2.567752380855381489e-04


==> dat/results_ch.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 2.594439387321472168e-01 8.061954379081726074e-02 2.723202705383300781e-01 9.286288172006607056e-02 3.239471018314361572e-01 1.391685903072357178e-01
2.000000000000000000e+00 2.000000000000000000e+01 2.531072199344635010e-01 7.675571739673614502e-02 2.799116373062133789e-01 9.578166902065277100e-02 3.530456721782684326e-01 1.816818863153457642e-01
3.000000000000000000e+00 3.000000000000000000e+01 2.412282973527908325e-01 6.250855326652526855e-02 2.450995892286300659e-01 7.431775331497192383e-02 2.505117058753967285e-01 8.528924733400344849e-02
4.000000000000000000e+00 4.000000000000000000e+01 2.320272922515869141e-01 5.828194320201873779e-02 2.361208200454711914e-01 5.762658640742301941e-02 2.841634452342987061e-01 1.170338094234466553e-01
5.000000000000000000e+00 5.000000000000000000e+01 2.270240783691406250e-01 5.616941303014755249e-02 2.357619553804397583e-01 5.973802506923675537e-02 2.698100805282592773e-01 1.013847887516021729e-01
6.000000000000000000e+00 6.000000000000000000e+01 2.216176986694335938e-01 5.365419760346412659e-02 2.272609323263168335e-01 5.601268261671066284e-02 2.320039868354797363e-01 7.180887460708618164e-02
7.000000000000000000e+00 7.000000000000000000e+01 2.150560915470123291e-01 5.088045448064804077e-02 2.189819216728210449e-01 5.297982320189476013e-02 2.112288624048233032e-01 6.683848798274993896e-02
8.000000000000000000e+00 8.000000000000000000e+01 2.081753015518188477e-01 4.880100116133689880e-02 2.113498896360397339e-01 5.095538496971130371e-02 2.099877446889877319e-01 7.882358878850936890e-02
9.000000000000000000e+00 9.000000000000000000e+01 2.015839815139770508e-01 4.792194068431854248e-02 2.030022144317626953e-01 4.843582212924957275e-02 2.075614929199218750e-01 8.562670648097991943e-02
1.000000000000000000e+01 1.000000000000000000e+02 1.957067549228668213e-01 4.853941872715950012e-02 1.965166628360748291e-01 4.849019274115562439e-02 2.059805691242218018e-01 9.230460226535797119e-02
1.100000000000000000e+01 1.100000000000000000e+02 1.911447942256927490e-01 5.100233480334281921e-02 1.916839331388473511e-01 5.115319043397903442e-02 2.062600255012512207e-01 9.843716025352478027e-02
1.200000000000000000e+01 1.200000000000000000e+02 1.885040700435638428e-01 5.549634620547294617e-02 1.888535618782043457e-01 5.623135715723037720e-02 2.060779929161071777e-01 1.007726415991783142e-01
1.300000000000000000e+01 1.300000000000000000e+02 1.877609789371490479e-01 6.149984151124954224e-02 1.881598085165023804e-01 6.334272027015686035e-02 2.057762145996093750e-01 1.010113656520843506e-01
1.400000000000000000e+01 1.400000000000000000e+02 1.884381622076034546e-01 6.812723726034164429e-02 1.893259584903717041e-01 7.155151665210723877e-02 2.042485326528549194e-01 9.849639981985092163e-02
1.500000000000000000e+01 1.500000000000000000e+02 1.899864226579666138e-01 7.455866038799285889e-02 1.916304677724838257e-01 7.958638668060302734e-02 2.016990184783935547e-01 9.334319829940795898e-02
1.600000000000000000e+01 1.600000000000000000e+02 1.918221563100814819e-01 8.009377121925354004e-02 1.939991116523742676e-01 8.593355119228363037e-02 1.984455883502960205e-01 8.624244481325149536e-02
1.700000000000000000e+01 1.700000000000000000e+02 1.934373229742050171e-01 8.425000309944152832e-02 1.954523622989654541e-01 8.957330882549285889e-02 1.952174305915832520e-01 7.801774144172668457e-02
1.800000000000000000e+01 1.800000000000000000e+02 1.945146769285202026e-01 8.681851625442504883e-02 1.961732804775238037e-01 9.114380180835723877e-02 1.929040849208831787e-01 6.986776739358901978e-02
1.900000000000000000e+01 1.900000000000000000e+02 1.949330121278762817e-01 8.780187368392944336e-02 1.961261928081512451e-01 9.090124070644378662e-02 1.922168135643005371e-01 6.302420794963836670e-02
2.000000000000000000e+01 2.000000000000000000e+02 1.947054266929626465e-01 8.732064068317413330e-02 1.953352391719818115e-01 8.895841240882873535e-02 1.928405165672302246e-01 5.811807885766029358e-02
2.100000000000000000e+01 2.100000000000000000e+02 1.939313411712646484e-01 8.555490523576736450e-02 1.939888596534729004e-01 8.557680249214172363e-02 1.936327219009399414e-01 5.491634830832481384e-02
2.200000000000000000e+01 2.200000000000000000e+02 1.927654743194580078e-01 8.272394537925720215e-02 1.923529058694839478e-01 8.111225813627243042e-02 1.939525902271270752e-01 5.322059243917465210e-02
2.300000000000000000e+01 2.300000000000000000e+02 1.913947910070419312e-01 7.909269630908966064e-02 1.907327920198440552e-01 7.600406557321548462e-02 1.937258541584014893e-01 5.303622037172317505e-02
2.400000000000000000e+01 2.400000000000000000e+02 1.900188475847244263e-01 7.495655119419097900e-02 1.894208937883377075e-01 7.074799388647079468e-02 1.926641762256622314e-01 5.395662784576416016e-02
2.500000000000000000e+01 2.500000000000000000e+02 1.888255178928375244e-01 7.062425464391708374e-02 1.886185556650161743e-01 6.582479923963546753e-02 1.911102235317230225e-01 5.582247674465179443e-02
2.600000000000000000e+01 2.600000000000000000e+02 1.879709213972091675e-01 6.639845669269561768e-02 1.883635371923446655e-01 6.160847097635269165e-02 1.899965405464172363e-01 5.876209586858749390e-02
2.700000000000000000e+01 2.700000000000000000e+02 1.875510513782501221e-01 6.255000084638595581e-02 1.885177940130233765e-01 5.829527229070663452e-02 1.895831823348999023e-01 6.233642250299453735e-02
2.800000000000000000e+01 2.800000000000000000e+02 1.875699162483215332e-01 5.928158760070800781e-02 1.888373196125030518e-01 5.590305477380752563e-02 1.896332353353500366e-01 6.587815284729003906e-02
2.900000000000000000e+01 2.900000000000000000e+02 1.879270672798156738e-01 5.669932439923286438e-02 1.891192048788070679e-01 5.438530072569847107e-02 1.898999959230422974e-01 6.885898113250732422e-02
3.000000000000000000e+01 3.000000000000000000e+02 1.884526759386062622e-01 5.482252687215805054e-02 1.894758939743041992e-01 5.393503606319427490e-02 1.901827901601791382e-01 7.089284062385559082e-02
3.100000000000000000e+01 3.100000000000000000e+02 1.889590919017791748e-01 5.360701680183410645e-02 1.900172829627990723e-01 5.442609637975692749e-02 1.902427375316619873e-01 7.161806523799896240e-02
3.200000000000000000e+01 3.200000000000000000e+02 1.892895102500915527e-01 5.297361314296722412e-02 1.895336508750915527e-01 5.406774953007698059e-02 1.900574266910552979e-01 7.111294567584991455e-02
3.300000000000000000e+01 3.300000000000000000e+02 1.893648803234100342e-01 5.284700170159339905e-02 1.888974010944366455e-01 5.387506633996963501e-02 1.895779669284820557e-01 6.945756822824478149e-02
3.400000000000000000e+01 3.400000000000000000e+02 1.891938447952270508e-01 5.317269265651702881e-02 1.886005848646163940e-01 5.475834012031555176e-02 1.889768093824386597e-01 6.701576709747314453e-02
3.500000000000000000e+01 3.500000000000000000e+02 1.888445019721984863e-01 5.390489846467971802e-02 1.882639676332473755e-01 5.628646165132522583e-02 1.884994506835937500e-01 6.423503160476684570e-02
3.600000000000000000e+01 3.600000000000000000e+02 1.884128153324127197e-01 5.499628186225891113e-02 1.879087984561920166e-01 5.825345963239669800e-02 1.883214563131332397e-01 6.156414002180099487e-02
3.700000000000000000e+01 3.700000000000000000e+02 1.880007684230804443e-01 5.639348924160003662e-02 1.876656413078308105e-01 6.051535159349441528e-02 1.883522272109985352e-01 5.926174297928810120e-02
3.800000000000000000e+01 3.800000000000000000e+02 1.876890957355499268e-01 5.802442133426666260e-02 1.876384317874908447e-01 6.291136145591735840e-02 1.884913444519042969e-01 5.757848173379898071e-02
3.900000000000000000e+01 3.900000000000000000e+02 1.875176280736923218e-01 5.978975445032119751e-02 1.878893822431564331e-01 6.522405147552490234e-02 1.885721832513809204e-01 5.658275261521339417e-02
4.000000000000000000e+01 4.000000000000000000e+02 1.874858736991882324e-01 6.156900897622108459e-02 1.881277412176132202e-01 6.678557395935058594e-02 1.885349750518798828e-01 5.630770698189735413e-02
4.100000000000000000e+01 4.100000000000000000e+02 1.875622868537902832e-01 6.323397159576416016e-02 1.881326436996459961e-01 6.726707518100738525e-02 1.883032023906707764e-01 5.665570497512817383e-02
4.200000000000000000e+01 4.200000000000000000e+02 1.876974105834960938e-01 6.466312706470489502e-02 1.881477683782577515e-01 6.717620790004730225e-02 1.880102306604385376e-01 5.754552781581878662e-02
4.300000000000000000e+01 4.300000000000000000e+02 1.878384202718734741e-01 6.575785577297210693e-02 1.881428360939025879e-01 6.669221818447113037e-02 1.878325939178466797e-01 5.891530960798263550e-02
4.400000000000000000e+01 4.400000000000000000e+02 1.879433989524841309e-01 6.645318865776062012e-02 1.880648732185363770e-01 6.586140394210815430e-02 1.877309083938598633e-01 6.055836752057075500e-02
4.500000000000000000e+01 4.500000000000000000e+02 1.879877448081970215e-01 6.672254949808120728e-02 1.879222691059112549e-01 6.479176878929138184e-02 1.877263635396957397e-01 6.223365664482116699e-02
4.600000000000000000e+01 4.600000000000000000e+02 1.879650801420211792e-01 6.657732278108596802e-02 1.877409517765045166e-01 6.362314522266387939e-02 1.877858042716979980e-01 6.367677450180053711e-02
4.700000000000000000e+01 4.700000000000000000e+02 1.878851056098937988e-01 6.606214493513107300e-02 1.875892877578735352e-01 6.252638995647430420e-02 1.878548860549926758e-01 6.467334926128387451e-02
4.800000000000000000e+01 4.800000000000000000e+02 1.877699792385101318e-01 6.525003910064697266e-02 1.875947862863540649e-01 6.162830442190170288e-02 1.878864765167236328e-01 6.508567929267883301e-02
4.900000000000000000e+01 4.900000000000000000e+02 1.876478791236877441e-01 6.423316150903701782e-02 1.876348555088043213e-01 6.062001362442970276e-02 1.878585815429687500e-01 6.488566845655441284e-02
5.000000000000000000e+01 5.000000000000000000e+02 1.875447183847427368e-01 6.311193108558654785e-02 1.875929981470108032e-01 5.939994007349014282e-02 1.877853274345397949e-01 6.415505707263946533e-02
5.100000000000000000e+01 5.100000000000000000e+02 1.874777972698211670e-01 6.198192387819290161e-02 1.876473128795623779e-01 5.848532170057296753e-02 1.877075433731079102e-01 6.306714564561843872e-02
5.200000000000000000e+01 5.200000000000000000e+02 1.874534189701080322e-01 6.092526018619537354e-02 1.877141892910003662e-01 5.803126841783523560e-02 1.876658499240875244e-01 6.184463202953338623e-02
5.300000000000000000e+01 5.300000000000000000e+02 1.874668002128601074e-01 6.000524014234542847e-02 1.877057850360870361e-01 5.798185616731643677e-02 1.876712143421173096e-01 6.070460379123687744e-02
5.400000000000000000e+01 5.400000000000000000e+02 1.875041127204895020e-01 5.926433950662612915e-02 1.876498013734817505e-01 5.829316377639770508e-02 1.876979023218154907e-01 5.981654673814773560e-02
5.500000000000000000e+01 5.500000000000000000e+02 1.875478625297546387e-01 5.872631445527076721e-02 1.876223534345626831e-01 5.888770148158073425e-02 1.877110600471496582e-01 5.928600952029228210e-02
5.600000000000000000e+01 5.600000000000000000e+02 1.875823587179183960e-01 5.840011686086654663e-02 1.876085251569747925e-01 5.951747298240661621e-02 1.876973211765289307e-01 5.915355682373046875e-02
5.700000000000000000e+01 5.700000000000000000e+02 1.875970065593719482e-01 5.828206986188888550e-02 1.875456273555755615e-01 5.996808037161827087e-02 1.876664459705352783e-01 5.939562246203422546e-02
5.800000000000000000e+01 5.800000000000000000e+02 1.875883638858795166e-01 5.835868418216705322e-02 1.875119507312774658e-01 6.037677451968193054e-02 1.876368969678878784e-01 5.993283540010452271e-02
5.900000000000000000e+01 5.900000000000000000e+02 1.875602900981903076e-01 5.860888212919235229e-02 1.875248700380325317e-01 6.085629016160964966e-02 1.876229047775268555e-01 6.064204499125480652e-02
6.000000000000000000e+01 6.000000000000000000e+02 1.875216811895370483e-01 5.900372564792633057e-02 1.875396966934204102e-01 6.137717515230178833e-02 1.876262724399566650e-01 6.138246133923530579e-02
6.100000000000000000e+01 6.100000000000000000e+02 1.874829679727554321e-01 5.950720608234405518e-02 1.875397264957427979e-01 6.188903376460075378e-02 1.876371204853057861e-01 6.201966851949691772e-02
6.200000000000000000e+01 6.200000000000000000e+02 1.874531209468841553e-01 6.007726863026618958e-02 1.875430345535278320e-01 6.234303116798400879e-02 1.876414418220520020e-01 6.244805455207824707e-02
6.300000000000000000e+01 6.300000000000000000e+02 1.874371469020843506e-01 6.066892296075820923e-02 1.875627338886260986e-01 6.263701617717742920e-02 1.876316964626312256e-01 6.261032819747924805e-02
6.400000000000000000e+01 6.400000000000000000e+02 1.874351650476455688e-01 6.123698130249977112e-02 1.875573098659515381e-01 6.261329352855682373e-02 1.876115947961807251e-01 6.250534951686859131e-02
6.500000000000000000e+01 6.500000000000000000e+02 1.874433755874633789e-01 6.173944100737571716e-02 1.875298619270324707e-01 6.230064481496810913e-02 1.875922083854675293e-01 6.218278408050537109e-02
6.600000000000000000e+01 6.600000000000000000e+02 1.874563694000244141e-01 6.214275211095809937e-02 1.875189840793609619e-01 6.188869103789329529e-02 1.875831484794616699e-01 6.172937154769897461e-02
6.700000000000000000e+01 6.700000000000000000e+02 1.874683052301406860e-01 6.242251396179199219e-02 1.875111460685729980e-01 6.149280816316604614e-02 1.875855028629302979e-01 6.124508753418922424e-02
6.800000000000000000e+01 6.800000000000000000e+02 1.874746382236480713e-01 6.256598979234695435e-02 1.874942928552627563e-01 6.116283312439918518e-02 1.875929683446884155e-01 6.082484871149063110e-02
6.900000000000000000e+01 6.900000000000000000e+02 1.874734461307525635e-01 6.257100403308868408e-02 1.874850392341613770e-01 6.091805174946784973e-02 1.875962913036346436e-01 6.053764745593070984e-02
7.000000000000000000e+01 7.000000000000000000e+02 1.874652802944183350e-01 6.244688853621482849e-02 1.874949187040328979e-01 6.071291863918304443e-02 1.875891685485839844e-01 6.041900813579559326e-02
7.100000000000000000e+01 7.100000000000000000e+02 1.874527335166931152e-01 6.221532821655273438e-02 1.874981075525283813e-01 6.045873835682868958e-02 1.875739395618438721e-01 6.046895310282707214e-02
7.200000000000000000e+01 7.200000000000000000e+02 1.874392926692962646e-01 6.190725043416023254e-02 1.874944865703582764e-01 6.019110605120658875e-02 1.875601857900619507e-01 6.065595895051956177e-02
7.300000000000000000e+01 7.300000000000000000e+02 1.874282360076904297e-01 6.155580282211303711e-02 1.874998211860656738e-01 6.003372371196746826e-02 1.875550746917724609e-01 6.092356145381927490e-02
7.400000000000000000e+01 7.400000000000000000e+02 1.874214857816696167e-01 6.119487434625625610e-02 1.875009685754776001e-01 6.004237756133079529e-02 1.875578314065933228e-01 6.119856238365173340e-02
7.500000000000000000e+01 7.500000000000000000e+02 1.874193996191024780e-01 6.085620447993278503e-02 1.874926090240478516e-01 6.020639836788177490e-02 1.875618994235992432e-01 6.142069026827812195e-02
7.600000000000000000e+01 7.600000000000000000e+02 1.874210685491561890e-01 6.056451052427291870e-02 1.874877661466598511e-01 6.047140061855316162e-02 1.875626444816589355e-01 6.154765933752059937e-02
7.700000000000000000e+01 7.700000000000000000e+02 1.874245852231979370e-01 6.033714860677719116e-02 1.874877512454986572e-01 6.073619425296783447e-02 1.875583231449127197e-01 6.155925989151000977e-02
7.800000000000000000e+01 7.800000000000000000e+02 1.874278634786605835e-01 6.018445268273353577e-02 1.874819248914718628e-01 6.092140823602676392e-02 1.875500380992889404e-01 6.146660074591636658e-02
7.900000000000000000e+01 7.900000000000000000e+02 1.874292045831680298e-01 6.010893732309341431e-02 1.874786615371704102e-01 6.105180829763412476e-02 1.875416338443756104e-01 6.130050495266914368e-02
8.000000000000000000e+01 8.000000000000000000e+02 1.874278783798217773e-01 6.011097133159637451e-02 1.874810904264450073e-01 6.118168681859970093e-02 1.875367164611816406e-01 6.111006811261177063e-02
8.100000000000000000e+01 8.100000000000000000e+02 1.874242424964904785e-01 6.018579006195068359e-02 1.874808371067047119e-01 6.132504716515541077e-02 1.875358223915100098e-01 6.094254553318023682e-02
8.200000000000000000e+01 8.200000000000000000e+02 1.874191910028457642e-01 6.032222509384155273e-02 1.874782443046569824e-01 6.146286055445671082e-02 1.875365376472473145e-01 6.083167716860771179e-02
8.300000000000000000e+01 8.300000000000000000e+02 1.874140202999114990e-01 6.050473824143409729e-02 1.874788701534271240e-01 6.154920533299446106e-02 1.875359117984771729e-01 6.079405173659324646e-02
8.400000000000000000e+01 8.400000000000000000e+02 1.874098479747772217e-01 6.071177497506141663e-02 1.874787211418151855e-01 6.152763217687606812e-02 1.875328272581100464e-01 6.083151698112487793e-02
8.500000000000000000e+01 8.500000000000000000e+02 1.874073892831802368e-01 6.092364713549613953e-02 1.874752938747406006e-01 6.139283254742622375e-02 1.875289976596832275e-01 6.092589348554611206e-02
8.700000000000000000e+01 8.700000000000000000e+02 1.874080002307891846e-01 6.128723174333572388e-02 1.874744445085525513e-01 6.104053184390068054e-02 1.875228881835937500e-01 6.118456274271011353e-02
8.800000000000000000e+01 8.800000000000000000e+02 1.874089241027832031e-01 6.141037121415138245e-02 1.874725967645645142e-01 6.092155724763870239e-02 1.875232011079788208e-01 6.127741187810897827e-02
8.900000000000000000e+01 8.900000000000000000e+02 1.874078363180160522e-01 6.148379668593406677e-02 1.874718666076660156e-01 6.084810942411422729e-02 1.875237822532653809e-01 6.131248176097869873e-02
9.000000000000000000e+01 9.000000000000000000e+02 1.874068677425384521e-01 6.150547415018081665e-02 1.874727755784988403e-01 6.078749895095825195e-02 1.875232011079788208e-01 6.128512322902679443e-02
9.100000000000000000e+01 9.100000000000000000e+02 1.874058395624160767e-01 6.148167699575424194e-02 1.874715983867645264e-01 6.071673706173896790e-02 1.875209212303161621e-01 6.121839210391044617e-02
9.300000000000000000e+01 9.300000000000000000e+02 1.874026358127593994e-01 6.131601333618164062e-02 1.874704658985137939e-01 6.066164746880531311e-02 1.875167191028594971e-01 6.101641803979873657e-02
9.400000000000000000e+01 9.400000000000000000e+02 1.873990595340728760e-01 6.119596213102340698e-02 1.874693632125854492e-01 6.072946637868881226e-02 1.875153332948684692e-01 6.093022972345352173e-02
9.500000000000000000e+01 9.500000000000000000e+02 1.873967349529266357e-01 6.106716394424438477e-02 1.874682307243347168e-01 6.084277853369712830e-02 1.875146627426147461e-01 6.087566912174224854e-02
9.600000000000000000e+01 9.600000000000000000e+02 1.873958259820938110e-01 6.094288453459739685e-02 1.874683499336242676e-01 6.095726042985916138e-02 1.875139176845550537e-01 6.087558344006538391e-02
9.800000000000000000e+01 9.800000000000000000e+02 1.873963475227355957e-01 6.075238436460494995e-02 1.874669790267944336e-01 6.107091158628463745e-02 1.875103116035461426e-01 6.101595610380172729e-02
9.900000000000000000e+01 9.900000000000000000e+02 1.873956620693206787e-01 6.070242449641227722e-02 1.874669194221496582e-01 6.109329313039779663e-02 1.875085234642028809e-01 6.111047044396400452e-02
1.000000000000000000e+02 1.000000000000000000e+03 1.873943954706192017e-01 6.068376824259757996e-02 1.874665021896362305e-01 6.112055107951164246e-02 1.875070333480834961e-01 6.118416786193847656e-02
1.010000000000000000e+02 1.010000000000000000e+03 1.873924434185028076e-01 6.069264933466911316e-02 1.874656230211257935e-01 6.115172430872917175e-02 1.875056326389312744e-01 6.123062968254089355e-02
1.030000000000000000e+02 1.030000000000000000e+03 1.873905211687088013e-01 6.078357994556427002e-02 1.874650418758392334e-01 6.114633381366729736e-02 1.875031590461730957e-01 6.120546907186508179e-02
1.040000000000000000e+02 1.040000000000000000e+03 1.873890310525894165e-01 6.085662543773651123e-02 1.874643415212631226e-01 6.109153479337692261e-02 1.875015050172805786e-01 6.114292889833450317e-02
1.060000000000000000e+02 1.060000000000000000e+03 1.873849034309387207e-01 6.100356206297874451e-02 1.874638795852661133e-01 6.098783016204833984e-02 1.874987930059432983e-01 6.098914146423339844e-02
1.070000000000000000e+02 1.070000000000000000e+03 1.873844861984252930e-01 6.106906011700630188e-02 1.874632835388183594e-01 6.097032502293586731e-02 1.874980330467224121e-01 6.093744188547134399e-02
1.080000000000000000e+02 1.080000000000000000e+03 1.873863339424133301e-01 6.111463531851768494e-02 1.874630153179168701e-01 6.096476688981056213e-02 1.874972879886627197e-01 6.092227995395660400e-02
1.100000000000000000e+02 1.100000000000000000e+03 1.873825490474700928e-01 6.116079911589622498e-02 1.874621510505676270e-01 6.093699857592582703e-02 1.874958872795104980e-01 6.097602844238281250e-02
1.110000000000000000e+02 1.110000000000000000e+03 1.873816251754760742e-01 6.115561351180076599e-02 1.874618679285049438e-01 6.092914193868637085e-02 1.874952167272567749e-01 6.103784218430519104e-02
1.130000000000000000e+02 1.130000000000000000e+03 1.873823255300521851e-01 6.109753996133804321e-02 1.874610781669616699e-01 6.097799912095069885e-02 1.874943077564239502e-01 6.115403026342391968e-02
1.140000000000000000e+02 1.140000000000000000e+03 1.873780041933059692e-01 6.105668470263481140e-02 1.874608248472213745e-01 6.101557239890098572e-02 1.874937117099761963e-01 6.117961555719375610e-02
1.160000000000000000e+02 1.160000000000000000e+03 1.873773038387298584e-01 6.096372008323669434e-02 1.874601542949676514e-01 6.104524433612823486e-02 1.874920725822448730e-01 6.114302203059196472e-02
1.170000000000000000e+02 1.170000000000000000e+03 1.873785108327865601e-01 6.092235818505287170e-02 1.874598860740661621e-01 6.104573607444763184e-02 1.874912232160568237e-01 6.109598278999328613e-02
1.190000000000000000e+02 1.190000000000000000e+03 1.873752474784851074e-01 6.088429689407348633e-02 1.874591857194900513e-01 6.106207519769668579e-02 1.874900758266448975e-01 6.100841239094734192e-02
1.210000000000000000e+02 1.210000000000000000e+03 1.873721480369567871e-01 6.088614463806152344e-02 1.874585747718811035e-01 6.105996295809745789e-02 1.874887645244598389e-01 6.098749861121177673e-02
1.220000000000000000e+02 1.220000000000000000e+03 1.873743832111358643e-01 6.091172993183135986e-02 1.874582469463348389e-01 6.104043126106262207e-02 1.874879598617553711e-01 6.100677698850631714e-02
1.240000000000000000e+02 1.240000000000000000e+03 1.873711645603179932e-01 6.096095219254493713e-02 1.874576807022094727e-01 6.101222336292266846e-02 1.874865293502807617e-01 6.107952445745468140e-02
1.250000000000000000e+02 1.250000000000000000e+03 1.873677819967269897e-01 6.098992750048637390e-02 1.874573677778244019e-01 6.101230531930923462e-02 1.874859035015106201e-01 6.111355870962142944e-02
1.270000000000000000e+02 1.270000000000000000e+03 1.873687505722045898e-01 6.104047596454620361e-02 1.874568015336990356e-01 6.101092323660850525e-02 1.874845474958419800e-01 6.113345921039581299e-02
1.290000000000000000e+02 1.290000000000000000e+03 1.873635649681091309e-01 6.105727702379226685e-02 1.874562203884124756e-01 6.101046130061149597e-02 1.874832361936569214e-01 6.108930706977844238e-02
1.310000000000000000e+02 1.310000000000000000e+03 1.873617619276046753e-01 6.104288250207901001e-02 1.874556094408035278e-01 6.104017794132232666e-02 1.874819695949554443e-01 6.103491038084030151e-02
1.320000000000000000e+02 1.320000000000000000e+03 1.873596012592315674e-01 6.104176491498947144e-02 1.874553412199020386e-01 6.105212867259979248e-02 1.874813735485076904e-01 6.101990491151809692e-02
1.340000000000000000e+02 1.340000000000000000e+03 1.873627454042434692e-01 6.100912392139434814e-02 1.874547749757766724e-01 6.105323135852813721e-02 1.874801218509674072e-01 6.102699786424636841e-02
1.360000000000000000e+02 1.360000000000000000e+03 1.873543560504913330e-01 6.096220761537551880e-02 1.874542087316513062e-01 6.105360016226768494e-02 1.874788105487823486e-01 6.106579303741455078e-02
1.380000000000000000e+02 1.380000000000000000e+03 1.873551309108734131e-01 6.094418466091156006e-02 1.874536871910095215e-01 6.104953587055206299e-02 1.874774396419525146e-01 6.109620630741119385e-02
1.390000000000000000e+02 1.390000000000000000e+03 1.873524039983749390e-01 6.095572933554649353e-02 1.874533891677856445e-01 6.104126572608947754e-02 1.874768137931823730e-01 6.109777092933654785e-02
1.410000000000000000e+02 1.410000000000000000e+03 1.873521506786346436e-01 6.097371876239776611e-02 1.874528527259826660e-01 6.103324145078659058e-02 1.874755173921585083e-01 6.107781082391738892e-02
1.430000000000000000e+02 1.430000000000000000e+03 1.873479336500167847e-01 6.098564714193344116e-02 1.874523311853408813e-01 6.103900074958801270e-02 1.874742060899734497e-01 6.104784458875656128e-02
1.450000000000000000e+02 1.450000000000000000e+03 1.873415708541870117e-01 6.101682409644126892e-02 1.874517947435379028e-01 6.103894114494323730e-02 1.874728947877883911e-01 6.103952229022979736e-02
1.470000000000000000e+02 1.470000000000000000e+03 1.873435676097869873e-01 6.102408841252326965e-02 1.874512583017349243e-01 6.104694306850433350e-02 1.874716877937316895e-01 6.105227023363113403e-02
1.490000000000000000e+02 1.490000000000000000e+03 1.873358637094497681e-01 6.102279573678970337e-02 1.874507367610931396e-01 6.105523556470870972e-02 1.874703913927078247e-01 6.107418239116668701e-02
1.510000000000000000e+02 1.510000000000000000e+03 1.873369514942169189e-01 6.100667268037796021e-02 1.874502301216125488e-01 6.105319410562515259e-02 1.874692291021347046e-01 6.108029931783676147e-02
1.530000000000000000e+02 1.530000000000000000e+03 1.873271167278289795e-01 6.100248172879219055e-02 1.874496936798095703e-01 6.105478852987289429e-02 1.874685287475585938e-01 6.107276305556297302e-02
1.550000000000000000e+02 1.550000000000000000e+03 1.873282045125961304e-01 6.099254637956619263e-02 1.874491572380065918e-01 6.105292215943336487e-02 1.874696910381317139e-01 6.106762588024139404e-02
1.570000000000000000e+02 1.570000000000000000e+03 1.873230487108230591e-01 6.099113076925277710e-02 1.874486505985260010e-01 6.104988604784011841e-02 1.874676793813705444e-01 6.104769557714462280e-02
1.590000000000000000e+02 1.590000000000000000e+03 1.873243004083633423e-01 6.098188459873199463e-02 1.874481439590454102e-01 6.105302646756172180e-02 1.874676793813705444e-01 6.108081340789794922e-02
1.610000000000000000e+02 1.610000000000000000e+03 1.873202621936798096e-01 6.101626902818679810e-02 1.874475926160812378e-01 6.105451285839080811e-02 1.874653846025466919e-01 6.108381226658821106e-02
1.630000000000000000e+02 1.630000000000000000e+03 1.873147934675216675e-01 6.100033223628997803e-02 1.874470561742782593e-01 6.105853617191314697e-02 1.874645948410034180e-01 6.106553599238395691e-02
1.660000000000000000e+02 1.660000000000000000e+03 1.873150765895843506e-01 6.099092960357666016e-02 1.874462366104125977e-01 6.106127798557281494e-02 1.874620467424392700e-01 6.106808781623840332e-02
1.680000000000000000e+02 1.680000000000000000e+03 1.873056143522262573e-01 6.102972850203514099e-02 1.874457150697708130e-01 6.106077879667282104e-02 1.874626725912094116e-01 6.107441708445549011e-02
1.700000000000000000e+02 1.700000000000000000e+03 1.872972846031188965e-01 6.099987775087356567e-02 1.874453127384185791e-01 6.106115877628326416e-02 1.874585747718811035e-01 6.106857955455780029e-02
1.720000000000000000e+02 1.720000000000000000e+03 1.872990578413009644e-01 6.098408252000808716e-02 1.874446868896484375e-01 6.105934828519821167e-02 1.874595582485198975e-01 6.108252704143524170e-02
1.750000000000000000e+02 1.750000000000000000e+03 1.872946768999099731e-01 6.096484139561653137e-02 1.874439418315887451e-01 6.106167659163475037e-02 1.874552518129348755e-01 6.106156855821609497e-02
1.770000000000000000e+02 1.770000000000000000e+03 1.872875094413757324e-01 6.096011027693748474e-02 1.874433159828186035e-01 6.106398999691009521e-02 1.874583661556243896e-01 6.107151880860328674e-02
1.790000000000000000e+02 1.790000000000000000e+03 1.872842609882354736e-01 6.094043701887130737e-02 1.874427497386932373e-01 6.106536835432052612e-02 1.874526441097259521e-01 6.107065081596374512e-02
1.820000000000000000e+02 1.820000000000000000e+03 1.872863918542861938e-01 6.091762706637382507e-02 1.874419450759887695e-01 6.106608361005783081e-02 1.874527037143707275e-01 6.106394901871681213e-02
1.840000000000000000e+02 1.840000000000000000e+03 1.872723102569580078e-01 6.102780252695083618e-02 1.874413192272186279e-01 6.106665730476379395e-02 1.874507367610931396e-01 6.108966097235679626e-02
1.860000000000000000e+02 1.860000000000000000e+03 1.872699707746505737e-01 6.093691289424896240e-02 1.874407827854156494e-01 6.106753647327423096e-02 1.874479651451110840e-01 6.109261140227317810e-02
1.890000000000000000e+02 1.890000000000000000e+03 1.872621178627014160e-01 6.105488538742065430e-02 1.874400973320007324e-01 6.106775254011154175e-02 1.874464750289916992e-01 6.109380349516868591e-02
1.910000000000000000e+02 1.910000000000000000e+03 1.872475147247314453e-01 6.102379038929939270e-02 1.874393373727798462e-01 6.106911227107048035e-02 1.874434053897857666e-01 6.109923869371414185e-02
1.940000000000000000e+02 1.940000000000000000e+03 1.872510015964508057e-01 6.102542951703071594e-02 1.874386370182037354e-01 6.107155978679656982e-02 1.874447315931320190e-01 6.110939383506774902e-02
1.970000000000000000e+02 1.970000000000000000e+03 1.872337758541107178e-01 6.103505939245223999e-02 1.874375939369201660e-01 6.107267737388610840e-02 1.874431818723678589e-01 6.110028177499771118e-02
1.990000000000000000e+02 1.990000000000000000e+03 1.872319579124450684e-01 6.109285354614257812e-02 1.874370574951171875e-01 6.107540056109428406e-02 1.874395608901977539e-01 6.108991056680679321e-02
2.020000000000000000e+02 2.020000000000000000e+03 1.873314678668975830e-01 6.086704134941101074e-02 1.874362379312515259e-01 6.107512861490249634e-02 1.874366402626037598e-01 6.109415739774703979e-02
2.050000000000000000e+02 2.050000000000000000e+03 1.872595548629760742e-01 6.094522029161453247e-02 1.874351501464843750e-01 6.107606366276741028e-02 1.874416321516036987e-01 6.111544743180274963e-02
2.070000000000000000e+02 2.070000000000000000e+03 1.872619986534118652e-01 6.093461439013481140e-02 1.874347478151321411e-01 6.107741221785545349e-02 1.874361783266067505e-01 6.114497035741806030e-02
2.100000000000000000e+02 2.100000000000000000e+03 1.872246712446212769e-01 6.089707463979721069e-02 1.874336898326873779e-01 6.107954680919647217e-02 1.874327212572097778e-01 6.112061440944671631e-02
2.130000000000000000e+02 2.130000000000000000e+03 1.872754991054534912e-01 6.126160547137260437e-02 1.874326169490814209e-01 6.108153611421585083e-02 1.874285489320755005e-01 6.110415607690811157e-02
2.160000000000000000e+02 2.160000000000000000e+03 1.872496604919433594e-01 6.132128089666366577e-02 1.874318569898605347e-01 6.108273565769195557e-02 1.874333620071411133e-01 6.113925576210021973e-02
2.190000000000000000e+02 2.190000000000000000e+03 1.872389167547225952e-01 6.113239750266075134e-02 1.874307692050933838e-01 6.108417361974716187e-02 1.874329149723052979e-01 6.112827733159065247e-02
2.210000000000000000e+02 2.210000000000000000e+03 1.873060464859008789e-01 6.113125383853912354e-02 1.874299645423889160e-01 6.108492612838745117e-02 1.874260902404785156e-01 6.114763393998146057e-02
2.240000000000000000e+02 2.240000000000000000e+03 1.872426271438598633e-01 6.103340908885002136e-02 1.874295175075531006e-01 6.108719110488891602e-02 1.874228417873382568e-01 6.116849929094314575e-02
2.270000000000000000e+02 2.270000000000000000e+03 1.872916817665100098e-01 6.127472221851348877e-02 1.874278783798217773e-01 6.108877807855606079e-02 1.874288618564605713e-01 6.106984242796897888e-02
2.300000000000000000e+02 2.300000000000000000e+03 1.872700154781341553e-01 6.105646863579750061e-02 1.874276399612426758e-01 6.108766794204711914e-02 1.874208152294158936e-01 6.108209490776062012e-02
2.330000000000000000e+02 2.330000000000000000e+03 1.872860491275787354e-01 6.096393615007400513e-02 1.874257326126098633e-01 6.108769401907920837e-02 1.874242871999740601e-01 6.114193797111511230e-02
2.370000000000000000e+02 2.370000000000000000e+03 1.871904432773590088e-01 6.093476712703704834e-02 1.874243617057800293e-01 6.108891591429710388e-02 1.874104589223861694e-01 6.113986670970916748e-02
2.400000000000000000e+02 2.400000000000000000e+03 1.871894001960754395e-01 6.079593300819396973e-02 1.874231100082397461e-01 6.109171733260154724e-02 1.874255836009979248e-01 6.105702370405197144e-02
2.430000000000000000e+02 2.430000000000000000e+03 1.873722374439239502e-01 6.112083792686462402e-02 1.874219477176666260e-01 6.109372526407241821e-02 1.874065399169921875e-01 6.109591573476791382e-02
2.460000000000000000e+02 2.460000000000000000e+03 1.872266232967376709e-01 6.121587753295898438e-02 1.874212920665740967e-01 6.109461188316345215e-02 1.874062418937683105e-01 6.116248667240142822e-02
2.490000000000000000e+02 2.490000000000000000e+03 1.872090101242065430e-01 6.132850050926208496e-02 1.874191313982009888e-01 6.109533458948135376e-02 1.874126791954040527e-01 6.115933507680892944e-02
2.530000000000000000e+02 2.530000000000000000e+03 1.872030496597290039e-01 6.121927499771118164e-02 1.874175369739532471e-01 6.109315529465675354e-02 1.874010264873504639e-01 6.115032732486724854e-02
2.560000000000000000e+02 2.560000000000000000e+03 1.871776282787322998e-01 6.112975627183914185e-02 1.874167025089263916e-01 6.109990924596786499e-02 1.873908936977386475e-01 6.118438392877578735e-02
2.590000000000000000e+02 2.590000000000000000e+03 1.871754974126815796e-01 6.108642369508743286e-02 1.874151080846786499e-01 6.110436096787452698e-02 1.873951852321624756e-01 6.116140633821487427e-02
2.630000000000000000e+02 2.630000000000000000e+03 1.871838271617889404e-01 6.109476834535598755e-02 1.874123960733413696e-01 6.110171228647232056e-02 1.873954683542251587e-01 6.111046671867370605e-02
2.660000000000000000e+02 2.660000000000000000e+03 1.871402561664581299e-01 6.120119616389274597e-02 1.874129325151443481e-01 6.109878048300743103e-02 1.873830854892730713e-01 6.114568188786506653e-02
2.700000000000000000e+02 2.700000000000000000e+03 1.874462664127349854e-01 6.152996793389320374e-02 1.874099224805831909e-01 6.109714508056640625e-02 1.873929500579833984e-01 6.108215823769569397e-02
2.730000000000000000e+02 2.730000000000000000e+03 1.875793784856796265e-01 6.124693155288696289e-02 1.874073147773742676e-01 6.110482662916183472e-02 1.873851418495178223e-01 6.113003194332122803e-02
2.770000000000000000e+02 2.770000000000000000e+03 1.874416768550872803e-01 6.107418984174728394e-02 1.874053180217742920e-01 6.110300496220588684e-02 1.873753666877746582e-01 6.115781515836715698e-02
2.810000000000000000e+02 2.810000000000000000e+03 1.873354613780975342e-01 6.129133328795433044e-02 1.874026060104370117e-01 6.110440194606781006e-02 1.873729526996612549e-01 6.103798747062683105e-02
2.850000000000000000e+02 2.850000000000000000e+03 1.872578561305999756e-01 6.088085472583770752e-02 1.874002814292907715e-01 6.109913438558578491e-02 1.873722076416015625e-01 6.111818924546241760e-02
2.880000000000000000e+02 2.880000000000000000e+03 1.872190088033676147e-01 6.088292598724365234e-02 1.873990595340728760e-01 6.111147627234458923e-02 1.873503029346466064e-01 6.109293922781944275e-02
2.920000000000000000e+02 2.920000000000000000e+03 1.871555745601654053e-01 6.099624186754226685e-02 1.873955130577087402e-01 6.107942759990692139e-02 1.873435378074645996e-01 6.108457222580909729e-02
2.960000000000000000e+02 2.960000000000000000e+03 1.870594322681427002e-01 6.104201823472976685e-02 1.873942613601684570e-01 6.106868758797645569e-02 1.873422563076019287e-01 6.108526140451431274e-02
3.000000000000000000e+02 3.000000000000000000e+03 1.879789382219314575e-01 6.224694848060607910e-02 1.873900145292282104e-01 6.108170002698898315e-02 1.873497068881988525e-01 6.111189723014831543e-02
3.040000000000000000e+02 3.040000000000000000e+03 1.872573494911193848e-01 6.124340370297431946e-02 1.873875856399536133e-01 6.109140813350677490e-02 1.873201131820678711e-01 6.121272593736648560e-02
3.080000000000000000e+02 3.080000000000000000e+03 1.872315555810928345e-01 6.122289597988128662e-02 1.873856484889984131e-01 6.113579124212265015e-02 1.873019635677337646e-01 6.116148829460144043e-02
3.120000000000000000e+02 3.120000000000000000e+03 1.871914267539978027e-01 6.092903763055801392e-02 1.873820424079895020e-01 6.111901998519897461e-02 1.873510181903839111e-01 6.110138446092605591e-02
3.160000000000000000e+02 3.160000000000000000e+03 1.870562285184860229e-01 6.100590899586677551e-02 1.873746812343597412e-01 6.114854291081428528e-02 1.872971504926681519e-01 6.110110878944396973e-02
3.200000000000000000e+02 3.200000000000000000e+03 1.869705766439437866e-01 6.137850508093833923e-02 1.873680055141448975e-01 6.109683215618133545e-02 1.872573047876358032e-01 6.117203831672668457e-02
3.250000000000000000e+02 3.250000000000000000e+03 1.871275454759597778e-01 6.130874529480934143e-02 1.873576939105987549e-01 6.105570867657661438e-02 1.873532086610794067e-01 6.120130047202110291e-02
3.290000000000000000e+02 3.290000000000000000e+03 1.872152090072631836e-01 6.123311072587966919e-02 1.873722076416015625e-01 6.111072003841400146e-02 1.872846931219100952e-01 6.105884909629821777e-02
3.330000000000000000e+02 3.330000000000000000e+03 1.871697157621383667e-01 6.179399788379669189e-02 1.873936951160430908e-01 6.102453917264938354e-02 1.872730851173400879e-01 6.109261140227317810e-02
3.380000000000000000e+02 3.380000000000000000e+03 1.871720254421234131e-01 6.098423898220062256e-02 1.873830556869506836e-01 6.122003123164176941e-02 1.873000413179397583e-01 6.110049039125442505e-02
3.420000000000000000e+02 3.420000000000000000e+03 1.868725866079330444e-01 6.099718809127807617e-02 1.873471885919570923e-01 6.116446852684020996e-02 1.872057020664215088e-01 6.114489585161209106e-02
3.470000000000000000e+02 3.470000000000000000e+03 1.868361532688140869e-01 6.160532683134078979e-02 1.873610615730285645e-01 6.121164932847023010e-02 1.871494650840759277e-01 6.115658581256866455e-02
3.510000000000000000e+02 3.510000000000000000e+03 1.872771382331848145e-01 6.146938353776931763e-02 1.873303800821304321e-01 6.105454266071319580e-02 1.872243881225585938e-01 6.122925877571105957e-02
3.560000000000000000e+02 3.560000000000000000e+03 1.872433871030807495e-01 6.113867461681365967e-02 1.873911917209625244e-01 6.119281053543090820e-02 1.873492896556854248e-01 6.148326396942138672e-02
3.610000000000000000e+02 3.610000000000000000e+03 1.870163977146148682e-01 6.101857870817184448e-02 1.873774230480194092e-01 6.070696935057640076e-02 1.872287988662719727e-01 6.137355417013168335e-02
3.660000000000000000e+02 3.660000000000000000e+03 1.871009469032287598e-01 6.132840365171432495e-02 1.873276680707931519e-01 6.118091568350791931e-02 1.872161775827407837e-01 6.110627204179763794e-02
3.700000000000000000e+02 3.700000000000000000e+03 1.871875822544097900e-01 6.158479303121566772e-02 1.874769330024719238e-01 6.122543290257453918e-02 1.871608793735504150e-01 6.126076355576515198e-02
3.750000000000000000e+02 3.750000000000000000e+03 1.870446056127548218e-01 6.142952293157577515e-02 1.873727589845657349e-01 6.123251840472221375e-02 1.875463724136352539e-01 6.202932819724082947e-02
3.800000000000000000e+02 3.800000000000000000e+03 1.868917047977447510e-01 6.128328293561935425e-02 1.873422861099243164e-01 6.076036766171455383e-02 1.871476769447326660e-01 6.150783598423004150e-02
3.850000000000000000e+02 3.850000000000000000e+03 1.870373338460922241e-01 6.192192062735557556e-02 1.872974783182144165e-01 6.099523603916168213e-02 1.869975924491882324e-01 6.189145892858505249e-02
3.910000000000000000e+02 3.910000000000000000e+03 1.868151426315307617e-01 6.188654899597167969e-02 1.875930726528167725e-01 6.180337443947792053e-02 1.870890408754348755e-01 6.096410751342773438e-02
3.960000000000000000e+02 3.960000000000000000e+03 1.865837872028350830e-01 6.173320487141609192e-02 1.875164210796356201e-01 6.156018376350402832e-02 1.868990361690521240e-01 6.154159456491470337e-02
4.010000000000000000e+02 4.010000000000000000e+03 1.865632385015487671e-01 6.146815419197082520e-02 1.874321699142456055e-01 6.122833490371704102e-02 1.867767423391342163e-01 6.130586937069892883e-02
4.060000000000000000e+02 4.060000000000000000e+03 1.866234987974166870e-01 6.152304634451866150e-02 1.873959898948669434e-01 6.120781600475311279e-02 1.868001073598861694e-01 6.157593801617622375e-02
4.120000000000000000e+02 4.120000000000000000e+03 1.862504184246063232e-01 6.189706176519393921e-02 1.873706281185150146e-01 6.085770949721336365e-02 1.866013705730438232e-01 6.181177496910095215e-02
4.170000000000000000e+02 4.170000000000000000e+03 1.867906302213668823e-01 6.223922595381736755e-02 1.873465478420257568e-01 6.085488945245742798e-02 1.865309625864028931e-01 6.131325289607048035e-02
4.230000000000000000e+02 4.230000000000000000e+03 1.863920688629150391e-01 6.218515336513519287e-02 1.873130947351455688e-01 6.093085557222366333e-02 1.867379695177078247e-01 6.187363713979721069e-02
4.280000000000000000e+02 4.280000000000000000e+03 1.860479712486267090e-01 6.140916422009468079e-02 1.872827708721160889e-01 6.097742170095443726e-02 1.865271925926208496e-01 6.166918575763702393e-02
4.340000000000000000e+02 4.340000000000000000e+03 1.860603243112564087e-01 6.243131682276725769e-02 1.872495114803314209e-01 6.102795153856277466e-02 1.866014301776885986e-01 6.210472434759140015e-02
4.400000000000000000e+02 4.400000000000000000e+03 1.856862902641296387e-01 6.183112040162086487e-02 1.875138580799102783e-01 6.110071018338203430e-02 1.862820684909820557e-01 6.157737225294113159e-02
4.460000000000000000e+02 4.460000000000000000e+03 1.855636537075042725e-01 6.276739388704299927e-02 1.874262094497680664e-01 6.096447259187698364e-02 1.858427226543426514e-01 6.182169169187545776e-02
4.520000000000000000e+02 4.520000000000000000e+03 1.856627613306045532e-01 6.253386288881301880e-02 1.873668581247329712e-01 6.102105230093002319e-02 1.854684054851531982e-01 6.272478401660919189e-02
4.580000000000000000e+02 4.580000000000000000e+03 1.851233989000320435e-01 6.251072138547897339e-02 1.873219609260559082e-01 6.087175384163856506e-02 1.852286756038665771e-01 6.224443763494491577e-02
4.640000000000000000e+02 4.640000000000000000e+03 1.859645843505859375e-01 6.270779669284820557e-02 1.872634291648864746e-01 6.097394973039627075e-02 1.850176155567169189e-01 6.250241398811340332e-02
4.700000000000000000e+02 4.700000000000000000e+03 1.851818412542343140e-01 6.320442259311676025e-02 1.872138679027557373e-01 6.090795993804931641e-02 1.847734451293945312e-01 6.290054321289062500e-02
4.760000000000000000e+02 4.760000000000000000e+03 1.846332252025604248e-01 6.265546381473541260e-02 1.871599256992340088e-01 6.111538410186767578e-02 1.861538887023925781e-01 6.327430903911590576e-02
4.820000000000000000e+02 4.820000000000000000e+03 1.842460781335830688e-01 6.331852078437805176e-02 1.873392462730407715e-01 6.139319017529487610e-02 1.853885799646377563e-01 6.218553707003593445e-02
4.890000000000000000e+02 4.890000000000000000e+03 1.841296106576919556e-01 6.362183392047882080e-02 1.879923492670059204e-01 6.110681220889091492e-02 1.844935566186904907e-01 6.272871792316436768e-02
4.950000000000000000e+02 4.950000000000000000e+03 1.839888989925384521e-01 6.315447390079498291e-02 1.877814531326293945e-01 6.082630529999732971e-02 1.851673573255538940e-01 6.284813582897186279e-02
5.020000000000000000e+02 5.020000000000000000e+03 1.839971691370010376e-01 6.381032615900039673e-02 1.877262592315673828e-01 6.278546154499053955e-02 1.860049515962600708e-01 6.222943961620330811e-02
5.080000000000000000e+02 5.080000000000000000e+03 1.833115816116333008e-01 6.403531879186630249e-02 1.877229511737823486e-01 6.226500868797302246e-02 1.856125295162200928e-01 6.233892589807510376e-02
5.150000000000000000e+02 5.150000000000000000e+03 1.842674165964126587e-01 6.396605819463729858e-02 1.873594820499420166e-01 6.143738701939582825e-02 1.846844255924224854e-01 6.282318383455276489e-02
5.220000000000000000e+02 5.220000000000000000e+03 1.832980811595916748e-01 6.437443196773529053e-02 1.872311234474182129e-01 6.116747111082077026e-02 1.842796355485916138e-01 6.364947557449340820e-02
5.290000000000000000e+02 5.290000000000000000e+03 1.820831894874572754e-01 6.497971713542938232e-02 1.873233914375305176e-01 6.116023659706115723e-02 1.856414079666137695e-01 6.403387337923049927e-02
5.360000000000000000e+02 5.360000000000000000e+03 1.817601621150970459e-01 6.547035276889801025e-02 1.875967979431152344e-01 6.228978931903839111e-02 1.847050040960311890e-01 6.391546130180358887e-02
5.430000000000000000e+02 5.430000000000000000e+03 1.826247274875640869e-01 6.506238132715225220e-02 1.874943375587463379e-01 6.076359376311302185e-02 1.841571331024169922e-01 6.370814144611358643e-02
5.500000000000000000e+02 5.500000000000000000e+03 1.818192005157470703e-01 6.617595255374908447e-02 1.874505579471588135e-01 6.077959761023521423e-02 1.839140057563781738e-01 6.342640519142150879e-02
5.580000000000000000e+02 5.580000000000000000e+03 1.809042990207672119e-01 6.586698442697525024e-02 1.874199211597442627e-01 6.109556928277015686e-02 1.835526973009109497e-01 6.350758671760559082e-02
5.650000000000000000e+02 5.650000000000000000e+03 1.815430372953414917e-01 6.589302420616149902e-02 1.873961687088012695e-01 6.089678779244422913e-02 1.833452284336090088e-01 6.438539177179336548e-02
5.730000000000000000e+02 5.730000000000000000e+03 1.803170740604400635e-01 6.627704203128814697e-02 1.873672604560852051e-01 6.089541688561439514e-02 1.840344369411468506e-01 6.372988224029541016e-02
5.800000000000000000e+02 5.800000000000000000e+03 1.797735095024108887e-01 6.706102192401885986e-02 1.873424053192138672e-01 6.098322570323944092e-02 1.832832992076873779e-01 6.423613429069519043e-02
5.880000000000000000e+02 5.880000000000000000e+03 1.790036559104919434e-01 6.833194196224212646e-02 1.873103380203247070e-01 6.098138168454170227e-02 1.826336383819580078e-01 6.478203833103179932e-02
5.960000000000000000e+02 5.960000000000000000e+03 1.792098581790924072e-01 6.816787272691726685e-02 1.872726976871490479e-01 6.096282973885536194e-02 1.823278367519378662e-01 6.523434817790985107e-02
6.040000000000000000e+02 6.040000000000000000e+03 1.795036792755126953e-01 6.807397305965423584e-02 1.872312724590301514e-01 6.095920503139495850e-02 1.822017133235931396e-01 6.584165990352630615e-02
6.120000000000000000e+02 6.120000000000000000e+03 1.780309975147247314e-01 6.765542179346084595e-02 1.871758550405502319e-01 6.092937290668487549e-02 1.826823353767395020e-01 6.617285311222076416e-02
6.200000000000000000e+02 6.200000000000000000e+03 1.772816926240921021e-01 7.069715857505798340e-02 1.871104687452316284e-01 6.092323735356330872e-02 1.813772320747375488e-01 6.611648201942443848e-02
6.280000000000000000e+02 6.280000000000000000e+03 1.778458058834075928e-01 6.878265738487243652e-02 1.876971274614334106e-01 6.135328486561775208e-02 1.830993592739105225e-01 6.762649118900299072e-02
6.360000000000000000e+02 6.360000000000000000e+03 1.770831048488616943e-01 7.004543393850326538e-02 1.873031258583068848e-01 6.094557791948318481e-02 1.826305091381072998e-01 6.507435441017150879e-02
6.450000000000000000e+02 6.450000000000000000e+03 1.758445948362350464e-01 7.046198844909667969e-02 1.871198415756225586e-01 6.092719733715057373e-02 1.815566867589950562e-01 6.587578356266021729e-02
6.530000000000000000e+02 6.530000000000000000e+03 1.760637015104293823e-01 7.101236283779144287e-02 1.884055882692337036e-01 6.261526793241500854e-02 1.804198175668716431e-01 6.602864712476730347e-02
6.620000000000000000e+02 6.620000000000000000e+03 1.764027476310729980e-01 6.972379237413406372e-02 1.876977533102035522e-01 5.993556976318359375e-02 1.809846907854080200e-01 6.692148745059967041e-02
6.710000000000000000e+02 6.710000000000000000e+03 1.751118004322052002e-01 7.244528830051422119e-02 1.874501258134841919e-01 6.043070554733276367e-02 1.813681423664093018e-01 6.562697142362594604e-02
6.800000000000000000e+02 6.800000000000000000e+03 1.745619773864746094e-01 7.203877717256546021e-02 1.873857080936431885e-01 6.108766049146652222e-02 1.802604496479034424e-01 6.710478663444519043e-02
6.890000000000000000e+02 6.890000000000000000e+03 1.747455745935440063e-01 7.277511060237884521e-02 1.873213499784469604e-01 6.139178574085235596e-02 1.807117164134979248e-01 6.798786669969558716e-02
6.980000000000000000e+02 6.980000000000000000e+03 1.751531958580017090e-01 7.247391343116760254e-02 1.872324645519256592e-01 6.108075007796287537e-02 1.799391806125640869e-01 6.718927621841430664e-02
7.070000000000000000e+02 7.070000000000000000e+03 1.744748651981353760e-01 7.181943207979202271e-02 1.871562004089355469e-01 6.101693212985992432e-02 1.785600185394287109e-01 6.892000138759613037e-02
7.160000000000000000e+02 7.160000000000000000e+03 1.726749539375305176e-01 7.339545339345932007e-02 1.870375275611877441e-01 6.108251214027404785e-02 1.790909767150878906e-01 6.803347170352935791e-02
7.260000000000000000e+02 7.260000000000000000e+03 1.717765629291534424e-01 7.382431626319885254e-02 1.870048046112060547e-01 6.179556995630264282e-02 1.776279807090759277e-01 6.864888221025466919e-02
7.360000000000000000e+02 7.360000000000000000e+03 1.718677282333374023e-01 7.509577274322509766e-02 1.871370971202850342e-01 6.111595779657363892e-02 1.795150786638259888e-01 7.061275094747543335e-02
7.450000000000000000e+02 7.450000000000000000e+03 1.721410155296325684e-01 7.359850406646728516e-02 1.869486421346664429e-01 6.078758090734481812e-02 1.800051033496856689e-01 6.797108054161071777e-02
7.550000000000000000e+02 7.550000000000000000e+03 1.719786822795867920e-01 7.521960139274597168e-02 1.876626014709472656e-01 6.253185868263244629e-02 1.781080961227416992e-01 6.949663907289505005e-02
7.650000000000000000e+02 7.650000000000000000e+03 1.708377450704574585e-01 7.697893679141998291e-02 1.871486455202102661e-01 6.126987934112548828e-02 1.773080527782440186e-01 6.990803778171539307e-02
7.750000000000000000e+02 7.750000000000000000e+03 1.702712476253509521e-01 7.662378251552581787e-02 1.866731941699981689e-01 6.095531582832336426e-02 1.777122020721435547e-01 6.975501030683517456e-02
7.860000000000000000e+02 7.860000000000000000e+03 1.708180904388427734e-01 7.859450578689575195e-02 1.876578778028488159e-01 6.094536930322647095e-02 1.773036718368530273e-01 7.136745750904083252e-02
7.960000000000000000e+02 7.960000000000000000e+03 1.703569889068603516e-01 7.615229487419128418e-02 1.871690005064010620e-01 6.060956791043281555e-02 1.764039844274520874e-01 7.099163532257080078e-02
8.070000000000000000e+02 8.070000000000000000e+03 1.696444302797317505e-01 7.776598632335662842e-02 1.868530362844467163e-01 6.047695502638816833e-02 1.754958331584930420e-01 7.084387540817260742e-02
8.170000000000000000e+02 8.170000000000000000e+03 1.705097854137420654e-01 7.768222689628601074e-02 1.869186758995056152e-01 6.126244738698005676e-02 1.776531487703323364e-01 7.063618302345275879e-02
8.280000000000000000e+02 8.280000000000000000e+03 1.688053607940673828e-01 7.688857614994049072e-02 1.865689307451248169e-01 6.183604896068572998e-02 1.741954237222671509e-01 7.193398475646972656e-02
8.390000000000000000e+02 8.390000000000000000e+03 1.678193807601928711e-01 7.916532456874847412e-02 1.863602399826049805e-01 6.214412674307823181e-02 1.789470911026000977e-01 7.660785317420959473e-02
8.500000000000000000e+02 8.500000000000000000e+03 1.686254441738128662e-01 7.828658819198608398e-02 1.859149336814880371e-01 6.222523748874664307e-02 1.796154975891113281e-01 7.379439473152160645e-02
8.620000000000000000e+02 8.620000000000000000e+03 1.686156392097473145e-01 7.809656858444213867e-02 1.855459809303283691e-01 6.221765652298927307e-02 1.746405214071273804e-01 7.133641839027404785e-02
8.730000000000000000e+02 8.730000000000000000e+03 1.664524376392364502e-01 8.025677502155303955e-02 1.852312833070755005e-01 6.265404820442199707e-02 1.735463738441467285e-01 7.181547582149505615e-02
8.850000000000000000e+02 8.850000000000000000e+03 1.659190952777862549e-01 8.099502325057983398e-02 1.858972162008285522e-01 6.222315505146980286e-02 1.762300133705139160e-01 7.322249561548233032e-02
8.960000000000000000e+02 8.960000000000000000e+03 1.668379157781600952e-01 7.859008759260177612e-02 1.847733855247497559e-01 6.262367963790893555e-02 1.726070046424865723e-01 7.393024861812591553e-02
9.080000000000000000e+02 9.080000000000000000e+03 1.656121611595153809e-01 8.192270249128341675e-02 1.834675669670104980e-01 6.375236064195632935e-02 1.712342202663421631e-01 7.519970834255218506e-02
9.200000000000000000e+02 9.200000000000000000e+03 1.657483726739883423e-01 8.064477890729904175e-02 1.838052570819854736e-01 6.328890472650527954e-02 1.744582951068878174e-01 7.321928441524505615e-02
9.330000000000000000e+02 9.330000000000000000e+03 1.643693894147872925e-01 8.077953755855560303e-02 1.831614524126052856e-01 6.417226791381835938e-02 1.721001416444778442e-01 7.545354962348937988e-02
9.450000000000000000e+02 9.450000000000000000e+03 1.639978885650634766e-01 8.259797096252441406e-02 1.829540431499481201e-01 6.568561494350433350e-02 1.729404330253601074e-01 7.306338846683502197e-02
9.580000000000000000e+02 9.580000000000000000e+03 1.642412692308425903e-01 8.369421958923339844e-02 1.817810535430908203e-01 6.557238847017288208e-02 1.708976626396179199e-01 7.396350800991058350e-02
9.700000000000000000e+02 9.700000000000000000e+03 1.646509170532226562e-01 8.366934955120086670e-02 1.804104149341583252e-01 6.680510938167572021e-02 1.702890098094940186e-01 7.575079798698425293e-02
9.830000000000000000e+02 9.830000000000000000e+03 1.635177582502365112e-01 8.021980524063110352e-02 1.802861690521240234e-01 6.695027649402618408e-02 1.725844591856002808e-01 8.093149960041046143e-02
9.960000000000000000e+02 9.960000000000000000e+03 1.615044921636581421e-01 8.262406289577484131e-02 1.804408282041549683e-01 6.550331413745880127e-02 1.689313650131225586e-01 7.586762309074401855e-02
1.009000000000000000e+03 1.009000000000000000e+04 1.623057723045349121e-01 8.362015336751937866e-02 1.786497533321380615e-01 6.858853995800018311e-02 1.718510687351226807e-01 7.548360526561737061e-02
1.023000000000000000e+03 1.023000000000000000e+04 1.624945402145385742e-01 8.297149837017059326e-02 1.806534230709075928e-01 6.791010499000549316e-02 1.690686643123626709e-01 7.659780979156494141e-02
1.036000000000000000e+03 1.036000000000000000e+04 1.606134921312332153e-01 8.372240513563156128e-02 1.786850094795227051e-01 6.757492572069168091e-02 1.683302819728851318e-01 8.191481232643127441e-02
1.050000000000000000e+03 1.050000000000000000e+04 1.603348106145858765e-01 8.538892865180969238e-02 1.759466081857681274e-01 7.042553275823593140e-02 1.689999401569366455e-01 7.889471948146820068e-02
1.064000000000000000e+03 1.064000000000000000e+04 1.608170568943023682e-01 8.504152297973632812e-02 1.780366301536560059e-01 6.722675263881683350e-02 1.673314124345779419e-01 8.070997893810272217e-02
1.078000000000000000e+03 1.078000000000000000e+04 1.602220684289932251e-01 8.564151823520660400e-02 1.755505353212356567e-01 6.997106969356536865e-02 1.671584993600845337e-01 8.333070576190948486e-02
1.092000000000000000e+03 1.092000000000000000e+04 1.613345742225646973e-01 8.972390741109848022e-02 1.757711321115493774e-01 6.973886489868164062e-02 1.656755357980728149e-01 8.114705234766006470e-02
1.107000000000000000e+03 1.107000000000000000e+04 1.611519604921340942e-01 8.687066286802291870e-02 1.739913821220397949e-01 7.209352403879165649e-02 1.673952341079711914e-01 8.192692697048187256e-02
1.122000000000000000e+03 1.122000000000000000e+04 1.578404903411865234e-01 8.548468351364135742e-02 1.734381318092346191e-01 7.274729013442993164e-02 1.657825112342834473e-01 7.976229488849639893e-02
1.137000000000000000e+03 1.137000000000000000e+04 1.582762897014617920e-01 8.984917402267456055e-02 1.718249320983886719e-01 7.341226190328598022e-02 1.635565161705017090e-01 8.181087672710418701e-02
1.152000000000000000e+03 1.152000000000000000e+04 1.577296257019042969e-01 8.630782365798950195e-02 1.715475171804428101e-01 7.512259483337402344e-02 1.643404364585876465e-01 8.103645592927932739e-02
1.167000000000000000e+03 1.167000000000000000e+04 1.560551524162292480e-01 8.885264396667480469e-02 1.717304736375808716e-01 7.602668553590774536e-02 1.624192297458648682e-01 8.202159404754638672e-02
1.182000000000000000e+03 1.182000000000000000e+04 1.580654680728912354e-01 8.904042840003967285e-02 1.694692969322204590e-01 7.661043107509613037e-02 1.640805006027221680e-01 8.626909554004669189e-02
1.198000000000000000e+03 1.198000000000000000e+04 1.558751463890075684e-01 8.720076829195022583e-02 1.697526574134826660e-01 7.654148340225219727e-02 1.632021218538284302e-01 8.248127996921539307e-02
1.214000000000000000e+03 1.214000000000000000e+04 1.573826074600219727e-01 8.776074647903442383e-02 1.683506965637207031e-01 7.673886418342590332e-02 1.605205535888671875e-01 8.436697721481323242e-02
1.230000000000000000e+03 1.230000000000000000e+04 1.559014022350311279e-01 8.920717239379882812e-02 1.674112677574157715e-01 7.731896638870239258e-02 1.652092784643173218e-01 8.073693513870239258e-02
1.246000000000000000e+03 1.246000000000000000e+04 1.539701521396636963e-01 9.150479733943939209e-02 1.676646769046783447e-01 7.862061262130737305e-02 1.599375605583190918e-01 8.441167324781417847e-02
1.263000000000000000e+03 1.263000000000000000e+04 1.550910621881484985e-01 8.975084125995635986e-02 1.662991344928741455e-01 7.981587201356887817e-02 1.599440723657608032e-01 8.754955232143402100e-02
1.280000000000000000e+03 1.280000000000000000e+04 1.537399590015411377e-01 9.023609757423400879e-02 1.655161827802658081e-01 8.090591430664062500e-02 1.630546599626541138e-01 8.524278551340103149e-02
1.297000000000000000e+03 1.297000000000000000e+04 1.535114049911499023e-01 9.088100492954254150e-02 1.658028960227966309e-01 7.827439904212951660e-02 1.584129631519317627e-01 8.516827225685119629e-02
1.314000000000000000e+03 1.314000000000000000e+04 1.523014307022094727e-01 9.129719436168670654e-02 1.651222854852676392e-01 8.211012184619903564e-02 1.566458046436309814e-01 8.780896663665771484e-02
1.331000000000000000e+03 1.331000000000000000e+04 1.518013626337051392e-01 9.096042811870574951e-02 1.648231893777847290e-01 8.253934234380722046e-02 1.579689234495162964e-01 8.722940832376480103e-02
1.349000000000000000e+03 1.349000000000000000e+04 1.549759656190872192e-01 9.275473654270172119e-02 1.629010885953903198e-01 8.481788635253906250e-02 1.588773131370544434e-01 8.659816533327102661e-02
1.367000000000000000e+03 1.367000000000000000e+04 1.517117023468017578e-01 9.268506616353988647e-02 1.611663848161697388e-01 8.336577564477920532e-02 1.574668139219284058e-01 9.025433659553527832e-02
1.385000000000000000e+03 1.385000000000000000e+04 1.519021093845367432e-01 9.310842305421829224e-02 1.602232158184051514e-01 8.579767495393753052e-02 1.577897667884826660e-01 8.834649622440338135e-02
1.403000000000000000e+03 1.403000000000000000e+04 1.509726196527481079e-01 9.049838781356811523e-02 1.592800021171569824e-01 8.567455410957336426e-02 1.544405221939086914e-01 9.110787510871887207e-02
1.422000000000000000e+03 1.422000000000000000e+04 1.493349224328994751e-01 9.347421675920486450e-02 1.593978404998779297e-01 8.428347110748291016e-02 1.581650376319885254e-01 9.154838323593139648e-02
1.441000000000000000e+03 1.441000000000000000e+04 1.509606093168258667e-01 9.244570136070251465e-02 1.569907069206237793e-01 9.038420766592025757e-02 1.533569246530532837e-01 9.323466569185256958e-02
1.460000000000000000e+03 1.460000000000000000e+04 1.513187289237976074e-01 9.472043812274932861e-02 1.567876338958740234e-01 9.163043648004531860e-02 1.542455106973648071e-01 9.363377094268798828e-02
1.479000000000000000e+03 1.479000000000000000e+04 1.501787900924682617e-01 9.199000149965286255e-02 1.550526320934295654e-01 8.717591315507888794e-02 1.530577242374420166e-01 8.881616592407226562e-02
1.499000000000000000e+03 1.499000000000000000e+04 1.496213078498840332e-01 9.413775801658630371e-02 1.552225798368453979e-01 8.784030377864837646e-02 1.523318141698837280e-01 9.198567271232604980e-02
1.519000000000000000e+03 1.519000000000000000e+04 1.488488018512725830e-01 9.819741547107696533e-02 1.538091003894805908e-01 8.820496499538421631e-02 1.539612263441085815e-01 9.242713451385498047e-02
1.539000000000000000e+03 1.539000000000000000e+04 1.483267247676849365e-01 9.572635591030120850e-02 1.534515619277954102e-01 9.263767302036285400e-02 1.510346233844757080e-01 9.313976764678955078e-02
1.559000000000000000e+03 1.559000000000000000e+04 1.489750593900680542e-01 9.788731485605239868e-02 1.511531323194503784e-01 9.168995916843414307e-02 1.512815356254577637e-01 9.909825026988983154e-02
1.580000000000000000e+03 1.580000000000000000e+04 1.475247293710708618e-01 9.499560296535491943e-02 1.524886190891265869e-01 9.047882258892059326e-02 1.498971134424209595e-01 9.353114664554595947e-02
1.601000000000000000e+03 1.601000000000000000e+04 1.483708024024963379e-01 9.470163285732269287e-02 1.489076614379882812e-01 9.503699839115142822e-02 1.501142084598541260e-01 9.498909115791320801e-02
1.622000000000000000e+03 1.622000000000000000e+04 1.465731412172317505e-01 9.719869494438171387e-02 1.493825763463973999e-01 9.350193291902542114e-02 1.500721424818038940e-01 9.484744071960449219e-02
1.644000000000000000e+03 1.644000000000000000e+04 1.458921134471893311e-01 9.670146554708480835e-02 1.492199897766113281e-01 9.397809207439422607e-02 1.477538645267486572e-01 1.002779752016067505e-01
1.666000000000000000e+03 1.666000000000000000e+04 1.461588740348815918e-01 9.658861905336380005e-02 1.463412046432495117e-01 9.498057514429092407e-02 1.461429595947265625e-01 9.740503877401351929e-02
1.688000000000000000e+03 1.688000000000000000e+04 1.456305980682373047e-01 9.954273700714111328e-02 1.453769207000732422e-01 9.809183329343795776e-02 1.461103111505508423e-01 9.592108428478240967e-02
1.710000000000000000e+03 1.710000000000000000e+04 1.454505622386932373e-01 9.941218793392181396e-02 1.442902386188507080e-01 1.000033169984817505e-01 1.457484066486358643e-01 9.936979413032531738e-02
1.733000000000000000e+03 1.733000000000000000e+04 1.438852250576019287e-01 1.016657352447509766e-01 1.429627537727355957e-01 1.012962013483047485e-01 1.454479992389678955e-01 1.023950055241584778e-01
1.756000000000000000e+03 1.756000000000000000e+04 1.458642482757568359e-01 1.020162031054496765e-01 1.441308856010437012e-01 1.008158028125762939e-01 1.470544040203094482e-01 1.059923246502876282e-01
1.779000000000000000e+03 1.779000000000000000e+04 1.431131958961486816e-01 1.004129052162170410e-01 1.400592327117919922e-01 1.006576716899871826e-01 1.423473656177520752e-01 1.008590310811996460e-01
1.803000000000000000e+03 1.803000000000000000e+04 1.450541019439697266e-01 1.040484383702278137e-01 1.401086151599884033e-01 1.006553769111633301e-01 1.481144130229949951e-01 1.031542569398880005e-01
1.827000000000000000e+03 1.827000000000000000e+04 1.449086815118789673e-01 9.679409116506576538e-02 1.371904164552688599e-01 1.048278510570526123e-01 1.422474384307861328e-01 1.032129079103469849e-01
1.851000000000000000e+03 1.851000000000000000e+04 1.434372365474700928e-01 1.008661389350891113e-01 1.393291056156158447e-01 1.025282293558120728e-01 1.404387652873992920e-01 1.058443337678909302e-01
1.875000000000000000e+03 1.875000000000000000e+04 1.426535695791244507e-01 9.856322407722473145e-02 1.369604915380477905e-01 1.096652001142501831e-01 1.397529542446136475e-01 1.029882133007049561e-01
1.900000000000000000e+03 1.900000000000000000e+04 1.414347440004348755e-01 1.015976220369338989e-01 1.364312767982482910e-01 1.043301671743392944e-01 1.391214281320571899e-01 1.066641360521316528e-01
1.926000000000000000e+03 1.926000000000000000e+04 1.430282145738601685e-01 1.005117297172546387e-01 1.351762115955352783e-01 1.049417555332183838e-01 1.365883648395538330e-01 1.064331680536270142e-01
1.951000000000000000e+03 1.951000000000000000e+04 1.440170407295227051e-01 1.032931283116340637e-01 1.337698101997375488e-01 1.079214140772819519e-01 1.358560621738433838e-01 1.078769266605377197e-01
1.977000000000000000e+03 1.977000000000000000e+04 1.405192911624908447e-01 1.030061990022659302e-01 1.332117021083831787e-01 1.085901558399200439e-01 1.390265971422195435e-01 1.057635769248008728e-01
2.003000000000000000e+03 2.003000000000000000e+04 1.415892243385314941e-01 1.003757119178771973e-01 1.332218945026397705e-01 1.076558828353881836e-01 1.338607370853424072e-01 1.075429841876029968e-01
2.030000000000000000e+03 2.030000000000000000e+04 1.411743164062500000e-01 1.028255447745323181e-01 1.305742561817169189e-01 1.111637130379676819e-01 1.358740627765655518e-01 1.085399538278579712e-01
2.057000000000000000e+03 2.057000000000000000e+04 1.399011760950088501e-01 1.035689786076545715e-01 1.314534544944763184e-01 1.111380308866500854e-01 1.364568769931793213e-01 1.092041581869125366e-01
2.084000000000000000e+03 2.084000000000000000e+04 1.423729807138442993e-01 1.049743741750717163e-01 1.326292604207992554e-01 1.112359315156936646e-01 1.327038705348968506e-01 1.098986566066741943e-01
2.112000000000000000e+03 2.112000000000000000e+04 1.392504572868347168e-01 1.035673469305038452e-01 1.266257762908935547e-01 1.134673655033111572e-01 1.329733431339263916e-01 1.081540286540985107e-01
2.140000000000000000e+03 2.140000000000000000e+04 1.406490504741668701e-01 1.023049280047416687e-01 1.265500187873840332e-01 1.149980574846267700e-01 1.308509558439254761e-01 1.114437729120254517e-01
2.168000000000000000e+03 2.168000000000000000e+04 1.376684010028839111e-01 1.013118550181388855e-01 1.277533769607543945e-01 1.171280518174171448e-01 1.341872215270996094e-01 1.125128865242004395e-01
2.197000000000000000e+03 2.197000000000000000e+04 1.430507749319076538e-01 1.057217270135879517e-01 1.250681132078170776e-01 1.158455163240432739e-01 1.283808648586273193e-01 1.143191978335380554e-01
2.226000000000000000e+03 2.226000000000000000e+04 1.376384198665618896e-01 1.018351316452026367e-01 1.299925297498703003e-01 1.227791979908943176e-01 1.268083900213241577e-01 1.153627932071685791e-01
2.255000000000000000e+03 2.255000000000000000e+04 1.382536292076110840e-01 1.035750359296798706e-01 1.271575540304183960e-01 1.154571473598480225e-01 1.344265341758728027e-01 1.212697029113769531e-01
2.285000000000000000e+03 2.285000000000000000e+04 1.381803750991821289e-01 1.025720387697219849e-01 1.218607723712921143e-01 1.170849949121475220e-01 1.234419047832489014e-01 1.164060980081558228e-01
2.316000000000000000e+03 2.316000000000000000e+04 1.398335397243499756e-01 1.032903641462326050e-01 1.216791197657585144e-01 1.189823374152183533e-01 1.270710825920104980e-01 1.169833242893218994e-01
2.346000000000000000e+03 2.346000000000000000e+04 1.377119272947311401e-01 1.067830920219421387e-01 1.217854768037796021e-01 1.201667189598083496e-01 1.265210807323455811e-01 1.197145208716392517e-01
2.378000000000000000e+03 2.378000000000000000e+04 1.375622749328613281e-01 1.056037917733192444e-01 1.210004091262817383e-01 1.196038275957107544e-01 1.260368674993515015e-01 1.222360953688621521e-01
2.409000000000000000e+03 2.409000000000000000e+04 1.364681422710418701e-01 1.057416871190071106e-01 1.199582517147064209e-01 1.224279478192329407e-01 1.214226186275482178e-01 1.197404786944389343e-01
2.441000000000000000e+03 2.441000000000000000e+04 1.377490609884262085e-01 1.108876913785934448e-01 1.187704056501388550e-01 1.206248849630355835e-01 1.236614957451820374e-01 1.210453063249588013e-01
2.473000000000000000e+03 2.473000000000000000e+04 1.345697641372680664e-01 1.057630181312561035e-01 1.189767494797706604e-01 1.211045533418655396e-01 1.294218599796295166e-01 1.180858910083770752e-01
2.506000000000000000e+03 2.506000000000000000e+04 1.343610733747482300e-01 1.091072037816047668e-01 1.237799674272537231e-01 1.223934069275856018e-01 1.169614791870117188e-01 1.217673718929290771e-01
2.539000000000000000e+03 2.539000000000000000e+04 1.341519057750701904e-01 1.079795733094215393e-01 1.226382330060005188e-01 1.258252561092376709e-01 1.152711659669876099e-01 1.247837543487548828e-01
2.573000000000000000e+03 2.573000000000000000e+04 1.343926489353179932e-01 1.074102520942687988e-01 1.204277575016021729e-01 1.331121027469635010e-01 1.165631189942359924e-01 1.254941821098327637e-01
2.607000000000000000e+03 2.607000000000000000e+04 1.353242397308349609e-01 1.119704544544219971e-01 1.170482933521270752e-01 1.255556643009185791e-01 1.141434088349342346e-01 1.272283494472503662e-01
2.642000000000000000e+03 2.642000000000000000e+04 1.324210315942764282e-01 1.093101650476455688e-01 1.161980628967285156e-01 1.303533166646957397e-01 1.102153807878494263e-01 1.284389942884445190e-01
2.677000000000000000e+03 2.677000000000000000e+04 1.326656341552734375e-01 1.102611720561981201e-01 1.134857311844825745e-01 1.271235048770904541e-01 1.107830107212066650e-01 1.299409866333007812e-01
2.712000000000000000e+03 2.712000000000000000e+04 1.326461732387542725e-01 1.083903759717941284e-01 1.118399128317832947e-01 1.297593414783477783e-01 1.155625581741333008e-01 1.311675608158111572e-01
2.748000000000000000e+03 2.748000000000000000e+04 1.308860033750534058e-01 1.123175472021102905e-01 1.118082702159881592e-01 1.290737092494964600e-01 1.112457364797592163e-01 1.304613053798675537e-01
2.785000000000000000e+03 2.785000000000000000e+04 1.305097341537475586e-01 1.076232343912124634e-01 1.126745343208312988e-01 1.292868852615356445e-01 1.230851262807846069e-01 1.293397545814514160e-01
2.822000000000000000e+03 2.822000000000000000e+04 1.312382519245147705e-01 1.116814911365509033e-01 1.117204576730728149e-01 1.309029161930084229e-01 1.102588474750518799e-01 1.310754269361495972e-01
2.859000000000000000e+03 2.859000000000000000e+04 1.305991262197494507e-01 1.075316518545150757e-01 1.154939234256744385e-01 1.350997984409332275e-01 1.067672744393348694e-01 1.348690688610076904e-01
2.897000000000000000e+03 2.897000000000000000e+04 1.294826567173004150e-01 1.125667691230773926e-01 1.150164306163787842e-01 1.332385838031768799e-01 1.059088632464408875e-01 1.384213566780090332e-01
2.936000000000000000e+03 2.936000000000000000e+04 1.345745176076889038e-01 1.179712861776351929e-01 1.062690019607543945e-01 1.337545365095138550e-01 1.043373346328735352e-01 1.378780007362365723e-01
2.975000000000000000e+03 2.975000000000000000e+04 1.335056126117706299e-01 1.103727221488952637e-01 1.085938066244125366e-01 1.344499886035919189e-01 1.048896685242652893e-01 1.402920484542846680e-01
3.014000000000000000e+03 3.014000000000000000e+04 1.288498640060424805e-01 1.096204668283462524e-01 1.075468510389328003e-01 1.359758973121643066e-01 1.051964759826660156e-01 1.424840390682220459e-01
3.054000000000000000e+03 3.054000000000000000e+04 1.302662789821624756e-01 1.144791096448898315e-01 1.055495589971542358e-01 1.345383524894714355e-01 9.670303761959075928e-02 1.402987539768218994e-01
3.095000000000000000e+03 3.095000000000000000e+04 1.282510161399841309e-01 1.096334159374237061e-01 1.064743995666503906e-01 1.341215968132019043e-01 9.996007382869720459e-02 1.447066813707351685e-01
3.136000000000000000e+03 3.136000000000000000e+04 1.288685351610183716e-01 1.145217269659042358e-01 1.041010171175003052e-01 1.369413286447525024e-01 1.002971902489662170e-01 1.422821134328842163e-01
3.177000000000000000e+03 3.177000000000000000e+04 1.302135139703750610e-01 1.145206242799758911e-01 1.063182130455970764e-01 1.358772814273834229e-01 9.615181386470794678e-02 1.445080637931823730e-01
3.219000000000000000e+03 3.219000000000000000e+04 1.302466690540313721e-01 1.118880510330200195e-01 1.039543300867080688e-01 1.394613683223724365e-01 9.282340109348297119e-02 1.445880234241485596e-01
3.262000000000000000e+03 3.262000000000000000e+04 1.283131837844848633e-01 1.132295057177543640e-01 1.019009575247764587e-01 1.376029700040817261e-01 9.161823987960815430e-02 1.482831537723541260e-01
3.305000000000000000e+03 3.305000000000000000e+04 1.278959214687347412e-01 1.154389008879661560e-01 9.990519285202026367e-02 1.376772224903106689e-01 1.073692589998245239e-01 1.439392566680908203e-01
3.349000000000000000e+03 3.349000000000000000e+04 1.298295855522155762e-01 1.135311871767044067e-01 1.018182560801506042e-01 1.403966695070266724e-01 8.829110860824584961e-02 1.471731960773468018e-01
3.394000000000000000e+03 3.394000000000000000e+04 1.271717250347137451e-01 1.096721515059471130e-01 1.040824204683303833e-01 1.385924071073532104e-01 9.414784610271453857e-02 1.540380418300628662e-01
3.439000000000000000e+03 3.439000000000000000e+04 1.281463354825973511e-01 1.149145215749740601e-01 9.688843041658401489e-02 1.404824256896972656e-01 8.822686225175857544e-02 1.512880027294158936e-01
3.484000000000000000e+03 3.484000000000000000e+04 1.274207234382629395e-01 1.225435733795166016e-01 9.915295243263244629e-02 1.444739699363708496e-01 8.730538189411163330e-02 1.532924473285675049e-01
3.530000000000000000e+03 3.530000000000000000e+04 1.239289641380310059e-01 1.146942824125289917e-01 1.008902117609977722e-01 1.433586627244949341e-01 8.503063023090362549e-02 1.521472483873367310e-01
3.577000000000000000e+03 3.577000000000000000e+04 1.273423284292221069e-01 1.170023009181022644e-01 9.914655983448028564e-02 1.454540789127349854e-01 8.614517748355865479e-02 1.552340090274810791e-01
3.625000000000000000e+03 3.625000000000000000e+04 1.246594786643981934e-01 1.139014363288879395e-01 9.773761034011840820e-02 1.445715427398681641e-01 8.708374947309494019e-02 1.557873189449310303e-01
3.673000000000000000e+03 3.673000000000000000e+04 1.270226538181304932e-01 1.172323301434516907e-01 9.589210152626037598e-02 1.435952484607696533e-01 8.229911327362060547e-02 1.551917195320129395e-01
3.722000000000000000e+03 3.722000000000000000e+04 1.242628917098045349e-01 1.155455261468887329e-01 9.471536427736282349e-02 1.442277729511260986e-01 7.658638060092926025e-02 1.588017046451568604e-01
3.771000000000000000e+03 3.771000000000000000e+04 1.233941912651062012e-01 1.196020618081092834e-01 9.252414107322692871e-02 1.437684297561645508e-01 8.362109959125518799e-02 1.573971807956695557e-01
3.821000000000000000e+03 3.821000000000000000e+04 1.242842674255371094e-01 1.196513101458549500e-01 9.283966571092605591e-02 1.477938592433929443e-01 7.867585122585296631e-02 1.641101241111755371e-01
3.872000000000000000e+03 3.872000000000000000e+04 1.239617913961410522e-01 1.189474090933799744e-01 9.538742899894714355e-02 1.479880362749099731e-01 7.862913608551025391e-02 1.632683575153350830e-01
3.923000000000000000e+03 3.923000000000000000e+04 1.243106424808502197e-01 1.175981163978576660e-01 9.514605998992919922e-02 1.499925404787063599e-01 7.654192298650741577e-02 1.606549620628356934e-01
3.975000000000000000e+03 3.975000000000000000e+04 1.222808361053466797e-01 1.168263256549835205e-01 9.312662482261657715e-02 1.460208892822265625e-01 7.182154059410095215e-02 1.656674146652221680e-01
4.028000000000000000e+03 4.028000000000000000e+04 1.214736700057983398e-01 1.202417761087417603e-01 9.471222758293151855e-02 1.466641128063201904e-01 7.241234928369522095e-02 1.658010780811309814e-01
4.081000000000000000e+03 4.081000000000000000e+04 1.232606619596481323e-01 1.215325146913528442e-01 8.926367014646530151e-02 1.477008163928985596e-01 7.715119421482086182e-02 1.678399145603179932e-01
4.135000000000000000e+03 4.135000000000000000e+04 1.232727468013763428e-01 1.177025735378265381e-01 8.869467675685882568e-02 1.494356989860534668e-01 7.361762225627899170e-02 1.708869338035583496e-01
4.190000000000000000e+03 4.190000000000000000e+04 1.246025115251541138e-01 1.202411204576492310e-01 8.738075196743011475e-02 1.502066999673843384e-01 7.292372733354568481e-02 1.690143644809722900e-01
4.246000000000000000e+03 4.246000000000000000e+04 1.205904558300971985e-01 1.215465217828750610e-01 8.822213113307952881e-02 1.485863924026489258e-01 6.811651587486267090e-02 1.675122082233428955e-01
4.302000000000000000e+03 4.302000000000000000e+04 1.209670603275299072e-01 1.196041703224182129e-01 8.748708665370941162e-02 1.532830446958541870e-01 7.524567842483520508e-02 1.695367097854614258e-01
4.359000000000000000e+03 4.359000000000000000e+04 1.195512264966964722e-01 1.173449605703353882e-01 8.973720669746398926e-02 1.501271128654479980e-01 7.271397113800048828e-02 1.723489016294479370e-01
4.417000000000000000e+03 4.417000000000000000e+04 1.191205158829689026e-01 1.197710782289505005e-01 8.619636297225952148e-02 1.536607146263122559e-01 6.803535670042037964e-02 1.721034497022628784e-01
4.476000000000000000e+03 4.476000000000000000e+04 1.183411926031112671e-01 1.185317486524581909e-01 8.916629850864410400e-02 1.559941023588180542e-01 7.444212585687637329e-02 1.769509911537170410e-01
4.535000000000000000e+03 4.535000000000000000e+04 1.185746043920516968e-01 1.196959912776947021e-01 8.805574476718902588e-02 1.510134339332580566e-01 6.390411406755447388e-02 1.761477887630462646e-01
4.595000000000000000e+03 4.595000000000000000e+04 1.202345862984657288e-01 1.224319040775299072e-01 8.403377979993820190e-02 1.526736170053482056e-01 6.224307045340538025e-02 1.777195781469345093e-01
4.656000000000000000e+03 4.656000000000000000e+04 1.185445487499237061e-01 1.186263784766197205e-01 8.767805248498916626e-02 1.588629186153411865e-01 6.925265491008758545e-02 1.744068711996078491e-01
4.718000000000000000e+03 4.718000000000000000e+04 1.175534874200820923e-01 1.240977942943572998e-01 8.641684800386428833e-02 1.544071435928344727e-01 6.186959147453308105e-02 1.792225837707519531e-01
4.780000000000000000e+03 4.780000000000000000e+04 1.167097538709640503e-01 1.176383495330810547e-01 8.499626815319061279e-02 1.540345698595046997e-01 6.070011854171752930e-02 1.786178052425384521e-01
4.844000000000000000e+03 4.844000000000000000e+04 1.201255172491073608e-01 1.241803169250488281e-01 8.258766680955886841e-02 1.579798758029937744e-01 6.199770048260688782e-02 1.774312853813171387e-01
4.908000000000000000e+03 4.908000000000000000e+04 1.196733266115188599e-01 1.212121918797492981e-01 8.419248461723327637e-02 1.539655029773712158e-01 6.151538714766502380e-02 1.794528663158416748e-01
4.973000000000000000e+03 4.973000000000000000e+04 1.204821318387985229e-01 1.214591488242149353e-01 8.183839172124862671e-02 1.554877609014511108e-01 5.755795165896415710e-02 1.850867867469787598e-01
5.039000000000000000e+03 5.039000000000000000e+04 1.183838248252868652e-01 1.289370656013488770e-01 8.385477215051651001e-02 1.587937325239181519e-01 5.739017203450202942e-02 1.822731494903564453e-01
5.106000000000000000e+03 5.106000000000000000e+04 1.164954751729965210e-01 1.222240775823593140e-01 8.402900397777557373e-02 1.596537679433822632e-01 5.454536899924278259e-02 1.821056902408599854e-01
5.174000000000000000e+03 5.174000000000000000e+04 1.180588454008102417e-01 1.231651231646537781e-01 8.124212920665740967e-02 1.616774201393127441e-01 5.673641711473464966e-02 1.862114369869232178e-01
5.242000000000000000e+03 5.242000000000000000e+04 1.179259940981864929e-01 1.225603297352790833e-01 8.475118130445480347e-02 1.608074009418487549e-01 5.434232950210571289e-02 1.873311102390289307e-01
5.312000000000000000e+03 5.312000000000000000e+04 1.214596629142761230e-01 1.249047666788101196e-01 8.225286006927490234e-02 1.588455289602279663e-01 5.617548897862434387e-02 1.859737932682037354e-01
5.382000000000000000e+03 5.382000000000000000e+04 1.161165311932563782e-01 1.243544891476631165e-01 7.991957664489746094e-02 1.638997495174407959e-01 5.236312001943588257e-02 1.875235736370086670e-01
5.454000000000000000e+03 5.454000000000000000e+04 1.179878860712051392e-01 1.217633485794067383e-01 7.737429440021514893e-02 1.614089608192443848e-01 5.530974268913269043e-02 1.879039406776428223e-01
5.526000000000000000e+03 5.526000000000000000e+04 1.159074530005455017e-01 1.263880580663681030e-01 7.711136341094970703e-02 1.616984158754348755e-01 5.628234520554542542e-02 1.838281452655792236e-01
5.599000000000000000e+03 5.599000000000000000e+04 1.162048131227493286e-01 1.245391219854354858e-01 7.615314424037933350e-02 1.617898046970367432e-01 5.680314451456069946e-02 1.868566274642944336e-01
5.674000000000000000e+03 5.674000000000000000e+04 1.202784925699234009e-01 1.281787455081939697e-01 7.744745165109634399e-02 1.621378362178802490e-01 5.066360533237457275e-02 1.885330677032470703e-01
5.749000000000000000e+03 5.749000000000000000e+04 1.168171763420104980e-01 1.246985867619514465e-01 7.912732660770416260e-02 1.671133637428283691e-01 4.995131492614746094e-02 1.916534751653671265e-01
5.825000000000000000e+03 5.825000000000000000e+04 1.169730722904205322e-01 1.268306970596313477e-01 7.730312645435333252e-02 1.631581038236618042e-01 4.731254279613494873e-02 1.941444128751754761e-01
5.902000000000000000e+03 5.902000000000000000e+04 1.175419390201568604e-01 1.256975829601287842e-01 7.863535732030868530e-02 1.641920804977416992e-01 4.973589628934860229e-02 1.901887953281402588e-01
5.981000000000000000e+03 5.981000000000000000e+04 1.212207674980163574e-01 1.345706880092620850e-01 7.658690214157104492e-02 1.618971079587936401e-01 4.778691008687019348e-02 1.922497600317001343e-01
6.060000000000000000e+03 6.060000000000000000e+04 1.164336055517196655e-01 1.319018900394439697e-01 7.530395686626434326e-02 1.680634617805480957e-01 4.631674662232398987e-02 1.942358165979385376e-01
6.140000000000000000e+03 6.140000000000000000e+04 1.134876012802124023e-01 1.247629821300506592e-01 8.069447427988052368e-02 1.669673919677734375e-01 5.495219677686691284e-02 1.894648969173431396e-01
6.222000000000000000e+03 6.222000000000000000e+04 1.136210709810256958e-01 1.307965815067291260e-01 7.217355817556381226e-02 1.667567491531372070e-01 4.452203214168548584e-02 1.984795182943344116e-01
6.304000000000000000e+03 6.304000000000000000e+04 1.116663813591003418e-01 1.277462244033813477e-01 7.098823040723800659e-02 1.695443689823150635e-01 4.500596597790718079e-02 1.955814063549041748e-01
6.388000000000000000e+03 6.388000000000000000e+04 1.117212027311325073e-01 1.271818727254867554e-01 7.494840025901794434e-02 1.714314669370651245e-01 6.003677845001220703e-02 1.909747421741485596e-01
6.473000000000000000e+03 6.473000000000000000e+04 1.144618541002273560e-01 1.281038075685501099e-01 7.286876440048217773e-02 1.684993207454681396e-01 4.032619297504425049e-02 1.987946927547454834e-01
6.559000000000000000e+03 6.559000000000000000e+04 1.103652119636535645e-01 1.253419369459152222e-01 7.666362076997756958e-02 1.713218092918395996e-01 4.710189998149871826e-02 1.957142800092697144e-01
6.646000000000000000e+03 6.646000000000000000e+04 1.142211109399795532e-01 1.344325840473175049e-01 7.345031201839447021e-02 1.699557602405548096e-01 4.398573189973831177e-02 2.006577253341674805e-01
6.734000000000000000e+03 6.734000000000000000e+04 1.131212636828422546e-01 1.333723962306976318e-01 7.570913434028625488e-02 1.675740182399749756e-01 5.445618927478790283e-02 1.949564069509506226e-01
6.823000000000000000e+03 6.823000000000000000e+04 1.153825148940086365e-01 1.341750323772430420e-01 7.218156754970550537e-02 1.671451628208160400e-01 3.829865157604217529e-02 2.007682919502258301e-01
6.914000000000000000e+03 6.914000000000000000e+04 1.238015219569206238e-01 1.399269253015518188e-01 6.924381852149963379e-02 1.722109317779541016e-01 4.076455160975456238e-02 2.022140026092529297e-01
7.005000000000000000e+03 7.005000000000000000e+04 1.146336123347282410e-01 1.295377016067504883e-01 7.162614166736602783e-02 1.676391214132308960e-01 3.896329924464225769e-02 2.004481852054595947e-01
7.098000000000000000e+03 7.098000000000000000e+04 1.157377287745475769e-01 1.291253268718719482e-01 6.725905090570449829e-02 1.726115196943283081e-01 3.782341629266738892e-02 2.022898793220520020e-01
7.192000000000000000e+03 7.192000000000000000e+04 1.211612969636917114e-01 1.337788701057434082e-01 7.294151932001113892e-02 1.720484495162963867e-01 4.188247770071029663e-02 1.974442303180694580e-01
7.288000000000000000e+03 7.288000000000000000e+04 1.087173372507095337e-01 1.318412423133850098e-01 6.498008221387863159e-02 1.734929680824279785e-01 3.654492273926734924e-02 2.044756710529327393e-01
7.384000000000000000e+03 7.384000000000000000e+04 1.133955940604209900e-01 1.328992843627929688e-01 7.582788169384002686e-02 1.718809753656387329e-01 4.005303233861923218e-02 2.036721259355545044e-01
7.482000000000000000e+03 7.482000000000000000e+04 1.106263250112533569e-01 1.316643953323364258e-01 7.267004251480102539e-02 1.700362861156463623e-01 3.819298371672630310e-02 2.048508524894714355e-01
7.582000000000000000e+03 7.582000000000000000e+04 1.140248253941535950e-01 1.335907876491546631e-01 7.242263853549957275e-02 1.735384911298751831e-01 3.832603245973587036e-02 2.036257386207580566e-01
7.682000000000000000e+03 7.682000000000000000e+04 1.102701723575592041e-01 1.337924301624298096e-01 6.774881482124328613e-02 1.708742231130599976e-01 5.999773740768432617e-02 1.973963081836700439e-01
7.784000000000000000e+03 7.784000000000000000e+04 1.117739975452423096e-01 1.351788789033889771e-01 6.714154779911041260e-02 1.735728383064270020e-01 3.241838514804840088e-02 2.079451829195022583e-01
7.887000000000000000e+03 7.887000000000000000e+04 1.171264350414276123e-01 1.376424729824066162e-01 6.769394874572753906e-02 1.754553765058517456e-01 3.369293734431266785e-02 2.059096097946166992e-01
7.992000000000000000e+03 7.992000000000000000e+04 1.138419434428215027e-01 1.315838545560836792e-01 6.756456941366195679e-02 1.748067885637283325e-01 3.455261513590812683e-02 2.073740810155868530e-01
8.098000000000000000e+03 8.098000000000000000e+04 1.088849753141403198e-01 1.326110363006591797e-01 6.659226119518280029e-02 1.743819415569305420e-01 4.094604402780532837e-02 2.027101814746856689e-01
8.205000000000000000e+03 8.205000000000000000e+04 1.109815537929534912e-01 1.342251747846603394e-01 6.785771250724792480e-02 1.720654070377349854e-01 3.117673099040985107e-02 2.107664495706558228e-01
8.314000000000000000e+03 8.314000000000000000e+04 1.060767993330955505e-01 1.304383277893066406e-01 6.422501802444458008e-02 1.790374666452407837e-01 3.747886419296264648e-02 2.074449360370635986e-01
8.424000000000000000e+03 8.424000000000000000e+04 1.060375273227691650e-01 1.367438435554504395e-01 6.922529637813568115e-02 1.739549338817596436e-01 4.860807955265045166e-02 2.041237950325012207e-01
8.536000000000000000e+03 8.536000000000000000e+04 1.103093028068542480e-01 1.367580145597457886e-01 6.204337626695632935e-02 1.768905520439147949e-01 2.990002557635307312e-02 2.114134132862091064e-01
8.649000000000000000e+03 8.649000000000000000e+04 1.048621013760566711e-01 1.282153725624084473e-01 6.009518355131149292e-02 1.795662641525268555e-01 3.195447474718093872e-02 2.106161713600158691e-01
8.764000000000000000e+03 8.764000000000000000e+04 1.041537523269653320e-01 1.312610656023025513e-01 6.539799273014068604e-02 1.754284203052520752e-01 4.093363881111145020e-02 2.074702829122543335e-01
8.880000000000000000e+03 8.880000000000000000e+04 1.056679785251617432e-01 1.330211162567138672e-01 6.348153948783874512e-02 1.760376393795013428e-01 3.235777467489242554e-02 2.114060819149017334e-01
8.998000000000000000e+03 8.998000000000000000e+04 1.048679873347282410e-01 1.375572979450225830e-01 6.509386748075485229e-02 1.746009141206741333e-01 3.027408011257648468e-02 2.124513983726501465e-01
9.118000000000000000e+03 9.118000000000000000e+04 1.082343459129333496e-01 1.360377371311187744e-01 6.057870388031005859e-02 1.782235801219940186e-01 4.091881215572357178e-02 2.055527716875076294e-01
9.238000000000000000e+03 9.238000000000000000e+04 1.053738296031951904e-01 1.353834271430969238e-01 6.269260495901107788e-02 1.782666742801666260e-01 2.787283435463905334e-02 2.130295336246490479e-01
9.361000000000000000e+03 9.361000000000000000e+04 1.069524660706520081e-01 1.378789693117141724e-01 6.446161866188049316e-02 1.767400503158569336e-01 3.103523328900337219e-02 2.151467055082321167e-01
9.485000000000000000e+03 9.485000000000000000e+04 1.142918094992637634e-01 1.430435180664062500e-01 6.532048434019088745e-02 1.805027574300765991e-01 3.676223009824752808e-02 2.093836218118667603e-01
9.611000000000000000e+03 9.611000000000000000e+04 1.133043095469474792e-01 1.408430635929107666e-01 6.552332639694213867e-02 1.792579591274261475e-01 2.680399268865585327e-02 2.186664938926696777e-01
9.738000000000000000e+03 9.738000000000000000e+04 1.125817000865936279e-01 1.366819441318511963e-01 6.362006068229675293e-02 1.857241988182067871e-01 4.544724524021148682e-02 2.106550782918930054e-01
9.868000000000000000e+03 9.868000000000000000e+04 1.034833118319511414e-01 1.364863514900207520e-01 5.853319168090820312e-02 1.792655587196350098e-01 2.447871677577495575e-02 2.171012759208679199e-01
9.998000000000000000e+03 9.998000000000000000e+04 1.025703474879264832e-01 1.338285505771636963e-01 5.908325314521789551e-02 1.816093772649765015e-01 2.723613381385803223e-02 2.149905860424041748e-01


==> dat/results_deconv_img.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.660051643848419189e-01 1.660051643848419189e-01 1.664570420980453491e-01 1.664570420980453491e-01 1.646097749471664429e-01 1.646097749471664429e-01
2.000000000000000000e+00 2.000000000000000000e+01 1.639964878559112549e-01 1.639964878559112549e-01 1.635338962078094482e-01 1.635338962078094482e-01 1.617060005664825439e-01 1.617060005664825439e-01
3.000000000000000000e+00 3.000000000000000000e+01 1.613644957542419434e-01 1.613644957542419434e-01 1.601897776126861572e-01 1.601897776126861572e-01 1.587495505809783936e-01 1.587495505809783936e-01
4.000000000000000000e+00 4.000000000000000000e+01 1.583910733461380005e-01 1.583910733461380005e-01 1.566947996616363525e-01 1.566947996616363525e-01 1.556794345378875732e-01 1.556794345378875732e-01
5.000000000000000000e+00 5.000000000000000000e+01 1.552534103393554688e-01 1.552534103393554688e-01 1.530394256114959717e-01 1.530394256114959717e-01 1.522056907415390015e-01 1.522056907415390015e-01
6.000000000000000000e+00 6.000000000000000000e+01 1.519985347986221313e-01 1.519985347986221313e-01 1.491317301988601685e-01 1.491317301988601685e-01 1.482331603765487671e-01 1.482331603765487671e-01
7.000000000000000000e+00 7.000000000000000000e+01 1.486596465110778809e-01 1.486596465110778809e-01 1.449640095233917236e-01 1.449640095233917236e-01 1.439615339040756226e-01 1.439615339040756226e-01
8.000000000000000000e+00 8.000000000000000000e+01 1.452344506978988647e-01 1.452344506978988647e-01 1.405804902315139771e-01 1.405804902315139771e-01 1.395924091339111328e-01 1.395924091339111328e-01
9.000000000000000000e+00 9.000000000000000000e+01 1.417055428028106689e-01 1.417055428028106689e-01 1.360289454460144043e-01 1.360289454460144043e-01 1.351798921823501587e-01 1.351798921823501587e-01
1.000000000000000000e+01 1.000000000000000000e+02 1.380490660667419434e-01 1.380490660667419434e-01 1.313319206237792969e-01 1.313319206237792969e-01 1.306200325489044189e-01 1.306200325489044189e-01
1.100000000000000000e+01 1.100000000000000000e+02 1.342236697673797607e-01 1.342236697673797607e-01 1.264928877353668213e-01 1.264928877353668213e-01 1.257944554090499878e-01 1.257944554090499878e-01
1.200000000000000000e+01 1.200000000000000000e+02 1.301880776882171631e-01 1.301880776882171631e-01 1.215005964040756226e-01 1.215005964040756226e-01 1.206475943326950073e-01 1.206475943326950073e-01
1.300000000000000000e+01 1.300000000000000000e+02 1.259036064147949219e-01 1.259036064147949219e-01 1.163334399461746216e-01 1.163334399461746216e-01 1.151994764804840088e-01 1.151994764804840088e-01
1.400000000000000000e+01 1.400000000000000000e+02 1.213463097810745239e-01 1.213463097810745239e-01 1.109975874423980713e-01 1.109975874423980713e-01 1.094841808080673218e-01 1.094841808080673218e-01
1.500000000000000000e+01 1.500000000000000000e+02 1.165165603160858154e-01 1.165165603160858154e-01 1.055221110582351685e-01 1.055221110582351685e-01 1.035189032554626465e-01 1.035189032554626465e-01
1.600000000000000000e+01 1.600000000000000000e+02 1.114455908536911011e-01 1.114455908536911011e-01 9.998199343681335449e-02 9.998199343681335449e-02 9.731678664684295654e-02 9.731678664684295654e-02
1.700000000000000000e+01 1.700000000000000000e+02 1.061886548995971680e-01 1.061886548995971680e-01 9.448239952325820923e-02 9.448239952325820923e-02 9.098508954048156738e-02 9.098508954048156738e-02
1.800000000000000000e+01 1.800000000000000000e+02 1.008210927248001099e-01 1.008210927248001099e-01 8.916208148002624512e-02 8.916208148002624512e-02 8.468755334615707397e-02 8.468755334615707397e-02
1.900000000000000000e+01 1.900000000000000000e+02 9.545411169528961182e-02 9.545411169528961182e-02 8.416905999183654785e-02 8.416905999183654785e-02 7.831044495105743408e-02 7.831044495105743408e-02
2.000000000000000000e+01 2.000000000000000000e+02 9.022354334592819214e-02 9.022354334592819214e-02 7.963620126247406006e-02 7.963620126247406006e-02 7.196061313152313232e-02 7.196061313152313232e-02
2.100000000000000000e+01 2.100000000000000000e+02 8.527477085590362549e-02 8.527477085590362549e-02 7.565373182296752930e-02 7.565373182296752930e-02 6.590266525745391846e-02 6.590266525745391846e-02
2.200000000000000000e+01 2.200000000000000000e+02 8.074416220188140869e-02 8.074416220188140869e-02 7.226493954658508301e-02 7.226493954658508301e-02 6.001983582973480225e-02 6.001983582973480225e-02
2.300000000000000000e+01 2.300000000000000000e+02 7.674226164817810059e-02 7.674226164817810059e-02 6.947208940982818604e-02 6.947208940982818604e-02 5.437951162457466125e-02 5.437951162457466125e-02
2.400000000000000000e+01 2.400000000000000000e+02 7.334041595458984375e-02 7.334041595458984375e-02 6.724698096513748169e-02 6.724698096513748169e-02 4.923951625823974609e-02 4.923951625823974609e-02
2.500000000000000000e+01 2.500000000000000000e+02 7.056326419115066528e-02 7.056326419115066528e-02 6.552633643150329590e-02 6.552633643150329590e-02 4.452847689390182495e-02 4.452847689390182495e-02
2.600000000000000000e+01 2.600000000000000000e+02 6.839476525783538818e-02 6.839476525783538818e-02 6.421817839145660400e-02 6.421817839145660400e-02 4.033388942480087280e-02 4.033388942480087280e-02
2.700000000000000000e+01 2.700000000000000000e+02 6.677630543708801270e-02 6.677630543708801270e-02 6.319898366928100586e-02 6.319898366928100586e-02 3.670278936624526978e-02 3.670278936624526978e-02
2.800000000000000000e+01 2.800000000000000000e+02 6.561902165412902832e-02 6.561902165412902832e-02 6.235216557979583740e-02 6.235216557979583740e-02 3.342164307832717896e-02 3.342164307832717896e-02
2.900000000000000000e+01 2.900000000000000000e+02 6.481599807739257812e-02 6.481599807739257812e-02 6.153590232133865356e-02 6.153590232133865356e-02 3.075677901506423950e-02 3.075677901506423950e-02
3.000000000000000000e+01 3.000000000000000000e+02 6.427632272243499756e-02 6.427632272243499756e-02 6.064622476696968079e-02 6.064622476696968079e-02 2.800850756466388702e-02 2.800850756466388702e-02
3.100000000000000000e+01 3.100000000000000000e+02 6.388141214847564697e-02 6.388141214847564697e-02 5.969122052192687988e-02 5.969122052192687988e-02 2.611767314374446869e-02 2.611767314374446869e-02
3.200000000000000000e+01 3.200000000000000000e+02 6.353868544101715088e-02 6.353868544101715088e-02 5.856220424175262451e-02 5.856220424175262451e-02 2.392075210809707642e-02 2.392075210809707642e-02
3.300000000000000000e+01 3.300000000000000000e+02 6.317330896854400635e-02 6.317330896854400635e-02 5.719429254531860352e-02 5.719429254531860352e-02 2.229406498372554779e-02 2.229406498372554779e-02
3.400000000000000000e+01 3.400000000000000000e+02 6.273755431175231934e-02 6.273755431175231934e-02 5.566529929637908936e-02 5.566529929637908936e-02 2.096275053918361664e-02 2.096275053918361664e-02
3.500000000000000000e+01 3.500000000000000000e+02 6.219395995140075684e-02 6.219395995140075684e-02 5.398728698492050171e-02 5.398728698492050171e-02 1.951898634433746338e-02 1.951898634433746338e-02
3.600000000000000000e+01 3.600000000000000000e+02 6.154454499483108521e-02 6.154454499483108521e-02 5.220523476600646973e-02 5.220523476600646973e-02 1.810683682560920715e-02 1.810683682560920715e-02
3.700000000000000000e+01 3.700000000000000000e+02 6.078318879008293152e-02 6.078318879008293152e-02 5.041441321372985840e-02 5.041441321372985840e-02 1.701674237847328186e-02 1.701674237847328186e-02
3.800000000000000000e+01 3.800000000000000000e+02 5.991192907094955444e-02 5.991192907094955444e-02 4.871959984302520752e-02 4.871959984302520752e-02 1.601096987724304199e-02 1.601096987724304199e-02
3.900000000000000000e+01 3.900000000000000000e+02 5.892828851938247681e-02 5.892828851938247681e-02 4.702690616250038147e-02 4.702690616250038147e-02 1.497202180325984955e-02 1.497202180325984955e-02
4.000000000000000000e+01 4.000000000000000000e+02 5.787491798400878906e-02 5.787491798400878906e-02 4.541323333978652954e-02 4.541323333978652954e-02 1.389843411743640900e-02 1.389843411743640900e-02
4.100000000000000000e+01 4.100000000000000000e+02 5.676991492509841919e-02 5.676991492509841919e-02 4.394680261611938477e-02 4.394680261611938477e-02 1.319743227213621140e-02 1.319743227213621140e-02
4.200000000000000000e+01 4.200000000000000000e+02 5.561726540327072144e-02 5.561726540327072144e-02 4.228102415800094604e-02 4.228102415800094604e-02 1.237316429615020752e-02 1.237316429615020752e-02
4.300000000000000000e+01 4.300000000000000000e+02 5.439414083957672119e-02 5.439414083957672119e-02 4.067508131265640259e-02 4.067508131265640259e-02 1.180760283023118973e-02 1.180760283023118973e-02
4.400000000000000000e+01 4.400000000000000000e+02 5.312174186110496521e-02 5.312174186110496521e-02 3.899577260017395020e-02 3.899577260017395020e-02 1.117409020662307739e-02 1.117409020662307739e-02
4.500000000000000000e+01 4.500000000000000000e+02 5.179105699062347412e-02 5.179105699062347412e-02 3.743351250886917114e-02 3.743351250886917114e-02 1.063352543860673904e-02 1.063352543860673904e-02
4.600000000000000000e+01 4.600000000000000000e+02 5.040193349123001099e-02 5.040193349123001099e-02 3.580844402313232422e-02 3.580844402313232422e-02 1.017475686967372894e-02 1.017475686967372894e-02
4.700000000000000000e+01 4.700000000000000000e+02 4.896604642271995544e-02 4.896604642271995544e-02 3.434791415929794312e-02 3.434791415929794312e-02 9.726196527481079102e-03 9.726196527481079102e-03
4.800000000000000000e+01 4.800000000000000000e+02 4.750517010688781738e-02 4.750517010688781738e-02 3.290808200836181641e-02 3.290808200836181641e-02 9.324675425887107849e-03 9.324675425887107849e-03
4.900000000000000000e+01 4.900000000000000000e+02 4.603896290063858032e-02 4.603896290063858032e-02 3.164239227771759033e-02 3.164239227771759033e-02 9.001683443784713745e-03 9.001683443784713745e-03
5.000000000000000000e+01 5.000000000000000000e+02 4.454983770847320557e-02 4.454983770847320557e-02 3.059071302413940430e-02 3.059071302413940430e-02 8.596226572990417480e-03 8.596226572990417480e-03
5.100000000000000000e+01 5.100000000000000000e+02 4.315263405442237854e-02 4.315263405442237854e-02 3.030094504356384277e-02 3.030094504356384277e-02 8.262755349278450012e-03 8.262755349278450012e-03
5.200000000000000000e+01 5.200000000000000000e+02 4.173990711569786072e-02 4.173990711569786072e-02 2.888431400060653687e-02 2.888431400060653687e-02 7.963303476572036743e-03 7.963303476572036743e-03
5.300000000000000000e+01 5.300000000000000000e+02 4.030581563711166382e-02 4.030581563711166382e-02 2.698489464819431305e-02 2.698489464819431305e-02 7.693046238273382187e-03 7.693046238273382187e-03
5.400000000000000000e+01 5.400000000000000000e+02 3.892080485820770264e-02 3.892080485820770264e-02 2.577364630997180939e-02 2.577364630997180939e-02 7.420240435749292374e-03 7.420240435749292374e-03
5.500000000000000000e+01 5.500000000000000000e+02 3.759247064590454102e-02 3.759247064590454102e-02 2.485648728907108307e-02 2.485648728907108307e-02 7.165664806962013245e-03 7.165664806962013245e-03
5.600000000000000000e+01 5.600000000000000000e+02 3.630040585994720459e-02 3.630040585994720459e-02 2.405777201056480408e-02 2.405777201056480408e-02 6.934661883860826492e-03 6.934661883860826492e-03
5.700000000000000000e+01 5.700000000000000000e+02 3.508921712636947632e-02 3.508921712636947632e-02 2.396423183381557465e-02 2.396423183381557465e-02 6.705667357891798019e-03 6.705667357891798019e-03
5.800000000000000000e+01 5.800000000000000000e+02 3.389569371938705444e-02 3.389569371938705444e-02 2.360081858932971954e-02 2.360081858932971954e-02 6.503006909042596817e-03 6.503006909042596817e-03
5.900000000000000000e+01 5.900000000000000000e+02 3.273653239011764526e-02 3.273653239011764526e-02 2.133707515895366669e-02 2.133707515895366669e-02 6.289209704846143723e-03 6.289209704846143723e-03
6.000000000000000000e+01 6.000000000000000000e+02 3.161847963929176331e-02 3.161847963929176331e-02 2.109939977526664734e-02 2.109939977526664734e-02 6.125731393694877625e-03 6.125731393694877625e-03
6.100000000000000000e+01 6.100000000000000000e+02 3.060436062514781952e-02 3.060436062514781952e-02 2.044779621064662933e-02 2.044779621064662933e-02 5.928569473326206207e-03 5.928569473326206207e-03
6.200000000000000000e+01 6.200000000000000000e+02 2.955959178507328033e-02 2.955959178507328033e-02 1.876231841742992401e-02 1.876231841742992401e-02 5.760814063251018524e-03 5.760814063251018524e-03
6.300000000000000000e+01 6.300000000000000000e+02 2.859103865921497345e-02 2.859103865921497345e-02 1.804525777697563171e-02 1.804525777697563171e-02 5.622834898531436920e-03 5.622834898531436920e-03
6.400000000000000000e+01 6.400000000000000000e+02 2.769380062818527222e-02 2.769380062818527222e-02 1.792589202523231506e-02 1.792589202523231506e-02 5.460524000227451324e-03 5.460524000227451324e-03
6.500000000000000000e+01 6.500000000000000000e+02 2.684886381030082703e-02 2.684886381030082703e-02 1.784299686551094055e-02 1.784299686551094055e-02 5.315542221069335938e-03 5.315542221069335938e-03
6.600000000000000000e+01 6.600000000000000000e+02 2.604872360825538635e-02 2.604872360825538635e-02 1.645929738879203796e-02 1.645929738879203796e-02 5.196195095777511597e-03 5.196195095777511597e-03
6.700000000000000000e+01 6.700000000000000000e+02 2.526140213012695312e-02 2.526140213012695312e-02 1.658241450786590576e-02 1.658241450786590576e-02 5.057701375335454941e-03 5.057701375335454941e-03
6.800000000000000000e+01 6.800000000000000000e+02 2.454376406967639923e-02 2.454376406967639923e-02 1.602501794695854187e-02 1.602501794695854187e-02 4.934064112603664398e-03 4.934064112603664398e-03
7.000000000000000000e+01 7.000000000000000000e+02 2.317786961793899536e-02 2.317786961793899536e-02 1.477324310690164566e-02 1.477324310690164566e-02 4.710084293037652969e-03 4.710084293037652969e-03
7.100000000000000000e+01 7.100000000000000000e+02 2.252754196524620056e-02 2.252754196524620056e-02 1.388864219188690186e-02 1.388864219188690186e-02 4.607300739735364914e-03 4.607300739735364914e-03
7.200000000000000000e+01 7.200000000000000000e+02 2.190917730331420898e-02 2.190917730331420898e-02 1.445567794144153595e-02 1.445567794144153595e-02 4.498938564211130142e-03 4.498938564211130142e-03
7.300000000000000000e+01 7.300000000000000000e+02 2.133554592728614807e-02 2.133554592728614807e-02 1.411947607994079590e-02 1.411947607994079590e-02 4.401641897857189178e-03 4.401641897857189178e-03
7.400000000000000000e+01 7.400000000000000000e+02 2.078499644994735718e-02 2.078499644994735718e-02 1.330745778977870941e-02 1.330745778977870941e-02 4.318209365010261536e-03 4.318209365010261536e-03
7.600000000000000000e+01 7.600000000000000000e+02 1.979835331439971924e-02 1.979835331439971924e-02 1.322994567453861237e-02 1.322994567453861237e-02 4.129271954298019409e-03 4.129271954298019409e-03
7.700000000000000000e+01 7.700000000000000000e+02 1.935621723532676697e-02 1.935621723532676697e-02 1.135696750134229660e-02 1.135696750134229660e-02 4.055850673466920853e-03 4.055850673466920853e-03
7.800000000000000000e+01 7.800000000000000000e+02 1.889484934508800507e-02 1.889484934508800507e-02 1.180275529623031616e-02 1.180275529623031616e-02 3.977528307586908340e-03 3.977528307586908340e-03
7.900000000000000000e+01 7.900000000000000000e+02 1.842371374368667603e-02 1.842371374368667603e-02 1.126315630972385406e-02 1.126315630972385406e-02 3.901698626577854156e-03 3.901698626577854156e-03
8.100000000000000000e+01 8.100000000000000000e+02 1.753051206469535828e-02 1.753051206469535828e-02 1.042924355715513229e-02 1.042924355715513229e-02 3.767484566196799278e-03 3.767484566196799278e-03
8.200000000000000000e+01 8.200000000000000000e+02 1.712189428508281708e-02 1.712189428508281708e-02 1.006963104009628296e-02 1.006963104009628296e-02 3.713205456733703613e-03 3.713205456733703613e-03
8.300000000000000000e+01 8.300000000000000000e+02 1.678589917719364166e-02 1.678589917719364166e-02 9.868034161627292633e-03 9.868034161627292633e-03 3.685539588332176208e-03 3.685539588332176208e-03
8.500000000000000000e+01 8.500000000000000000e+02 1.624598354101181030e-02 1.624598354101181030e-02 9.225741028785705566e-03 9.225741028785705566e-03 3.738235449418425560e-03 3.738235449418425560e-03
8.600000000000000000e+01 8.600000000000000000e+02 1.604704558849334717e-02 1.604704558849334717e-02 9.080536663532257080e-03 9.080536663532257080e-03 3.887446131557226181e-03 3.887446131557226181e-03
8.800000000000000000e+01 8.800000000000000000e+02 1.531246863305568695e-02 1.531246863305568695e-02 8.612874895334243774e-03 8.612874895334243774e-03 4.382870160043239594e-03 4.382870160043239594e-03
8.900000000000000000e+01 8.900000000000000000e+02 1.497536338865756989e-02 1.497536338865756989e-02 8.381454274058341980e-03 8.381454274058341980e-03 4.331835545599460602e-03 4.331835545599460602e-03
9.100000000000000000e+01 9.100000000000000000e+02 1.446872390806674957e-02 1.446872390806674957e-02 8.087558671832084656e-03 8.087558671832084656e-03 3.361133625730872154e-03 3.361133625730872154e-03
9.200000000000000000e+01 9.200000000000000000e+02 1.430660858750343323e-02 1.430660858750343323e-02 7.760401349514722824e-03 7.760401349514722824e-03 3.214544849470257759e-03 3.214544849470257759e-03
9.400000000000000000e+01 9.400000000000000000e+02 1.415381953120231628e-02 1.415381953120231628e-02 7.457818835973739624e-03 7.457818835973739624e-03 3.446061396971344948e-03 3.446061396971344948e-03
9.500000000000000000e+01 9.500000000000000000e+02 1.385698001831769943e-02 1.385698001831769943e-02 7.361913099884986877e-03 7.361913099884986877e-03 3.159726038575172424e-03 3.159726038575172424e-03
9.700000000000000000e+01 9.700000000000000000e+02 1.316874381154775620e-02 1.316874381154775620e-02 7.046585902571678162e-03 7.046585902571678162e-03 3.174700541421771049e-03 3.174700541421771049e-03
9.900000000000000000e+01 9.900000000000000000e+02 1.263954024761915207e-02 1.263954024761915207e-02 6.794212851673364639e-03 6.794212851673364639e-03 2.930239308625459671e-03 2.930239308625459671e-03
1.000000000000000000e+02 1.000000000000000000e+03 1.245282310992479324e-02 1.245282310992479324e-02 6.654316559433937073e-03 6.654316559433937073e-03 2.900233259424567223e-03 2.900233259424567223e-03
1.020000000000000000e+02 1.020000000000000000e+03 1.193282008171081543e-02 1.193282008171081543e-02 6.421774160116910934e-03 6.421774160116910934e-03 2.919187536463141441e-03 2.919187536463141441e-03
1.040000000000000000e+02 1.040000000000000000e+03 1.161417271941900253e-02 1.161417271941900253e-02 6.227277684956789017e-03 6.227277684956789017e-03 2.684501465409994125e-03 2.684501465409994125e-03
1.050000000000000000e+02 1.050000000000000000e+03 1.144022122025489807e-02 1.144022122025489807e-02 6.095898337662220001e-03 6.095898337662220001e-03 2.761512063443660736e-03 2.761512063443660736e-03
1.070000000000000000e+02 1.070000000000000000e+03 1.123535819351673126e-02 1.123535819351673126e-02 5.921233445405960083e-03 5.921233445405960083e-03 2.614971017464995384e-03 2.614971017464995384e-03
1.090000000000000000e+02 1.090000000000000000e+03 1.170847844332456589e-02 1.170847844332456589e-02 5.745480768382549286e-03 5.745480768382549286e-03 2.510876394808292389e-03 2.510876394808292389e-03
1.110000000000000000e+02 1.110000000000000000e+03 1.110616512596607208e-02 1.110616512596607208e-02 5.566920619457960129e-03 5.566920619457960129e-03 2.550299279391765594e-03 2.550299279391765594e-03
1.120000000000000000e+02 1.120000000000000000e+03 1.103574037551879883e-02 1.103574037551879883e-02 5.498237442225217819e-03 5.498237442225217819e-03 2.533646067604422569e-03 2.533646067604422569e-03
1.140000000000000000e+02 1.140000000000000000e+03 1.128586195409297943e-02 1.128586195409297943e-02 5.337467417120933533e-03 5.337467417120933533e-03 2.959342440590262413e-03 2.959342440590262413e-03
1.160000000000000000e+02 1.160000000000000000e+03 1.153733953833580017e-02 1.153733953833580017e-02 5.198942963033914566e-03 5.198942963033914566e-03 3.991536796092987061e-03 3.991536796092987061e-03
1.180000000000000000e+02 1.180000000000000000e+03 1.212239917367696762e-02 1.212239917367696762e-02 5.063212942332029343e-03 5.063212942332029343e-03 3.148075193166732788e-03 3.148075193166732788e-03
1.200000000000000000e+02 1.200000000000000000e+03 1.073347963392734528e-02 1.073347963392734528e-02 4.932256415486335754e-03 4.932256415486335754e-03 3.071933053433895111e-03 3.071933053433895111e-03
1.220000000000000000e+02 1.220000000000000000e+03 1.022101752460002899e-02 1.022101752460002899e-02 4.842692986130714417e-03 4.842692986130714417e-03 3.116090316325426102e-03 3.116090316325426102e-03
1.240000000000000000e+02 1.240000000000000000e+03 1.073084399104118347e-02 1.073084399104118347e-02 4.875824786722660065e-03 4.875824786722660065e-03 2.586849499493837357e-03 2.586849499493837357e-03
1.260000000000000000e+02 1.260000000000000000e+03 1.109066046774387360e-02 1.109066046774387360e-02 5.395377986133098602e-03 5.395377986133098602e-03 2.719377633184194565e-03 2.719377633184194565e-03
1.280000000000000000e+02 1.280000000000000000e+03 1.013728044927120209e-02 1.013728044927120209e-02 5.981246009469032288e-03 5.981246009469032288e-03 2.609875285997986794e-03 2.609875285997986794e-03
1.310000000000000000e+02 1.310000000000000000e+03 9.928032755851745605e-03 9.928032755851745605e-03 4.956538788974285126e-03 4.956538788974285126e-03 2.394811948761343956e-03 2.394811948761343956e-03
1.330000000000000000e+02 1.330000000000000000e+03 9.111955761909484863e-03 9.111955761909484863e-03 5.165954120457172394e-03 5.165954120457172394e-03 2.359824720770120621e-03 2.359824720770120621e-03
1.350000000000000000e+02 1.350000000000000000e+03 8.952129632234573364e-03 8.952129632234573364e-03 4.761590622365474701e-03 4.761590622365474701e-03 2.158593386411666870e-03 2.158593386411666870e-03
1.370000000000000000e+02 1.370000000000000000e+03 8.945198729634284973e-03 8.945198729634284973e-03 4.633059259504079819e-03 4.633059259504079819e-03 2.108700573444366455e-03 2.108700573444366455e-03
1.390000000000000000e+02 1.390000000000000000e+03 8.547555655241012573e-03 8.547555655241012573e-03 4.558604210615158081e-03 4.558604210615158081e-03 1.919457921758294106e-03 1.919457921758294106e-03
1.420000000000000000e+02 1.420000000000000000e+03 8.104503154754638672e-03 8.104503154754638672e-03 4.240758717060089111e-03 4.240758717060089111e-03 1.877657603472471237e-03 1.877657603472471237e-03
1.440000000000000000e+02 1.440000000000000000e+03 7.984887808561325073e-03 7.984887808561325073e-03 4.047629423439502716e-03 4.047629423439502716e-03 1.765561755746603012e-03 1.765561755746603012e-03
1.470000000000000000e+02 1.470000000000000000e+03 7.925136014819145203e-03 7.925136014819145203e-03 3.974568098783493042e-03 3.974568098783493042e-03 1.736102043651044369e-03 1.736102043651044369e-03
1.490000000000000000e+02 1.490000000000000000e+03 7.965493015944957733e-03 7.965493015944957733e-03 3.844169434159994125e-03 3.844169434159994125e-03 1.661665039137005806e-03 1.661665039137005806e-03
1.510000000000000000e+02 1.510000000000000000e+03 7.736380677670240402e-03 7.736380677670240402e-03 3.721028566360473633e-03 3.721028566360473633e-03 1.757752732373774052e-03 1.757752732373774052e-03
1.540000000000000000e+02 1.540000000000000000e+03 7.505962625145912170e-03 7.505962625145912170e-03 3.688873490318655968e-03 3.688873490318655968e-03 2.548684366047382355e-03 2.548684366047382355e-03
1.570000000000000000e+02 1.570000000000000000e+03 7.596626412123441696e-03 7.596626412123441696e-03 4.156949464231729507e-03 4.156949464231729507e-03 2.375876065343618393e-03 2.375876065343618393e-03
1.590000000000000000e+02 1.590000000000000000e+03 7.478461600840091705e-03 7.478461600840091705e-03 4.978915210813283920e-03 4.978915210813283920e-03 1.724424422718584538e-03 1.724424422718584538e-03
1.620000000000000000e+02 1.620000000000000000e+03 6.939124315977096558e-03 6.939124315977096558e-03 3.489256603643298149e-03 3.489256603643298149e-03 1.530907000415027142e-03 1.530907000415027142e-03
1.640000000000000000e+02 1.640000000000000000e+03 6.880772765725851059e-03 6.880772765725851059e-03 4.046340472996234894e-03 4.046340472996234894e-03 1.821310841478407383e-03 1.821310841478407383e-03
1.670000000000000000e+02 1.670000000000000000e+03 6.967245601117610931e-03 6.967245601117610931e-03 3.500161226838827133e-03 3.500161226838827133e-03 1.525505795143544674e-03 1.525505795143544674e-03
1.700000000000000000e+02 1.700000000000000000e+03 6.654315628111362457e-03 6.654315628111362457e-03 3.207928035408258438e-03 3.207928035408258438e-03 1.360754831694066525e-03 1.360754831694066525e-03
1.730000000000000000e+02 1.730000000000000000e+03 6.423464044928550720e-03 6.423464044928550720e-03 3.212591633200645447e-03 3.212591633200645447e-03 1.339077716693282127e-03 1.339077716693282127e-03
1.760000000000000000e+02 1.760000000000000000e+03 6.448565982282161713e-03 6.448565982282161713e-03 3.166696056723594666e-03 3.166696056723594666e-03 1.356533961370587349e-03 1.356533961370587349e-03
1.790000000000000000e+02 1.790000000000000000e+03 6.363455206155776978e-03 6.363455206155776978e-03 2.999895717948675156e-03 2.999895717948675156e-03 1.305852201767265797e-03 1.305852201767265797e-03
1.820000000000000000e+02 1.820000000000000000e+03 7.058794610202312469e-03 7.058794610202312469e-03 2.965858904644846916e-03 2.965858904644846916e-03 1.219599973410367966e-03 1.219599973410367966e-03
1.850000000000000000e+02 1.850000000000000000e+03 6.292675621807575226e-03 6.292675621807575226e-03 2.837054897099733353e-03 2.837054897099733353e-03 1.188526512123644352e-03 1.188526512123644352e-03
1.880000000000000000e+02 1.880000000000000000e+03 6.110374815762042999e-03 6.110374815762042999e-03 2.863595727831125259e-03 2.863595727831125259e-03 1.114828977733850479e-03 1.114828977733850479e-03
1.910000000000000000e+02 1.910000000000000000e+03 5.719236098229885101e-03 5.719236098229885101e-03 3.905972465872764587e-03 3.905972465872764587e-03 1.134591875597834587e-03 1.134591875597834587e-03
1.940000000000000000e+02 1.940000000000000000e+03 6.680889520794153214e-03 6.680889520794153214e-03 3.610476385802030563e-03 3.610476385802030563e-03 1.886827289126813412e-03 1.886827289126813412e-03
1.970000000000000000e+02 1.970000000000000000e+03 6.640025880187749863e-03 6.640025880187749863e-03 3.694433718919754028e-03 3.694433718919754028e-03 3.733104094862937927e-03 3.733104094862937927e-03
2.010000000000000000e+02 2.010000000000000000e+03 6.312290206551551819e-03 6.312290206551551819e-03 3.054429776966571808e-03 3.054429776966571808e-03 1.733611803501844406e-03 1.733611803501844406e-03
2.040000000000000000e+02 2.040000000000000000e+03 6.853786297142505646e-03 6.853786297142505646e-03 2.929836278781294823e-03 2.929836278781294823e-03 1.703727990388870239e-03 1.703727990388870239e-03
2.070000000000000000e+02 2.070000000000000000e+03 6.656698882579803467e-03 6.656698882579803467e-03 2.813015133142471313e-03 2.813015133142471313e-03 1.508850604295730591e-03 1.508850604295730591e-03
2.110000000000000000e+02 2.110000000000000000e+03 6.360549014061689377e-03 6.360549014061689377e-03 2.523230854421854019e-03 2.523230854421854019e-03 1.390894409269094467e-03 1.390894409269094467e-03
2.140000000000000000e+02 2.140000000000000000e+03 6.891957484185695648e-03 6.891957484185695648e-03 2.465394791215658188e-03 2.465394791215658188e-03 1.278799492865800858e-03 1.278799492865800858e-03
2.180000000000000000e+02 2.180000000000000000e+03 6.125889718532562256e-03 6.125889718532562256e-03 2.347395289689302444e-03 2.347395289689302444e-03 1.047785975970327854e-03 1.047785975970327854e-03
2.210000000000000000e+02 2.210000000000000000e+03 5.532720126211643219e-03 5.532720126211643219e-03 2.325552748516201973e-03 2.325552748516201973e-03 9.922384051606059074e-04 9.922384051606059074e-04
2.250000000000000000e+02 2.250000000000000000e+03 5.374496802687644958e-03 5.374496802687644958e-03 2.395457122474908829e-03 2.395457122474908829e-03 9.267623536288738251e-04 9.267623536288738251e-04
2.290000000000000000e+02 2.290000000000000000e+03 5.105762742459774017e-03 5.105762742459774017e-03 3.215978387743234634e-03 3.215978387743234634e-03 8.645925554446876049e-04 8.645925554446876049e-04
2.330000000000000000e+02 2.330000000000000000e+03 4.970283713191747665e-03 4.970283713191747665e-03 2.263388130813837051e-03 2.263388130813837051e-03 8.308074902743101120e-04 8.308074902743101120e-04
2.370000000000000000e+02 2.370000000000000000e+03 4.755882546305656433e-03 4.755882546305656433e-03 2.169339917600154877e-03 2.169339917600154877e-03 7.685703458264470100e-04 7.685703458264470100e-04
2.400000000000000000e+02 2.400000000000000000e+03 4.708629567176103592e-03 4.708629567176103592e-03 2.201022813096642494e-03 2.201022813096642494e-03 7.440907647833228111e-04 7.440907647833228111e-04
2.440000000000000000e+02 2.440000000000000000e+03 5.392765626311302185e-03 5.392765626311302185e-03 2.091803122311830521e-03 2.091803122311830521e-03 7.038774783723056316e-04 7.038774783723056316e-04
2.490000000000000000e+02 2.490000000000000000e+03 4.494602791965007782e-03 4.494602791965007782e-03 1.995351165533065796e-03 1.995351165533065796e-03 6.666060071438550949e-04 6.666060071438550949e-04
2.530000000000000000e+02 2.530000000000000000e+03 4.432675894349813461e-03 4.432675894349813461e-03 1.921843271702528000e-03 1.921843271702528000e-03 6.437867414206266403e-04 6.437867414206266403e-04
2.570000000000000000e+02 2.570000000000000000e+03 4.420161247253417969e-03 4.420161247253417969e-03 1.842063385993242264e-03 1.842063385993242264e-03 7.636389927938580513e-04 7.636389927938580513e-04
2.610000000000000000e+02 2.610000000000000000e+03 4.561967682093381882e-03 4.561967682093381882e-03 1.801363192498683929e-03 1.801363192498683929e-03 2.693635644391179085e-03 2.693635644391179085e-03
2.660000000000000000e+02 2.660000000000000000e+03 4.367240704596042633e-03 4.367240704596042633e-03 2.186484402045607567e-03 2.186484402045607567e-03 1.081619877368211746e-03 1.081619877368211746e-03
2.700000000000000000e+02 2.700000000000000000e+03 4.236664623022079468e-03 4.236664623022079468e-03 3.170421812683343887e-03 3.170421812683343887e-03 8.564476156607270241e-04 8.564476156607270241e-04
2.740000000000000000e+02 2.740000000000000000e+03 4.135295283049345016e-03 4.135295283049345016e-03 2.542505506426095963e-03 2.542505506426095963e-03 9.199549676850438118e-04 9.199549676850438118e-04
2.790000000000000000e+02 2.790000000000000000e+03 4.060724284499883652e-03 4.060724284499883652e-03 2.745917299762368202e-03 2.745917299762368202e-03 7.949566934257745743e-04 7.949566934257745743e-04
2.840000000000000000e+02 2.840000000000000000e+03 4.127723630517721176e-03 4.127723630517721176e-03 2.062609652057290077e-03 2.062609652057290077e-03 6.185304373502731323e-04 6.185304373502731323e-04
2.880000000000000000e+02 2.880000000000000000e+03 4.415464587509632111e-03 4.415464587509632111e-03 1.890962477773427963e-03 1.890962477773427963e-03 6.051817326806485653e-04 6.051817326806485653e-04
2.930000000000000000e+02 2.930000000000000000e+03 3.881216049194335938e-03 3.881216049194335938e-03 1.819165539927780628e-03 1.819165539927780628e-03 5.452027544379234314e-04 5.452027544379234314e-04
2.980000000000000000e+02 2.980000000000000000e+03 3.745681373402476311e-03 3.745681373402476311e-03 1.674968516454100609e-03 1.674968516454100609e-03 4.900378989987075329e-04 4.900378989987075329e-04
3.030000000000000000e+02 3.030000000000000000e+03 3.791700582951307297e-03 3.791700582951307297e-03 1.558511634357273579e-03 1.558511634357273579e-03 4.898858023807406425e-04 4.898858023807406425e-04
3.080000000000000000e+02 3.080000000000000000e+03 4.523330368101596832e-03 4.523330368101596832e-03 1.506908331066370010e-03 1.506908331066370010e-03 5.961920833215117455e-04 5.961920833215117455e-04
3.130000000000000000e+02 3.130000000000000000e+03 3.915769979357719421e-03 3.915769979357719421e-03 1.475794706493616104e-03 1.475794706493616104e-03 1.929826801642775536e-03 1.929826801642775536e-03
3.180000000000000000e+02 3.180000000000000000e+03 3.769198898226022720e-03 3.769198898226022720e-03 1.477683661505579948e-03 1.477683661505579948e-03 8.500996627844870090e-04 8.500996627844870090e-04
3.240000000000000000e+02 3.240000000000000000e+03 3.545287996530532837e-03 3.545287996530532837e-03 2.219494897872209549e-03 2.219494897872209549e-03 7.889556582085788250e-04 7.889556582085788250e-04
3.290000000000000000e+02 3.290000000000000000e+03 3.541076323017477989e-03 3.541076323017477989e-03 1.584505429491400719e-03 1.584505429491400719e-03 5.980503628961741924e-04 5.980503628961741924e-04
3.340000000000000000e+02 3.340000000000000000e+03 3.574016503989696503e-03 3.574016503989696503e-03 1.576250419020652771e-03 1.576250419020652771e-03 6.005686009302735329e-04 6.005686009302735329e-04
3.400000000000000000e+02 3.400000000000000000e+03 3.406923729926347733e-03 3.406923729926347733e-03 1.337965717539191246e-03 1.337965717539191246e-03 4.604561254382133484e-04 4.604561254382133484e-04
3.460000000000000000e+02 3.460000000000000000e+03 3.454153658822178841e-03 3.454153658822178841e-03 1.268169842660427094e-03 1.268169842660427094e-03 4.490367136895656586e-04 4.490367136895656586e-04
3.510000000000000000e+02 3.510000000000000000e+03 3.441728651523590088e-03 3.441728651523590088e-03 1.230427995324134827e-03 1.230427995324134827e-03 3.916720743291079998e-04 3.916720743291079998e-04
3.570000000000000000e+02 3.570000000000000000e+03 3.597543342038989067e-03 3.597543342038989067e-03 1.194367418065667152e-03 1.194367418065667152e-03 3.558356838766485453e-04 3.558356838766485453e-04
3.630000000000000000e+02 3.630000000000000000e+03 3.350534476339817047e-03 3.350534476339817047e-03 1.512611983343958855e-03 1.512611983343958855e-03 3.570583648979663849e-04 3.570583648979663849e-04
3.690000000000000000e+02 3.690000000000000000e+03 3.624973818659782410e-03 3.624973818659782410e-03 1.411472680047154427e-03 1.411472680047154427e-03 9.655352914705872536e-04 9.655352914705872536e-04
3.750000000000000000e+02 3.750000000000000000e+03 4.326982423663139343e-03 4.326982423663139343e-03 1.661422080360352993e-03 1.661422080360352993e-03 5.908699240535497665e-04 5.908699240535497665e-04
3.820000000000000000e+02 3.820000000000000000e+03 3.441142849624156952e-03 3.441142849624156952e-03 1.269796397536993027e-03 1.269796397536993027e-03 3.460922162048518658e-04 3.460922162048518658e-04
3.880000000000000000e+02 3.880000000000000000e+03 3.233437892049551010e-03 3.233437892049551010e-03 1.166197471320629120e-03 1.166197471320629120e-03 3.578173054847866297e-04 3.578173054847866297e-04
3.940000000000000000e+02 3.940000000000000000e+03 3.258754499256610870e-03 3.258754499256610870e-03 1.094679697416722775e-03 1.094679697416722775e-03 3.207610279787331820e-04 3.207610279787331820e-04
4.010000000000000000e+02 4.010000000000000000e+03 3.164100693538784981e-03 3.164100693538784981e-03 1.026309793815016747e-03 1.026309793815016747e-03 2.633391995914280415e-04 2.633391995914280415e-04
4.080000000000000000e+02 4.080000000000000000e+03 2.900989726185798645e-03 2.900989726185798645e-03 1.031134393997490406e-03 1.031134393997490406e-03 2.586691698525100946e-04 2.586691698525100946e-04
4.140000000000000000e+02 4.140000000000000000e+03 2.863558242097496986e-03 2.863558242097496986e-03 2.363154664635658264e-03 2.363154664635658264e-03 2.432981273159384727e-04 2.432981273159384727e-04
4.210000000000000000e+02 4.210000000000000000e+03 3.292629029601812363e-03 3.292629029601812363e-03 1.252661459147930145e-03 1.252661459147930145e-03 2.712463610805571079e-04 2.712463610805571079e-04
4.280000000000000000e+02 4.280000000000000000e+03 2.959128469228744507e-03 2.959128469228744507e-03 1.086608041077852249e-03 1.086608041077852249e-03 7.703660521656274796e-04 7.703660521656274796e-04
4.350000000000000000e+02 4.350000000000000000e+03 2.808963414281606674e-03 2.808963414281606674e-03 9.593243012204766273e-04 9.593243012204766273e-04 2.976236864924430847e-04 2.976236864924430847e-04
4.430000000000000000e+02 4.430000000000000000e+03 2.582177985459566116e-03 2.582177985459566116e-03 9.357382659800350666e-04 9.357382659800350666e-04 2.533818187657743692e-04 2.533818187657743692e-04
4.500000000000000000e+02 4.500000000000000000e+03 2.615510020405054092e-03 2.615510020405054092e-03 8.867031428962945938e-04 8.867031428962945938e-04 2.359790814807638526e-04 2.359790814807638526e-04
4.580000000000000000e+02 4.580000000000000000e+03 2.808399498462677002e-03 2.808399498462677002e-03 1.533940550871193409e-03 1.533940550871193409e-03 2.598129503894597292e-04 2.598129503894597292e-04
4.650000000000000000e+02 4.650000000000000000e+03 2.462851814925670624e-03 2.462851814925670624e-03 1.177190104499459267e-03 1.177190104499459267e-03 8.751858258619904518e-04 8.751858258619904518e-04
4.730000000000000000e+02 4.730000000000000000e+03 2.560592954978346825e-03 2.560592954978346825e-03 9.489416261203587055e-04 9.489416261203587055e-04 2.172218810301274061e-04 2.172218810301274061e-04
4.810000000000000000e+02 4.810000000000000000e+03 2.494495594874024391e-03 2.494495594874024391e-03 8.619283908046782017e-04 8.619283908046782017e-04 2.365798136452212930e-04 2.365798136452212930e-04
4.890000000000000000e+02 4.890000000000000000e+03 2.474145730957388878e-03 2.474145730957388878e-03 7.873774738982319832e-04 7.873774738982319832e-04 1.901522628031671047e-04 1.901522628031671047e-04
4.970000000000000000e+02 4.970000000000000000e+03 2.331016818061470985e-03 2.331016818061470985e-03 7.533031748607754707e-04 7.533031748607754707e-04 1.726270565995946527e-04 1.726270565995946527e-04
5.050000000000000000e+02 5.050000000000000000e+03 2.314455108717083931e-03 2.314455108717083931e-03 1.716158236376941204e-03 1.716158236376941204e-03 1.590541505720466375e-04 1.590541505720466375e-04
5.140000000000000000e+02 5.140000000000000000e+03 2.290531992912292480e-03 2.290531992912292480e-03 9.088388760574162006e-04 9.088388760574162006e-04 1.105490373447537422e-03 1.105490373447537422e-03
5.220000000000000000e+02 5.220000000000000000e+03 2.414220478385686874e-03 2.414220478385686874e-03 8.676202269271016121e-04 8.676202269271016121e-04 2.617866848595440388e-04 2.617866848595440388e-04
5.310000000000000000e+02 5.310000000000000000e+03 2.108978340402245522e-03 2.108978340402245522e-03 7.353030377998948097e-04 7.353030377998948097e-04 2.439851814415305853e-04 2.439851814415305853e-04
5.400000000000000000e+02 5.400000000000000000e+03 2.195739652961492538e-03 2.195739652961492538e-03 6.740854587405920029e-04 6.740854587405920029e-04 1.966489071492105722e-04 1.966489071492105722e-04
5.490000000000000000e+02 5.490000000000000000e+03 2.371626440435647964e-03 2.371626440435647964e-03 6.485250196419656277e-04 6.485250196419656277e-04 1.555343333166092634e-04 1.555343333166092634e-04
5.580000000000000000e+02 5.580000000000000000e+03 2.465993165969848633e-03 2.465993165969848633e-03 9.733734186738729477e-04 9.733734186738729477e-04 1.319849252467975020e-04 1.319849252467975020e-04
5.670000000000000000e+02 5.670000000000000000e+03 2.175818197429180145e-03 2.175818197429180145e-03 9.453319362364709377e-04 9.453319362364709377e-04 1.253790105693042278e-04 1.253790105693042278e-04
5.760000000000000000e+02 5.760000000000000000e+03 1.992934150621294975e-03 1.992934150621294975e-03 6.694030016660690308e-04 6.694030016660690308e-04 1.163403576356358826e-04 1.163403576356358826e-04
5.860000000000000000e+02 5.860000000000000000e+03 2.010879572480916977e-03 2.010879572480916977e-03 6.200415082275867462e-04 6.200415082275867462e-04 1.382578047923743725e-04 1.382578047923743725e-04
5.960000000000000000e+02 5.960000000000000000e+03 2.072597853839397430e-03 2.072597853839397430e-03 5.839965888299047947e-04 5.839965888299047947e-04 1.971119636436924338e-04 1.971119636436924338e-04
6.060000000000000000e+02 6.060000000000000000e+03 1.865491387434303761e-03 1.865491387434303761e-03 5.628417711704969406e-04 5.628417711704969406e-04 2.432100009173154831e-04 2.432100009173154831e-04
6.160000000000000000e+02 6.160000000000000000e+03 2.125773113220930099e-03 2.125773113220930099e-03 1.553283073008060455e-03 1.553283073008060455e-03 1.703393063507974148e-04 1.703393063507974148e-04
6.260000000000000000e+02 6.260000000000000000e+03 1.821581157855689526e-03 1.821581157855689526e-03 6.909829098731279373e-04 6.909829098731279373e-04 1.157124861492775381e-04 1.157124861492775381e-04
6.360000000000000000e+02 6.360000000000000000e+03 1.854510162957012653e-03 1.854510162957012653e-03 6.255744956433773041e-04 6.255744956433773041e-04 9.885450708679854870e-05 9.885450708679854870e-05
6.470000000000000000e+02 6.470000000000000000e+03 2.469401806592941284e-03 2.469401806592941284e-03 5.231664981693029404e-04 5.231664981693029404e-04 1.556799106765538454e-04 1.556799106765538454e-04
6.580000000000000000e+02 6.580000000000000000e+03 2.527110744267702103e-03 2.527110744267702103e-03 4.934611497446894646e-04 4.934611497446894646e-04 1.841520424932241440e-04 1.841520424932241440e-04
6.690000000000000000e+02 6.690000000000000000e+03 1.879861112684011459e-03 1.879861112684011459e-03 6.193687440827488899e-04 6.193687440827488899e-04 2.165797341149300337e-04 2.165797341149300337e-04
6.800000000000000000e+02 6.800000000000000000e+03 1.807870110496878624e-03 1.807870110496878624e-03 8.075961377471685410e-04 8.075961377471685410e-04 1.239329867530614138e-04 1.239329867530614138e-04
6.910000000000000000e+02 6.910000000000000000e+03 1.738334307447075844e-03 1.738334307447075844e-03 5.418468499556183815e-04 5.418468499556183815e-04 9.650686115492135286e-05 9.650686115492135286e-05
7.020000000000000000e+02 7.020000000000000000e+03 2.100339625030755997e-03 2.100339625030755997e-03 4.656528471969068050e-04 4.656528471969068050e-04 8.465141581837087870e-05 8.465141581837087870e-05
7.140000000000000000e+02 7.140000000000000000e+03 1.655474305152893066e-03 1.655474305152893066e-03 4.418169264681637287e-04 4.418169264681637287e-04 7.889681728556752205e-05 7.889681728556752205e-05
7.260000000000000000e+02 7.260000000000000000e+03 1.827815896831452847e-03 1.827815896831452847e-03 1.061748014762997627e-03 1.061748014762997627e-03 1.884934317786246538e-04 1.884934317786246538e-04
7.380000000000000000e+02 7.380000000000000000e+03 1.682615838944911957e-03 1.682615838944911957e-03 4.931364674121141434e-04 4.931364674121141434e-04 3.151639539282768965e-04 3.151639539282768965e-04
7.500000000000000000e+02 7.500000000000000000e+03 1.562003046274185181e-03 1.562003046274185181e-03 4.432718269526958466e-04 4.432718269526958466e-04 1.062827650457620621e-04 1.062827650457620621e-04
7.630000000000000000e+02 7.630000000000000000e+03 1.568534178659319878e-03 1.568534178659319878e-03 4.026295209769159555e-04 4.026295209769159555e-04 7.948149141157045960e-05 7.948149141157045960e-05
7.750000000000000000e+02 7.750000000000000000e+03 1.429546740837395191e-03 1.429546740837395191e-03 4.610133182723075151e-04 4.610133182723075151e-04 7.097283378243446350e-05 7.097283378243446350e-05
7.880000000000000000e+02 7.880000000000000000e+03 1.826127758249640465e-03 1.826127758249640465e-03 4.288887721486389637e-04 4.288887721486389637e-04 6.714672781527042389e-05 6.714672781527042389e-05
8.010000000000000000e+02 8.010000000000000000e+03 1.542456564493477345e-03 1.542456564493477345e-03 3.976897860411554575e-04 3.976897860411554575e-04 1.035337103530764580e-03 1.035337103530764580e-03
8.150000000000000000e+02 8.150000000000000000e+03 1.402193913236260414e-03 1.402193913236260414e-03 3.496193385217338800e-04 3.496193385217338800e-04 1.577650691615417600e-04 1.577650691615417600e-04
8.280000000000000000e+02 8.280000000000000000e+03 2.180094597861170769e-03 2.180094597861170769e-03 4.148442239966243505e-04 4.148442239966243505e-04 8.802839147392660379e-05 8.802839147392660379e-05
8.420000000000000000e+02 8.420000000000000000e+03 1.429660245776176453e-03 1.429660245776176453e-03 6.119344616308808327e-04 6.119344616308808327e-04 7.238107355078682303e-05 7.238107355078682303e-05
8.560000000000000000e+02 8.560000000000000000e+03 1.344030606560409069e-03 1.344030606560409069e-03 5.834400653839111328e-04 5.834400653839111328e-04 6.120844773249700665e-05 6.120844773249700665e-05
8.700000000000000000e+02 8.700000000000000000e+03 1.367246499285101891e-03 1.367246499285101891e-03 4.169605381321161985e-04 4.169605381321161985e-04 5.649378363159485161e-05 5.649378363159485161e-05
8.850000000000000000e+02 8.850000000000000000e+03 2.304063411429524422e-03 2.304063411429524422e-03 3.330800973344594240e-04 3.330800973344594240e-04 5.340838833944872022e-05 5.340838833944872022e-05
8.990000000000000000e+02 8.990000000000000000e+03 1.406218856573104858e-03 1.406218856573104858e-03 3.064614429604262114e-04 3.064614429604262114e-04 5.196848360355943441e-05 5.196848360355943441e-05
9.140000000000000000e+02 9.140000000000000000e+03 1.187602756544947624e-03 1.187602756544947624e-03 2.888359595090150833e-04 2.888359595090150833e-04 4.404228238854557276e-04 4.404228238854557276e-04
9.300000000000000000e+02 9.300000000000000000e+03 2.130484208464622498e-03 2.130484208464622498e-03 2.840399974957108498e-04 2.840399974957108498e-04 8.748088293941691518e-05 8.748088293941691518e-05
9.450000000000000000e+02 9.450000000000000000e+03 1.417731516994535923e-03 1.417731516994535923e-03 4.324839392211288214e-04 4.324839392211288214e-04 6.067533468012697995e-05 6.067533468012697995e-05
9.610000000000000000e+02 9.610000000000000000e+03 1.228262204676866531e-03 1.228262204676866531e-03 2.850387245416641235e-04 2.850387245416641235e-04 5.222617255640216172e-05 5.222617255640216172e-05
9.770000000000000000e+02 9.770000000000000000e+03 1.293335109949111938e-03 1.293335109949111938e-03 3.491747775115072727e-04 3.491747775115072727e-04 5.321718635968863964e-04 5.321718635968863964e-04
9.930000000000000000e+02 9.930000000000000000e+03 1.155451871454715729e-03 1.155451871454715729e-03 2.536107785999774933e-04 2.536107785999774933e-04 8.263776544481515884e-05 8.263776544481515884e-05
1.009000000000000000e+03 1.009000000000000000e+04 1.754807075485587120e-03 1.754807075485587120e-03 2.378284989390522242e-04 2.378284989390522242e-04 5.102759314468130469e-05 5.102759314468130469e-05
1.026000000000000000e+03 1.026000000000000000e+04 1.131604425609111786e-03 1.131604425609111786e-03 5.308447289280593395e-04 5.308447289280593395e-04 4.394877396407537162e-05 4.394877396407537162e-05
1.043000000000000000e+03 1.043000000000000000e+04 1.013648346997797489e-03 1.013648346997797489e-03 2.947133616544306278e-04 2.947133616544306278e-04 4.143994374317117035e-05 4.143994374317117035e-05
1.061000000000000000e+03 1.061000000000000000e+04 1.962496899068355560e-03 1.962496899068355560e-03 2.407978317933157086e-04 2.407978317933157086e-04 1.052507286658510566e-04 1.052507286658510566e-04
1.078000000000000000e+03 1.078000000000000000e+04 1.102519338019192219e-03 1.102519338019192219e-03 3.299037343822419643e-04 3.299037343822419643e-04 7.679232658119872212e-05 7.679232658119872212e-05
1.096000000000000000e+03 1.096000000000000000e+04 1.004175748676061630e-03 1.004175748676061630e-03 2.269663818879052997e-04 2.269663818879052997e-04 4.682255894294939935e-05 4.682255894294939935e-05
1.114000000000000000e+03 1.114000000000000000e+04 1.157304737716913223e-03 1.157304737716913223e-03 2.054591168416664004e-04 2.054591168416664004e-04 3.833218579529784620e-05 3.833218579529784620e-05
1.133000000000000000e+03 1.133000000000000000e+04 1.158134546130895615e-03 1.158134546130895615e-03 2.023346314672380686e-04 2.023346314672380686e-04 2.190935483667999506e-04 2.190935483667999506e-04
1.152000000000000000e+03 1.152000000000000000e+04 1.013621804304420948e-03 1.013621804304420948e-03 3.250200825277715921e-04 3.250200825277715921e-04 4.619917308446019888e-05 4.619917308446019888e-05
1.171000000000000000e+03 1.171000000000000000e+04 8.925826987251639366e-04 8.925826987251639366e-04 2.535462554078549147e-04 2.535462554078549147e-04 3.757376543944701552e-05 3.757376543944701552e-05
1.190000000000000000e+03 1.190000000000000000e+04 1.129742129705846310e-03 1.129742129705846310e-03 1.936882908921688795e-04 1.936882908921688795e-04 3.382757859071716666e-05 3.382757859071716666e-05
1.210000000000000000e+03 1.210000000000000000e+04 9.168585529550909996e-04 9.168585529550909996e-04 1.723981113173067570e-04 1.723981113173067570e-04 1.759386213961988688e-04 1.759386213961988688e-04
1.230000000000000000e+03 1.230000000000000000e+04 1.534664887003600597e-03 1.534664887003600597e-03 1.636260421946644783e-04 1.636260421946644783e-04 1.054188614943996072e-04 1.054188614943996072e-04
1.251000000000000000e+03 1.251000000000000000e+04 8.963666623458266258e-04 8.963666623458266258e-04 4.383727209642529488e-04 4.383727209642529488e-04 4.245059608365409076e-05 4.245059608365409076e-05
1.271000000000000000e+03 1.271000000000000000e+04 8.196404669433832169e-04 8.196404669433832169e-04 2.613424148876219988e-04 2.613424148876219988e-04 3.281430326751433313e-05 3.281430326751433313e-05
1.292000000000000000e+03 1.292000000000000000e+04 1.180869294330477715e-03 1.180869294330477715e-03 1.812142145354300737e-04 1.812142145354300737e-04 3.044880213565193117e-05 3.044880213565193117e-05
1.314000000000000000e+03 1.314000000000000000e+04 8.386865374632179737e-04 8.386865374632179737e-04 1.543561811558902264e-04 1.543561811558902264e-04 2.913295975304208696e-05 2.913295975304208696e-05
1.336000000000000000e+03 1.336000000000000000e+04 9.240161161869764328e-04 9.240161161869764328e-04 1.443612272851169109e-04 1.443612272851169109e-04 2.643073967192322016e-04 2.643073967192322016e-04
1.358000000000000000e+03 1.358000000000000000e+04 7.649220060557126999e-04 7.649220060557126999e-04 1.653977960813790560e-04 1.653977960813790560e-04 6.019858483341522515e-05 6.019858483341522515e-05
1.381000000000000000e+03 1.381000000000000000e+04 1.491249538958072662e-03 1.491249538958072662e-03 1.379389141220599413e-04 1.379389141220599413e-04 2.909708928200416267e-05 2.909708928200416267e-05
1.403000000000000000e+03 1.403000000000000000e+04 8.603643509559333324e-04 8.603643509559333324e-04 1.294406247325241566e-04 1.294406247325241566e-04 2.700138975342269987e-05 2.700138975342269987e-05
1.427000000000000000e+03 1.427000000000000000e+04 7.163453265093266964e-04 7.163453265093266964e-04 3.754157223738729954e-04 3.754157223738729954e-04 2.574289464973844588e-05 2.574289464973844588e-05
1.450000000000000000e+03 1.450000000000000000e+04 1.049884362146258354e-03 1.049884362146258354e-03 1.398282474838197231e-04 1.398282474838197231e-04 2.786367840599268675e-04 2.786367840599268675e-04
1.475000000000000000e+03 1.475000000000000000e+04 7.195473881438374519e-04 7.195473881438374519e-04 1.177951344288885593e-04 1.177951344288885593e-04 5.680100366589613259e-05 5.680100366589613259e-05
1.499000000000000000e+03 1.499000000000000000e+04 7.894511800259351730e-04 7.894511800259351730e-04 6.201011710800230503e-04 6.201011710800230503e-04 2.719074473134241998e-05 2.719074473134241998e-05
1.524000000000000000e+03 1.524000000000000000e+04 8.900411776266992092e-04 8.900411776266992092e-04 1.489257556386291981e-04 1.489257556386291981e-04 2.423002297291532159e-05 2.423002297291532159e-05
1.549000000000000000e+03 1.549000000000000000e+04 6.610972923226654530e-04 6.610972923226654530e-04 1.120499364333227277e-04 1.120499364333227277e-04 8.522497955709695816e-05 8.522497955709695816e-05
1.575000000000000000e+03 1.575000000000000000e+04 8.155003888532519341e-04 8.155003888532519341e-04 1.031928841257467866e-04 1.031928841257467866e-04 4.660478589357808232e-05 4.660478589357808232e-05
1.601000000000000000e+03 1.601000000000000000e+04 6.114961579442024231e-04 6.114961579442024231e-04 9.952633990906178951e-05 9.952633990906178951e-05 2.539195520512294024e-05 2.539195520512294024e-05
1.628000000000000000e+03 1.628000000000000000e+04 9.949111845344305038e-04 9.949111845344305038e-04 9.708081051940098405e-05 9.708081051940098405e-05 2.278479951201006770e-05 2.278479951201006770e-05
1.655000000000000000e+03 1.655000000000000000e+04 6.041285814717411995e-04 6.041285814717411995e-04 1.398350286763161421e-04 1.398350286763161421e-04 2.160491931135766208e-05 2.160491931135766208e-05
1.682000000000000000e+03 1.682000000000000000e+04 1.002627192065119743e-03 1.002627192065119743e-03 8.858933870214968920e-05 8.858933870214968920e-05 2.568618583609350026e-05 2.568618583609350026e-05
1.710000000000000000e+03 1.710000000000000000e+04 5.778316408395767212e-04 5.778316408395767212e-04 8.591733057983219624e-05 8.591733057983219624e-05 5.234841955825686455e-05 5.234841955825686455e-05
1.739000000000000000e+03 1.739000000000000000e+04 6.139221368357539177e-04 6.139221368357539177e-04 1.268913474632427096e-04 1.268913474632427096e-04 2.073058567475527525e-05 2.073058567475527525e-05
1.768000000000000000e+03 1.768000000000000000e+04 5.864583654329180717e-04 5.864583654329180717e-04 8.300213085021823645e-05 8.300213085021823645e-05 2.570310243754647672e-05 2.570310243754647672e-05
1.797000000000000000e+03 1.797000000000000000e+04 5.440380191430449486e-04 5.440380191430449486e-04 7.596396608278155327e-05 7.596396608278155327e-05 2.768181002466008067e-05 2.768181002466008067e-05
1.827000000000000000e+03 1.827000000000000000e+04 8.563449373468756676e-04 8.563449373468756676e-04 2.914787328336387873e-04 2.914787328336387873e-04 1.956369305844418705e-05 1.956369305844418705e-05
1.857000000000000000e+03 1.857000000000000000e+04 6.828578189015388489e-04 6.828578189015388489e-04 7.844883657526224852e-05 7.844883657526224852e-05 1.136425998993217945e-04 1.136425998993217945e-04
1.888000000000000000e+03 1.888000000000000000e+04 5.142558366060256958e-04 5.142558366060256958e-04 6.841224967502057552e-05 6.841224967502057552e-05 2.016256075876299292e-05 2.016256075876299292e-05
1.919000000000000000e+03 1.919000000000000000e+04 5.997604457661509514e-04 5.997604457661509514e-04 8.357007754966616631e-04 8.357007754966616631e-04 1.759515180310700089e-05 1.759515180310700089e-05
1.951000000000000000e+03 1.951000000000000000e+04 5.231386749073863029e-04 5.231386749073863029e-04 1.248226035386323929e-04 1.248226035386323929e-04 1.718786734272725880e-05 1.718786734272725880e-05
1.984000000000000000e+03 1.984000000000000000e+04 5.089035257697105408e-04 5.089035257697105408e-04 7.027503306744620204e-05 7.027503306744620204e-05 6.824773299740627408e-05 6.824773299740627408e-05
2.017000000000000000e+03 2.017000000000000000e+04 6.301902467384934425e-04 6.301902467384934425e-04 6.344947905745357275e-05 6.344947905745357275e-05 1.876492387964390218e-05 1.876492387964390218e-05
2.050000000000000000e+03 2.050000000000000000e+04 4.812730476260185242e-04 4.812730476260185242e-04 5.965231684967875481e-05 5.965231684967875481e-05 1.628400787012651563e-05 1.628400787012651563e-05
2.084000000000000000e+03 2.084000000000000000e+04 8.899697568267583847e-04 8.899697568267583847e-04 7.878016913309693336e-05 7.878016913309693336e-05 1.558686199132353067e-05 1.558686199132353067e-05
2.119000000000000000e+03 2.119000000000000000e+04 4.738546849694103003e-04 4.738546849694103003e-04 5.814713222207501531e-05 5.814713222207501531e-05 2.275126025779172778e-04 2.275126025779172778e-04
2.154000000000000000e+03 2.154000000000000000e+04 4.220619448460638523e-04 4.220619448460638523e-04 2.143274905392900109e-04 2.143274905392900109e-04 2.565926479292102158e-05 2.565926479292102158e-05
2.190000000000000000e+03 2.190000000000000000e+04 4.809618985746055841e-04 4.809618985746055841e-04 5.699778193957172334e-05 5.699778193957172334e-05 1.531736961624119431e-05 1.531736961624119431e-05
2.226000000000000000e+03 2.226000000000000000e+04 4.298488202039152384e-04 4.298488202039152384e-04 1.580517564434558153e-04 1.580517564434558153e-04 1.457701182516757399e-05 1.457701182516757399e-05
2.263000000000000000e+03 2.263000000000000000e+04 4.332587122917175293e-04 4.332587122917175293e-04 6.519337330246344209e-05 6.519337330246344209e-05 1.403367787133902311e-05 1.403367787133902311e-05
2.301000000000000000e+03 2.301000000000000000e+04 6.056927377358078957e-04 6.056927377358078957e-04 4.729221109300851822e-05 4.729221109300851822e-05 1.532754686195403337e-04 1.532754686195403337e-04
2.339000000000000000e+03 2.339000000000000000e+04 3.957298467867076397e-04 3.957298467867076397e-04 4.530798833002336323e-05 4.530798833002336323e-05 1.566821811138652265e-05 1.566821811138652265e-05
2.378000000000000000e+03 2.378000000000000000e+04 6.788913742639124393e-04 6.788913742639124393e-04 6.175892485771328211e-05 6.175892485771328211e-05 1.323498690908309072e-05 1.323498690908309072e-05
2.417000000000000000e+03 2.417000000000000000e+04 3.757405211217701435e-04 3.757405211217701435e-04 8.076450467342510819e-05 8.076450467342510819e-05 6.976847362238913774e-05 6.976847362238913774e-05
2.457000000000000000e+03 2.457000000000000000e+04 5.874440539628267288e-04 5.874440539628267288e-04 4.308682764531113207e-05 4.308682764531113207e-05 1.950878504430875182e-05 1.950878504430875182e-05
2.498000000000000000e+03 2.498000000000000000e+04 5.432874895632266998e-04 5.432874895632266998e-04 5.733201032853685319e-05 5.733201032853685319e-05 1.280474316445179284e-05 1.280474316445179284e-05
2.540000000000000000e+03 2.540000000000000000e+04 3.523668274283409119e-04 3.523668274283409119e-04 5.509690163307823241e-05 5.509690163307823241e-05 1.224268453370314091e-05 1.224268453370314091e-05
2.582000000000000000e+03 2.582000000000000000e+04 3.638457565102726221e-04 3.638457565102726221e-04 3.731792821781709790e-05 3.731792821781709790e-05 2.393291651969775558e-05 2.393291651969775558e-05
2.625000000000000000e+03 2.625000000000000000e+04 3.922143368981778622e-04 3.922143368981778622e-04 4.863551293965429068e-05 4.863551293965429068e-05 1.731951488181948662e-05 1.731951488181948662e-05
2.668000000000000000e+03 2.668000000000000000e+04 3.213710442651063204e-04 3.213710442651063204e-04 3.973597631556913257e-05 3.973597631556913257e-05 1.153200719272717834e-05 1.153200719272717834e-05
2.713000000000000000e+03 2.713000000000000000e+04 3.468099166639149189e-04 3.468099166639149189e-04 5.299989716149866581e-04 5.299989716149866581e-04 1.251596040674485266e-05 1.251596040674485266e-05
2.758000000000000000e+03 2.758000000000000000e+04 4.888157127425074577e-04 4.888157127425074577e-04 4.003948561148717999e-05 4.003948561148717999e-05 7.288581400644034147e-05 7.288581400644034147e-05
2.804000000000000000e+03 2.804000000000000000e+04 3.103503840975463390e-04 3.103503840975463390e-04 3.177474718540906906e-05 3.177474718540906906e-05 1.372957740386482328e-05 1.372957740386482328e-05
2.850000000000000000e+03 2.850000000000000000e+04 3.707181895151734352e-04 3.707181895151734352e-04 2.316825266461819410e-04 2.316825266461819410e-04 1.234368028235621750e-05 1.234368028235621750e-05
2.897000000000000000e+03 2.897000000000000000e+04 4.279400163795799017e-04 4.279400163795799017e-04 3.010587897733785212e-05 3.010587897733785212e-05 1.170202540379250422e-05 1.170202540379250422e-05
2.946000000000000000e+03 2.946000000000000000e+04 2.931189956143498421e-04 2.931189956143498421e-04 4.997838550480082631e-05 4.997838550480082631e-05 1.117199280997738242e-05 1.117199280997738242e-05
2.994000000000000000e+03 2.994000000000000000e+04 3.079015878029167652e-04 3.079015878029167652e-04 3.252153328503482044e-05 3.252153328503482044e-05 1.105216506402939558e-05 1.105216506402939558e-05
3.044000000000000000e+03 3.044000000000000000e+04 3.801477141678333282e-04 3.801477141678333282e-04 2.638044315972365439e-05 2.638044315972365439e-05 1.274281567020807415e-05 1.274281567020807415e-05
3.095000000000000000e+03 3.095000000000000000e+04 4.604406130965799093e-04 4.604406130965799093e-04 4.940328290103934705e-05 4.940328290103934705e-05 1.188948408525902778e-05 1.188948408525902778e-05
3.146000000000000000e+03 3.146000000000000000e+04 2.579202118795365095e-04 2.579202118795365095e-04 2.524993215047288686e-05 2.524993215047288686e-05 1.016216720017837361e-05 1.016216720017837361e-05
3.198000000000000000e+03 3.198000000000000000e+04 2.941006387118250132e-04 2.941006387118250132e-04 5.578496711677871644e-05 5.578496711677871644e-05 1.215570773638319224e-05 1.215570773638319224e-05
3.252000000000000000e+03 3.252000000000000000e+04 2.623544423840939999e-04 2.623544423840939999e-04 2.420887176413089037e-05 2.420887176413089037e-05 9.319827768194954842e-06 9.319827768194954842e-06
3.306000000000000000e+03 3.306000000000000000e+04 2.650006790645420551e-04 2.650006790645420551e-04 2.389484143350273371e-05 2.389484143350273371e-05 4.914660530630499125e-05 4.914660530630499125e-05
3.360000000000000000e+03 3.360000000000000000e+04 2.525704039726406336e-04 2.525704039726406336e-04 7.787383219692856073e-05 7.787383219692856073e-05 9.727675205795094371e-06 9.727675205795094371e-06
3.416000000000000000e+03 3.416000000000000000e+04 2.315973106306046247e-04 2.315973106306046247e-04 2.159792529710102826e-05 2.159792529710102826e-05 8.723563041712623090e-06 8.723563041712623090e-06
3.473000000000000000e+03 3.473000000000000000e+04 2.448297163937240839e-04 2.448297163937240839e-04 2.385716470598708838e-05 2.385716470598708838e-05 1.120987690228503197e-05 1.120987690228503197e-05
3.531000000000000000e+03 3.531000000000000000e+04 3.139981126878410578e-04 3.139981126878410578e-04 2.001958637265488505e-05 2.001958637265488505e-05 9.909682376019190997e-06 9.909682376019190997e-06
3.589000000000000000e+03 3.589000000000000000e+04 2.914205542765557766e-04 2.914205542765557766e-04 4.832258127862587571e-05 4.832258127862587571e-05 8.294985491374973208e-06 8.294985491374973208e-06
3.649000000000000000e+03 3.649000000000000000e+04 4.681414575316011906e-04 4.681414575316011906e-04 2.108828448399435729e-05 2.108828448399435729e-05 7.992953214852605015e-06 7.992953214852605015e-06
3.710000000000000000e+03 3.710000000000000000e+04 2.052093332167714834e-04 2.052093332167714834e-04 1.945547774084843695e-05 1.945547774084843695e-05 1.512125527369789779e-05 1.512125527369789779e-05
3.771000000000000000e+03 3.771000000000000000e+04 1.960712397703900933e-04 1.960712397703900933e-04 3.670888690976426005e-05 3.670888690976426005e-05 7.690227903367485851e-06 7.690227903367485851e-06
3.834000000000000000e+03 3.834000000000000000e+04 1.930406433530151844e-04 1.930406433530151844e-04 2.174663313780911267e-05 2.174663313780911267e-05 4.350747258285991848e-05 4.350747258285991848e-05
3.897000000000000000e+03 3.897000000000000000e+04 1.927711127791553736e-04 1.927711127791553736e-04 1.170998730231076479e-04 1.170998730231076479e-04 7.747819836367852986e-06 7.747819836367852986e-06
3.962000000000000000e+03 3.962000000000000000e+04 1.834607101045548916e-04 1.834607101045548916e-04 1.697103834885638207e-05 1.697103834885638207e-05 7.176206054282374680e-06 7.176206054282374680e-06
4.028000000000000000e+03 4.028000000000000000e+04 2.070619520964100957e-04 2.070619520964100957e-04 1.633968495298177004e-04 1.633968495298177004e-04 4.431262641446664929e-05 4.431262641446664929e-05
4.095000000000000000e+03 4.095000000000000000e+04 1.870749110821634531e-04 1.870749110821634531e-04 1.670627898420207202e-05 1.670627898420207202e-05 7.238881153170950711e-06 7.238881153170950711e-06
4.163000000000000000e+03 4.163000000000000000e+04 1.685720344539731741e-04 1.685720344539731741e-04 1.751882882672362030e-05 1.751882882672362030e-05 6.746536200807895511e-06 6.746536200807895511e-06
4.232000000000000000e+03 4.232000000000000000e+04 1.981287205126136541e-04 1.981287205126136541e-04 2.591256998130120337e-05 2.591256998130120337e-05 7.486261893063783646e-05 7.486261893063783646e-05
4.302000000000000000e+03 4.302000000000000000e+04 1.842516649048775434e-04 1.842516649048775434e-04 1.537368370918557048e-05 1.537368370918557048e-05 6.616769496758934110e-06 6.616769496758934110e-06
4.374000000000000000e+03 4.374000000000000000e+04 1.571058819536119699e-04 1.571058819536119699e-04 1.551941750221885741e-05 1.551941750221885741e-05 6.331687472993507981e-06 6.331687472993507981e-06
4.446000000000000000e+03 4.446000000000000000e+04 1.606412697583436966e-04 1.606412697583436966e-04 1.421379784005694091e-05 1.421379784005694091e-05 8.317694300785660744e-05 8.317694300785660744e-05
4.520000000000000000e+03 4.520000000000000000e+04 2.436025242786854506e-04 2.436025242786854506e-04 4.694876042776741087e-05 4.694876042776741087e-05 6.224006483535049483e-06 6.224006483535049483e-06
4.595000000000000000e+03 4.595000000000000000e+04 3.306153812445700169e-04 3.306153812445700169e-04 1.360816713713575155e-05 1.360816713713575155e-05 5.980180503684096038e-06 5.980180503684096038e-06
4.672000000000000000e+03 4.672000000000000000e+04 2.947336761280894279e-04 2.947336761280894279e-04 1.572289693285711110e-05 1.572289693285711110e-05 1.248928674613125622e-05 1.248928674613125622e-05
4.749000000000000000e+03 4.749000000000000000e+04 2.565039030741900206e-04 2.565039030741900206e-04 1.562539182486943901e-05 1.562539182486943901e-05 6.227211088116746396e-06 6.227211088116746396e-06
4.828000000000000000e+03 4.828000000000000000e+04 2.706886734813451767e-04 2.706886734813451767e-04 1.272126428375486284e-05 1.272126428375486284e-05 5.972104190732352436e-06 5.972104190732352436e-06
4.908000000000000000e+03 4.908000000000000000e+04 7.509866263717412949e-04 7.509866263717412949e-04 1.756550591380801052e-05 1.756550591380801052e-05 5.751894605054985732e-06 5.751894605054985732e-06
4.990000000000000000e+03 4.990000000000000000e+04 2.604818437248468399e-04 2.604818437248468399e-04 2.738716830208431929e-05 2.738716830208431929e-05 2.518657311156857759e-05 2.518657311156857759e-05
5.073000000000000000e+03 5.073000000000000000e+04 3.304755955468863249e-04 3.304755955468863249e-04 1.309994331677444279e-05 1.309994331677444279e-05 5.412898644863162190e-06 5.412898644863162190e-06
5.157000000000000000e+03 5.157000000000000000e+04 1.247430773219093680e-04 1.247430773219093680e-04 1.171783333120401949e-05 1.171783333120401949e-05 9.691273589851334691e-06 9.691273589851334691e-06
5.243000000000000000e+03 5.243000000000000000e+04 1.234228839166462421e-04 1.234228839166462421e-04 1.563881232868880033e-05 1.563881232868880033e-05 5.645484634442254901e-06 5.645484634442254901e-06
5.330000000000000000e+03 5.330000000000000000e+04 1.205883891088888049e-04 1.205883891088888049e-04 1.076069020200520754e-05 1.076069020200520754e-05 5.132020305609330535e-06 5.132020305609330535e-06
5.418000000000000000e+03 5.418000000000000000e+04 1.584882847964763641e-04 1.584882847964763641e-04 1.079582216334529221e-05 1.079582216334529221e-05 1.607834565220400691e-05 1.607834565220400691e-05
5.508000000000000000e+03 5.508000000000000000e+04 1.301348966080695391e-04 1.301348966080695391e-04 4.726313054561614990e-04 4.726313054561614990e-04 7.280197678483091295e-06 7.280197678483091295e-06
5.600000000000000000e+03 5.600000000000000000e+04 1.040897332131862640e-04 1.040897332131862640e-04 1.401971712766680866e-05 1.401971712766680866e-05 5.763715307693928480e-06 5.763715307693928480e-06
5.693000000000000000e+03 5.693000000000000000e+04 1.009763509500771761e-04 1.009763509500771761e-04 1.202221119456226006e-05 1.202221119456226006e-05 5.462754415930248797e-06 5.462754415930248797e-06
5.787000000000000000e+03 5.787000000000000000e+04 1.166018919320777059e-04 1.166018919320777059e-04 1.107467869587708265e-05 1.107467869587708265e-05 5.214320481172762811e-06 5.214320481172762811e-06
5.883000000000000000e+03 5.883000000000000000e+04 3.333933418616652489e-04 3.333933418616652489e-04 1.039004109770758078e-05 1.039004109770758078e-05 4.994161827198695391e-06 4.994161827198695391e-06
5.981000000000000000e+03 5.981000000000000000e+04 9.970872633857652545e-05 9.970872633857652545e-05 9.916694580169860274e-06 9.916694580169860274e-06 5.403990599006647244e-06 5.403990599006647244e-06
6.080000000000000000e+03 6.080000000000000000e+04 9.470300574321299791e-05 9.470300574321299791e-05 1.223991966980975121e-05 1.223991966980975121e-05 4.613149940269067883e-06 4.613149940269067883e-06
6.181000000000000000e+03 6.181000000000000000e+04 1.874043373391032219e-04 1.874043373391032219e-04 1.815647010516840965e-05 1.815647010516840965e-05 4.903751687379553914e-06 4.903751687379553914e-06
6.284000000000000000e+03 6.284000000000000000e+04 9.049555228557437658e-05 9.049555228557437658e-05 1.801083453756291419e-05 1.801083453756291419e-05 3.271675814175978303e-05 3.271675814175978303e-05
6.389000000000000000e+03 6.389000000000000000e+04 1.297733106184750795e-04 1.297733106184750795e-04 4.203746721032075584e-05 4.203746721032075584e-05 1.138894913310650736e-05 1.138894913310650736e-05
6.495000000000000000e+03 6.495000000000000000e+04 3.025038167834281921e-04 3.025038167834281921e-04 8.217721187975257635e-06 8.217721187975257635e-06 4.204653123451862484e-06 4.204653123451862484e-06
6.602000000000000000e+03 6.602000000000000000e+04 1.281774020753800869e-04 1.281774020753800869e-04 1.233078273799037561e-05 1.233078273799037561e-05 4.040550265926867723e-06 4.040550265926867723e-06
6.712000000000000000e+03 6.712000000000000000e+04 7.524242391809821129e-05 7.524242391809821129e-05 8.075008736341260374e-06 8.075008736341260374e-06 1.947845885297283530e-05 1.947845885297283530e-05
6.824000000000000000e+03 6.824000000000000000e+04 7.292633381439372897e-05 7.292633381439372897e-05 9.089564628084190190e-06 9.089564628084190190e-06 3.968335931858746335e-06 3.968335931858746335e-06
6.937000000000000000e+03 6.937000000000000000e+04 1.149429663200862706e-04 1.149429663200862706e-04 1.330159102508332580e-05 1.330159102508332580e-05 3.820877282123547047e-06 3.820877282123547047e-06
7.052000000000000000e+03 7.052000000000000000e+04 8.722770144231617451e-05 8.722770144231617451e-05 7.322664714592974633e-06 7.322664714592974633e-06 5.011021130485460162e-06 5.011021130485460162e-06
7.169000000000000000e+03 7.169000000000000000e+04 8.002860704436898232e-05 8.002860704436898232e-05 1.062563387677073479e-04 1.062563387677073479e-04 3.627385467552812770e-06 3.627385467552812770e-06
7.288000000000000000e+03 7.288000000000000000e+04 6.323766137938946486e-05 6.323766137938946486e-05 6.977981229283614084e-06 6.977981229283614084e-06 4.114709554414730519e-06 4.114709554414730519e-06
7.409000000000000000e+03 7.409000000000000000e+04 6.373695214278995991e-05 6.373695214278995991e-05 6.708517958031734452e-06 6.708517958031734452e-06 3.478442522464320064e-06 3.478442522464320064e-06
7.532000000000000000e+03 7.532000000000000000e+04 6.771651533199474216e-05 6.771651533199474216e-05 8.748245818424038589e-06 8.748245818424038589e-06 9.947883881977759302e-06 9.947883881977759302e-06
7.658000000000000000e+03 7.658000000000000000e+04 5.990284626022912562e-05 5.990284626022912562e-05 6.691387625323841348e-06 6.691387625323841348e-06 4.477960465010255575e-05 4.477960465010255575e-05
7.785000000000000000e+03 7.785000000000000000e+04 1.384081260766834021e-04 1.384081260766834021e-04 7.158369953685905784e-06 7.158369953685905784e-06 3.314049536129459739e-06 3.314049536129459739e-06
7.914000000000000000e+03 7.914000000000000000e+04 5.548777699004858732e-05 5.548777699004858732e-05 1.459128361602779478e-05 1.459128361602779478e-05 3.201448180334409699e-06 3.201448180334409699e-06
8.045000000000000000e+03 8.045000000000000000e+04 1.478177146054804325e-04 1.478177146054804325e-04 6.020528417138848454e-06 6.020528417138848454e-06 3.263512553530745208e-06 3.263512553530745208e-06
8.179000000000000000e+03 8.179000000000000000e+04 5.294421862345188856e-05 5.294421862345188856e-05 5.955551387160085142e-06 5.955551387160085142e-06 5.429437442217022181e-05 5.429437442217022181e-05
8.315000000000000000e+03 8.315000000000000000e+04 5.957058601779863238e-05 5.957058601779863238e-05 1.761994099069852382e-05 1.761994099069852382e-05 3.496335921227000654e-06 3.496335921227000654e-06
8.453000000000000000e+03 8.453000000000000000e+04 7.021561032161116600e-05 7.021561032161116600e-05 6.999026481935288757e-06 6.999026481935288757e-06 3.313776005597901531e-06 3.313776005597901531e-06
8.593000000000000000e+03 8.593000000000000000e+04 7.309568172786384821e-05 7.309568172786384821e-05 6.400557140295859426e-06 6.400557140295859426e-06 3.173197910655289888e-06 3.173197910655289888e-06
8.736000000000000000e+03 8.736000000000000000e+04 8.285741205327212811e-05 8.285741205327212811e-05 6.279492026806110516e-06 6.279492026806110516e-06 3.051012299692956731e-06 3.051012299692956731e-06
8.881000000000000000e+03 8.881000000000000000e+04 1.557705109007656574e-04 1.557705109007656574e-04 5.725434675696305931e-06 5.725434675696305931e-06 2.939274963864590973e-06 2.939274963864590973e-06
9.029000000000000000e+03 9.029000000000000000e+04 8.097638783510774374e-05 8.097638783510774374e-05 5.497475740412482992e-06 5.497475740412482992e-06 3.208735961379716173e-06 3.208735961379716173e-06
9.179000000000000000e+03 9.179000000000000000e+04 4.388902016216889024e-05 4.388902016216889024e-05 1.072675422619795427e-05 1.072675422619795427e-05 2.855010734492680058e-06 2.855010734492680058e-06
9.331000000000000000e+03 9.331000000000000000e+04 4.480384814087301493e-05 4.480384814087301493e-05 1.325773337157443166e-04 1.325773337157443166e-04 7.232073130580829456e-06 7.232073130580829456e-06
9.486000000000000000e+03 9.486000000000000000e+04 4.117563003092072904e-05 4.117563003092072904e-05 5.891884939046576619e-06 5.891884939046576619e-06 6.012497124174842611e-06 6.012497124174842611e-06
9.644000000000000000e+03 9.644000000000000000e+04 3.820357378572225571e-04 3.820357378572225571e-04 5.396554115577600896e-06 5.396554115577600896e-06 2.624735316203441471e-06 2.624735316203441471e-06
9.804000000000000000e+03 9.804000000000000000e+04 3.957257649744860828e-05 3.957257649744860828e-05 5.100608177599497139e-06 5.100608177599497139e-06 2.651912836881820112e-06 2.651912836881820112e-06
9.967000000000000000e+03 9.967000000000000000e+04 4.025491216452792287e-05 4.025491216452792287e-05 4.881582754023838788e-06 4.881582754023838788e-06 2.615370704006636515e-06 2.615370704006636515e-06
1.013200000000000000e+04 1.013200000000000000e+05 3.839264536509290338e-05 3.839264536509290338e-05 4.708136657427530736e-06 4.708136657427530736e-06 2.621308567540836520e-06 2.621308567540836520e-06
1.030000000000000000e+04 1.030000000000000000e+05 3.344999640830792487e-05 3.344999640830792487e-05 6.969599326112074777e-06 6.969599326112074777e-06 2.644003643581527285e-06 2.644003643581527285e-06
1.047100000000000000e+04 1.047100000000000000e+05 3.302954792161472142e-05 3.302954792161472142e-05 4.690270543505903333e-06 4.690270543505903333e-06 9.609667904442176223e-05 9.609667904442176223e-05
1.064500000000000000e+04 1.064500000000000000e+05 4.241463102516718209e-05 4.241463102516718209e-05 4.265712959750089794e-06 4.265712959750089794e-06 2.351773673581192270e-06 2.351773673581192270e-06
1.082200000000000000e+04 1.082200000000000000e+05 4.078008714714087546e-05 4.078008714714087546e-05 4.145952971157385036e-06 4.145952971157385036e-06 4.573730257106944919e-05 4.573730257106944919e-05
1.100200000000000000e+04 1.100200000000000000e+05 2.852949546650052071e-05 2.852949546650052071e-05 4.057671503687743098e-06 4.057671503687743098e-06 2.229325218650046736e-06 2.229325218650046736e-06
1.118500000000000000e+04 1.118500000000000000e+05 1.194618453155271709e-04 1.194618453155271709e-04 1.001026976155117154e-05 1.001026976155117154e-05 2.301259428350022063e-06 2.301259428350022063e-06
1.137000000000000000e+04 1.137000000000000000e+05 3.427558476687408984e-05 3.427558476687408984e-05 4.057676960655953735e-06 4.057676960655953735e-06 2.264806880702963099e-06 2.264806880702963099e-06
1.155900000000000000e+04 1.155900000000000000e+05 2.738737384788691998e-05 2.738737384788691998e-05 3.851198471238603815e-06 3.851198471238603815e-06 3.634411314124008641e-06 3.634411314124008641e-06
1.175100000000000000e+04 1.175100000000000000e+05 2.452569788147229701e-05 2.452569788147229701e-05 7.022978934401180595e-06 7.022978934401180595e-06 2.092319846269674599e-06 2.092319846269674599e-06
1.194600000000000000e+04 1.194600000000000000e+05 2.666452928679063916e-05 2.666452928679063916e-05 4.008612904726760462e-06 4.008612904726760462e-06 2.695820285225636326e-06 2.695820285225636326e-06
1.214500000000000000e+04 1.214500000000000000e+05 2.840443266904912889e-05 2.840443266904912889e-05 3.716497985806199722e-06 3.716497985806199722e-06 1.997153958654962480e-06 1.997153958654962480e-06
1.234600000000000000e+04 1.234600000000000000e+05 2.858135121641680598e-05 2.858135121641680598e-05 4.113632712687831372e-06 4.113632712687831372e-06 2.159926907552289777e-06 2.159926907552289777e-06
1.255100000000000000e+04 1.255100000000000000e+05 3.849848144454881549e-05 3.849848144454881549e-05 4.703771537606371567e-06 4.703771537606371567e-06 2.059354301309213042e-06 2.059354301309213042e-06
1.276000000000000000e+04 1.276000000000000000e+05 2.157805283786728978e-05 2.157805283786728978e-05 3.394703526282683015e-06 3.394703526282683015e-06 1.977450210688402876e-06 1.977450210688402876e-06
1.297200000000000000e+04 1.297200000000000000e+05 5.614930705633014441e-05 5.614930705633014441e-05 3.318707285870914347e-06 3.318707285870914347e-06 3.783094825848820619e-06 3.783094825848820619e-06
1.318700000000000000e+04 1.318700000000000000e+05 2.045411747531034052e-05 2.045411747531034052e-05 3.166150008837576024e-06 3.166150008837576024e-06 5.794165645056637004e-06 5.794165645056637004e-06
1.340600000000000000e+04 1.340600000000000000e+05 1.960367444553412497e-05 1.960367444553412497e-05 3.098050001426599920e-06 3.098050001426599920e-06 1.804303110475302674e-06 1.804303110475302674e-06
1.362900000000000000e+04 1.362900000000000000e+05 3.246252890676259995e-05 3.246252890676259995e-05 6.368728918459964916e-06 6.368728918459964916e-06 2.687814003365929238e-06 2.687814003365929238e-06
1.385500000000000000e+04 1.385500000000000000e+05 3.791944982367567718e-05 3.791944982367567718e-05 4.660780177800916135e-06 4.660780177800916135e-06 2.395579713265760802e-06 2.395579713265760802e-06
1.408500000000000000e+04 1.408500000000000000e+05 1.976721250684931874e-05 1.976721250684931874e-05 4.176843049208400771e-06 4.176843049208400771e-06 2.249006683996412903e-06 2.249006683996412903e-06
1.431900000000000000e+04 1.431900000000000000e+05 1.726236223476007581e-05 1.726236223476007581e-05 3.872382876579649746e-06 3.872382876579649746e-06 2.123663762176875025e-06 2.123663762176875025e-06
1.455700000000000000e+04 1.455700000000000000e+05 2.880634201574139297e-05 2.880634201574139297e-05 3.634081622294615954e-06 3.634081622294615954e-06 2.014111487369518727e-06 2.014111487369518727e-06
1.479900000000000000e+04 1.479900000000000000e+05 1.639680522202979773e-05 1.639680522202979773e-05 3.432075800446909852e-06 3.432075800446909852e-06 1.917383315230836160e-06 1.917383315230836160e-06
1.504500000000000000e+04 1.504500000000000000e+05 7.897382602095603943e-05 7.897382602095603943e-05 3.254960347476298921e-06 3.254960347476298921e-06 1.829993948376795743e-06 1.829993948376795743e-06
1.529400000000000000e+04 1.529400000000000000e+05 4.713978705694898963e-05 4.713978705694898963e-05 3.097727585554821417e-06 3.097727585554821417e-06 1.754384811647469178e-06 1.754384811647469178e-06
1.554800000000000000e+04 1.554800000000000000e+05 3.791092603933066130e-05 3.791092603933066130e-05 2.956376874863053672e-06 2.956376874863053672e-06 2.219782800239045173e-06 2.219782800239045173e-06
1.580700000000000000e+04 1.580700000000000000e+05 1.791011345630977303e-05 1.791011345630977303e-05 2.883711658796528354e-06 2.883711658796528354e-06 1.631240934329980519e-06 1.631240934329980519e-06
1.606900000000000000e+04 1.606900000000000000e+05 1.309015988226747140e-05 1.309015988226747140e-05 4.246707703714491799e-06 4.246707703714491799e-06 1.577895886839542072e-06 1.577895886839542072e-06
1.633600000000000000e+04 1.633600000000000000e+05 1.279853404412278906e-05 1.279853404412278906e-05 3.102574737567920238e-06 3.102574737567920238e-06 1.557387349748751149e-06 1.557387349748751149e-06
1.660700000000000000e+04 1.660700000000000000e+05 1.784191772458143532e-05 1.784191772458143532e-05 2.537531827329075895e-06 2.537531827329075895e-06 1.565803700032120105e-06 1.565803700032120105e-06
1.688300000000000000e+04 1.688300000000000000e+05 1.537588104838505387e-05 1.537588104838505387e-05 2.589031737443292513e-06 2.589031737443292513e-06 1.502525151408917736e-06 1.502525151408917736e-06
1.716300000000000000e+04 1.716300000000000000e+05 1.525461539131356403e-05 1.525461539131356403e-05 2.590702024463098496e-06 2.590702024463098496e-06 1.450767513233586214e-06 1.450767513233586214e-06
1.744800000000000000e+04 1.744800000000000000e+05 1.487688768975203857e-05 1.487688768975203857e-05 5.033788056607590988e-06 5.033788056607590988e-06 1.397678033754345961e-06 1.397678033754345961e-06
1.773800000000000000e+04 1.773800000000000000e+05 1.370124300592578948e-05 1.370124300592578948e-05 5.144451279193162918e-06 5.144451279193162918e-06 1.405085868100286461e-06 1.405085868100286461e-06
1.803300000000000000e+04 1.803300000000000000e+05 1.445103043806739151e-05 1.445103043806739151e-05 4.965997504768893123e-06 4.965997504768893123e-06 1.351818923467362765e-06 1.351818923467362765e-06
1.833200000000000000e+04 1.833200000000000000e+05 1.217569570144405589e-05 1.217569570144405589e-05 2.194390390286571346e-06 2.194390390286571346e-06 1.305407636209565680e-06 1.305407636209565680e-06
1.863700000000000000e+04 1.863700000000000000e+05 1.142848122981376946e-05 1.142848122981376946e-05 2.334270675419247709e-06 2.334270675419247709e-06 1.282070229535747785e-06 1.282070229535747785e-06
1.894600000000000000e+04 1.894600000000000000e+05 2.805290569085627794e-05 2.805290569085627794e-05 2.149369720427785069e-06 2.149369720427785069e-06 1.373657710246334318e-06 1.373657710246334318e-06
1.926100000000000000e+04 1.926100000000000000e+05 9.769935786607675254e-06 9.769935786607675254e-06 2.237663011328550056e-06 2.237663011328550056e-06 2.483641310391249135e-06 2.483641310391249135e-06
1.958100000000000000e+04 1.958100000000000000e+05 1.469998096581548452e-05 1.469998096581548452e-05 2.016868620557943359e-06 2.016868620557943359e-06 1.197217443404952064e-06 1.197217443404952064e-06
1.990600000000000000e+04 1.990600000000000000e+05 1.068401979864574969e-05 1.068401979864574969e-05 1.749864895828068256e-05 1.749864895828068256e-05 1.161576619779225439e-06 1.161576619779225439e-06
2.023700000000000000e+04 2.023700000000000000e+05 8.734126822673715651e-06 8.734126822673715651e-06 1.941047685249941424e-06 1.941047685249941424e-06 1.256975110663915984e-06 1.256975110663915984e-06
2.057300000000000000e+04 2.057300000000000000e+05 9.090723324334248900e-06 9.090723324334248900e-06 1.912514562718570232e-06 1.912514562718570232e-06 1.204152113132295199e-06 1.204152113132295199e-06
2.091400000000000000e+04 2.091400000000000000e+05 8.668270311318337917e-06 8.668270311318337917e-06 2.034805220318958163e-06 2.034805220318958163e-06 1.157671817964001093e-06 1.157671817964001093e-06
2.126200000000000000e+04 2.126200000000000000e+05 8.681904546392615885e-06 8.681904546392615885e-06 2.879615294659743086e-06 2.879615294659743086e-06 1.353335051135218237e-06 1.353335051135218237e-06
2.161500000000000000e+04 2.161500000000000000e+05 9.448879609408322722e-06 9.448879609408322722e-06 1.897187871691130567e-06 1.897187871691130567e-06 1.092845081984705757e-06 1.092845081984705757e-06
2.197400000000000000e+04 2.197400000000000000e+05 7.660317351110279560e-06 7.660317351110279560e-06 1.806986347219208255e-06 1.806986347219208255e-06 1.494195430495892651e-06 1.494195430495892651e-06
2.233900000000000000e+04 2.233900000000000000e+05 1.210080245073186234e-05 1.210080245073186234e-05 1.911119170472375117e-06 1.911119170472375117e-06 1.048646254275809042e-06 1.048646254275809042e-06
2.271000000000000000e+04 2.271000000000000000e+05 1.909082129714079201e-05 1.909082129714079201e-05 1.702077611298591364e-06 1.702077611298591364e-06 1.022255560201301705e-06 1.022255560201301705e-06
2.308700000000000000e+04 2.308700000000000000e+05 7.296456715266685933e-06 7.296456715266685933e-06 3.882000783050898463e-06 3.882000783050898463e-06 9.943213399310479872e-07 9.943213399310479872e-07
2.347000000000000000e+04 2.347000000000000000e+05 6.834038686065468937e-06 6.834038686065468937e-06 1.628767790862184484e-06 1.628767790862184484e-06 9.808003369471407495e-07 9.808003369471407495e-07
2.386000000000000000e+04 2.386000000000000000e+05 7.109957550710532814e-06 7.109957550710532814e-06 1.112307800212875009e-04 1.112307800212875009e-04 1.603899290785193443e-04 1.603899290785193443e-04
2.425600000000000000e+04 2.425600000000000000e+05 6.496044079540297389e-06 6.496044079540297389e-06 1.556701135996263474e-06 1.556701135996263474e-06 1.028398855851264670e-06 1.028398855851264670e-06
2.465900000000000000e+04 2.465900000000000000e+05 5.659728412865661085e-05 5.659728412865661085e-05 1.502967279520817101e-06 1.502967279520817101e-06 9.851739832811290398e-07 9.851739832811290398e-07
2.506900000000000000e+04 2.506900000000000000e+05 6.194348770804936066e-06 6.194348770804936066e-06 1.823697175495908596e-06 1.823697175495908596e-06 9.743541795614873990e-07 9.743541795614873990e-07
2.548500000000000000e+04 2.548500000000000000e+05 7.753397767373826355e-06 7.753397767373826355e-06 1.440087203263828997e-06 1.440087203263828997e-06 1.312434960709651932e-06 1.312434960709651932e-06
2.590800000000000000e+04 2.590800000000000000e+05 6.060417945263907313e-06 6.060417945263907313e-06 2.584262801974546164e-06 2.584262801974546164e-06 3.011270564456935972e-06 3.011270564456935972e-06
2.633800000000000000e+04 2.633800000000000000e+05 5.574522219831123948e-06 5.574522219831123948e-06 2.112627953465562314e-06 2.112627953465562314e-06 8.810858389551867731e-07 8.810858389551867731e-07
2.677600000000000000e+04 2.677600000000000000e+05 9.653206689108628780e-06 9.653206689108628780e-06 1.939942649187287316e-06 1.939942649187287316e-06 5.047734703111927956e-06 5.047734703111927956e-06
2.722000000000000000e+04 2.722000000000000000e+05 7.216391168185509741e-06 7.216391168185509741e-06 1.811986521715880372e-06 1.811986521715880372e-06 8.406709639530163258e-07 8.406709639530163258e-07
2.767200000000000000e+04 2.767200000000000000e+05 6.279796252783853561e-06 6.279796252783853561e-06 1.704347369013703428e-06 1.704347369013703428e-06 1.124840082411537878e-06 1.124840082411537878e-06
2.813200000000000000e+04 2.813200000000000000e+05 5.767476977780461311e-06 5.767476977780461311e-06 1.610678509678109549e-06 1.610678509678109549e-06 8.378592610824853182e-07 8.378592610824853182e-07
2.859900000000000000e+04 2.859900000000000000e+05 7.355247817031340674e-06 7.355247817031340674e-06 1.528173356746265199e-06 1.528173356746265199e-06 8.026279374462319538e-07 8.026279374462319538e-07
2.907400000000000000e+04 2.907400000000000000e+05 5.220686034590471536e-06 5.220686034590471536e-06 1.454099219699855894e-06 1.454099219699855894e-06 8.767286772126681171e-07 8.767286772126681171e-07
2.955700000000000000e+04 2.955700000000000000e+05 6.680044862150680274e-06 6.680044862150680274e-06 1.391137175232870504e-06 1.391137175232870504e-06 7.535488748544594273e-07 7.535488748544594273e-07
3.004800000000000000e+04 3.004800000000000000e+05 1.510662059445166960e-05 1.510662059445166960e-05 1.340906692348653451e-06 1.340906692348653451e-06 7.490354505534924101e-07 7.490354505534924101e-07
3.054700000000000000e+04 3.054700000000000000e+05 4.783853910339530557e-06 4.783853910339530557e-06 1.302895498156431131e-06 1.302895498156431131e-06 7.239862611641001422e-07 7.239862611641001422e-07
3.105400000000000000e+04 3.105400000000000000e+05 4.567129053612006828e-06 4.567129053612006828e-06 1.341853362646361347e-06 1.341853362646361347e-06 8.117923471218091436e-07 8.117923471218091436e-07
3.157000000000000000e+04 3.157000000000000000e+05 4.317277671361807734e-06 4.317277671361807734e-06 1.322014441029750742e-06 1.322014441029750742e-06 7.748888037895085290e-07 7.748888037895085290e-07
3.209400000000000000e+04 3.209400000000000000e+05 4.213530701235868037e-06 4.213530701235868037e-06 1.197685833176365122e-06 1.197685833176365122e-06 7.420527481372118928e-07 7.420527481372118928e-07
3.262700000000000000e+04 3.262700000000000000e+05 4.299501597415655851e-06 4.299501597415655851e-06 1.481118260926450603e-06 1.481118260926450603e-06 7.124289140847395174e-07 7.124289140847395174e-07
3.316900000000000000e+04 3.316900000000000000e+05 3.991788162238663062e-06 3.991788162238663062e-06 1.116814246415742673e-06 1.116814246415742673e-06 6.873700044707220513e-07 6.873700044707220513e-07
3.372000000000000000e+04 3.372000000000000000e+05 4.493685082707088441e-06 4.493685082707088441e-06 1.292126398766413331e-06 1.292126398766413331e-06 6.664092779828933999e-07 6.664092779828933999e-07
3.428000000000000000e+04 3.428000000000000000e+05 3.952448423660825938e-06 3.952448423660825938e-06 1.090969590222812258e-06 1.090969590222812258e-06 6.472894256148720160e-07 6.472894256148720160e-07
3.484900000000000000e+04 3.484900000000000000e+05 3.913668933819280937e-06 3.913668933819280937e-06 1.045422095558024012e-06 1.045422095558024012e-06 9.121735047301626764e-07 9.121735047301626764e-07
3.542800000000000000e+04 3.542800000000000000e+05 3.504299229462048970e-06 3.504299229462048970e-06 1.043708380166208372e-06 1.043708380166208372e-06 6.250758133319322951e-07 6.250758133319322951e-07
3.601600000000000000e+04 3.601600000000000000e+05 3.639861233750707470e-06 3.639861233750707470e-06 1.106652234739158303e-06 1.106652234739158303e-06 6.055590802134247497e-07 6.055590802134247497e-07
3.661400000000000000e+04 3.661400000000000000e+05 3.683969680423615500e-06 3.683969680423615500e-06 1.031113583849219140e-06 1.031113583849219140e-06 6.056359325157245621e-07 6.056359325157245621e-07
3.722300000000000000e+04 3.722300000000000000e+05 3.324096041978918947e-06 3.324096041978918947e-06 9.769049711394472979e-07 9.769049711394472979e-07 5.840001904289238155e-07 5.840001904289238155e-07
3.784100000000000000e+04 3.784100000000000000e+05 1.523190985608380288e-05 1.523190985608380288e-05 1.009713059829664417e-06 1.009713059829664417e-06 6.514197821161360480e-07 6.514197821161360480e-07
3.846900000000000000e+04 3.846900000000000000e+05 3.132197434752015397e-06 3.132197434752015397e-06 1.084534460460417904e-06 1.084534460460417904e-06 6.732454949087696150e-07 6.732454949087696150e-07
3.910800000000000000e+04 3.910800000000000000e+05 3.110590114374645054e-06 3.110590114374645054e-06 9.646121270634466782e-07 9.646121270634466782e-07 6.398909135896246880e-07 6.398909135896246880e-07
3.975700000000000000e+04 3.975700000000000000e+05 2.994933538502664305e-06 2.994933538502664305e-06 9.123290283241658472e-07 9.123290283241658472e-07 6.105984766691108234e-07 6.105984766691108234e-07
4.041800000000000000e+04 4.041800000000000000e+05 3.171717708028154448e-06 3.171717708028154448e-06 8.840061695991607849e-07 8.840061695991607849e-07 5.843509143232950009e-07 5.843509143232950009e-07
4.108900000000000000e+04 4.108900000000000000e+05 3.231111350032733753e-06 3.231111350032733753e-06 9.178787649943842553e-07 9.178787649943842553e-07 5.607236062132869847e-07 5.607236062132869847e-07
4.177100000000000000e+04 4.177100000000000000e+05 2.905921519413823262e-06 2.905921519413823262e-06 1.095849256671499461e-06 1.095849256671499461e-06 5.398119355959352106e-07 5.398119355959352106e-07
4.246500000000000000e+04 4.246500000000000000e+05 1.909953789436258376e-05 1.909953789436258376e-05 9.982240953831933439e-07 9.982240953831933439e-07 5.252630899121868424e-07 5.252630899121868424e-07
4.317000000000000000e+04 4.317000000000000000e+05 2.847396899596787989e-06 2.847396899596787989e-06 9.441621386940823868e-07 9.441621386940823868e-07 8.932603350331191905e-07 8.932603350331191905e-07
4.388700000000000000e+04 4.388700000000000000e+05 1.535447700007352978e-05 1.535447700007352978e-05 8.975461582849675324e-07 8.975461582849675324e-07 5.088073748993338086e-07 5.088073748993338086e-07
4.461600000000000000e+04 4.461600000000000000e+05 3.247457243560347706e-06 3.247457243560347706e-06 8.571503258281154558e-07 8.571503258281154558e-07 6.872803623991785571e-07 6.872803623991785571e-07
4.535700000000000000e+04 4.535700000000000000e+05 2.532575763325439766e-06 2.532575763325439766e-06 8.216584319598041475e-07 8.216584319598041475e-07 4.993325433133577462e-07 4.993325433133577462e-07
4.611000000000000000e+04 4.611000000000000000e+05 2.552099431341048330e-06 2.552099431341048330e-06 1.579797390149906278e-05 1.579797390149906278e-05 4.799375119546311907e-07 4.799375119546311907e-07
4.687600000000000000e+04 4.687600000000000000e+05 9.683415555628016591e-06 9.683415555628016591e-06 7.627417630828858819e-07 7.627417630828858819e-07 4.638084192265523598e-07 4.638084192265523598e-07
4.765400000000000000e+04 4.765400000000000000e+05 2.471138941473327577e-06 2.471138941473327577e-06 7.661408858439244796e-07 7.661408858439244796e-07 8.594195242039859295e-05 8.594195242039859295e-05
4.844600000000000000e+04 4.844600000000000000e+05 2.417695213807746768e-06 2.417695213807746768e-06 7.421757572956266813e-07 7.421757572956266813e-07 4.544089335922762984e-07 4.544089335922762984e-07
4.925000000000000000e+04 4.925000000000000000e+05 2.426275841571623459e-06 2.426275841571623459e-06 7.093472618180385325e-07 7.093472618180385325e-07 4.375523872113262769e-07 4.375523872113262769e-07
5.006800000000000000e+04 5.006800000000000000e+05 2.643339030328206718e-06 2.643339030328206718e-06 6.946061148482840508e-07 6.946061148482840508e-07 2.217326255049556494e-06 2.217326255049556494e-06
5.090000000000000000e+04 5.090000000000000000e+05 2.319225814062519930e-06 2.319225814062519930e-06 6.670369430139544420e-07 6.670369430139544420e-07 4.156493673690420110e-07 4.156493673690420110e-07
5.174500000000000000e+04 5.174500000000000000e+05 2.569053776824148372e-06 2.569053776824148372e-06 6.561180271091870964e-06 6.561180271091870964e-06 4.090613003882026533e-07 4.090613003882026533e-07
5.260400000000000000e+04 5.260400000000000000e+05 2.166638296330347657e-06 2.166638296330347657e-06 6.371530503201938700e-07 6.371530503201938700e-07 4.738907932733127382e-07 4.738907932733127382e-07
5.347800000000000000e+04 5.347800000000000000e+05 2.283936510139028542e-06 2.283936510139028542e-06 6.295703087744186632e-07 6.295703087744186632e-07 3.909544261659902986e-07 3.909544261659902986e-07
5.436600000000000000e+04 5.436600000000000000e+05 3.510465376166393980e-06 3.510465376166393980e-06 8.070540502558287699e-07 8.070540502558287699e-07 4.289633466214581858e-07 4.289633466214581858e-07
5.526900000000000000e+04 5.526900000000000000e+05 2.145157395716523752e-06 2.145157395716523752e-06 7.511466151299828198e-07 7.511466151299828198e-07 4.449107962045673048e-07 4.449107962045673048e-07
5.618700000000000000e+04 5.618700000000000000e+05 1.874569875326415058e-06 1.874569875326415058e-06 7.097098091435327660e-07 7.097098091435327660e-07 4.231130503740132554e-07 4.231130503740132554e-07
5.712000000000000000e+04 5.712000000000000000e+05 1.880503077700268477e-06 1.880503077700268477e-06 6.737586772942449898e-07 6.737586772942449898e-07 4.040247176817501895e-07 4.040247176817501895e-07
5.806900000000000000e+04 5.806900000000000000e+05 2.198942638642620295e-06 2.198942638642620295e-06 6.467412276833783835e-07 6.467412276833783835e-07 3.869356532959500328e-07 3.869356532959500328e-07
5.903300000000000000e+04 5.903300000000000000e+05 1.957322183443466201e-06 1.957322183443466201e-06 6.160767043184023350e-07 6.160767043184023350e-07 3.718478751579823438e-07 3.718478751579823438e-07
6.001300000000000000e+04 6.001300000000000000e+05 1.794921672626514919e-06 1.794921672626514919e-06 2.528886216168757528e-05 2.528886216168757528e-05 3.600599711717222817e-07 3.600599711717222817e-07
6.101000000000000000e+04 6.101000000000000000e+05 1.997051185753662139e-06 1.997051185753662139e-06 4.307280960347270593e-06 4.307280960347270593e-06 3.624053874773380812e-07 3.624053874773380812e-07
6.202300000000000000e+04 6.202300000000000000e+05 1.686924861132865772e-06 1.686924861132865772e-06 5.604020429927913938e-07 5.604020429927913938e-07 3.481980002106865868e-07 3.481980002106865868e-07
6.305300000000000000e+04 6.305300000000000000e+05 2.424446938675828278e-05 2.424446938675828278e-05 6.792183171455690172e-07 6.792183171455690172e-07 3.356777256158238743e-07 3.356777256158238743e-07
6.410000000000000000e+04 6.410000000000000000e+05 2.628297579576610588e-06 2.628297579576610588e-06 6.032072406014776789e-07 6.032072406014776789e-07 3.393873271306802053e-07 3.393873271306802053e-07
6.516500000000000000e+04 6.516500000000000000e+05 2.173937673433101736e-06 2.173937673433101736e-06 5.729927465836226474e-07 5.729927465836226474e-07 3.265097916482773144e-07 3.265097916482773144e-07
6.624700000000000000e+04 6.624700000000000000e+05 1.864089881564723328e-06 1.864089881564723328e-06 5.465465164888883010e-07 5.465465164888883010e-07 4.951965365762589499e-06 4.951965365762589499e-06
6.734700000000000000e+04 6.734700000000000000e+05 1.794865283955004998e-06 1.794865283955004998e-06 6.966762384763569571e-07 6.966762384763569571e-07 3.176707537022593897e-07 3.176707537022593897e-07
6.846600000000000000e+04 6.846600000000000000e+05 1.596186734786897432e-06 1.596186734786897432e-06 5.042371640229248442e-07 5.042371640229248442e-07 3.018342908944759984e-07 3.018342908944759984e-07
6.960300000000000000e+04 6.960300000000000000e+05 1.688471229499555193e-06 1.688471229499555193e-06 4.935632205160800368e-07 4.935632205160800368e-07 2.944883590316749178e-07 2.944883590316749178e-07
7.075800000000000000e+04 7.075800000000000000e+05 1.481825734117592219e-06 1.481825734117592219e-06 4.739144685572682647e-07 4.739144685572682647e-07 2.887716732402623165e-07 2.887716732402623165e-07
7.193400000000000000e+04 7.193400000000000000e+05 1.754836375766899437e-06 1.754836375766899437e-06 5.531334181796410121e-07 5.531334181796410121e-07 2.831475853781739715e-07 2.831475853781739715e-07
7.312800000000000000e+04 7.312800000000000000e+05 1.528205871181853581e-06 1.528205871181853581e-06 6.115146788943093270e-07 6.115146788943093270e-07 2.741922742188762641e-07 2.741922742188762641e-07
7.434300000000000000e+04 7.434300000000000000e+05 1.414200141880428419e-06 1.414200141880428419e-06 4.550302890038437909e-07 4.550302890038437909e-07 5.255589030639384873e-07 5.255589030639384873e-07
7.557700000000000000e+04 7.557700000000000000e+05 1.316205839430040214e-06 1.316205839430040214e-06 4.374443847154907417e-07 4.374443847154907417e-07 4.685771557433326961e-07 4.685771557433326961e-07
7.683200000000000000e+04 7.683200000000000000e+05 1.412901497133134399e-06 1.412901497133134399e-06 4.335615244599466678e-07 4.335615244599466678e-07 4.265721145202405751e-07 4.265721145202405751e-07
7.810800000000000000e+04 7.810800000000000000e+05 1.285464350075926632e-06 1.285464350075926632e-06 4.271072953088150825e-07 4.271072953088150825e-07 3.935010681743733585e-07 3.935010681743733585e-07
7.940500000000000000e+04 7.940500000000000000e+05 1.290704062739678193e-06 1.290704062739678193e-06 4.072982164871064015e-07 4.072982164871064015e-07 3.663230643269344000e-07 3.663230643269344000e-07
8.072400000000000000e+04 8.072400000000000000e+05 1.281143454434641171e-06 1.281143454434641171e-06 4.081728377514082240e-07 4.081728377514082240e-07 3.433564188526361249e-07 3.433564188526361249e-07
8.206500000000000000e+04 8.206500000000000000e+05 1.165569415206846315e-06 1.165569415206846315e-06 1.253342816198710352e-06 1.253342816198710352e-06 3.235884378227638081e-07 3.235884378227638081e-07
8.342800000000000000e+04 8.342800000000000000e+05 1.132977558881975710e-06 1.132977558881975710e-06 3.858939408019068651e-07 3.858939408019068651e-07 3.063041731365956366e-07 3.063041731365956366e-07
8.481300000000000000e+04 8.481300000000000000e+05 1.162076273431011941e-06 1.162076273431011941e-06 5.213114491198211908e-07 5.213114491198211908e-07 2.909977183662704192e-07 2.909977183662704192e-07
8.622100000000000000e+04 8.622100000000000000e+05 1.175545094156404957e-06 1.175545094156404957e-06 3.630595983850071207e-07 3.630595983850071207e-07 2.775317113901110133e-07 2.775317113901110133e-07
8.765300000000000000e+04 8.765300000000000000e+05 1.082803805729781743e-06 1.082803805729781743e-06 3.727036812506412389e-07 3.727036812506412389e-07 2.662642089035216486e-07 2.662642089035216486e-07
8.910900000000000000e+04 8.910900000000000000e+05 1.280055471397645306e-06 1.280055471397645306e-06 3.576194558263523504e-07 3.576194558263523504e-07 4.545381671050563455e-07 4.545381671050563455e-07
9.058900000000000000e+04 9.058900000000000000e+05 1.155092377302935347e-06 1.155092377302935347e-06 3.656352305370091926e-07 3.656352305370091926e-07 2.495007436209562002e-07 2.495007436209562002e-07
9.209300000000000000e+04 9.209300000000000000e+05 1.103208774111408275e-06 1.103208774111408275e-06 3.378254689323512139e-07 3.378254689323512139e-07 2.393967406533192843e-07 2.393967406533192843e-07
9.362300000000000000e+04 9.362300000000000000e+05 1.047326918524049688e-06 1.047326918524049688e-06 6.934716338946600445e-07 6.934716338946600445e-07 2.315159122190380003e-07 2.315159122190380003e-07
9.517700000000000000e+04 9.517700000000000000e+05 1.217759972860221751e-06 1.217759972860221751e-06 4.534824711299734190e-07 4.534824711299734190e-07 2.306748285718640545e-07 2.306748285718640545e-07
9.675800000000000000e+04 9.675800000000000000e+05 1.040295046550454572e-06 1.040295046550454572e-06 4.217658897687215358e-07 4.217658897687215358e-07 2.221662356305387220e-07 2.221662356305387220e-07
9.836500000000000000e+04 9.836500000000000000e+05 1.049684783538396005e-06 1.049684783538396005e-06 3.965387236348760780e-07 3.965387236348760780e-07 2.166496528843708802e-07 2.166496528843708802e-07
9.999800000000000000e+04 9.999800000000000000e+05 1.050161245075287297e-06 1.050161245075287297e-06 3.749428856281156186e-07 3.749428856281156186e-07 2.089009853989409748e-07 2.089009853989409748e-07


==> dat/results_deconv_noise.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 8.935487270355224609e-02 1.656967252492904663e-01 8.731251955032348633e-02 1.643700003623962402e-01 8.978535234928131104e-02 1.672114580869674683e-01
2.000000000000000000e+00 2.000000000000000000e+01 8.873737603425979614e-02 1.652010232210159302e-01 8.670708537101745605e-02 1.639085412025451660e-01 8.783143758773803711e-02 1.655107140541076660e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.797309547662734985e-02 1.646092832088470459e-01 8.604840934276580811e-02 1.634124219417572021e-01 8.694221079349517822e-02 1.648963391780853271e-01
4.000000000000000000e+00 4.000000000000000000e+01 8.718327432870864868e-02 1.640308350324630737e-01 8.546848595142364502e-02 1.629843711853027344e-01 8.661991357803344727e-02 1.648640781641006470e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.646057546138763428e-02 1.635084897279739380e-01 8.500835299491882324e-02 1.626608371734619141e-01 8.614065498113632202e-02 1.646731942892074585e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.583724498748779297e-02 1.630715876817703247e-01 8.465074002742767334e-02 1.624216437339782715e-01 8.534430712461471558e-02 1.641655266284942627e-01
7.000000000000000000e+00 7.000000000000000000e+01 8.531463146209716797e-02 1.627072095870971680e-01 8.435917645692825317e-02 1.622434407472610474e-01 8.441532403230667114e-02 1.635254174470901489e-01
8.000000000000000000e+00 8.000000000000000000e+01 8.488199859857559204e-02 1.623992621898651123e-01 8.410322666168212891e-02 1.621002852916717529e-01 8.359416574239730835e-02 1.629604250192642212e-01
9.000000000000000000e+00 9.000000000000000000e+01 8.451949059963226318e-02 1.621407270431518555e-01 8.386542648077011108e-02 1.619706600904464722e-01 8.300145715475082397e-02 1.625832319259643555e-01
1.000000000000000000e+01 1.000000000000000000e+02 8.421429246664047241e-02 1.619229912757873535e-01 8.363623917102813721e-02 1.618497371673583984e-01 8.262833952903747559e-02 1.623989939689636230e-01
1.100000000000000000e+01 1.100000000000000000e+02 8.395551890134811401e-02 1.617428958415985107e-01 8.341664075851440430e-02 1.617390513420104980e-01 8.237141370773315430e-02 1.623166650533676147e-01
1.200000000000000000e+01 1.200000000000000000e+02 8.373755216598510742e-02 1.615903675556182861e-01 8.321342617273330688e-02 1.616428494453430176e-01 8.212657272815704346e-02 1.622452437877655029e-01
1.300000000000000000e+01 1.300000000000000000e+02 8.355513215065002441e-02 1.614659726619720459e-01 8.302713185548782349e-02 1.615672409534454346e-01 8.184494823217391968e-02 1.621359586715698242e-01
1.400000000000000000e+01 1.400000000000000000e+02 8.340411633253097534e-02 1.613664478063583374e-01 8.286205679178237915e-02 1.615125387907028198e-01 8.152636885643005371e-02 1.619938611984252930e-01
1.500000000000000000e+01 1.500000000000000000e+02 8.327911049127578735e-02 1.612902283668518066e-01 8.271688222885131836e-02 1.614777892827987671e-01 8.120095729827880859e-02 1.618583500385284424e-01
1.600000000000000000e+01 1.600000000000000000e+02 8.317488431930541992e-02 1.612315177917480469e-01 8.258971571922302246e-02 1.614634096622467041e-01 8.090671896934509277e-02 1.617636978626251221e-01
1.700000000000000000e+01 1.700000000000000000e+02 8.308655023574829102e-02 1.611875146627426147e-01 8.247660100460052490e-02 1.614671051502227783e-01 8.064833283424377441e-02 1.617244184017181396e-01
1.800000000000000000e+01 1.800000000000000000e+02 8.301138132810592651e-02 1.611566245555877686e-01 8.237372338771820068e-02 1.614838540554046631e-01 8.040591329336166382e-02 1.617256700992584229e-01
1.900000000000000000e+01 1.900000000000000000e+02 8.294690400362014771e-02 1.611368060111999512e-01 8.227744698524475098e-02 1.615100800991058350e-01 8.015793561935424805e-02 1.617556065320968628e-01
2.000000000000000000e+01 2.000000000000000000e+02 8.289040625095367432e-02 1.611247211694717407e-01 8.218455314636230469e-02 1.615422517061233521e-01 7.989868521690368652e-02 1.618033498525619507e-01
2.100000000000000000e+01 2.100000000000000000e+02 8.284064382314682007e-02 1.611196100711822510e-01 8.209291100502014160e-02 1.615781784057617188e-01 7.963117957115173340e-02 1.618598401546478271e-01
2.200000000000000000e+01 2.200000000000000000e+02 8.279578387737274170e-02 1.611202955245971680e-01 8.199838548898696899e-02 1.616162359714508057e-01 7.935002446174621582e-02 1.619212627410888672e-01
2.300000000000000000e+01 2.300000000000000000e+02 8.275486528873443604e-02 1.611259579658508301e-01 8.190158009529113770e-02 1.616545170545578003e-01 7.905121147632598877e-02 1.619918644428253174e-01
2.400000000000000000e+01 2.400000000000000000e+02 8.271666616201400757e-02 1.611352562904357910e-01 8.180294930934906006e-02 1.616936177015304565e-01 7.873345911502838135e-02 1.620757430791854858e-01
2.500000000000000000e+01 2.500000000000000000e+02 8.268101513385772705e-02 1.611476093530654907e-01 8.170473575592041016e-02 1.617333292961120605e-01 7.840304821729660034e-02 1.621760129928588867e-01
2.600000000000000000e+01 2.600000000000000000e+02 8.264739066362380981e-02 1.611622869968414307e-01 8.160656690597534180e-02 1.617736369371414185e-01 7.806324958801269531e-02 1.622925698757171631e-01
2.700000000000000000e+01 2.700000000000000000e+02 8.261513710021972656e-02 1.611787229776382446e-01 8.150795102119445801e-02 1.618155092000961304e-01 7.770800590515136719e-02 1.624239832162857056e-01
2.800000000000000000e+01 2.800000000000000000e+02 8.258353173732757568e-02 1.611962914466857910e-01 8.141013234853744507e-02 1.618577241897583008e-01 7.733664661645889282e-02 1.625692248344421387e-01
2.900000000000000000e+01 2.900000000000000000e+02 8.255246281623840332e-02 1.612149178981781006e-01 8.131167292594909668e-02 1.618995517492294312e-01 7.694876939058303833e-02 1.627268344163894653e-01
3.000000000000000000e+01 3.000000000000000000e+02 8.252181112766265869e-02 1.612344682216644287e-01 8.121016621589660645e-02 1.619416773319244385e-01 7.654154300689697266e-02 1.628985255956649780e-01
3.100000000000000000e+01 3.100000000000000000e+02 8.249108493328094482e-02 1.612546443939208984e-01 8.110520243644714355e-02 1.619839072227478027e-01 7.611565291881561279e-02 1.630880236625671387e-01
3.200000000000000000e+01 3.200000000000000000e+02 8.245979249477386475e-02 1.612755060195922852e-01 8.099623024463653564e-02 1.620264649391174316e-01 7.567033171653747559e-02 1.632955968379974365e-01
3.300000000000000000e+01 3.300000000000000000e+02 8.242808282375335693e-02 1.612967699766159058e-01 8.088485151529312134e-02 1.620716899633407593e-01 7.520517706871032715e-02 1.635222733020782471e-01
3.400000000000000000e+01 3.400000000000000000e+02 8.239597082138061523e-02 1.613181978464126587e-01 8.077052235603332520e-02 1.621198654174804688e-01 7.471527159214019775e-02 1.637694090604782104e-01
3.500000000000000000e+01 3.500000000000000000e+02 8.236332237720489502e-02 1.613400280475616455e-01 8.065302670001983643e-02 1.621709913015365601e-01 7.420301437377929688e-02 1.640363782644271851e-01
3.600000000000000000e+01 3.600000000000000000e+02 8.233028650283813477e-02 1.613621115684509277e-01 8.053305745124816895e-02 1.622263640165328979e-01 7.366818934679031372e-02 1.643234491348266602e-01
3.700000000000000000e+01 3.700000000000000000e+02 8.229660242795944214e-02 1.613844186067581177e-01 8.041040599346160889e-02 1.622862219810485840e-01 7.311038672924041748e-02 1.646320074796676636e-01
3.800000000000000000e+01 3.800000000000000000e+02 8.226216584444046021e-02 1.614066660404205322e-01 8.028621971607208252e-02 1.623501777648925781e-01 7.253074645996093750e-02 1.649673879146575928e-01
3.900000000000000000e+01 3.900000000000000000e+02 8.222712576389312744e-02 1.614287793636322021e-01 8.015928417444229126e-02 1.624180525541305542e-01 7.192093133926391602e-02 1.653306782245635986e-01
4.000000000000000000e+01 4.000000000000000000e+02 8.219138532876968384e-02 1.614512503147125244e-01 8.002907782793045044e-02 1.624896973371505737e-01 7.127882540225982666e-02 1.657169163227081299e-01
4.100000000000000000e+01 4.100000000000000000e+02 8.215482532978057861e-02 1.614742279052734375e-01 7.989579439163208008e-02 1.625643968582153320e-01 7.061684131622314453e-02 1.661233901977539062e-01
4.200000000000000000e+01 4.200000000000000000e+02 8.211758732795715332e-02 1.614977270364761353e-01 7.975870370864868164e-02 1.626414358615875244e-01 6.992410123348236084e-02 1.665548086166381836e-01
4.300000000000000000e+01 4.300000000000000000e+02 8.208010345697402954e-02 1.615218669176101685e-01 7.961674779653549194e-02 1.627199798822402954e-01 6.919987499713897705e-02 1.670193374156951904e-01
4.400000000000000000e+01 4.400000000000000000e+02 8.204227685928344727e-02 1.615465581417083740e-01 7.946939766407012939e-02 1.627998948097229004e-01 6.845093518495559692e-02 1.675109863281250000e-01
4.500000000000000000e+01 4.500000000000000000e+02 8.200359344482421875e-02 1.615721285343170166e-01 7.931893318891525269e-02 1.628813147544860840e-01 6.767720729112625122e-02 1.680262982845306396e-01
4.600000000000000000e+01 4.600000000000000000e+02 8.196408301591873169e-02 1.615984737873077393e-01 7.916462421417236328e-02 1.629653424024581909e-01 6.687507778406143188e-02 1.685650646686553955e-01
4.700000000000000000e+01 4.700000000000000000e+02 8.192374557256698608e-02 1.616258770227432251e-01 7.900650799274444580e-02 1.630523502826690674e-01 6.604155898094177246e-02 1.691367924213409424e-01
4.800000000000000000e+01 4.800000000000000000e+02 8.188267052173614502e-02 1.616546809673309326e-01 7.884471118450164795e-02 1.631419956684112549e-01 6.518289446830749512e-02 1.697368025779724121e-01
4.900000000000000000e+01 4.900000000000000000e+02 8.184078335762023926e-02 1.616848409175872803e-01 7.867868244647979736e-02 1.632341742515563965e-01 6.429839134216308594e-02 1.703431308269500732e-01
5.000000000000000000e+01 5.000000000000000000e+02 8.179806172847747803e-02 1.617163121700286865e-01 7.850700616836547852e-02 1.633293479681015015e-01 6.339813768863677979e-02 1.709818542003631592e-01
5.100000000000000000e+01 5.100000000000000000e+02 8.175470679998397827e-02 1.617487072944641113e-01 7.833041995763778687e-02 1.634277850389480591e-01 6.249264627695083618e-02 1.716667711734771729e-01
5.200000000000000000e+01 5.200000000000000000e+02 8.171044290065765381e-02 1.617822349071502686e-01 7.814957201480865479e-02 1.635308861732482910e-01 6.162092834711074829e-02 1.723636984825134277e-01
5.300000000000000000e+01 5.300000000000000000e+02 8.166534453630447388e-02 1.618166118860244751e-01 7.796351611614227295e-02 1.636390089988708496e-01 6.076464802026748657e-02 1.730936616659164429e-01
5.400000000000000000e+01 5.400000000000000000e+02 8.161932229995727539e-02 1.618517935276031494e-01 7.777269184589385986e-02 1.637514829635620117e-01 5.975830554962158203e-02 1.738477051258087158e-01
5.500000000000000000e+01 5.500000000000000000e+02 8.157275617122650146e-02 1.618876308202743530e-01 7.757663726806640625e-02 1.638684719800949097e-01 5.869875103235244751e-02 1.746113747358322144e-01
5.600000000000000000e+01 5.600000000000000000e+02 8.152526617050170898e-02 1.619244813919067383e-01 7.737439870834350586e-02 1.639885306358337402e-01 5.764921754598617554e-02 1.753960996866226196e-01
5.700000000000000000e+01 5.700000000000000000e+02 8.147678524255752563e-02 1.619622558355331421e-01 7.716640084981918335e-02 1.641122698783874512e-01 5.675033479928970337e-02 1.761966645717620850e-01
5.800000000000000000e+01 5.800000000000000000e+02 8.142732083797454834e-02 1.620006859302520752e-01 7.695329934358596802e-02 1.642405092716217041e-01 5.608088523149490356e-02 1.769995391368865967e-01
5.900000000000000000e+01 5.900000000000000000e+02 8.137684315443038940e-02 1.620398610830307007e-01 7.673469185829162598e-02 1.643724590539932251e-01 5.471777170896530151e-02 1.778823137283325195e-01
6.000000000000000000e+01 6.000000000000000000e+02 8.132548630237579346e-02 1.620798408985137939e-01 7.651003450155258179e-02 1.645089238882064819e-01 5.353270098567008972e-02 1.787001788616180420e-01
6.100000000000000000e+01 6.100000000000000000e+02 8.127306401729583740e-02 1.621206253767013550e-01 7.627989351749420166e-02 1.646497249603271484e-01 5.256675556302070618e-02 1.795602440834045410e-01
6.200000000000000000e+01 6.200000000000000000e+02 8.121974766254425049e-02 1.621623039245605469e-01 7.604426890611648560e-02 1.647957712411880493e-01 5.204315856099128723e-02 1.804473698139190674e-01
6.300000000000000000e+01 6.300000000000000000e+02 8.116554468870162964e-02 1.622047424316406250e-01 7.580273598432540894e-02 1.649481356143951416e-01 5.114162713289260864e-02 1.813013404607772827e-01
6.400000000000000000e+01 6.400000000000000000e+02 8.111038804054260254e-02 1.622481346130371094e-01 7.555532455444335938e-02 1.651059240102767944e-01 4.983275383710861206e-02 1.821364164352416992e-01
6.500000000000000000e+01 6.500000000000000000e+02 8.105422556400299072e-02 1.622925102710723877e-01 7.530221343040466309e-02 1.652669906616210938e-01 4.807575792074203491e-02 1.830317378044128418e-01
6.600000000000000000e+01 6.600000000000000000e+02 8.099704980850219727e-02 1.623376309871673584e-01 7.504330575466156006e-02 1.654304862022399902e-01 4.746342450380325317e-02 1.838793605566024780e-01
6.700000000000000000e+01 6.700000000000000000e+02 8.093884587287902832e-02 1.623831987380981445e-01 7.477831095457077026e-02 1.655982732772827148e-01 4.800515621900558472e-02 1.847210079431533813e-01
6.800000000000000000e+01 6.800000000000000000e+02 8.087939769029617310e-02 1.624292731285095215e-01 7.450778782367706299e-02 1.657715737819671631e-01 4.683214053511619568e-02 1.858517378568649292e-01
7.000000000000000000e+01 7.000000000000000000e+02 8.075705170631408691e-02 1.625231802463531494e-01 7.394793629646301270e-02 1.661308854818344116e-01 4.436926543712615967e-02 1.872062683105468750e-01
7.100000000000000000e+01 7.100000000000000000e+02 8.069423586130142212e-02 1.625714153051376343e-01 7.365895062685012817e-02 1.663182973861694336e-01 4.391803592443466187e-02 1.882730871438980103e-01
7.200000000000000000e+01 7.200000000000000000e+02 8.063010871410369873e-02 1.626203656196594238e-01 7.336383312940597534e-02 1.665098071098327637e-01 4.352540522813796997e-02 1.888887584209442139e-01
7.300000000000000000e+01 7.300000000000000000e+02 8.056470751762390137e-02 1.626700013875961304e-01 7.306334376335144043e-02 1.667084544897079468e-01 4.239382594823837280e-02 1.894707232713699341e-01
7.400000000000000000e+01 7.400000000000000000e+02 8.049818128347396851e-02 1.627203375101089478e-01 7.275642454624176025e-02 1.669133305549621582e-01 4.147766530513763428e-02 1.905752718448638916e-01
7.600000000000000000e+01 7.600000000000000000e+02 8.036140352487564087e-02 1.628239154815673828e-01 7.212412357330322266e-02 1.673282086849212646e-01 3.947101533412933350e-02 1.918120980262756348e-01
7.700000000000000000e+01 7.700000000000000000e+02 8.029127120971679688e-02 1.628774106502532959e-01 7.179929316043853760e-02 1.675404608249664307e-01 3.974065184593200684e-02 1.925791800022125244e-01
7.800000000000000000e+01 7.800000000000000000e+02 8.021992444992065430e-02 1.629320085048675537e-01 7.146754115819931030e-02 1.677597612142562866e-01 3.859227895736694336e-02 1.931107044219970703e-01
7.900000000000000000e+01 7.900000000000000000e+02 8.014741539955139160e-02 1.629875004291534424e-01 7.112990319728851318e-02 1.679845452308654785e-01 3.701772540807723999e-02 1.943497657775878906e-01
8.100000000000000000e+01 8.100000000000000000e+02 7.999864965677261353e-02 1.631003022193908691e-01 7.043540477752685547e-02 1.684394925832748413e-01 3.607717156410217285e-02 1.962575912475585938e-01
8.200000000000000000e+01 8.200000000000000000e+02 7.992236316204071045e-02 1.631575971841812134e-01 7.007937133312225342e-02 1.686722934246063232e-01 3.578923642635345459e-02 1.961674392223358154e-01
8.300000000000000000e+01 8.300000000000000000e+02 7.984481751918792725e-02 1.632153689861297607e-01 6.971712410449981689e-02 1.689134836196899414e-01 3.559426218271255493e-02 1.973601728677749634e-01
8.500000000000000000e+01 8.500000000000000000e+02 7.968612015247344971e-02 1.633329987525939941e-01 6.897402554750442505e-02 1.694050431251525879e-01 3.266735374927520752e-02 1.987802386283874512e-01
8.600000000000000000e+01 8.600000000000000000e+02 7.960483431816101074e-02 1.633935570716857910e-01 6.859453022480010986e-02 1.696543991565704346e-01 3.161669522523880005e-02 1.990071237087249756e-01
8.800000000000000000e+01 8.800000000000000000e+02 7.943812757730484009e-02 1.635174900293350220e-01 6.781743466854095459e-02 1.701669096946716309e-01 3.029884770512580872e-02 2.007322311401367188e-01
8.900000000000000000e+01 8.900000000000000000e+02 7.935266941785812378e-02 1.635807603597640991e-01 6.742100417613983154e-02 1.704302430152893066e-01 3.033388592302799225e-02 2.011614143848419189e-01
9.100000000000000000e+01 9.100000000000000000e+02 7.917752116918563843e-02 1.637084037065505981e-01 6.661640107631683350e-02 1.709601879119873047e-01 2.804218046367168427e-02 2.029960155487060547e-01
9.200000000000000000e+01 9.200000000000000000e+02 7.908800244331359863e-02 1.637731790542602539e-01 6.620161980390548706e-02 1.712346225976943970e-01 2.819565311074256897e-02 2.040806561708450317e-01
9.400000000000000000e+01 9.400000000000000000e+02 7.890477776527404785e-02 1.639054119586944580e-01 6.535249203443527222e-02 1.717882454395294189e-01 2.878496795892715454e-02 2.054376304149627686e-01
9.500000000000000000e+01 9.500000000000000000e+02 7.881113141775131226e-02 1.639722585678100586e-01 6.492184102535247803e-02 1.720696538686752319e-01 2.758698910474777222e-02 2.067476361989974976e-01
9.700000000000000000e+01 9.700000000000000000e+02 7.861986756324768066e-02 1.641076803207397461e-01 6.405027210712432861e-02 1.726405918598175049e-01 3.010214865207672119e-02 2.084094583988189697e-01
9.900000000000000000e+01 9.900000000000000000e+02 7.842345535755157471e-02 1.642457842826843262e-01 6.316988170146942139e-02 1.732165217399597168e-01 2.884513884782791138e-02 2.083946913480758667e-01
1.000000000000000000e+02 1.000000000000000000e+03 7.832293212413787842e-02 1.643164157867431641e-01 6.272778660058975220e-02 1.735101342201232910e-01 2.607605792582035065e-02 2.078683078289031982e-01
1.020000000000000000e+02 1.020000000000000000e+03 7.811748236417770386e-02 1.644627600908279419e-01 6.182800978422164917e-02 1.741207093000411987e-01 2.368376217782497406e-02 2.093164324760437012e-01
1.040000000000000000e+02 1.040000000000000000e+03 7.790652662515640259e-02 1.646110117435455322e-01 6.090807914733886719e-02 1.747549325227737427e-01 2.257042005658149719e-02 2.104665786027908325e-01
1.050000000000000000e+02 1.050000000000000000e+03 7.779906690120697021e-02 1.646867692470550537e-01 6.044285744428634644e-02 1.750652641057968140e-01 2.309005521237850189e-02 2.123798727989196777e-01
1.070000000000000000e+02 1.070000000000000000e+03 7.758032530546188354e-02 1.648417711257934570e-01 5.948619171977043152e-02 1.757123172283172607e-01 2.174137718975543976e-02 2.121751308441162109e-01
1.090000000000000000e+02 1.090000000000000000e+03 7.735553383827209473e-02 1.650000214576721191e-01 5.853298306465148926e-02 1.763747930526733398e-01 2.116888016462326050e-02 2.140184044837951660e-01
1.110000000000000000e+02 1.110000000000000000e+03 7.712531089782714844e-02 1.651638448238372803e-01 5.757389217615127563e-02 1.770469844341278076e-01 1.821781694889068604e-02 2.156473100185394287e-01
1.120000000000000000e+02 1.120000000000000000e+03 7.700803875923156738e-02 1.652472913265228271e-01 5.710800737142562866e-02 1.774366050958633423e-01 1.811876520514488220e-02 2.157154381275177002e-01
1.140000000000000000e+02 1.140000000000000000e+03 7.676848024129867554e-02 1.654186099767684937e-01 5.635247379541397095e-02 1.781455129384994507e-01 1.619341224431991577e-02 2.180193662643432617e-01
1.160000000000000000e+02 1.160000000000000000e+03 7.652303576469421387e-02 1.655951440334320068e-01 5.520118772983551025e-02 1.788505017757415771e-01 1.385688129812479019e-02 2.197300046682357788e-01
1.180000000000000000e+02 1.180000000000000000e+03 7.627165317535400391e-02 1.657676249742507935e-01 5.434432625770568848e-02 1.795386523008346558e-01 1.320972666144371033e-02 2.204587161540985107e-01
1.200000000000000000e+02 1.200000000000000000e+03 7.601497322320938110e-02 1.659430861473083496e-01 5.305582657456398010e-02 1.802847385406494141e-01 1.255244109779596329e-02 2.220571488142013550e-01
1.220000000000000000e+02 1.220000000000000000e+03 7.575297355651855469e-02 1.661224216222763062e-01 5.237716436386108398e-02 1.810650974512100220e-01 1.101345103234052658e-02 2.238357663154602051e-01
1.240000000000000000e+02 1.240000000000000000e+03 7.548578083515167236e-02 1.663067936897277832e-01 5.154386162757873535e-02 1.816960871219635010e-01 9.616029448807239532e-03 2.253536880016326904e-01
1.260000000000000000e+02 1.260000000000000000e+03 7.521250844001770020e-02 1.664946377277374268e-01 5.022507905960083008e-02 1.824737191200256348e-01 9.023459628224372864e-03 2.265632897615432739e-01
1.280000000000000000e+02 1.280000000000000000e+03 7.493320107460021973e-02 1.666896641254425049e-01 4.943849146366119385e-02 1.832743585109710693e-01 8.741714060306549072e-03 2.279858589172363281e-01
1.310000000000000000e+02 1.310000000000000000e+03 7.450389862060546875e-02 1.669870465993881226e-01 4.760960116982460022e-02 1.844691336154937744e-01 6.853910163044929504e-03 2.291183471679687500e-01
1.330000000000000000e+02 1.330000000000000000e+03 7.421095669269561768e-02 1.671832203865051270e-01 4.637642949819564819e-02 1.852607727050781250e-01 6.391426548361778259e-03 2.302784919738769531e-01
1.350000000000000000e+02 1.350000000000000000e+03 7.391251623630523682e-02 1.673846691846847534e-01 4.595338553190231323e-02 1.861003339290618896e-01 5.612971261143684387e-03 2.312194257974624634e-01
1.370000000000000000e+02 1.370000000000000000e+03 7.360863685607910156e-02 1.675918102264404297e-01 4.461845755577087402e-02 1.868515163660049438e-01 5.063692573457956314e-03 2.314862012863159180e-01
1.390000000000000000e+02 1.390000000000000000e+03 7.330045104026794434e-02 1.678037345409393311e-01 4.476742446422576904e-02 1.875775456428527832e-01 4.651413299143314362e-03 2.322797179222106934e-01
1.420000000000000000e+02 1.420000000000000000e+03 7.282812148332595825e-02 1.681202650070190430e-01 4.365033656358718872e-02 1.890272051095962524e-01 4.156410694122314453e-03 2.332125306129455566e-01
1.440000000000000000e+02 1.440000000000000000e+03 7.250618934631347656e-02 1.683470904827117920e-01 4.331432282924652100e-02 1.893952488899230957e-01 3.734019352123141289e-03 2.338390350341796875e-01
1.470000000000000000e+02 1.470000000000000000e+03 7.201412320137023926e-02 1.686973720788955688e-01 4.217781499028205872e-02 1.906358152627944946e-01 3.240426536649465561e-03 2.346284091472625732e-01
1.490000000000000000e+02 1.490000000000000000e+03 7.167984545230865479e-02 1.689307987689971924e-01 4.156104475259780884e-02 1.911956965923309326e-01 2.988218097016215324e-03 2.350675165653228760e-01
1.510000000000000000e+02 1.510000000000000000e+03 7.134037464857101440e-02 1.691734492778778076e-01 4.178486019372940063e-02 1.917896121740341187e-01 2.746122190728783607e-03 2.353831827640533447e-01
1.540000000000000000e+02 1.540000000000000000e+03 7.082205265760421753e-02 1.695505082607269287e-01 3.865551948547363281e-02 1.931504905223846436e-01 2.434202935546636581e-03 2.358967363834381104e-01
1.570000000000000000e+02 1.570000000000000000e+03 7.029397785663604736e-02 1.699268668889999390e-01 3.721553459763526917e-02 1.942585855722427368e-01 2.170919207856059074e-03 2.364246547222137451e-01
1.590000000000000000e+02 1.590000000000000000e+03 6.993684172630310059e-02 1.701808422803878784e-01 3.586725145578384399e-02 1.954020559787750244e-01 2.058309968560934067e-03 2.366427481174468994e-01
1.620000000000000000e+02 1.620000000000000000e+03 6.939533352851867676e-02 1.705776602029800415e-01 3.453460335731506348e-02 1.964930891990661621e-01 1.858507166616618633e-03 2.370708435773849487e-01
1.640000000000000000e+02 1.640000000000000000e+03 6.902780383825302124e-02 1.708568781614303589e-01 3.372329846024513245e-02 1.971490234136581421e-01 1.779888290911912918e-03 2.373176813125610352e-01
1.670000000000000000e+02 1.670000000000000000e+03 6.846675276756286621e-02 1.712727248668670654e-01 3.375134617090225220e-02 1.990155428647994995e-01 1.896502217277884483e-03 2.376489788293838501e-01
1.700000000000000000e+02 1.700000000000000000e+03 6.789734959602355957e-02 1.716987490653991699e-01 3.267048299312591553e-02 1.996270120143890381e-01 2.513378160074353218e-03 2.376480698585510254e-01
1.730000000000000000e+02 1.730000000000000000e+03 6.731958687305450439e-02 1.721205413341522217e-01 3.137766569852828979e-02 2.001887261867523193e-01 2.010716358199715614e-03 2.381915152072906494e-01
1.760000000000000000e+02 1.760000000000000000e+03 6.674145907163619995e-02 1.725609302520751953e-01 3.107479400932788849e-02 2.016376405954360962e-01 2.870498225092887878e-03 2.378677725791931152e-01
1.790000000000000000e+02 1.790000000000000000e+03 6.616392731666564941e-02 1.730224639177322388e-01 2.880727127194404602e-02 2.027154266834259033e-01 2.156033646315336227e-03 2.382324934005737305e-01
1.820000000000000000e+02 1.820000000000000000e+03 6.554578244686126709e-02 1.734657585620880127e-01 2.951722592115402222e-02 2.035838514566421509e-01 1.628837781026959419e-03 2.386659234762191772e-01
1.850000000000000000e+02 1.850000000000000000e+03 6.494329869747161865e-02 1.739206612110137939e-01 2.732148021459579468e-02 2.042526304721832275e-01 1.524713239632546902e-03 2.387791872024536133e-01
1.880000000000000000e+02 1.880000000000000000e+03 6.440076231956481934e-02 1.743983328342437744e-01 2.627950161695480347e-02 2.056748867034912109e-01 1.420001732185482979e-03 2.390641272068023682e-01
1.910000000000000000e+02 1.910000000000000000e+03 6.377152353525161743e-02 1.748862266540527344e-01 2.575712278485298157e-02 2.072798013687133789e-01 1.174160744994878769e-03 2.392876148223876953e-01
1.940000000000000000e+02 1.940000000000000000e+03 6.309841573238372803e-02 1.753922998905181885e-01 2.463298290967941284e-02 2.077735364437103271e-01 1.079976558685302734e-03 2.395493239164352417e-01
1.970000000000000000e+02 1.970000000000000000e+03 6.259001046419143677e-02 1.758970320224761963e-01 2.380324155092239380e-02 2.097142636775970459e-01 1.026671612635254860e-03 2.398397028446197510e-01
2.010000000000000000e+02 2.010000000000000000e+03 6.165891513228416443e-02 1.765389442443847656e-01 2.279239147901535034e-02 2.111313194036483765e-01 1.204747240990400314e-03 2.400387227535247803e-01
2.040000000000000000e+02 2.040000000000000000e+03 6.098834797739982605e-02 1.770835667848587036e-01 2.218646183609962463e-02 2.115820348262786865e-01 1.215268159285187721e-03 2.400690317153930664e-01
2.070000000000000000e+02 2.070000000000000000e+03 6.039951369166374207e-02 1.775367558002471924e-01 2.255475148558616638e-02 2.122021913528442383e-01 8.546970784664154053e-04 2.403588742017745972e-01
2.110000000000000000e+02 2.110000000000000000e+03 5.992629006505012512e-02 1.782787740230560303e-01 2.280545979738235474e-02 2.133199423551559448e-01 8.035678183659911156e-04 2.404597699642181396e-01
2.140000000000000000e+02 2.140000000000000000e+03 5.885968729853630066e-02 1.788135021924972534e-01 2.131264656782150269e-02 2.142253369092941284e-01 7.993968902155756950e-04 2.404957562685012817e-01
2.180000000000000000e+02 2.180000000000000000e+03 5.816517025232315063e-02 1.794877648353576660e-01 2.237101644277572632e-02 2.145273536443710327e-01 6.619021878577768803e-04 2.407337129116058350e-01
2.210000000000000000e+02 2.210000000000000000e+03 5.771416798233985901e-02 1.800473779439926147e-01 1.999523676931858063e-02 2.154943794012069702e-01 5.600978620350360870e-04 2.408260405063629150e-01
2.250000000000000000e+02 2.250000000000000000e+03 5.659917742013931274e-02 1.806599497795104980e-01 1.860393024981021881e-02 2.169204950332641602e-01 5.332783912308514118e-04 2.409751713275909424e-01
2.290000000000000000e+02 2.290000000000000000e+03 5.596894025802612305e-02 1.814479231834411621e-01 1.829823479056358337e-02 2.180196046829223633e-01 5.027134902775287628e-04 2.411166876554489136e-01
2.330000000000000000e+02 2.330000000000000000e+03 5.503135174512863159e-02 1.822887361049652100e-01 1.736456342041492462e-02 2.188415825366973877e-01 5.087169702164828777e-04 2.412680089473724365e-01
2.370000000000000000e+02 2.370000000000000000e+03 5.419579148292541504e-02 1.829729676246643066e-01 1.529851555824279785e-02 2.200262397527694702e-01 6.825716118328273296e-04 2.413052916526794434e-01
2.400000000000000000e+02 2.400000000000000000e+03 5.386481434106826782e-02 1.835565268993377686e-01 1.374575495719909668e-02 2.213476896286010742e-01 7.285356987267732620e-04 2.414501011371612549e-01
2.440000000000000000e+02 2.440000000000000000e+03 5.235145241022109985e-02 1.843343526124954224e-01 1.361111178994178772e-02 2.222444117069244385e-01 5.899278912693262100e-04 2.414548248052597046e-01
2.490000000000000000e+02 2.490000000000000000e+03 5.194772034883499146e-02 1.852221786975860596e-01 1.142957806587219238e-02 2.238031178712844849e-01 4.379175370559096336e-04 2.415621876716613770e-01
2.530000000000000000e+02 2.530000000000000000e+03 5.079030245542526245e-02 1.859991401433944702e-01 1.051387563347816467e-02 2.248183488845825195e-01 4.384330532047897577e-04 2.417152225971221924e-01
2.570000000000000000e+02 2.570000000000000000e+03 5.013533681631088257e-02 1.866469383239746094e-01 9.979683905839920044e-03 2.257321178913116455e-01 6.926867645233869553e-04 2.418312728404998779e-01
2.610000000000000000e+02 2.610000000000000000e+03 4.979784414172172546e-02 1.873850524425506592e-01 9.631306864321231842e-03 2.261332571506500244e-01 1.259645679965615273e-03 2.417731881141662598e-01
2.660000000000000000e+02 2.660000000000000000e+03 4.942343384027481079e-02 1.881375014781951904e-01 1.067760400474071503e-02 2.269983291625976562e-01 1.121375476941466331e-03 2.418176978826522827e-01
2.700000000000000000e+02 2.700000000000000000e+03 4.788235202431678772e-02 1.890676021575927734e-01 1.098811905831098557e-02 2.272785604000091553e-01 1.013130182400345802e-03 2.418449521064758301e-01
2.740000000000000000e+02 2.740000000000000000e+03 4.827153310179710388e-02 1.895130425691604614e-01 9.029175154864788055e-03 2.284545004367828369e-01 7.847831584513187408e-04 2.417839616537094116e-01
2.790000000000000000e+02 2.790000000000000000e+03 4.709568619728088379e-02 1.901901215314865112e-01 9.332975372672080994e-03 2.288036346435546875e-01 4.471733118407428265e-04 2.419450879096984863e-01
2.840000000000000000e+02 2.840000000000000000e+03 4.677821323275566101e-02 1.914781928062438965e-01 8.503730408847332001e-03 2.294778674840927124e-01 3.700165543705224991e-04 2.420849800109863281e-01
2.880000000000000000e+02 2.880000000000000000e+03 4.551660269498825073e-02 1.921357363462448120e-01 8.115724660456180573e-03 2.303219437599182129e-01 2.858429506886750460e-04 2.422555983066558838e-01
2.930000000000000000e+02 2.930000000000000000e+03 4.496248438954353333e-02 1.924304962158203125e-01 7.593934424221515656e-03 2.308522164821624756e-01 2.941024722531437874e-04 2.423689663410186768e-01
2.980000000000000000e+02 2.980000000000000000e+03 4.304337128996849060e-02 1.938505172729492188e-01 7.074767723679542542e-03 2.314482033252716064e-01 2.860260428860783577e-04 2.423388957977294922e-01
3.030000000000000000e+02 3.030000000000000000e+03 4.329464584589004517e-02 1.948335170745849609e-01 6.398048717528581619e-03 2.320756614208221436e-01 3.990169207099825144e-04 2.424764037132263184e-01
3.080000000000000000e+02 3.080000000000000000e+03 4.558062553405761719e-02 1.954225748777389526e-01 5.702798254787921906e-03 2.328833937644958496e-01 2.468830789439380169e-04 2.424621582031250000e-01
3.130000000000000000e+02 3.130000000000000000e+03 4.301107674837112427e-02 1.961816549301147461e-01 5.176315549761056900e-03 2.334004938602447510e-01 2.543640730436891317e-04 2.424953579902648926e-01
3.180000000000000000e+02 3.180000000000000000e+03 4.197091236710548401e-02 1.966979652643203735e-01 4.921799991279840469e-03 2.341367006301879883e-01 2.031623444054275751e-04 2.426009774208068848e-01
3.240000000000000000e+02 3.240000000000000000e+03 4.261391609907150269e-02 1.976079493761062622e-01 4.516448359936475754e-03 2.346572279930114746e-01 1.791463582776486874e-04 2.427125573158264160e-01
3.290000000000000000e+02 3.290000000000000000e+03 4.201026260852813721e-02 1.982564330101013184e-01 4.223968833684921265e-03 2.348044365644454956e-01 1.849088730523362756e-04 2.427623569965362549e-01
3.340000000000000000e+02 3.340000000000000000e+03 4.043200239539146423e-02 1.988256871700286865e-01 3.410974517464637756e-03 2.355716079473495483e-01 2.909018658101558685e-04 2.428198754787445068e-01
3.400000000000000000e+02 3.400000000000000000e+03 3.748155012726783752e-02 2.001158595085144043e-01 4.212344996631145477e-03 2.355341315269470215e-01 2.683891216292977333e-04 2.428765147924423218e-01
3.460000000000000000e+02 3.460000000000000000e+03 3.714076429605484009e-02 2.008772194385528564e-01 5.327145569026470184e-03 2.353850454092025757e-01 2.116539690177887678e-04 2.428742945194244385e-01
3.510000000000000000e+02 3.510000000000000000e+03 3.604628145694732666e-02 2.014770060777664185e-01 6.596936844289302826e-03 2.354032844305038452e-01 2.290127886226400733e-04 2.429317235946655273e-01
3.570000000000000000e+02 3.570000000000000000e+03 3.458276763558387756e-02 2.028865516185760498e-01 5.413118749856948853e-03 2.356602847576141357e-01 2.221856266260147095e-04 2.430059313774108887e-01
3.630000000000000000e+02 3.630000000000000000e+03 3.673836588859558105e-02 2.029885649681091309e-01 4.487326368689537048e-03 2.369521558284759521e-01 2.282727364217862487e-04 2.430893927812576294e-01
3.690000000000000000e+02 3.690000000000000000e+03 3.558395057916641235e-02 2.040065228939056396e-01 3.464052919298410416e-03 2.372869849205017090e-01 2.841532113961875439e-04 2.431443482637405396e-01
3.750000000000000000e+02 3.750000000000000000e+03 3.340581059455871582e-02 2.053037285804748535e-01 3.033932531252503395e-03 2.375501245260238647e-01 3.208624257240444422e-04 2.431156039237976074e-01
3.820000000000000000e+02 3.820000000000000000e+03 3.450149297714233398e-02 2.061690092086791992e-01 2.392065711319446564e-03 2.380275279283523560e-01 1.956120104296132922e-04 2.431594431400299072e-01
3.880000000000000000e+02 3.880000000000000000e+03 3.564793616533279419e-02 2.069876790046691895e-01 1.983975293114781380e-03 2.383078634738922119e-01 1.444206864107400179e-04 2.432346045970916748e-01
3.940000000000000000e+02 3.940000000000000000e+03 3.583319485187530518e-02 2.068490087985992432e-01 2.275338862091302872e-03 2.384058535099029541e-01 1.131344470195472240e-04 2.432479560375213623e-01
4.010000000000000000e+02 4.010000000000000000e+03 3.014066442847251892e-02 2.084326297044754028e-01 2.877446822822093964e-03 2.380841225385665894e-01 9.995723667088896036e-05 2.433126270771026611e-01
4.080000000000000000e+02 4.080000000000000000e+03 3.103771992027759552e-02 2.091057002544403076e-01 3.152598859742283821e-03 2.381938397884368896e-01 9.853267692960798740e-05 2.433602809906005859e-01
4.140000000000000000e+02 4.140000000000000000e+03 2.911846339702606201e-02 2.098678797483444214e-01 2.950418274849653244e-03 2.388272881507873535e-01 1.111322126234881580e-04 2.434010207653045654e-01
4.210000000000000000e+02 4.210000000000000000e+03 2.920270338654518127e-02 2.102679908275604248e-01 2.128318417817354202e-03 2.391224503517150879e-01 2.022990374825894833e-04 2.433987557888031006e-01
4.280000000000000000e+02 4.280000000000000000e+03 2.844409085810184479e-02 2.115364074707031250e-01 1.558830961585044861e-03 2.395551502704620361e-01 1.706294133327901363e-04 2.434526681900024414e-01
4.350000000000000000e+02 4.350000000000000000e+03 2.867546305060386658e-02 2.123394906520843506e-01 1.770389964804053307e-03 2.395501732826232910e-01 2.375890617258846760e-04 2.434584796428680420e-01
4.430000000000000000e+02 4.430000000000000000e+03 2.809468656778335571e-02 2.128999531269073486e-01 1.558660645969212055e-03 2.397304177284240723e-01 1.563818950671702623e-04 2.434879839420318604e-01
4.500000000000000000e+02 4.500000000000000000e+03 2.674627676606178284e-02 2.135841548442840576e-01 1.618803245946764946e-03 2.400022596120834351e-01 1.535269111627712846e-04 2.435456514358520508e-01
4.580000000000000000e+02 4.580000000000000000e+03 2.675314433872699738e-02 2.145014107227325439e-01 2.263801172375679016e-03 2.399597615003585815e-01 1.586913713254034519e-04 2.435872554779052734e-01
4.650000000000000000e+02 4.650000000000000000e+03 2.659679949283599854e-02 2.152555584907531738e-01 2.627506852149963379e-03 2.400103658437728882e-01 9.584492363501340151e-05 2.436025142669677734e-01
4.730000000000000000e+02 4.730000000000000000e+03 2.481349557638168335e-02 2.161658108234405518e-01 1.663343166001141071e-03 2.404689490795135498e-01 8.428960427409037948e-05 2.436339557170867920e-01
4.810000000000000000e+02 4.810000000000000000e+03 2.363680303096771240e-02 2.164954096078872681e-01 1.475201919674873352e-03 2.404808700084686279e-01 8.714960858924314380e-05 2.436625063419342041e-01
4.890000000000000000e+02 4.890000000000000000e+03 2.265826240181922913e-02 2.177943289279937744e-01 1.257793861441314220e-03 2.406979054212570190e-01 8.708081441000103951e-05 2.436972260475158691e-01
4.970000000000000000e+02 4.970000000000000000e+03 2.105253934860229492e-02 2.184378206729888916e-01 9.283137042075395584e-04 2.408464252948760986e-01 8.479742973577231169e-05 2.437053471803665161e-01
5.050000000000000000e+02 5.050000000000000000e+03 2.210013568401336670e-02 2.190353423357009888e-01 1.021383563056588173e-03 2.409421801567077637e-01 1.335221895715221763e-04 2.437183111906051636e-01
5.140000000000000000e+02 5.140000000000000000e+03 2.301941625773906708e-02 2.194447070360183716e-01 1.086269272491335869e-03 2.410360574722290039e-01 1.013824221445247531e-04 2.437648773193359375e-01
5.220000000000000000e+02 5.220000000000000000e+03 2.591023407876491547e-02 2.198988497257232666e-01 1.201882492750883102e-03 2.410090863704681396e-01 9.882316953735426068e-05 2.437784224748611450e-01
5.310000000000000000e+02 5.310000000000000000e+03 2.275869622826576233e-02 2.204824686050415039e-01 9.808382019400596619e-04 2.413570582866668701e-01 1.140475214924663305e-04 2.438575774431228638e-01
5.400000000000000000e+02 5.400000000000000000e+03 2.144213393330574036e-02 2.212758511304855347e-01 9.791173506528139114e-04 2.414132654666900635e-01 1.520384539617225528e-04 2.438440471887588501e-01
5.490000000000000000e+02 5.490000000000000000e+03 1.930379122495651245e-02 2.221306562423706055e-01 8.734475122764706612e-04 2.415466904640197754e-01 1.438752951798960567e-04 2.438611686229705811e-01
5.580000000000000000e+02 5.580000000000000000e+03 2.011731453239917755e-02 2.223518490791320801e-01 1.336231944151222706e-03 2.414963394403457642e-01 6.272405153140425682e-05 2.438716441392898560e-01
5.670000000000000000e+02 5.670000000000000000e+03 1.822287775576114655e-02 2.227818369865417480e-01 1.348539255559444427e-03 2.414161413908004761e-01 5.104616138851270080e-05 2.439056485891342163e-01
5.760000000000000000e+02 5.760000000000000000e+03 1.803278177976608276e-02 2.239023447036743164e-01 1.038729213178157806e-03 2.416669726371765137e-01 4.745343903778120875e-05 2.439299672842025757e-01
5.860000000000000000e+02 5.860000000000000000e+03 1.750566437840461731e-02 2.249741703271865845e-01 6.840418791398406029e-04 2.417829632759094238e-01 5.325056554283946753e-05 2.439643889665603638e-01
5.960000000000000000e+02 5.960000000000000000e+03 1.685458980500698090e-02 2.253181934356689453e-01 6.826140452176332474e-04 2.418650686740875244e-01 8.432986214756965637e-05 2.439839392900466919e-01
6.060000000000000000e+02 6.060000000000000000e+03 1.635595038533210754e-02 2.257364094257354736e-01 8.116238750517368317e-04 2.418638169765472412e-01 7.363413169514387846e-05 2.440011501312255859e-01
6.160000000000000000e+02 6.160000000000000000e+03 1.873700320720672607e-02 2.265672385692596436e-01 8.081272826530039310e-04 2.418529391288757324e-01 7.670388731639832258e-05 2.440492063760757446e-01
6.260000000000000000e+02 6.260000000000000000e+03 1.689352653920650482e-02 2.263603657484054565e-01 9.911169763654470444e-04 2.419497668743133545e-01 2.146998012904077768e-04 2.440497279167175293e-01
6.360000000000000000e+02 6.360000000000000000e+03 1.580490730702877045e-02 2.272979319095611572e-01 1.044566393829882145e-03 2.421703338623046875e-01 2.617893624119460583e-04 2.440128028392791748e-01
6.470000000000000000e+02 6.470000000000000000e+03 1.571887359023094177e-02 2.278379201889038086e-01 6.225532270036637783e-04 2.423335313796997070e-01 1.245731691597029567e-04 2.440398335456848145e-01
6.580000000000000000e+02 6.580000000000000000e+03 1.411014795303344727e-02 2.279136478900909424e-01 4.475952300708740950e-04 2.423290610313415527e-01 5.424016853794455528e-05 2.440630644559860229e-01
6.690000000000000000e+02 6.690000000000000000e+03 1.514281891286373138e-02 2.290522158145904541e-01 9.240843937732279301e-04 2.421571314334869385e-01 3.577392635634168983e-05 2.440661042928695679e-01
6.800000000000000000e+02 6.800000000000000000e+03 1.321909576654434204e-02 2.294589877128601074e-01 5.351360887289047241e-04 2.423496544361114502e-01 3.152946374029852450e-05 2.441013455390930176e-01
6.910000000000000000e+02 6.910000000000000000e+03 1.228177547454833984e-02 2.299454063177108765e-01 6.165825761854648590e-04 2.424170970916748047e-01 2.970945206470787525e-05 2.441266477108001709e-01
7.020000000000000000e+02 7.020000000000000000e+03 1.132636424154043198e-02 2.303539514541625977e-01 6.211233558133244514e-04 2.424761056900024414e-01 3.170192940160632133e-05 2.441534548997879028e-01
7.140000000000000000e+02 7.140000000000000000e+03 1.206702552735805511e-02 2.311134636402130127e-01 5.980785936117172241e-04 2.425469756126403809e-01 1.029210397973656654e-04 2.441943883895874023e-01
7.260000000000000000e+02 7.260000000000000000e+03 1.351387146860361099e-02 2.309328615665435791e-01 7.967737037688493729e-04 2.425785362720489502e-01 1.750348310451954603e-04 2.442269921302795410e-01
7.380000000000000000e+02 7.380000000000000000e+03 1.315565593540668488e-02 2.316596806049346924e-01 5.587405175901949406e-04 2.426328957080841064e-01 1.660062989685684443e-04 2.441122531890869141e-01
7.500000000000000000e+02 7.500000000000000000e+03 1.166378706693649292e-02 2.317731082439422607e-01 3.741864929907023907e-04 2.427705973386764526e-01 1.069908466888591647e-04 2.441287934780120850e-01
7.630000000000000000e+02 7.630000000000000000e+03 1.157202851027250290e-02 2.322575449943542480e-01 3.351394843775779009e-04 2.427468299865722656e-01 4.679767880588769913e-05 2.441703230142593384e-01
7.750000000000000000e+02 7.750000000000000000e+03 1.144226547330617905e-02 2.322468161582946777e-01 3.936238936148583889e-04 2.428199499845504761e-01 3.093476698268204927e-05 2.441823184490203857e-01
7.880000000000000000e+02 7.880000000000000000e+03 1.103918440639972687e-02 2.330964803695678711e-01 4.784324555657804012e-04 2.429040521383285522e-01 2.459551615174859762e-05 2.442055344581604004e-01
8.010000000000000000e+02 8.010000000000000000e+03 1.160813774913549423e-02 2.333375215530395508e-01 4.852215643040835857e-04 2.429208755493164062e-01 2.213680272689089179e-05 2.442336678504943848e-01
8.150000000000000000e+02 8.150000000000000000e+03 1.033555530011653900e-02 2.338860630989074707e-01 5.055589135736227036e-04 2.429850697517395020e-01 2.102117105096112937e-05 2.442658841609954834e-01
8.280000000000000000e+02 8.280000000000000000e+03 1.064079813659191132e-02 2.335739433765411377e-01 2.723484940361231565e-04 2.430378347635269165e-01 2.062353814835660160e-05 2.442844808101654053e-01
8.420000000000000000e+02 8.420000000000000000e+03 9.829921647906303406e-03 2.343579381704330444e-01 4.412220441736280918e-04 2.430693805217742920e-01 2.703868813114240766e-05 2.443046569824218750e-01
8.560000000000000000e+02 8.560000000000000000e+03 9.746327996253967285e-03 2.350027263164520264e-01 4.522759700194001198e-04 2.431889623403549194e-01 5.560313002206385136e-05 2.443300485610961914e-01
8.700000000000000000e+02 8.700000000000000000e+03 9.567935019731521606e-03 2.351018190383911133e-01 3.424298774916678667e-04 2.431948184967041016e-01 2.062721032416447997e-04 2.443501949310302734e-01
8.850000000000000000e+02 8.850000000000000000e+03 9.131023660302162170e-03 2.352549433708190918e-01 2.853103796951472759e-04 2.431514114141464233e-01 1.184294524136930704e-04 2.442143559455871582e-01
8.990000000000000000e+02 8.990000000000000000e+03 8.405386470258235931e-03 2.360202670097351074e-01 7.869008695706725121e-04 2.430806607007980347e-01 2.436246722936630249e-05 2.443113625049591064e-01
9.140000000000000000e+02 9.140000000000000000e+03 7.976670749485492706e-03 2.361230403184890747e-01 3.250381851103156805e-04 2.431834042072296143e-01 2.296586353622842580e-05 2.443111091852188110e-01
9.300000000000000000e+02 9.300000000000000000e+03 8.212583139538764954e-03 2.362797260284423828e-01 2.368996792938560247e-04 2.433134913444519043e-01 1.767531284713186324e-05 2.443421185016632080e-01
9.450000000000000000e+02 9.450000000000000000e+03 8.355377241969108582e-03 2.362383455038070679e-01 1.812362752389162779e-04 2.433055937290191650e-01 1.599989809619728476e-05 2.443707734346389771e-01
9.610000000000000000e+02 9.610000000000000000e+03 8.107058703899383545e-03 2.370023131370544434e-01 3.076998691540211439e-04 2.433701455593109131e-01 1.547237479826435447e-05 2.443912774324417114e-01
9.770000000000000000e+02 9.770000000000000000e+03 7.942851632833480835e-03 2.370262742042541504e-01 3.485176712274551392e-04 2.433009892702102661e-01 2.139872231055051088e-05 2.444058656692504883e-01
9.930000000000000000e+02 9.930000000000000000e+03 8.322590962052345276e-03 2.372774183750152588e-01 3.353697829879820347e-04 2.433511912822723389e-01 3.856495459331199527e-05 2.444067001342773438e-01
1.009000000000000000e+03 1.009000000000000000e+04 6.639580242335796356e-03 2.375015020370483398e-01 2.557704865466803312e-04 2.434305399656295776e-01 4.978621291229501367e-05 2.444202899932861328e-01
1.026000000000000000e+03 1.026000000000000000e+04 8.558264933526515961e-03 2.376260459423065186e-01 2.150025684386491776e-04 2.434931993484497070e-01 2.162714190490078181e-05 2.444334030151367188e-01
1.043000000000000000e+03 1.043000000000000000e+04 6.982740480452775955e-03 2.380316257476806641e-01 5.056749796494841576e-04 2.435068637132644653e-01 1.452014566893922165e-05 2.444636672735214233e-01
1.061000000000000000e+03 1.061000000000000000e+04 6.473518442362546921e-03 2.380985617637634277e-01 1.504167157690972090e-04 2.435647249221801758e-01 1.291314219997730106e-05 2.444750964641571045e-01
1.078000000000000000e+03 1.078000000000000000e+04 7.177598774433135986e-03 2.382728606462478638e-01 2.418151416350156069e-04 2.434764206409454346e-01 1.236584466823842376e-05 2.444869875907897949e-01
1.096000000000000000e+03 1.096000000000000000e+04 6.949476432055234909e-03 2.386114001274108887e-01 2.251082914881408215e-04 2.435591220855712891e-01 2.851992030628025532e-05 2.444919794797897339e-01
1.114000000000000000e+03 1.114000000000000000e+04 6.326094269752502441e-03 2.386334240436553955e-01 2.310945419594645500e-04 2.436101287603378296e-01 4.589575473801232874e-05 2.445129156112670898e-01
1.133000000000000000e+03 1.133000000000000000e+04 6.843852344900369644e-03 2.387599945068359375e-01 1.889847626443952322e-04 2.436427474021911621e-01 8.021581743378192186e-05 2.445031851530075073e-01
1.152000000000000000e+03 1.152000000000000000e+04 5.542720202356576920e-03 2.391949146986007690e-01 2.141193835996091366e-04 2.436414659023284912e-01 7.710867794230580330e-05 2.445152401924133301e-01
1.171000000000000000e+03 1.171000000000000000e+04 5.574344657361507416e-03 2.394448220729827881e-01 1.586892467457801104e-04 2.436688244342803955e-01 1.599129973328672349e-05 2.445081472396850586e-01
1.190000000000000000e+03 1.190000000000000000e+04 6.713151466101408005e-03 2.395871877670288086e-01 1.953591709025204182e-04 2.437498271465301514e-01 1.143502959166653454e-05 2.445242404937744141e-01
1.210000000000000000e+03 1.210000000000000000e+04 5.426628515124320984e-03 2.396299242973327637e-01 1.309318467974662781e-04 2.437508404254913330e-01 1.014799090626183897e-05 2.445384562015533447e-01
1.230000000000000000e+03 1.230000000000000000e+04 5.227670073509216309e-03 2.399550378322601318e-01 1.898365153465420008e-04 2.437115609645843506e-01 1.019380943034775555e-05 2.445550262928009033e-01
1.251000000000000000e+03 1.251000000000000000e+04 5.106025841087102890e-03 2.401995658874511719e-01 3.706447023432701826e-04 2.437709569931030273e-01 2.044422762992326170e-05 2.445622086524963379e-01
1.271000000000000000e+03 1.271000000000000000e+04 4.905309528112411499e-03 2.402212768793106079e-01 1.216946184285916388e-04 2.438071817159652710e-01 1.209681795444339514e-05 2.445796579122543335e-01
1.292000000000000000e+03 1.292000000000000000e+04 5.568104796111583710e-03 2.401016652584075928e-01 2.230528334621340036e-04 2.438258826732635498e-01 1.048922877089353278e-05 2.445883899927139282e-01
1.314000000000000000e+03 1.314000000000000000e+04 5.228515248745679855e-03 2.407133579254150391e-01 2.329499111510813236e-04 2.438190281391143799e-01 1.154903930000727996e-05 2.445988655090332031e-01
1.336000000000000000e+03 1.336000000000000000e+04 5.437723360955715179e-03 2.406686991453170776e-01 3.587336977943778038e-04 2.438623756170272827e-01 1.198758764076046646e-05 2.446085959672927856e-01
1.358000000000000000e+03 1.358000000000000000e+04 5.086926743388175964e-03 2.407223135232925415e-01 9.117598528973758221e-05 2.438642829656600952e-01 1.151562901213765144e-05 2.446174025535583496e-01
1.381000000000000000e+03 1.381000000000000000e+04 4.337963182479143143e-03 2.408599257469177246e-01 1.010784762911498547e-04 2.438981831073760986e-01 8.896666258806362748e-06 2.446257919073104858e-01
1.403000000000000000e+03 1.403000000000000000e+04 5.228631198406219482e-03 2.410890609025955200e-01 4.704278835561126471e-04 2.439435422420501709e-01 8.340720341948326677e-06 2.446332126855850220e-01
1.427000000000000000e+03 1.427000000000000000e+04 4.581984132528305054e-03 2.409880608320236206e-01 1.666610187385231256e-04 2.439484447240829468e-01 1.396219158777967095e-05 2.446361333131790161e-01
1.450000000000000000e+03 1.450000000000000000e+04 4.099538549780845642e-03 2.410991936922073364e-01 6.754219793947413564e-05 2.439252585172653198e-01 1.600947871338576078e-04 2.446708679199218750e-01
1.475000000000000000e+03 1.475000000000000000e+04 4.843939095735549927e-03 2.411442101001739502e-01 2.139110292773693800e-04 2.439712285995483398e-01 2.679711906239390373e-04 2.445039898157119751e-01
1.499000000000000000e+03 1.499000000000000000e+04 3.348505124449729919e-03 2.413264513015747070e-01 1.150635653175413609e-04 2.439932525157928467e-01 2.722645331232342869e-05 2.445360869169235229e-01
1.524000000000000000e+03 1.524000000000000000e+04 3.933109343051910400e-03 2.417025566101074219e-01 1.338094298262149096e-04 2.440372854471206665e-01 8.458313459414057434e-06 2.445446550846099854e-01
1.549000000000000000e+03 1.549000000000000000e+04 3.857254050672054291e-03 2.413925081491470337e-01 1.885790697997435927e-04 2.441020160913467407e-01 7.267192813742440194e-06 2.445800602436065674e-01
1.575000000000000000e+03 1.575000000000000000e+04 4.326338879764080048e-03 2.416842877864837646e-01 6.646892870776355267e-05 2.440467327833175659e-01 6.787123311369214207e-06 2.446088939905166626e-01
1.601000000000000000e+03 1.601000000000000000e+04 4.034657962620258331e-03 2.418361157178878784e-01 2.643041661940515041e-04 2.440686970949172974e-01 6.495509296655654907e-06 2.446287721395492554e-01
1.628000000000000000e+03 1.628000000000000000e+04 4.450306762009859085e-03 2.422473728656768799e-01 1.320961164310574532e-04 2.440675050020217896e-01 6.681857030343962833e-06 2.446457147598266602e-01
1.655000000000000000e+03 1.655000000000000000e+04 3.915076144039630890e-03 2.420391738414764404e-01 7.686680328333750367e-05 2.441281080245971680e-01 6.798448339395690709e-06 2.446598112583160400e-01
1.682000000000000000e+03 1.682000000000000000e+04 3.846088191494345665e-03 2.419664561748504639e-01 8.083460852503776550e-05 2.441537082195281982e-01 6.231220140762161463e-06 2.446709722280502319e-01
1.710000000000000000e+03 1.710000000000000000e+04 3.721918677911162376e-03 2.420500963926315308e-01 1.768398506101220846e-04 2.441991716623306274e-01 1.012441498460248113e-05 2.446798682212829590e-01
1.739000000000000000e+03 1.739000000000000000e+04 3.913005348294973373e-03 2.423825860023498535e-01 7.422763883369043469e-05 2.442053556442260742e-01 1.250786408490967005e-05 2.446881383657455444e-01
1.768000000000000000e+03 1.768000000000000000e+04 3.478504484519362450e-03 2.423162311315536499e-01 4.680584970628842711e-05 2.441848516464233398e-01 6.284278242674190551e-06 2.446998953819274902e-01
1.797000000000000000e+03 1.797000000000000000e+04 3.003907157108187675e-03 2.425474822521209717e-01 2.197615976911038160e-04 2.442584484815597534e-01 5.765987225458957255e-06 2.447103261947631836e-01
1.827000000000000000e+03 1.827000000000000000e+04 3.048965241760015488e-03 2.424598336219787598e-01 8.540453563909977674e-05 2.442343384027481079e-01 1.035496461554430425e-05 2.447190880775451660e-01
1.857000000000000000e+03 1.857000000000000000e+04 4.156745504587888718e-03 2.425090223550796509e-01 5.665981734637171030e-05 2.442135214805603027e-01 7.335544978559482843e-06 2.447271198034286499e-01
1.888000000000000000e+03 1.888000000000000000e+04 3.395699430257081985e-03 2.423144876956939697e-01 2.229680394520983100e-04 2.442828416824340820e-01 6.329205461952369660e-06 2.447344660758972168e-01
1.919000000000000000e+03 1.919000000000000000e+04 3.145720809698104858e-03 2.427119165658950806e-01 1.339872251264750957e-04 2.442170083522796631e-01 2.499902075214777142e-05 2.447287142276763916e-01
1.951000000000000000e+03 1.951000000000000000e+04 3.291504923254251480e-03 2.429288178682327271e-01 3.777254823944531381e-05 2.442340999841690063e-01 9.764324931893497705e-05 2.446715980768203735e-01
1.984000000000000000e+03 1.984000000000000000e+04 2.832456724718213081e-03 2.428611069917678833e-01 6.869876233395189047e-05 2.442435920238494873e-01 7.121418548194924369e-06 2.447088956832885742e-01
2.017000000000000000e+03 2.017000000000000000e+04 2.688696607947349548e-03 2.427207678556442261e-01 4.296943079680204391e-04 2.443562895059585571e-01 4.387080480228178203e-06 2.447254061698913574e-01
2.050000000000000000e+03 2.050000000000000000e+04 3.012766828760504723e-03 2.428556084632873535e-01 5.354716267902404070e-05 2.442254424095153809e-01 4.095486474398057908e-06 2.447410225868225098e-01
2.084000000000000000e+03 2.084000000000000000e+04 3.215961391106247902e-03 2.429534643888473511e-01 3.229228241252712905e-05 2.442590594291687012e-01 4.327155693317763507e-06 2.447532415390014648e-01
2.119000000000000000e+03 2.119000000000000000e+04 2.838256303220987320e-03 2.429748475551605225e-01 4.287159754312597215e-05 2.443120330572128296e-01 8.220296876970678568e-06 2.447595447301864624e-01
2.154000000000000000e+03 2.154000000000000000e+04 2.463818527758121490e-03 2.432881146669387817e-01 9.574731666361913085e-05 2.443507462739944458e-01 3.864043719659093767e-06 2.447696030139923096e-01
2.190000000000000000e+03 2.190000000000000000e+04 3.231879323720932007e-03 2.433280348777770996e-01 5.895945650991052389e-05 2.443310320377349854e-01 3.863176061713602394e-06 2.447787821292877197e-01
2.226000000000000000e+03 2.226000000000000000e+04 2.312831114977598190e-03 2.431131005287170410e-01 4.617961167241446674e-05 2.443643510341644287e-01 4.080081907886778936e-06 2.447851300239562988e-01
2.263000000000000000e+03 2.263000000000000000e+04 2.820696216076612473e-03 2.431437969207763672e-01 3.040414412680547684e-05 2.443737834692001343e-01 7.122675015125423670e-06 2.448011189699172974e-01
2.301000000000000000e+03 2.301000000000000000e+04 2.170911524444818497e-03 2.434599101543426514e-01 1.471541327191516757e-04 2.444166243076324463e-01 4.066538167535327375e-06 2.448001205921173096e-01
2.339000000000000000e+03 2.339000000000000000e+04 2.328258007764816284e-03 2.434529662132263184e-01 5.273249553283676505e-05 2.443777322769165039e-01 6.354488505166955292e-06 2.448057681322097778e-01
2.378000000000000000e+03 2.378000000000000000e+04 2.461009658873081207e-03 2.433935403823852539e-01 8.734779839869588614e-05 2.444031238555908203e-01 3.134546204819343984e-06 2.448099851608276367e-01
2.417000000000000000e+03 2.417000000000000000e+04 2.762117655947804451e-03 2.436086535453796387e-01 9.932742977980524302e-05 2.444170415401458740e-01 3.145529262837953866e-06 2.448156625032424927e-01
2.457000000000000000e+03 2.457000000000000000e+04 2.429985674098134041e-03 2.434977293014526367e-01 4.245575837558135390e-05 2.444156706333160400e-01 5.247168701316695660e-06 2.448188960552215576e-01
2.498000000000000000e+03 2.498000000000000000e+04 2.780957147479057312e-03 2.436715066432952881e-01 5.152308949618600309e-05 2.444372028112411499e-01 1.506801054347306490e-04 2.448317408561706543e-01
2.540000000000000000e+03 2.540000000000000000e+04 2.181992400437593460e-03 2.436859607696533203e-01 2.709362524910829961e-05 2.444472759962081909e-01 3.189530252711847425e-05 2.446883022785186768e-01
2.582000000000000000e+03 2.582000000000000000e+04 2.290671691298484802e-03 2.436489909887313843e-01 5.240949030849151313e-05 2.444681227207183838e-01 3.567789917724439874e-06 2.447310686111450195e-01
2.625000000000000000e+03 2.625000000000000000e+04 1.992081524804234505e-03 2.437382191419601440e-01 2.473271888447925448e-05 2.444790303707122803e-01 3.050727173103950918e-06 2.447691708803176880e-01
2.668000000000000000e+03 2.668000000000000000e+04 2.494188025593757629e-03 2.436836659908294678e-01 4.999061347916722298e-04 2.444940358400344849e-01 2.890174073399975896e-06 2.447897642850875854e-01
2.713000000000000000e+03 2.713000000000000000e+04 2.102215075865387917e-03 2.438037395477294922e-01 2.530759593355469406e-05 2.443951070308685303e-01 2.768544618447776884e-06 2.448045015335083008e-01
2.758000000000000000e+03 2.758000000000000000e+04 2.199094742536544800e-03 2.439942061901092529e-01 1.875641282822471112e-05 2.444442063570022583e-01 2.663628947630058974e-06 2.448162734508514404e-01
2.804000000000000000e+03 2.804000000000000000e+04 1.984747359529137611e-03 2.437832653522491455e-01 3.942397597711533308e-05 2.444796860218048096e-01 2.598522996777319349e-06 2.448256313800811768e-01
2.850000000000000000e+03 2.850000000000000000e+04 2.210073173046112061e-03 2.440029978752136230e-01 2.219442103523761034e-05 2.444979846477508545e-01 2.528057166273356415e-06 2.448348402976989746e-01
2.897000000000000000e+03 2.897000000000000000e+04 2.040214370936155319e-03 2.439585328102111816e-01 3.716292849276214838e-05 2.445320934057235718e-01 2.571785898908274248e-06 2.448403090238571167e-01
2.946000000000000000e+03 2.946000000000000000e+04 1.850588712841272354e-03 2.438422590494155884e-01 1.983614129130728543e-05 2.445374131202697754e-01 2.476010422469698824e-06 2.448475360870361328e-01
2.994000000000000000e+03 2.994000000000000000e+04 1.819659839384257793e-03 2.438879311084747314e-01 2.087239554384723306e-04 2.446140348911285400e-01 2.806540805977419950e-06 2.448553740978240967e-01
3.044000000000000000e+03 3.044000000000000000e+04 1.612848835065960884e-03 2.440233528614044189e-01 1.983147012651897967e-05 2.445023357868194580e-01 3.958072738896589726e-06 2.448646724224090576e-01
3.095000000000000000e+03 3.095000000000000000e+04 2.052694093436002731e-03 2.441180944442749023e-01 1.520900332252494991e-05 2.445305585861206055e-01 4.902502496406668797e-06 2.448698282241821289e-01
3.146000000000000000e+03 3.146000000000000000e+04 2.130864188075065613e-03 2.440117299556732178e-01 5.746828537667170167e-05 2.445510327816009521e-01 2.667518401722190902e-06 2.448696494102478027e-01
3.198000000000000000e+03 3.198000000000000000e+04 1.686593517661094666e-03 2.442596107721328735e-01 3.019371251866687089e-05 2.445793151855468750e-01 1.987464656849624589e-06 2.448747158050537109e-01
3.252000000000000000e+03 3.252000000000000000e+04 1.677679829299449921e-03 2.441923469305038452e-01 1.941315531439613551e-05 2.445898950099945068e-01 2.152642991859465837e-06 2.448798716068267822e-01
3.306000000000000000e+03 3.306000000000000000e+04 1.518762554042041302e-03 2.442482560873031616e-01 4.816649015992879868e-05 2.446005642414093018e-01 2.309548335688305087e-06 2.448858916759490967e-01
3.360000000000000000e+03 3.360000000000000000e+04 1.281116390600800514e-03 2.441690862178802490e-01 1.468943082727491856e-04 2.446113228797912598e-01 2.499233232811093330e-06 2.448856532573699951e-01
3.416000000000000000e+03 3.416000000000000000e+04 2.025076188147068024e-03 2.443894445896148682e-01 1.285686266783159226e-05 2.445505559444427490e-01 2.030602900049416348e-06 2.448936402797698975e-01
3.473000000000000000e+03 3.473000000000000000e+04 1.535188872367143631e-03 2.443049103021621704e-01 1.507773413322865963e-05 2.445853799581527710e-01 2.358861365792108700e-06 2.449010014533996582e-01
3.531000000000000000e+03 3.531000000000000000e+04 1.632761908695101738e-03 2.442590892314910889e-01 6.060703890398144722e-05 2.446331977844238281e-01 4.960525984643027186e-05 2.448876500129699707e-01
3.589000000000000000e+03 3.589000000000000000e+04 1.290852902457118034e-03 2.443005144596099854e-01 1.136344053520588204e-05 2.446156442165374756e-01 4.614192221197299659e-06 2.448300719261169434e-01
3.649000000000000000e+03 3.649000000000000000e+04 1.495275413617491722e-03 2.443510442972183228e-01 3.283687692601233721e-05 2.446261942386627197e-01 1.747264377627288923e-06 2.448652088642120361e-01
3.710000000000000000e+03 3.710000000000000000e+04 1.294475281611084938e-03 2.443475127220153809e-01 3.486236528260633349e-05 2.446199804544448853e-01 1.658116161706857383e-06 2.448819726705551147e-01
3.771000000000000000e+03 3.771000000000000000e+04 1.228903187438845634e-03 2.443926632404327393e-01 1.429532403562916443e-05 2.446408271789550781e-01 1.600488076292094775e-06 2.448917627334594727e-01
3.834000000000000000e+03 3.834000000000000000e+04 1.569468644447624683e-03 2.444170713424682617e-01 1.181735751742962748e-05 2.446545660495758057e-01 1.580776370246894658e-06 2.449000179767608643e-01
3.897000000000000000e+03 3.897000000000000000e+04 1.523610670119524002e-03 2.444621026515960693e-01 2.612216849229298532e-05 2.446562349796295166e-01 1.510805759608047083e-06 2.449059486389160156e-01
3.962000000000000000e+03 3.962000000000000000e+04 1.274989917874336243e-03 2.445261627435684204e-01 1.995374259422533214e-05 2.446719408035278320e-01 1.750861883920151740e-06 2.449095845222473145e-01
4.028000000000000000e+03 4.028000000000000000e+04 1.536841853521764278e-03 2.446499168872833252e-01 2.296575694344937801e-04 2.447045743465423584e-01 1.469317794544622302e-06 2.449158430099487305e-01
4.095000000000000000e+03 4.095000000000000000e+04 1.607925165444612503e-03 2.445463240146636963e-01 1.114053156925365329e-05 2.446133941411972046e-01 1.393332013321924023e-06 2.449198812246322632e-01
4.163000000000000000e+03 4.163000000000000000e+04 1.272227382287383080e-03 2.446849644184112549e-01 9.279876394430175424e-06 2.446482032537460327e-01 1.648616034799488261e-06 2.449232339859008789e-01
4.232000000000000000e+03 4.232000000000000000e+04 1.652552513405680656e-03 2.447529435157775879e-01 9.160190529655665159e-06 2.446751296520233154e-01 1.677634827501606196e-06 2.449287474155426025e-01
4.302000000000000000e+03 4.302000000000000000e+04 1.126759452745318413e-03 2.445327490568161011e-01 1.110866105591412634e-05 2.446957677602767944e-01 1.247612317456514575e-06 2.449309229850769043e-01
4.374000000000000000e+03 4.374000000000000000e+04 1.066373661160469055e-03 2.445667088031768799e-01 1.844172074925154448e-04 2.447686642408370972e-01 1.251274625246878713e-06 2.449350357055664062e-01
4.446000000000000000e+03 4.446000000000000000e+04 1.353097148239612579e-03 2.446159720420837402e-01 8.283785064122639596e-06 2.446742504835128784e-01 1.365638809147640131e-06 2.449390292167663574e-01
4.520000000000000000e+03 4.520000000000000000e+04 1.313876244239509106e-03 2.446665465831756592e-01 8.724480721866711974e-06 2.447051107883453369e-01 1.230886027769884095e-06 2.449423223733901978e-01
4.595000000000000000e+03 4.595000000000000000e+04 1.229064771905541420e-03 2.447750270366668701e-01 1.412102210451848805e-05 2.447221577167510986e-01 2.881295358747593127e-06 2.449479699134826660e-01
4.672000000000000000e+03 4.672000000000000000e+04 1.199327292852103710e-03 2.447456419467926025e-01 2.797528759401757270e-05 2.447121143341064453e-01 7.239561909955227748e-06 2.448885738849639893e-01
4.749000000000000000e+03 4.749000000000000000e+04 9.697356726974248886e-04 2.447015643119812012e-01 2.088277324219234288e-05 2.447385787963867188e-01 1.146615659308736213e-06 2.449185699224472046e-01
4.828000000000000000e+03 4.828000000000000000e+04 9.234831668436527252e-04 2.446576654911041260e-01 1.254347625945229083e-05 2.447578310966491699e-01 1.093819491870817728e-06 2.449316084384918213e-01
4.908000000000000000e+03 4.908000000000000000e+04 1.018314622342586517e-03 2.447145879268646240e-01 9.361578122479841113e-06 2.447590231895446777e-01 1.060082468029577285e-06 2.449393570423126221e-01
4.990000000000000000e+03 4.990000000000000000e+04 1.207163790240883827e-03 2.447273433208465576e-01 8.971677743829786777e-06 2.447724938392639160e-01 1.059289161275955848e-06 2.449452877044677734e-01
5.073000000000000000e+03 5.073000000000000000e+04 9.843102889135479927e-04 2.448188066482543945e-01 1.115368795581161976e-04 2.447799444198608398e-01 1.006398633762728423e-06 2.449498772621154785e-01
5.157000000000000000e+03 5.157000000000000000e+04 1.272009219974279404e-03 2.449386119842529297e-01 9.671148291090503335e-06 2.446387410163879395e-01 9.582871598468045704e-07 2.449535727500915527e-01
5.243000000000000000e+03 5.243000000000000000e+04 9.822575375437736511e-04 2.447555959224700928e-01 7.439930413966067135e-06 2.447025477886199951e-01 9.715013220557011664e-07 2.449567914009094238e-01
5.330000000000000000e+03 5.330000000000000000e+04 1.124044181779026985e-03 2.449709028005599976e-01 6.935050350875826553e-06 2.447293698787689209e-01 9.102956823880958837e-07 2.449600994586944580e-01
5.418000000000000000e+03 5.418000000000000000e+04 1.117417123168706894e-03 2.448212206363677979e-01 8.809693099465221167e-06 2.447518110275268555e-01 9.169044687951100059e-07 2.449644505977630615e-01
5.508000000000000000e+03 5.508000000000000000e+04 1.035512192174792290e-03 2.449302077293395996e-01 6.260723694140324369e-06 2.447689175605773926e-01 2.834084398273262195e-06 2.449666261672973633e-01
5.600000000000000000e+03 5.600000000000000000e+04 8.256930741481482983e-04 2.449155151844024658e-01 1.040571078192442656e-05 2.447908818721771240e-01 8.229808940996008459e-07 2.449685037136077881e-01
5.693000000000000000e+03 5.693000000000000000e+04 9.533525444567203522e-04 2.449045479297637939e-01 2.164236502721905708e-05 2.447667270898818970e-01 8.015211392375931609e-07 2.449710965156555176e-01
5.787000000000000000e+03 5.787000000000000000e+04 8.004707051441073418e-04 2.448702156543731689e-01 7.512685897381743416e-06 2.447825223207473755e-01 7.911528427939629182e-07 2.449746131896972656e-01
5.883000000000000000e+03 5.883000000000000000e+04 7.770321099087595940e-04 2.448558360338211060e-01 1.371151847706642002e-05 2.448136508464813232e-01 8.138317753036972135e-07 2.449754327535629272e-01
5.981000000000000000e+03 5.981000000000000000e+04 7.544960826635360718e-04 2.448694258928298950e-01 6.439615390263497829e-06 2.448095828294754028e-01 7.544485924881882966e-07 2.449794411659240723e-01
6.080000000000000000e+03 6.080000000000000000e+04 9.608544642105698586e-04 2.449895888566970825e-01 5.111349310027435422e-06 2.448111474514007568e-01 6.874292921565938741e-06 2.449880093336105347e-01
6.181000000000000000e+03 6.181000000000000000e+04 7.822974002920091152e-04 2.449833601713180542e-01 7.482644832634832710e-06 2.448355555534362793e-01 7.000516575317305978e-07 2.449814677238464355e-01
6.284000000000000000e+03 6.284000000000000000e+04 9.000253630802035332e-04 2.449046075344085693e-01 5.815454642288386822e-06 2.448286414146423340e-01 7.819006100362457801e-07 2.449854612350463867e-01
6.389000000000000000e+03 6.389000000000000000e+04 8.132443763315677643e-04 2.448596954345703125e-01 6.458566076616989449e-06 2.448394298553466797e-01 6.631391897826688364e-07 2.449866831302642822e-01
6.495000000000000000e+03 6.495000000000000000e+04 9.607155807316303253e-04 2.449754774570465088e-01 5.351489562599454075e-06 2.448404729366302490e-01 6.581273055417113937e-07 2.449889928102493286e-01
6.602000000000000000e+03 6.602000000000000000e+04 8.196781272999942303e-04 2.450785338878631592e-01 2.367821252846624702e-05 2.446763813495635986e-01 6.392936029442353174e-07 2.449903339147567749e-01
6.712000000000000000e+03 6.712000000000000000e+04 7.539587677456438541e-04 2.450808882713317871e-01 6.652275260421447456e-06 2.447546124458312988e-01 6.291790555223997217e-07 2.449924349784851074e-01
6.824000000000000000e+03 6.824000000000000000e+04 6.235672626644372940e-04 2.449240088462829590e-01 4.970211648469557986e-06 2.447922676801681519e-01 1.014790541375987232e-05 2.450048476457595825e-01
6.937000000000000000e+03 6.937000000000000000e+04 7.972794119268655777e-04 2.449681460857391357e-01 4.511206498136743903e-06 2.448146343231201172e-01 6.517573751807503868e-07 2.449813485145568848e-01
7.052000000000000000e+03 7.052000000000000000e+04 6.215932080522179604e-04 2.449732124805450439e-01 5.889625754207372665e-06 2.448264062404632568e-01 5.700989049728377722e-07 2.449906766414642334e-01
7.169000000000000000e+03 7.169000000000000000e+04 6.515458226203918457e-04 2.449629008769989014e-01 7.805794666637666523e-06 2.448340952396392822e-01 5.546891657104424667e-07 2.449945658445358276e-01
7.288000000000000000e+03 7.288000000000000000e+04 7.660223636776208878e-04 2.451117932796478271e-01 4.446542334335390478e-06 2.448478341102600098e-01 5.366982804844155908e-07 2.449975609779357910e-01
7.409000000000000000e+03 7.409000000000000000e+04 6.248281570151448250e-04 2.449940741062164307e-01 6.117013981565833092e-06 2.448438405990600586e-01 5.252544497125199996e-07 2.449997216463088989e-01
7.532000000000000000e+03 7.532000000000000000e+04 6.406409083865582943e-04 2.450561672449111938e-01 5.609650088445050642e-06 2.448631376028060913e-01 5.205641855354770087e-07 2.450017929077148438e-01
7.658000000000000000e+03 7.658000000000000000e+04 6.279980298131704330e-04 2.450023591518402100e-01 6.737534931744448841e-06 2.448658645153045654e-01 5.106870730742230080e-07 2.450037151575088501e-01
7.785000000000000000e+03 7.785000000000000000e+04 6.644116947427392006e-04 2.450378686189651489e-01 4.200977855361998081e-06 2.448316812515258789e-01 4.848052412853576243e-07 2.450056076049804688e-01
7.914000000000000000e+03 7.914000000000000000e+04 9.797030361369252205e-04 2.450670301914215088e-01 3.622489657573169097e-06 2.448623180389404297e-01 4.660456340843666112e-07 2.450075447559356689e-01
8.045000000000000000e+03 8.045000000000000000e+04 7.222562562674283981e-04 2.451539933681488037e-01 3.219176505808718503e-06 2.448678016662597656e-01 5.130385716256569140e-07 2.450087070465087891e-01
8.179000000000000000e+03 8.179000000000000000e+04 6.054623518139123917e-04 2.450321167707443237e-01 1.009550614980980754e-04 2.448916286230087280e-01 4.539652991297771223e-07 2.450103461742401123e-01
8.315000000000000000e+03 8.315000000000000000e+04 6.313262274488806725e-04 2.451377809047698975e-01 3.021142674697330222e-06 2.448561936616897583e-01 4.711916972155449912e-07 2.450121045112609863e-01
8.453000000000000000e+03 8.453000000000000000e+04 8.186376653611660004e-04 2.451383918523788452e-01 2.695837792998645455e-06 2.448759377002716064e-01 4.361055516710621305e-07 2.450135946273803711e-01
8.593000000000000000e+03 8.593000000000000000e+04 5.785936955362558365e-04 2.450744211673736572e-01 5.001980298402486369e-06 2.448808550834655762e-01 1.513379970674577635e-06 2.450122237205505371e-01
8.736000000000000000e+03 8.736000000000000000e+04 5.674993735738098621e-04 2.450940012931823730e-01 2.897825197578640655e-06 2.448920607566833496e-01 3.968315240854281001e-07 2.450152188539505005e-01
8.881000000000000000e+03 8.881000000000000000e+04 4.934105090796947479e-04 2.451129704713821411e-01 2.443617631797678769e-06 2.448973655700683594e-01 3.908819792286521988e-07 2.450173199176788330e-01
9.029000000000000000e+03 9.029000000000000000e+04 5.580128636211156845e-04 2.451346069574356079e-01 3.271195237175561488e-05 2.448909282684326172e-01 3.855058992030535592e-07 2.450187206268310547e-01
9.179000000000000000e+03 9.179000000000000000e+04 6.191513966768980026e-04 2.450516819953918457e-01 2.948679821201949380e-06 2.448859661817550659e-01 3.683288696265663020e-07 2.450203895568847656e-01
9.331000000000000000e+03 9.331000000000000000e+04 5.076804081909358501e-04 2.450622320175170898e-01 2.504705207684310153e-06 2.448983043432235718e-01 4.824841539630142506e-07 2.450210154056549072e-01
9.486000000000000000e+03 9.486000000000000000e+04 5.696932785212993622e-04 2.451020628213882446e-01 2.565935574239119887e-06 2.449023872613906860e-01 3.587437049645814113e-07 2.450231760740280151e-01
9.644000000000000000e+03 9.644000000000000000e+04 5.134041421115398407e-04 2.451328337192535400e-01 3.386538082850165665e-06 2.449140548706054688e-01 3.724063617482897826e-07 2.450246810913085938e-01
9.804000000000000000e+03 9.804000000000000000e+04 6.500840536318719387e-04 2.451813966035842896e-01 1.944729319802718237e-06 2.449165135622024536e-01 3.227087972845765762e-06 2.448736727237701416e-01
9.967000000000000000e+03 9.967000000000000000e+04 4.541095404420047998e-04 2.451161742210388184e-01 1.013352448353543878e-05 2.449186146259307861e-01 4.464969833861687221e-07 2.449756860733032227e-01
1.013200000000000000e+04 1.013200000000000000e+05 4.515090258792042732e-04 2.451222240924835205e-01 1.837488753153593279e-06 2.448815554380416870e-01 3.979917266860866221e-07 2.449944913387298584e-01
1.030000000000000000e+04 1.030000000000000000e+05 4.580095410346984863e-04 2.451486438512802124e-01 1.795751018107694108e-06 2.449021637439727783e-01 3.739985459105810151e-07 2.450035959482192993e-01
1.047100000000000000e+04 1.047100000000000000e+05 4.748957580886781216e-04 2.451477795839309692e-01 2.876066901080776006e-06 2.449130117893218994e-01 3.566775603758287616e-07 2.450094670057296753e-01
1.064500000000000000e+04 1.064500000000000000e+05 4.015862359665334225e-04 2.451314628124237061e-01 1.804239786906691734e-06 2.449206858873367310e-01 3.422443626277527073e-07 2.450136542320251465e-01
1.082200000000000000e+04 1.082200000000000000e+05 4.506569239310920238e-04 2.451480627059936523e-01 1.727595076772558969e-06 2.449225932359695435e-01 3.294265695785725256e-07 2.450171113014221191e-01
1.100200000000000000e+04 1.100200000000000000e+05 5.087878089398145676e-04 2.451990842819213867e-01 1.989606062124948949e-06 2.449294775724411011e-01 3.179298460054269526e-07 2.450198531150817871e-01
1.118500000000000000e+04 1.118500000000000000e+05 4.668598994612693787e-04 2.451929003000259399e-01 1.567967160553962458e-06 2.448963373899459839e-01 3.074623293741751695e-07 2.450223118066787720e-01
1.137000000000000000e+04 1.137000000000000000e+05 3.712671459652483463e-04 2.451723664999008179e-01 1.581547167006647214e-06 2.449194788932800293e-01 2.971318053823779337e-07 2.450244426727294922e-01
1.155900000000000000e+04 1.155900000000000000e+05 4.313160607125610113e-04 2.452289611101150513e-01 1.558533313072985038e-06 2.449300289154052734e-01 2.879343696804426145e-07 2.450264841318130493e-01
1.175100000000000000e+04 1.175100000000000000e+05 5.704813520424067974e-04 2.453018128871917725e-01 1.645736915634188335e-06 2.449357360601425171e-01 2.785683079764567083e-07 2.450282275676727295e-01
1.194600000000000000e+04 1.194600000000000000e+05 4.451440763659775257e-04 2.452209591865539551e-01 1.342281848337734118e-06 2.449425756931304932e-01 2.708907800297311042e-07 2.450300902128219604e-01
1.214500000000000000e+04 1.214500000000000000e+05 3.866836777888238430e-04 2.451778054237365723e-01 6.715440122206928208e-06 2.449550926685333252e-01 2.613207357171631884e-07 2.450315356254577637e-01
1.234600000000000000e+04 1.234600000000000000e+05 5.375627079047262669e-04 2.452649325132369995e-01 1.397647565681836568e-06 2.449508011341094971e-01 2.609553462207259145e-07 2.450328320264816284e-01
1.255100000000000000e+04 1.255100000000000000e+05 5.524699226953089237e-04 2.452654689550399780e-01 2.587386234154109843e-06 2.449598312377929688e-01 2.466717603510915069e-07 2.450343519449234009e-01
1.276000000000000000e+04 1.276000000000000000e+05 3.933905391022562981e-04 2.452182173728942871e-01 1.167025857284897938e-06 2.449571490287780762e-01 2.581698197445803089e-07 2.450360059738159180e-01
1.297200000000000000e+04 1.297200000000000000e+05 3.799437254201620817e-04 2.451891899108886719e-01 2.727706942096119747e-06 2.449014782905578613e-01 2.418800590930914041e-07 2.450368255376815796e-01
1.318700000000000000e+04 1.318700000000000000e+05 3.713809419423341751e-04 2.451955676078796387e-01 1.245692942575260531e-06 2.449390590190887451e-01 2.559540348556765821e-07 2.450378239154815674e-01
1.340600000000000000e+04 1.340600000000000000e+05 3.828770131804049015e-04 2.452062368392944336e-01 1.556545385028584860e-06 2.449481785297393799e-01 2.231708720046299277e-07 2.450395971536636353e-01
1.362900000000000000e+04 1.362900000000000000e+05 3.387354081496596336e-04 2.452567219734191895e-01 1.330283453171432484e-06 2.449582815170288086e-01 2.126133722413214855e-07 2.450405657291412354e-01
1.385500000000000000e+04 1.385500000000000000e+05 3.934327396564185619e-04 2.452595829963684082e-01 1.158290842795395292e-06 2.449615895748138428e-01 2.117589303907152498e-07 2.450414896011352539e-01
1.408500000000000000e+04 1.408500000000000000e+05 3.720378736034035683e-04 2.453659474849700928e-01 2.246492840640712529e-06 2.449678629636764526e-01 2.204527476123985252e-07 2.450426220893859863e-01
1.431900000000000000e+04 1.431900000000000000e+05 4.933081800118088722e-04 2.452903687953948975e-01 9.668968914411379956e-07 2.449711263179779053e-01 1.980330068818147993e-07 2.450430691242218018e-01
1.455700000000000000e+04 1.455700000000000000e+05 3.528291708789765835e-04 2.452766299247741699e-01 4.794834967469796538e-05 2.450036853551864624e-01 2.180965310571991722e-07 2.450442612171173096e-01
1.479900000000000000e+04 1.479900000000000000e+05 4.311747616156935692e-04 2.453217208385467529e-01 9.245271712643443607e-07 2.449534237384796143e-01 2.051732224117586156e-07 2.450456023216247559e-01
1.504500000000000000e+04 1.504500000000000000e+05 4.436674062162637711e-04 2.453148812055587769e-01 8.670355668982665520e-07 2.449664771556854248e-01 2.250142188131576404e-07 2.450464069843292236e-01
1.529400000000000000e+04 1.529400000000000000e+05 2.735506859607994556e-04 2.452467530965805054e-01 1.030089151754509658e-06 2.449706494808197021e-01 1.760811727535838145e-07 2.450475990772247314e-01
1.554800000000000000e+04 1.554800000000000000e+05 3.557907184585928917e-04 2.452407479286193848e-01 1.048931721925328020e-06 2.449766397476196289e-01 1.942305800639587687e-07 2.450449168682098389e-01
1.580700000000000000e+04 1.580700000000000000e+05 3.277066862210631371e-04 2.453222274780273438e-01 2.856048695321078412e-06 2.449834048748016357e-01 1.667790030523974565e-07 2.450484037399291992e-01
1.606900000000000000e+04 1.606900000000000000e+05 3.131387056782841682e-04 2.452895194292068481e-01 7.970558613124012481e-07 2.449750453233718872e-01 1.617470530845821486e-07 2.450495511293411255e-01
1.633600000000000000e+04 1.633600000000000000e+05 2.616839483380317688e-04 2.452674806118011475e-01 8.591233608967741020e-07 2.449825555086135864e-01 1.572716996633971576e-07 2.450504004955291748e-01
1.660700000000000000e+04 1.660700000000000000e+05 4.539445217233151197e-04 2.454169839620590210e-01 1.030691009873407893e-06 2.449854463338851929e-01 1.611210791452322155e-07 2.450511455535888672e-01
1.688300000000000000e+04 1.688300000000000000e+05 5.089775659143924713e-04 2.453495264053344727e-01 7.392290513053012546e-07 2.449879944324493408e-01 1.593478486938693095e-07 2.450524270534515381e-01
1.716300000000000000e+04 1.716300000000000000e+05 4.676594980992376804e-04 2.454186975955963135e-01 7.262475492098019458e-07 2.449925690889358521e-01 1.470644690471090144e-07 2.450529783964157104e-01
1.744800000000000000e+04 1.744800000000000000e+05 2.615564153529703617e-04 2.453013062477111816e-01 8.043599564189207740e-07 2.449939548969268799e-01 1.448253783564723562e-07 2.450537085533142090e-01
1.773800000000000000e+04 1.773800000000000000e+05 3.175187739543616772e-04 2.453123927116394043e-01 1.038018581311916932e-06 2.449977695941925049e-01 2.495028752491634805e-07 2.450540065765380859e-01
1.803300000000000000e+04 1.803300000000000000e+05 2.998369745910167694e-04 2.452845573425292969e-01 7.163946520449826494e-07 2.449800074100494385e-01 1.454448295135080116e-07 2.450432777404785156e-01
1.833200000000000000e+04 1.833200000000000000e+05 2.681863552425056696e-04 2.453506290912628174e-01 6.643161327701818664e-07 2.449918091297149658e-01 1.378633953663666034e-07 2.450497746467590332e-01
1.863700000000000000e+04 1.863700000000000000e+05 2.785923716146498919e-04 2.452931404113769531e-01 1.839889705479436088e-06 2.450021803379058838e-01 1.332965240408157115e-07 2.450523525476455688e-01
1.894600000000000000e+04 1.894600000000000000e+05 2.457617665641009808e-04 2.452714741230010986e-01 1.178710817839601077e-06 2.449910640716552734e-01 1.293527844836717122e-07 2.450539171695709229e-01
1.926100000000000000e+04 1.926100000000000000e+05 3.156693419441580772e-04 2.453337907791137695e-01 5.703077476937323809e-07 2.449985444545745850e-01 1.261419839693189715e-07 2.450552880764007568e-01
1.958100000000000000e+04 1.958100000000000000e+05 2.826761046890169382e-04 2.453204989433288574e-01 5.801798010907077696e-07 2.450030744075775146e-01 1.220404044488532236e-07 2.450562268495559692e-01
1.990600000000000000e+04 1.990600000000000000e+05 2.636751742102205753e-04 2.452959418296813965e-01 5.797119229100644588e-07 2.450056672096252441e-01 1.207806263892052812e-07 2.450573146343231201e-01
2.023700000000000000e+04 2.023700000000000000e+05 3.263525723014026880e-04 2.454061359167098999e-01 5.240373184278723784e-07 2.450077533721923828e-01 1.193194947290976415e-07 2.450583130121231079e-01
2.057300000000000000e+04 2.057300000000000000e+05 3.468461800366640091e-04 2.453970313072204590e-01 5.123975483911635820e-07 2.450098395347595215e-01 1.176078967546345666e-07 2.450590729713439941e-01
2.091400000000000000e+04 2.091400000000000000e+05 2.226827782578766346e-04 2.453185766935348511e-01 3.261960955569520593e-05 2.449640333652496338e-01 1.133751510451475042e-07 2.450598478317260742e-01
2.126200000000000000e+04 2.126200000000000000e+05 3.283887053839862347e-04 2.452958077192306519e-01 5.720709168599569239e-07 2.449752390384674072e-01 1.067007531219132943e-07 2.450604140758514404e-01
2.161500000000000000e+04 2.161500000000000000e+05 3.145257942378520966e-04 2.453188896179199219e-01 5.271143663776456378e-07 2.449916601181030273e-01 1.055465332910898724e-07 2.450611293315887451e-01
2.197400000000000000e+04 2.197400000000000000e+05 2.355614415137097239e-04 2.453169822692871094e-01 5.050152367402915843e-07 2.449996322393417358e-01 1.005952867672021966e-07 2.450616657733917236e-01
2.233900000000000000e+04 2.233900000000000000e+05 2.984629536513239145e-04 2.453908920288085938e-01 1.384260144732252229e-06 2.450046688318252563e-01 1.130313549424499797e-07 2.450628131628036499e-01
2.271000000000000000e+04 2.271000000000000000e+05 2.014862548094242811e-04 2.452848702669143677e-01 4.761736533964722184e-07 2.450088858604431152e-01 7.686695653319475241e-07 2.450657486915588379e-01
2.308700000000000000e+04 2.308700000000000000e+05 1.960547524504363537e-04 2.453282773494720459e-01 4.542694682641013060e-07 2.450120002031326294e-01 9.350146967790351482e-08 2.450634539127349854e-01
2.347000000000000000e+04 2.347000000000000000e+05 2.316315803909674287e-04 2.453999221324920654e-01 4.954928840561478864e-07 2.450150251388549805e-01 9.322163663227911456e-08 2.450639307498931885e-01
2.386000000000000000e+04 2.386000000000000000e+05 2.497373498044908047e-04 2.453266233205795288e-01 4.480334325762669323e-07 2.450174987316131592e-01 9.268676137708098395e-08 2.450644969940185547e-01
2.425600000000000000e+04 2.425600000000000000e+05 1.922641240525990725e-04 2.453246563673019409e-01 3.967070938415417913e-07 2.450189292430877686e-01 9.142792123384424485e-08 2.450650036334991455e-01
2.465900000000000000e+04 2.465900000000000000e+05 2.396224008407443762e-04 2.453418970108032227e-01 4.950770744471810758e-07 2.450216412544250488e-01 8.883493762823491124e-08 2.450654953718185425e-01
2.506900000000000000e+04 2.506900000000000000e+05 2.509370970074087381e-04 2.453598380088806152e-01 3.817547167273005471e-07 2.450190633535385132e-01 8.939493056914216140e-08 2.450665831565856934e-01
2.548500000000000000e+04 2.548500000000000000e+05 1.909707643790170550e-04 2.453101277351379395e-01 3.993487780462601222e-07 2.450234889984130859e-01 1.311527597636086284e-07 2.450673282146453857e-01
2.590800000000000000e+04 2.590800000000000000e+05 2.419383527012541890e-04 2.454016506671905518e-01 4.011502596767968498e-07 2.450251877307891846e-01 2.008969062217147439e-07 2.450688779354095459e-01
2.633800000000000000e+04 2.633800000000000000e+05 2.277833700645714998e-04 2.453271597623825073e-01 6.907470151418237947e-07 2.450265884399414062e-01 7.713285299359995406e-08 2.450661510229110718e-01
2.677600000000000000e+04 2.677600000000000000e+05 2.422816032776609063e-04 2.453427016735076904e-01 3.671551382922189077e-07 2.450295537710189819e-01 8.079727820131665794e-08 2.450671792030334473e-01
2.722000000000000000e+04 2.722000000000000000e+05 1.895976020023226738e-04 2.453025877475738525e-01 3.267138026785687543e-07 2.450265288352966309e-01 7.292972981076673022e-08 2.450680583715438843e-01
2.767200000000000000e+04 2.767200000000000000e+05 1.879510236904025078e-04 2.453151643276214600e-01 3.493970552881364711e-07 2.450307309627532959e-01 7.000934232337385765e-08 2.450687289237976074e-01
2.813200000000000000e+04 2.813200000000000000e+05 1.783024927135556936e-04 2.453317940235137939e-01 3.012285390013857977e-07 2.450325787067413330e-01 6.852737044482637430e-08 2.450693249702453613e-01
2.859900000000000000e+04 2.859900000000000000e+05 1.877672621048986912e-04 2.453563809394836426e-01 2.929799620687845163e-07 2.450338006019592285e-01 6.950490671897568973e-08 2.450697273015975952e-01
2.907400000000000000e+04 2.907400000000000000e+05 2.899977262131869793e-04 2.453913837671279907e-01 3.303123889963899273e-07 2.450356185436248779e-01 6.578714106808547513e-08 2.450702488422393799e-01
2.955700000000000000e+04 2.955700000000000000e+05 1.925514952745288610e-04 2.453115284442901611e-01 3.267712429533276008e-07 2.450375109910964966e-01 6.617717929202626692e-08 2.450704872608184814e-01
3.004800000000000000e+04 3.004800000000000000e+05 2.246304939035326242e-04 2.453809380531311035e-01 3.793802250129374443e-07 2.449948191642761230e-01 6.192689028239328763e-08 2.450712025165557861e-01
3.054700000000000000e+04 3.054700000000000000e+05 1.646135642658919096e-04 2.453025579452514648e-01 3.225893578928662464e-07 2.450212836265563965e-01 6.012308517711062450e-08 2.450716346502304077e-01
3.105400000000000000e+04 3.105400000000000000e+05 1.927675621118396521e-04 2.453519552946090698e-01 3.300905291325761937e-07 2.450278550386428833e-01 6.160001220223421114e-08 2.450658082962036133e-01
3.157000000000000000e+04 3.157000000000000000e+05 2.446220023557543755e-04 2.453904747962951660e-01 2.829554546224244405e-07 2.450321912765502930e-01 5.846839101764089719e-08 2.450703531503677368e-01
3.209400000000000000e+04 3.209400000000000000e+05 1.930381404235959053e-04 2.453435361385345459e-01 2.669074774530599825e-07 2.450345605611801147e-01 5.679031289673730498e-08 2.450715005397796631e-01
3.262700000000000000e+04 3.262700000000000000e+05 1.539199147373437881e-04 2.453138232231140137e-01 3.279731117800110951e-07 2.450377792119979858e-01 5.542771930322487606e-08 2.450721561908721924e-01
3.316900000000000000e+04 3.316900000000000000e+05 1.555562776047736406e-04 2.453057318925857544e-01 3.057645585613499861e-07 2.450396716594696045e-01 5.401784619607497007e-08 2.450727820396423340e-01
3.372000000000000000e+04 3.372000000000000000e+05 2.400145458523184061e-04 2.454100251197814941e-01 2.618767780404596124e-07 2.450399547815322876e-01 5.273509984249358240e-08 2.450732439756393433e-01
3.428000000000000000e+04 3.428000000000000000e+05 1.759977312758564949e-04 2.453432977199554443e-01 2.313350080385134788e-07 2.450415194034576416e-01 5.105089684320773813e-08 2.450736761093139648e-01
3.484900000000000000e+04 3.484900000000000000e+05 1.764367480063810945e-04 2.453280091285705566e-01 2.666653244887129404e-07 2.450428903102874756e-01 4.992116942048596684e-08 2.450741529464721680e-01
3.542800000000000000e+04 3.542800000000000000e+05 2.171602245653048158e-04 2.453262656927108765e-01 3.366864689269277733e-07 2.449946105480194092e-01 4.866936365033325274e-08 2.450745403766632080e-01
3.601600000000000000e+04 3.601600000000000000e+05 1.393357524648308754e-04 2.453036755323410034e-01 2.624188937261351384e-07 2.450220435857772827e-01 4.737778880326004582e-08 2.450750023126602173e-01
3.661400000000000000e+04 3.661400000000000000e+05 1.720099535305052996e-04 2.453156709671020508e-01 2.621169699068559567e-07 2.450303137302398682e-01 4.912558182468274026e-08 2.450754046440124512e-01
3.722300000000000000e+04 3.722300000000000000e+05 1.269171480089426041e-04 2.452998757362365723e-01 3.022606165359320585e-07 2.450340688228607178e-01 4.560379807116987649e-08 2.450757771730422974e-01
3.784100000000000000e+04 3.784100000000000000e+05 1.569191372254863381e-04 2.453259229660034180e-01 2.341482314704990131e-07 2.450383603572845459e-01 4.364808603440906154e-08 2.450761049985885620e-01
3.846900000000000000e+04 3.846900000000000000e+05 1.934460597112774849e-04 2.453292012214660645e-01 3.420590815039759036e-07 2.450419813394546509e-01 4.379377926966299128e-08 2.450765669345855713e-01
3.910800000000000000e+04 3.910800000000000000e+05 1.470269635319709778e-04 2.453106939792633057e-01 2.035416457601968432e-07 2.450431287288665771e-01 4.448357060482521774e-08 2.450767755508422852e-01
3.975700000000000000e+04 3.975700000000000000e+05 1.341173483524471521e-04 2.452876865863800049e-01 2.059240387097815983e-07 2.450443208217620850e-01 9.454694804844621103e-08 2.450769245624542236e-01
4.041800000000000000e+04 4.041800000000000000e+05 1.329193473793566227e-04 2.453444451093673706e-01 2.036374553426867351e-07 2.450469732284545898e-01 4.196440883674767974e-08 2.450732588768005371e-01
4.108900000000000000e+04 4.108900000000000000e+05 1.296133559662848711e-04 2.453349530696868896e-01 1.973552201661732397e-07 2.450462877750396729e-01 4.033555001115018968e-08 2.450754046440124512e-01
4.177100000000000000e+04 4.177100000000000000e+05 1.273285306524485350e-04 2.453178465366363525e-01 1.892206711318067391e-07 2.450488358736038208e-01 3.913322643711580895e-08 2.450763583183288574e-01
4.246500000000000000e+04 4.246500000000000000e+05 1.339462760370224714e-04 2.453334629535675049e-01 1.697906526487713563e-07 2.450500726699829102e-01 3.805083537145037553e-08 2.450769990682601929e-01
4.317000000000000000e+04 4.317000000000000000e+05 2.477886737324297428e-04 2.454199045896530151e-01 1.767005954889100394e-07 2.450509369373321533e-01 3.706299622763253865e-08 2.450775504112243652e-01
4.388700000000000000e+04 4.388700000000000000e+05 1.517636119388043880e-04 2.453340142965316772e-01 1.644060745320530259e-07 2.450523972511291504e-01 3.606764664709771750e-08 2.450780272483825684e-01
4.461600000000000000e+04 4.461600000000000000e+05 1.408900425303727388e-04 2.453362047672271729e-01 1.532687718963643420e-07 2.450537681579589844e-01 3.521157765362659120e-08 2.450783848762512207e-01
4.535700000000000000e+04 4.535700000000000000e+05 1.216778400703333318e-04 2.453189194202423096e-01 1.635382602671597851e-07 2.450547069311141968e-01 3.412147364656448190e-08 2.450787574052810669e-01
4.611000000000000000e+04 4.611000000000000000e+05 1.185697037726640701e-04 2.453668713569641113e-01 1.706167722659301944e-07 2.450375556945800781e-01 3.328498010546354635e-08 2.450791299343109131e-01
4.687600000000000000e+04 4.687600000000000000e+05 1.105826231651008129e-04 2.453046143054962158e-01 1.575721313429312431e-07 2.450480461120605469e-01 3.269901327485058573e-08 2.450793683528900146e-01
4.765400000000000000e+04 4.765400000000000000e+05 2.182733733206987381e-04 2.453634440898895264e-01 2.086966617298458004e-07 2.450517863035202026e-01 3.229943956739589339e-08 2.450796663761138916e-01
4.844600000000000000e+04 4.844600000000000000e+05 1.055760221788659692e-04 2.452958971261978149e-01 1.407246656981442356e-07 2.450536340475082397e-01 3.090992350962551427e-08 2.450800091028213501e-01
4.925000000000000000e+04 4.925000000000000000e+05 1.938931090990081429e-04 2.453531324863433838e-01 1.551977391045511467e-07 2.450556457042694092e-01 3.007102833407770959e-08 2.450803071260452271e-01
5.006800000000000000e+04 5.006800000000000000e+05 1.152539698523469269e-04 2.453289180994033813e-01 1.419562067894730717e-07 2.450565695762634277e-01 2.918341834856619244e-08 2.450806200504302979e-01
5.090000000000000000e+04 5.090000000000000000e+05 1.046133693307638168e-04 2.453036308288574219e-01 1.448337627607543254e-07 2.450578063726425171e-01 2.866925896682914754e-08 2.450809329748153687e-01
5.174500000000000000e+04 5.174500000000000000e+05 1.307446364080533385e-04 2.453696727752685547e-01 1.310835386902908795e-07 2.450587451457977295e-01 2.780971541938015434e-08 2.450811564922332764e-01
5.260400000000000000e+04 5.260400000000000000e+05 2.094287774525582790e-04 2.453835010528564453e-01 1.388145278724550735e-07 2.450597733259201050e-01 2.975206392363816121e-08 2.450814545154571533e-01
5.347800000000000000e+04 5.347800000000000000e+05 1.001683704089373350e-04 2.453109323978424072e-01 1.185987770213614567e-07 2.450606673955917358e-01 2.636039297954084759e-08 2.450816631317138672e-01
5.436600000000000000e+04 5.436600000000000000e+05 1.109358563553541899e-04 2.453363984823226929e-01 2.466974535764165921e-07 2.450622767210006714e-01 2.582896918568167166e-08 2.450819164514541626e-01
5.526900000000000000e+04 5.526900000000000000e+05 9.566993685439229012e-05 2.453118115663528442e-01 1.313303386041297927e-07 2.450622320175170898e-01 2.587641745321889175e-08 2.450821548700332642e-01
5.618700000000000000e+04 5.618700000000000000e+05 1.066346449078992009e-04 2.453125715255737305e-01 4.609265488397795707e-06 2.450672388076782227e-01 2.509704799535938946e-08 2.450825273990631104e-01
5.712000000000000000e+04 5.712000000000000000e+05 1.428827235940843821e-04 2.453483939170837402e-01 1.266833891122587374e-07 2.450575083494186401e-01 2.568772927702411835e-08 2.450827658176422119e-01
5.806900000000000000e+04 5.806900000000000000e+05 1.441962813260033727e-04 2.453162670135498047e-01 1.153737514414387988e-07 2.450610399246215820e-01 2.424854983473778702e-08 2.450827807188034058e-01
5.903300000000000000e+04 5.903300000000000000e+05 9.515191050013527274e-05 2.453112304210662842e-01 1.065250430087871791e-07 2.450626194477081299e-01 2.720886627116669843e-08 2.450757175683975220e-01
6.001300000000000000e+04 6.001300000000000000e+05 9.553327254252508283e-05 2.452833354473114014e-01 1.016298227796141873e-07 2.450637519359588623e-01 2.512035734980599955e-08 2.450792491436004639e-01
6.101000000000000000e+04 6.101000000000000000e+05 9.504448098596185446e-05 2.453015446662902832e-01 1.019917377220735943e-07 2.450645864009857178e-01 2.410214072767757898e-08 2.450805604457855225e-01
6.202300000000000000e+04 6.202300000000000000e+05 9.193610458169132471e-05 2.452959567308425903e-01 1.044513453507533995e-07 2.450648248195648193e-01 2.329777082366035756e-08 2.450813353061676025e-01
6.305300000000000000e+04 6.305300000000000000e+05 8.850112499203532934e-05 2.452808916568756104e-01 9.341430029508046573e-08 2.450660914182662964e-01 2.257561959595477674e-08 2.450819313526153564e-01
6.410000000000000000e+04 6.410000000000000000e+05 8.891090692486613989e-05 2.452924251556396484e-01 9.105799847475282149e-08 2.450669109821319580e-01 2.191604053791706974e-08 2.450824081897735596e-01
6.516500000000000000e+04 6.516500000000000000e+05 8.392403105972334743e-05 2.452881932258605957e-01 1.100432456269118120e-07 2.450675368309020996e-01 2.130231635533164081e-08 2.450827807188034058e-01
6.624700000000000000e+04 6.624700000000000000e+05 1.573640329297631979e-04 2.453127503395080566e-01 2.031757446729898220e-07 2.450694888830184937e-01 2.074490623726887861e-08 2.450831830501556396e-01
6.734700000000000000e+04 6.734700000000000000e+05 1.209034089697524905e-04 2.453383207321166992e-01 9.063808192877331749e-08 2.450689077377319336e-01 2.010832389487404726e-08 2.450834959745407104e-01
6.846600000000000000e+04 6.846600000000000000e+05 9.309304732596501708e-05 2.453083395957946777e-01 1.471205735015246319e-07 2.450696527957916260e-01 1.976117403046373511e-08 2.450838387012481689e-01
6.960300000000000000e+04 6.960300000000000000e+05 9.365644655190408230e-05 2.453072816133499146e-01 8.293208253462580615e-08 2.450699508190155029e-01 1.913137737119541271e-08 2.450840473175048828e-01
7.075800000000000000e+04 7.075800000000000000e+05 8.210825762944296002e-05 2.452806830406188965e-01 8.014833241531960084e-08 2.450707256793975830e-01 1.867614152217811352e-08 2.450842708349227905e-01
7.193400000000000000e+04 7.193400000000000000e+05 1.065067262970842421e-04 2.453123629093170166e-01 9.106176435125235002e-08 2.450601458549499512e-01 1.805247151764888258e-08 2.450846135616302490e-01
7.312800000000000000e+04 7.312800000000000000e+05 8.542221621610224247e-05 2.452963590621948242e-01 1.071939976782232407e-07 2.450662851333618164e-01 1.760318468768673483e-08 2.450848519802093506e-01
7.434300000000000000e+04 7.434300000000000000e+05 9.831898933043703437e-05 2.452996969223022461e-01 1.454425557767535793e-07 2.450677156448364258e-01 1.714208508474257542e-08 2.450850456953048706e-01
7.557700000000000000e+04 7.557700000000000000e+05 7.660195842618122697e-05 2.452737987041473389e-01 1.091960015742188261e-07 2.450689822435379028e-01 1.680220940158960730e-08 2.450852394104003906e-01
7.683200000000000000e+04 7.683200000000000000e+05 1.478127669543027878e-04 2.453122735023498535e-01 7.486480768648107187e-08 2.450701594352722168e-01 1.841500996135891910e-08 2.450853139162063599e-01
7.810800000000000000e+04 7.810800000000000000e+05 6.980964099057018757e-05 2.452549189329147339e-01 7.048366512663051253e-08 2.450711429119110107e-01 1.624821521772901178e-08 2.450855672359466553e-01
7.940500000000000000e+04 7.940500000000000000e+05 7.477182225557044148e-05 2.452767193317413330e-01 6.833479204715331434e-08 2.450720369815826416e-01 1.537413574226320634e-08 2.450858950614929199e-01
8.072400000000000000e+04 8.072400000000000000e+05 1.115446211770176888e-04 2.453251779079437256e-01 6.355065238494717050e-07 2.450707852840423584e-01 1.498262314214571234e-08 2.450860738754272461e-01
8.206500000000000000e+04 8.206500000000000000e+05 6.647229020018130541e-05 2.452497929334640503e-01 6.173959121724692523e-08 2.450730651617050171e-01 1.486900114144873442e-08 2.450862526893615723e-01
8.342800000000000000e+04 8.342800000000000000e+05 7.260139682330191135e-05 2.452585399150848389e-01 6.348033565473087947e-08 2.450737059116363525e-01 1.452160702797300473e-08 2.450864017009735107e-01
8.481300000000000000e+04 8.481300000000000000e+05 6.405310705304145813e-05 2.452545464038848877e-01 5.709354056193660654e-08 2.450741380453109741e-01 1.396422888433335174e-08 2.450866103172302246e-01
8.622100000000000000e+04 8.622100000000000000e+05 2.030954929068684578e-04 2.453538924455642700e-01 8.151310026960345567e-08 2.450545430183410645e-01 1.449358588700988548e-08 2.450869232416152954e-01
8.765300000000000000e+04 8.765300000000000000e+05 9.209308336721733212e-05 2.453108131885528564e-01 6.354836301625255146e-08 2.450656294822692871e-01 1.332790677821549252e-08 2.450864166021347046e-01
8.910900000000000000e+04 8.910900000000000000e+05 1.094029576051980257e-04 2.453186661005020142e-01 5.697572191820654552e-08 2.450689077377319336e-01 1.298119300940925314e-08 2.450868636369705200e-01
9.058900000000000000e+04 9.058900000000000000e+05 7.432662096107378602e-05 2.452857643365859985e-01 5.585324913681688486e-08 2.450709342956542969e-01 1.266670679456183279e-08 2.450871169567108154e-01
9.209300000000000000e+04 9.209300000000000000e+05 6.924488116055727005e-05 2.452564239501953125e-01 5.101212252611730946e-08 2.450720369815826416e-01 1.234328728116906859e-08 2.450872659683227539e-01
9.362300000000000000e+04 9.362300000000000000e+05 6.470030348282307386e-05 2.452695369720458984e-01 5.409175685144873569e-08 2.450732588768005371e-01 1.203927357806833243e-08 2.450874447822570801e-01
9.517700000000000000e+04 9.517700000000000000e+05 7.530384027631953359e-05 2.452623844146728516e-01 5.079501619320581085e-08 2.450738549232482910e-01 1.174477048948574520e-08 2.450875937938690186e-01
9.675800000000000000e+04 9.675800000000000000e+05 9.219656203640624881e-05 2.452492564916610718e-01 4.524452990040117584e-08 2.450746297836303711e-01 1.155130036067930632e-08 2.450877130031585693e-01
9.836500000000000000e+04 9.836500000000000000e+05 6.471008236985653639e-05 2.452490031719207764e-01 4.404132170066077379e-08 2.450753748416900635e-01 1.129709215064167438e-08 2.450878322124481201e-01
9.999800000000000000e+04 9.999800000000000000e+05 5.655595305142924190e-05 2.452547550201416016e-01 4.705885459088676726e-08 2.450758218765258789e-01 1.093343549030123540e-08 2.450879812240600586e-01


==> dat/results_fixedimg.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.664849072694778442e-01 1.664849072694778442e-01 1.655035316944122314e-01 1.655035316944122314e-01 1.653932929039001465e-01 1.653932929039001465e-01
2.000000000000000000e+00 2.000000000000000000e+01 1.635734140872955322e-01 1.635734140872955322e-01 1.621923446655273438e-01 1.621923446655273438e-01 1.612790673971176147e-01 1.612790673971176147e-01
3.000000000000000000e+00 3.000000000000000000e+01 1.599367409944534302e-01 1.599367409944534302e-01 1.583738625049591064e-01 1.583738625049591064e-01 1.564222574234008789e-01 1.564222574234008789e-01
4.000000000000000000e+00 4.000000000000000000e+01 1.560075879096984863e-01 1.560075879096984863e-01 1.543450057506561279e-01 1.543450057506561279e-01 1.514012366533279419e-01 1.514012366533279419e-01
5.000000000000000000e+00 5.000000000000000000e+01 1.520182043313980103e-01 1.520182043313980103e-01 1.502548158168792725e-01 1.502548158168792725e-01 1.462811827659606934e-01 1.462811827659606934e-01
6.000000000000000000e+00 6.000000000000000000e+01 1.480273008346557617e-01 1.480273008346557617e-01 1.461333185434341431e-01 1.461333185434341431e-01 1.411606073379516602e-01 1.411606073379516602e-01
7.000000000000000000e+00 7.000000000000000000e+01 1.441164463758468628e-01 1.441164463758468628e-01 1.420038193464279175e-01 1.420038193464279175e-01 1.358979046344757080e-01 1.358979046344757080e-01
8.000000000000000000e+00 8.000000000000000000e+01 1.402264088392257690e-01 1.402264088392257690e-01 1.376973390579223633e-01 1.376973390579223633e-01 1.304627060890197754e-01 1.304627060890197754e-01
9.000000000000000000e+00 9.000000000000000000e+01 1.362239718437194824e-01 1.362239718437194824e-01 1.330826282501220703e-01 1.330826282501220703e-01 1.246971413493156433e-01 1.246971413493156433e-01
1.000000000000000000e+01 1.000000000000000000e+02 1.320013552904129028e-01 1.320013552904129028e-01 1.281607300043106079e-01 1.281607300043106079e-01 1.186217293143272400e-01 1.186217293143272400e-01
1.100000000000000000e+01 1.100000000000000000e+02 1.275236904621124268e-01 1.275236904621124268e-01 1.228885501623153687e-01 1.228885501623153687e-01 1.121551394462585449e-01 1.121551394462585449e-01
1.200000000000000000e+01 1.200000000000000000e+02 1.227820739150047302e-01 1.227820739150047302e-01 1.173161715269088745e-01 1.173161715269088745e-01 1.052635014057159424e-01 1.052635014057159424e-01
1.300000000000000000e+01 1.300000000000000000e+02 1.177640855312347412e-01 1.177640855312347412e-01 1.114581823348999023e-01 1.114581823348999023e-01 9.791536629199981689e-02 9.791536629199981689e-02
1.400000000000000000e+01 1.400000000000000000e+02 1.124340295791625977e-01 1.124340295791625977e-01 1.053184419870376587e-01 1.053184419870376587e-01 9.024581313133239746e-02 9.024581313133239746e-02
1.500000000000000000e+01 1.500000000000000000e+02 1.068500429391860962e-01 1.068500429391860962e-01 9.894345700740814209e-02 9.894345700740814209e-02 8.242396265268325806e-02 8.242396265268325806e-02
1.600000000000000000e+01 1.600000000000000000e+02 1.011034697294235229e-01 1.011034697294235229e-01 9.235596656799316406e-02 9.235596656799316406e-02 7.445777952671051025e-02 7.445777952671051025e-02
1.700000000000000000e+01 1.700000000000000000e+02 9.527022391557693481e-02 9.527022391557693481e-02 8.571761846542358398e-02 8.571761846542358398e-02 6.664536893367767334e-02 6.664536893367767334e-02
1.800000000000000000e+01 1.800000000000000000e+02 8.946555852890014648e-02 8.946555852890014648e-02 7.912017405033111572e-02 7.912017405033111572e-02 5.919457226991653442e-02 5.919457226991653442e-02
1.900000000000000000e+01 1.900000000000000000e+02 8.385514467954635620e-02 8.385514467954635620e-02 7.272762060165405273e-02 7.272762060165405273e-02 5.211915820837020874e-02 5.211915820837020874e-02
2.000000000000000000e+01 2.000000000000000000e+02 7.860541343688964844e-02 7.860541343688964844e-02 6.668078154325485229e-02 6.668078154325485229e-02 4.563050717115402222e-02 4.563050717115402222e-02
2.100000000000000000e+01 2.100000000000000000e+02 7.385471463203430176e-02 7.385471463203430176e-02 6.119446828961372375e-02 6.119446828961372375e-02 3.987170755863189697e-02 3.987170755863189697e-02
2.200000000000000000e+01 2.200000000000000000e+02 6.961616873741149902e-02 6.961616873741149902e-02 5.634804815053939819e-02 5.634804815053939819e-02 3.491877019405364990e-02 3.491877019405364990e-02
2.300000000000000000e+01 2.300000000000000000e+02 6.597878038883209229e-02 6.597878038883209229e-02 5.220786854624748230e-02 5.220786854624748230e-02 3.065801411867141724e-02 3.065801411867141724e-02
2.400000000000000000e+01 2.400000000000000000e+02 6.296216696500778198e-02 6.296216696500778198e-02 4.874221608042716980e-02 4.874221608042716980e-02 2.715876325964927673e-02 2.715876325964927673e-02
2.500000000000000000e+01 2.500000000000000000e+02 6.056821346282958984e-02 6.056821346282958984e-02 4.584851115942001343e-02 4.584851115942001343e-02 2.431805431842803955e-02 2.431805431842803955e-02
2.600000000000000000e+01 2.600000000000000000e+02 5.877413228154182434e-02 5.877413228154182434e-02 4.344621300697326660e-02 4.344621300697326660e-02 2.200012654066085815e-02 2.200012654066085815e-02
2.700000000000000000e+01 2.700000000000000000e+02 5.745699629187583923e-02 5.745699629187583923e-02 4.143844172358512878e-02 4.143844172358512878e-02 2.008914761245250702e-02 2.008914761245250702e-02
2.800000000000000000e+01 2.800000000000000000e+02 5.649210140109062195e-02 5.649210140109062195e-02 3.976598381996154785e-02 3.976598381996154785e-02 1.853759586811065674e-02 1.853759586811065674e-02
2.900000000000000000e+01 2.900000000000000000e+02 5.575252324342727661e-02 5.575252324342727661e-02 3.838930279016494751e-02 3.838930279016494751e-02 1.722086593508720398e-02 1.722086593508720398e-02
3.000000000000000000e+01 3.000000000000000000e+02 5.515184625983238220e-02 5.515184625983238220e-02 3.703519329428672791e-02 3.703519329428672791e-02 1.611060649156570435e-02 1.611060649156570435e-02
3.100000000000000000e+01 3.100000000000000000e+02 5.464371666312217712e-02 5.464371666312217712e-02 3.579302132129669189e-02 3.579302132129669189e-02 1.511602848768234253e-02 1.511602848768234253e-02
3.200000000000000000e+01 3.200000000000000000e+02 5.416863411664962769e-02 5.416863411664962769e-02 3.459067642688751221e-02 3.459067642688751221e-02 1.423416379839181900e-02 1.423416379839181900e-02
3.300000000000000000e+01 3.300000000000000000e+02 5.368273332715034485e-02 5.368273332715034485e-02 3.343227505683898926e-02 3.343227505683898926e-02 1.344415172934532166e-02 1.344415172934532166e-02
3.400000000000000000e+01 3.400000000000000000e+02 5.315264686942100525e-02 5.315264686942100525e-02 3.221188485622406006e-02 3.221188485622406006e-02 1.268643420189619064e-02 1.268643420189619064e-02
3.500000000000000000e+01 3.500000000000000000e+02 5.254164338111877441e-02 5.254164338111877441e-02 3.096066415309906006e-02 3.096066415309906006e-02 1.199130527675151825e-02 1.199130527675151825e-02
3.600000000000000000e+01 3.600000000000000000e+02 5.183576047420501709e-02 5.183576047420501709e-02 2.973417937755584717e-02 2.973417937755584717e-02 1.137895788997411728e-02 1.137895788997411728e-02
3.700000000000000000e+01 3.700000000000000000e+02 5.106745287775993347e-02 5.106745287775993347e-02 2.858161367475986481e-02 2.858161367475986481e-02 1.078605093061923981e-02 1.078605093061923981e-02
3.800000000000000000e+01 3.800000000000000000e+02 5.025282129645347595e-02 5.025282129645347595e-02 2.746515348553657532e-02 2.746515348553657532e-02 1.023468561470508575e-02 1.023468561470508575e-02
3.900000000000000000e+01 3.900000000000000000e+02 4.937237128615379333e-02 4.937237128615379333e-02 2.640151046216487885e-02 2.640151046216487885e-02 9.724437259137630463e-03 9.724437259137630463e-03
4.000000000000000000e+01 4.000000000000000000e+02 4.843656718730926514e-02 4.843656718730926514e-02 2.535376325249671936e-02 2.535376325249671936e-02 9.254280477762222290e-03 9.254280477762222290e-03
4.100000000000000000e+01 4.100000000000000000e+02 4.747554659843444824e-02 4.747554659843444824e-02 2.430620044469833374e-02 2.430620044469833374e-02 8.806491270661354065e-03 8.806491270661354065e-03
4.200000000000000000e+01 4.200000000000000000e+02 4.651313647627830505e-02 4.651313647627830505e-02 2.335318922996520996e-02 2.335318922996520996e-02 8.401699364185333252e-03 8.401699364185333252e-03
4.300000000000000000e+01 4.300000000000000000e+02 4.555895179510116577e-02 4.555895179510116577e-02 2.243622019886970520e-02 2.243622019886970520e-02 8.016439154744148254e-03 8.016439154744148254e-03
4.400000000000000000e+01 4.400000000000000000e+02 4.459625110030174255e-02 4.459625110030174255e-02 2.157218009233474731e-02 2.157218009233474731e-02 7.663477212190628052e-03 7.663477212190628052e-03
4.500000000000000000e+01 4.500000000000000000e+02 4.367211833596229553e-02 4.367211833596229553e-02 2.076312899589538574e-02 2.076312899589538574e-02 7.337208837270736694e-03 7.337208837270736694e-03
4.600000000000000000e+01 4.600000000000000000e+02 4.274836182594299316e-02 4.274836182594299316e-02 1.999874785542488098e-02 1.999874785542488098e-02 7.030262611806392670e-03 7.030262611806392670e-03
4.700000000000000000e+01 4.700000000000000000e+02 4.186152666807174683e-02 4.186152666807174683e-02 1.924747042357921600e-02 1.924747042357921600e-02 6.747471634298563004e-03 6.747471634298563004e-03
4.800000000000000000e+01 4.800000000000000000e+02 4.101108759641647339e-02 4.101108759641647339e-02 1.863430440425872803e-02 1.863430440425872803e-02 6.485628895461559296e-03 6.485628895461559296e-03
4.900000000000000000e+01 4.900000000000000000e+02 4.016111791133880615e-02 4.016111791133880615e-02 1.801202446222305298e-02 1.801202446222305298e-02 6.229459308087825775e-03 6.229459308087825775e-03
5.000000000000000000e+01 5.000000000000000000e+02 3.931247442960739136e-02 3.931247442960739136e-02 1.742282696068286896e-02 1.742282696068286896e-02 5.996490363031625748e-03 5.996490363031625748e-03
5.100000000000000000e+01 5.100000000000000000e+02 3.849735110998153687e-02 3.849735110998153687e-02 1.673052087426185608e-02 1.673052087426185608e-02 5.780950188636779785e-03 5.780950188636779785e-03
5.200000000000000000e+01 5.200000000000000000e+02 3.770739957690238953e-02 3.770739957690238953e-02 1.630824245512485504e-02 1.630824245512485504e-02 5.578844808042049408e-03 5.578844808042049408e-03
5.300000000000000000e+01 5.300000000000000000e+02 3.694961220026016235e-02 3.694961220026016235e-02 1.568043790757656097e-02 1.568043790757656097e-02 5.393018014729022980e-03 5.393018014729022980e-03
5.400000000000000000e+01 5.400000000000000000e+02 3.625731915235519409e-02 3.625731915235519409e-02 1.531227119266986847e-02 1.531227119266986847e-02 5.222061648964881897e-03 5.222061648964881897e-03
5.500000000000000000e+01 5.500000000000000000e+02 3.550606966018676758e-02 3.550606966018676758e-02 1.482428237795829773e-02 1.482428237795829773e-02 5.058452021330595016e-03 5.058452021330595016e-03
5.600000000000000000e+01 5.600000000000000000e+02 3.477026894688606262e-02 3.477026894688606262e-02 1.435506064444780350e-02 1.435506064444780350e-02 4.908944480121135712e-03 4.908944480121135712e-03
5.700000000000000000e+01 5.700000000000000000e+02 3.409961611032485962e-02 3.409961611032485962e-02 1.392247155308723450e-02 1.392247155308723450e-02 4.769295919686555862e-03 4.769295919686555862e-03
5.800000000000000000e+01 5.800000000000000000e+02 3.346534818410873413e-02 3.346534818410873413e-02 1.351713575422763824e-02 1.351713575422763824e-02 4.634220153093338013e-03 4.634220153093338013e-03
5.900000000000000000e+01 5.900000000000000000e+02 3.284674882888793945e-02 3.284674882888793945e-02 1.311095803976058960e-02 1.311095803976058960e-02 4.512689076364040375e-03 4.512689076364040375e-03
6.000000000000000000e+01 6.000000000000000000e+02 3.219433128833770752e-02 3.219433128833770752e-02 1.275248266756534576e-02 1.275248266756534576e-02 4.398460034281015396e-03 4.398460034281015396e-03
6.100000000000000000e+01 6.100000000000000000e+02 3.157504647970199585e-02 3.157504647970199585e-02 1.243346370756626129e-02 1.243346370756626129e-02 4.289373755455017090e-03 4.289373755455017090e-03
6.200000000000000000e+01 6.200000000000000000e+02 3.099070116877555847e-02 3.099070116877555847e-02 1.210053637623786926e-02 1.210053637623786926e-02 4.186913371086120605e-03 4.186913371086120605e-03
6.300000000000000000e+01 6.300000000000000000e+02 3.045477345585823059e-02 3.045477345585823059e-02 1.176100224256515503e-02 1.176100224256515503e-02 4.092031158506870270e-03 4.092031158506870270e-03
6.400000000000000000e+01 6.400000000000000000e+02 2.993927896022796631e-02 2.993927896022796631e-02 1.145537011325359344e-02 1.145537011325359344e-02 3.999525681138038635e-03 3.999525681138038635e-03
6.500000000000000000e+01 6.500000000000000000e+02 2.943759039044380188e-02 2.943759039044380188e-02 1.117807533591985703e-02 1.117807533591985703e-02 3.910548053681850433e-03 3.910548053681850433e-03
6.600000000000000000e+01 6.600000000000000000e+02 2.889078296720981598e-02 2.889078296720981598e-02 1.091025862842798233e-02 1.091025862842798233e-02 3.828617744147777557e-03 3.828617744147777557e-03
6.700000000000000000e+01 6.700000000000000000e+02 2.829670533537864685e-02 2.829670533537864685e-02 1.066276803612709045e-02 1.066276803612709045e-02 3.748362883925437927e-03 3.748362883925437927e-03
6.800000000000000000e+01 6.800000000000000000e+02 2.775989845395088196e-02 2.775989845395088196e-02 1.043989509344100952e-02 1.043989509344100952e-02 3.671911312267184258e-03 3.671911312267184258e-03
7.000000000000000000e+01 7.000000000000000000e+02 2.683015912771224976e-02 2.683015912771224976e-02 9.950695559382438660e-03 9.950695559382438660e-03 3.534296527504920959e-03 3.534296527504920959e-03
7.100000000000000000e+01 7.100000000000000000e+02 2.645738795399665833e-02 2.645738795399665833e-02 9.713536128401756287e-03 9.713536128401756287e-03 3.467226400971412659e-03 3.467226400971412659e-03
7.200000000000000000e+01 7.200000000000000000e+02 2.586612477898597717e-02 2.586612477898597717e-02 9.498381987214088440e-03 9.498381987214088440e-03 3.406690666452050209e-03 3.406690666452050209e-03
7.300000000000000000e+01 7.300000000000000000e+02 2.537456154823303223e-02 2.537456154823303223e-02 9.302233345806598663e-03 9.302233345806598663e-03 3.347448538988828659e-03 3.347448538988828659e-03
7.400000000000000000e+01 7.400000000000000000e+02 2.494458295404911041e-02 2.494458295404911041e-02 9.133806452155113220e-03 9.133806452155113220e-03 3.289167536422610283e-03 3.289167536422610283e-03
7.600000000000000000e+01 7.600000000000000000e+02 2.423728629946708679e-02 2.423728629946708679e-02 8.727531880140304565e-03 8.727531880140304565e-03 3.183966968208551407e-03 3.183966968208551407e-03
7.700000000000000000e+01 7.700000000000000000e+02 2.370804548263549805e-02 2.370804548263549805e-02 8.544957265257835388e-03 8.544957265257835388e-03 3.132928162813186646e-03 3.132928162813186646e-03
7.800000000000000000e+01 7.800000000000000000e+02 2.325762435793876648e-02 2.325762435793876648e-02 8.380965329706668854e-03 8.380965329706668854e-03 3.085487987846136093e-03 3.085487987846136093e-03
7.900000000000000000e+01 7.900000000000000000e+02 2.287026494741439819e-02 2.287026494741439819e-02 8.219677954912185669e-03 8.219677954912185669e-03 3.040215233340859413e-03 3.040215233340859413e-03
8.100000000000000000e+01 8.100000000000000000e+02 2.212566882371902466e-02 2.212566882371902466e-02 7.927026599645614624e-03 7.927026599645614624e-03 2.951903035864233971e-03 2.951903035864233971e-03
8.200000000000000000e+01 8.200000000000000000e+02 2.183014526963233948e-02 2.183014526963233948e-02 7.809017784893512726e-03 7.809017784893512726e-03 2.910745795816183090e-03 2.910745795816183090e-03
8.300000000000000000e+01 8.300000000000000000e+02 2.141722291707992554e-02 2.141722291707992554e-02 7.658550050109624863e-03 7.658550050109624863e-03 2.871624659746885300e-03 2.871624659746885300e-03
8.500000000000000000e+01 8.500000000000000000e+02 2.067272923886775970e-02 2.067272923886775970e-02 7.373073138296604156e-03 7.373073138296604156e-03 2.794888336211442947e-03 2.794888336211442947e-03
8.600000000000000000e+01 8.600000000000000000e+02 2.035605907440185547e-02 2.035605907440185547e-02 7.229879964143037796e-03 7.229879964143037796e-03 2.758038230240345001e-03 2.758038230240345001e-03
8.800000000000000000e+01 8.800000000000000000e+02 1.974575966596603394e-02 1.974575966596603394e-02 6.966824643313884735e-03 6.966824643313884735e-03 2.688859589397907257e-03 2.688859589397907257e-03
8.900000000000000000e+01 8.900000000000000000e+02 1.949110068380832672e-02 1.949110068380832672e-02 6.848795805126428604e-03 6.848795805126428604e-03 2.656058408319950104e-03 2.656058408319950104e-03
9.100000000000000000e+01 9.100000000000000000e+02 1.896663382649421692e-02 1.896663382649421692e-02 6.638659164309501648e-03 6.638659164309501648e-03 2.592217177152633667e-03 2.592217177152633667e-03
9.200000000000000000e+01 9.200000000000000000e+02 1.862907782196998596e-02 1.862907782196998596e-02 6.561868358403444290e-03 6.561868358403444290e-03 2.561237663030624390e-03 2.561237663030624390e-03
9.400000000000000000e+01 9.400000000000000000e+02 1.803223229944705963e-02 1.803223229944705963e-02 6.530427373945713043e-03 6.530427373945713043e-03 2.501896116882562637e-03 2.501896116882562637e-03
9.500000000000000000e+01 9.500000000000000000e+02 1.772457547485828400e-02 1.772457547485828400e-02 6.269950419664382935e-03 6.269950419664382935e-03 2.473619766533374786e-03 2.473619766533374786e-03
9.700000000000000000e+01 9.700000000000000000e+02 1.721912994980812073e-02 1.721912994980812073e-02 6.116894073784351349e-03 6.116894073784351349e-03 2.419496886432170868e-03 2.419496886432170868e-03
9.900000000000000000e+01 9.900000000000000000e+02 1.671949401497840881e-02 1.671949401497840881e-02 6.118363700807094574e-03 6.118363700807094574e-03 2.369588240981101990e-03 2.369588240981101990e-03
1.000000000000000000e+02 1.000000000000000000e+03 1.652030088007450104e-02 1.652030088007450104e-02 5.778987891972064972e-03 5.778987891972064972e-03 2.346382010728120804e-03 2.346382010728120804e-03
1.020000000000000000e+02 1.020000000000000000e+03 1.611091010272502899e-02 1.611091010272502899e-02 6.080141291022300720e-03 6.080141291022300720e-03 2.306528855115175247e-03 2.306528855115175247e-03
1.040000000000000000e+02 1.040000000000000000e+03 1.594280637800693512e-02 1.594280637800693512e-02 6.029817275702953339e-03 6.029817275702953339e-03 2.259445376694202423e-03 2.259445376694202423e-03
1.050000000000000000e+02 1.050000000000000000e+03 1.543767005205154419e-02 1.543767005205154419e-02 5.520323757082223892e-03 5.520323757082223892e-03 2.233859151601791382e-03 2.233859151601791382e-03
1.070000000000000000e+02 1.070000000000000000e+03 1.502720452845096588e-02 1.502720452845096588e-02 5.402038805186748505e-03 5.402038805186748505e-03 2.185096032917499542e-03 2.185096032917499542e-03
1.090000000000000000e+02 1.090000000000000000e+03 1.499660313129425049e-02 1.499660313129425049e-02 5.344119854271411896e-03 5.344119854271411896e-03 2.142757177352905273e-03 2.142757177352905273e-03
1.110000000000000000e+02 1.110000000000000000e+03 1.426276285201311111e-02 1.426276285201311111e-02 5.286603234708309174e-03 5.286603234708309174e-03 2.103583421558141708e-03 2.103583421558141708e-03
1.120000000000000000e+02 1.120000000000000000e+03 1.409841515123844147e-02 1.409841515123844147e-02 5.134911276400089264e-03 5.134911276400089264e-03 2.085342537611722946e-03 2.085342537611722946e-03
1.140000000000000000e+02 1.140000000000000000e+03 1.414826139807701111e-02 1.414826139807701111e-02 4.951957147568464279e-03 4.951957147568464279e-03 2.053876407444477081e-03 2.053876407444477081e-03
1.160000000000000000e+02 1.160000000000000000e+03 1.348847709596157074e-02 1.348847709596157074e-02 4.860563669353723526e-03 4.860563669353723526e-03 2.029227791354060173e-03 2.029227791354060173e-03
1.180000000000000000e+02 1.180000000000000000e+03 1.315201446413993835e-02 1.315201446413993835e-02 4.673699848353862762e-03 4.673699848353862762e-03 1.990172080695629120e-03 1.990172080695629120e-03
1.200000000000000000e+02 1.200000000000000000e+03 1.345416903495788574e-02 1.345416903495788574e-02 4.594991914927959442e-03 4.594991914927959442e-03 1.948268152773380280e-03 1.948268152773380280e-03
1.220000000000000000e+02 1.220000000000000000e+03 1.255406811833381653e-02 1.255406811833381653e-02 4.515847191214561462e-03 4.515847191214561462e-03 1.912782667204737663e-03 1.912782667204737663e-03
1.240000000000000000e+02 1.240000000000000000e+03 1.258675754070281982e-02 1.258675754070281982e-02 4.370651207864284515e-03 4.370651207864284515e-03 1.880932599306106567e-03 1.880932599306106567e-03
1.260000000000000000e+02 1.260000000000000000e+03 1.226892694830894470e-02 1.226892694830894470e-02 4.318535327911376953e-03 4.318535327911376953e-03 1.851655542850494385e-03 1.851655542850494385e-03
1.280000000000000000e+02 1.280000000000000000e+03 1.201339531689882278e-02 1.201339531689882278e-02 4.255135543644428253e-03 4.255135543644428253e-03 1.825628452934324741e-03 1.825628452934324741e-03
1.310000000000000000e+02 1.310000000000000000e+03 1.161209587007761002e-02 1.161209587007761002e-02 4.183827899396419525e-03 4.183827899396419525e-03 1.810830901376903057e-03 1.810830901376903057e-03
1.330000000000000000e+02 1.330000000000000000e+03 1.153369247913360596e-02 1.153369247913360596e-02 4.054084420204162598e-03 4.054084420204162598e-03 1.769291004166007042e-03 1.769291004166007042e-03
1.350000000000000000e+02 1.350000000000000000e+03 1.113461144268512726e-02 1.113461144268512726e-02 3.943403717130422592e-03 3.943403717130422592e-03 1.734313089400529861e-03 1.734313089400529861e-03
1.370000000000000000e+02 1.370000000000000000e+03 1.073566731065511703e-02 1.073566731065511703e-02 3.891474567353725433e-03 3.891474567353725433e-03 1.710085896775126457e-03 1.710085896775126457e-03
1.390000000000000000e+02 1.390000000000000000e+03 1.072219200432300568e-02 1.072219200432300568e-02 3.893726971000432968e-03 3.893726971000432968e-03 1.688594347797334194e-03 1.688594347797334194e-03
1.420000000000000000e+02 1.420000000000000000e+03 1.075841672718524933e-02 1.075841672718524933e-02 3.659624839201569557e-03 3.659624839201569557e-03 1.656561857089400291e-03 1.656561857089400291e-03
1.440000000000000000e+02 1.440000000000000000e+03 1.058888807892799377e-02 1.058888807892799377e-02 3.603608347475528717e-03 3.603608347475528717e-03 1.632624538615345955e-03 1.632624538615345955e-03
1.470000000000000000e+02 1.470000000000000000e+03 1.012220326811075211e-02 1.012220326811075211e-02 3.550460562109947205e-03 3.550460562109947205e-03 1.593885361216962337e-03 1.593885361216962337e-03
1.490000000000000000e+02 1.490000000000000000e+03 9.958967566490173340e-03 9.958967566490173340e-03 3.479444887489080429e-03 3.479444887489080429e-03 1.566812628880143166e-03 1.566812628880143166e-03
1.510000000000000000e+02 1.510000000000000000e+03 9.671976789832115173e-03 9.671976789832115173e-03 3.364342497661709785e-03 3.364342497661709785e-03 1.544598257169127464e-03 1.544598257169127464e-03
1.540000000000000000e+02 1.540000000000000000e+03 9.397243149578571320e-03 9.397243149578571320e-03 3.374940948560833931e-03 3.374940948560833931e-03 1.519498415291309357e-03 1.519498415291309357e-03
1.570000000000000000e+02 1.570000000000000000e+03 9.163362905383110046e-03 9.163362905383110046e-03 3.267715452238917351e-03 3.267715452238917351e-03 1.496725482866168022e-03 1.496725482866168022e-03
1.590000000000000000e+02 1.590000000000000000e+03 8.976448327302932739e-03 8.976448327302932739e-03 3.204062813892960548e-03 3.204062813892960548e-03 1.485363347455859184e-03 1.485363347455859184e-03
1.620000000000000000e+02 1.620000000000000000e+03 8.803594857454299927e-03 8.803594857454299927e-03 3.338338574394583702e-03 3.338338574394583702e-03 1.469259615987539291e-03 1.469259615987539291e-03
1.640000000000000000e+02 1.640000000000000000e+03 8.660504594445228577e-03 8.660504594445228577e-03 3.103593131527304649e-03 3.103593131527304649e-03 1.439603976905345917e-03 1.439603976905345917e-03
1.670000000000000000e+02 1.670000000000000000e+03 8.345540612936019897e-03 8.345540612936019897e-03 3.040736773982644081e-03 3.040736773982644081e-03 1.399278757162392139e-03 1.399278757162392139e-03
1.700000000000000000e+02 1.700000000000000000e+03 8.217527531087398529e-03 8.217527531087398529e-03 3.146416507661342621e-03 3.146416507661342621e-03 1.378763234242796898e-03 1.378763234242796898e-03
1.730000000000000000e+02 1.730000000000000000e+03 8.063981309533119202e-03 8.063981309533119202e-03 2.992746187373995781e-03 2.992746187373995781e-03 1.359073445200920105e-03 1.359073445200920105e-03
1.760000000000000000e+02 1.760000000000000000e+03 7.843292318284511566e-03 7.843292318284511566e-03 2.916253637522459030e-03 2.916253637522459030e-03 1.331210019998252392e-03 1.331210019998252392e-03
1.790000000000000000e+02 1.790000000000000000e+03 7.696350105106830597e-03 7.696350105106830597e-03 2.757949056103825569e-03 2.757949056103825569e-03 1.316560199484229088e-03 1.316560199484229088e-03
1.820000000000000000e+02 1.820000000000000000e+03 7.796776480972766876e-03 7.796776480972766876e-03 2.859829459339380264e-03 2.859829459339380264e-03 1.298971939831972122e-03 1.298971939831972122e-03
1.850000000000000000e+02 1.850000000000000000e+03 7.632181979715824127e-03 7.632181979715824127e-03 2.782668918371200562e-03 2.782668918371200562e-03 1.271062763407826424e-03 1.271062763407826424e-03
1.880000000000000000e+02 1.880000000000000000e+03 7.310273591428995132e-03 7.310273591428995132e-03 2.802683040499687195e-03 2.802683040499687195e-03 1.251036301255226135e-03 1.251036301255226135e-03
1.910000000000000000e+02 1.910000000000000000e+03 7.121123373508453369e-03 7.121123373508453369e-03 2.809700090438127518e-03 2.809700090438127518e-03 1.249671680852770805e-03 1.249671680852770805e-03
1.940000000000000000e+02 1.940000000000000000e+03 7.203979417681694031e-03 7.203979417681694031e-03 2.619403880089521408e-03 2.619403880089521408e-03 1.215692609548568726e-03 1.215692609548568726e-03
1.970000000000000000e+02 1.970000000000000000e+03 7.202681154012680054e-03 7.202681154012680054e-03 2.620066981762647629e-03 2.620066981762647629e-03 1.211393624544143677e-03 1.211393624544143677e-03
2.010000000000000000e+02 2.010000000000000000e+03 6.681277416646480560e-03 6.681277416646480560e-03 2.452828921377658844e-03 2.452828921377658844e-03 1.161124324426054955e-03 1.161124324426054955e-03
2.040000000000000000e+02 2.040000000000000000e+03 6.506883073598146439e-03 6.506883073598146439e-03 2.456848975270986557e-03 2.456848975270986557e-03 1.155824633315205574e-03 1.155824633315205574e-03
2.070000000000000000e+02 2.070000000000000000e+03 6.585815921425819397e-03 6.585815921425819397e-03 2.499362453818321228e-03 2.499362453818321228e-03 1.136626582592725754e-03 1.136626582592725754e-03
2.110000000000000000e+02 2.110000000000000000e+03 6.485820747911930084e-03 6.485820747911930084e-03 2.339642960578203201e-03 2.339642960578203201e-03 1.112354919314384460e-03 1.112354919314384460e-03
2.140000000000000000e+02 2.140000000000000000e+03 6.178367417305707932e-03 6.178367417305707932e-03 2.272889483720064163e-03 2.272889483720064163e-03 1.109633594751358032e-03 1.109633594751358032e-03
2.180000000000000000e+02 2.180000000000000000e+03 6.126554217189550400e-03 6.126554217189550400e-03 2.230231184512376785e-03 2.230231184512376785e-03 1.078360597603023052e-03 1.078360597603023052e-03
2.210000000000000000e+02 2.210000000000000000e+03 6.271664984524250031e-03 6.271664984524250031e-03 2.170567866414785385e-03 2.170567866414785385e-03 1.084449468180537224e-03 1.084449468180537224e-03
2.250000000000000000e+02 2.250000000000000000e+03 5.917758215218782425e-03 5.917758215218782425e-03 2.272818237543106079e-03 2.272818237543106079e-03 1.136041944846510887e-03 1.136041944846510887e-03
2.290000000000000000e+02 2.290000000000000000e+03 5.992322228848934174e-03 5.992322228848934174e-03 2.216767286881804466e-03 2.216767286881804466e-03 1.131389057263731956e-03 1.131389057263731956e-03
2.330000000000000000e+02 2.330000000000000000e+03 5.673896521329879761e-03 5.673896521329879761e-03 2.154258545488119125e-03 2.154258545488119125e-03 1.076173270121216774e-03 1.076173270121216774e-03
2.370000000000000000e+02 2.370000000000000000e+03 5.569119006395339966e-03 5.569119006395339966e-03 2.072972245514392853e-03 2.072972245514392853e-03 1.074201194569468498e-03 1.074201194569468498e-03
2.400000000000000000e+02 2.400000000000000000e+03 5.698997527360916138e-03 5.698997527360916138e-03 2.139144111424684525e-03 2.139144111424684525e-03 1.065918477252125740e-03 1.065918477252125740e-03
2.440000000000000000e+02 2.440000000000000000e+03 5.595182534307241440e-03 5.595182534307241440e-03 1.980419503524899483e-03 1.980419503524899483e-03 1.006010454148054123e-03 1.006010454148054123e-03
2.490000000000000000e+02 2.490000000000000000e+03 5.387054756283760071e-03 5.387054756283760071e-03 1.971353311091661453e-03 1.971353311091661453e-03 9.713099570944905281e-04 9.713099570944905281e-04
2.530000000000000000e+02 2.530000000000000000e+03 5.831233225762844086e-03 5.831233225762844086e-03 1.926453202031552792e-03 1.926453202031552792e-03 9.568168316036462784e-04 9.568168316036462784e-04
2.570000000000000000e+02 2.570000000000000000e+03 6.267037242650985718e-03 6.267037242650985718e-03 2.083708532154560089e-03 2.083708532154560089e-03 9.338897652924060822e-04 9.338897652924060822e-04
2.610000000000000000e+02 2.610000000000000000e+03 6.407004781067371368e-03 6.407004781067371368e-03 1.951614278368651867e-03 1.951614278368651867e-03 9.203872759826481342e-04 9.203872759826481342e-04
2.660000000000000000e+02 2.660000000000000000e+03 5.704914685338735580e-03 5.704914685338735580e-03 1.877263188362121582e-03 1.877263188362121582e-03 8.948752074502408504e-04 8.948752074502408504e-04
2.700000000000000000e+02 2.700000000000000000e+03 5.416133441030979156e-03 5.416133441030979156e-03 2.134233247488737106e-03 2.134233247488737106e-03 8.816334884613752365e-04 8.816334884613752365e-04
2.740000000000000000e+02 2.740000000000000000e+03 5.236215423792600632e-03 5.236215423792600632e-03 1.866749953478574753e-03 1.866749953478574753e-03 8.712743874639272690e-04 8.712743874639272690e-04
2.790000000000000000e+02 2.790000000000000000e+03 5.009679123759269714e-03 5.009679123759269714e-03 2.005039714276790619e-03 2.005039714276790619e-03 8.450566092506051064e-04 8.450566092506051064e-04
2.840000000000000000e+02 2.840000000000000000e+03 4.752380307763814926e-03 4.752380307763814926e-03 1.873763627372682095e-03 1.873763627372682095e-03 8.422894170507788658e-04 8.422894170507788658e-04
2.880000000000000000e+02 2.880000000000000000e+03 4.537239670753479004e-03 4.537239670753479004e-03 1.739670406095683575e-03 1.739670406095683575e-03 8.215070120058953762e-04 8.215070120058953762e-04
2.930000000000000000e+02 2.930000000000000000e+03 4.667965695261955261e-03 4.667965695261955261e-03 1.754687633365392685e-03 1.754687633365392685e-03 8.011962054297327995e-04 8.011962054297327995e-04
2.980000000000000000e+02 2.980000000000000000e+03 4.366278648376464844e-03 4.366278648376464844e-03 1.672093989327549934e-03 1.672093989327549934e-03 8.038352243602275848e-04 8.038352243602275848e-04
3.030000000000000000e+02 3.030000000000000000e+03 4.282732959836721420e-03 4.282732959836721420e-03 1.724097877740859985e-03 1.724097877740859985e-03 7.777474820613861084e-04 7.777474820613861084e-04
3.080000000000000000e+02 3.080000000000000000e+03 4.286607727408409119e-03 4.286607727408409119e-03 1.663508359342813492e-03 1.663508359342813492e-03 7.621963741257786751e-04 7.621963741257786751e-04
3.130000000000000000e+02 3.130000000000000000e+03 4.119151737540960312e-03 4.119151737540960312e-03 1.601824769750237465e-03 1.601824769750237465e-03 7.459220942109823227e-04 7.459220942109823227e-04
3.180000000000000000e+02 3.180000000000000000e+03 4.087436944246292114e-03 4.087436944246292114e-03 1.572871697135269642e-03 1.572871697135269642e-03 7.284130551852285862e-04 7.284130551852285862e-04
3.240000000000000000e+02 3.240000000000000000e+03 3.865182865411043167e-03 3.865182865411043167e-03 1.497296267189085484e-03 1.497296267189085484e-03 7.269463385455310345e-04 7.269463385455310345e-04
3.290000000000000000e+02 3.290000000000000000e+03 3.953690640628337860e-03 3.953690640628337860e-03 1.485444488935172558e-03 1.485444488935172558e-03 7.173640187829732895e-04 7.173640187829732895e-04
3.340000000000000000e+02 3.340000000000000000e+03 3.941624425351619720e-03 3.941624425351619720e-03 1.555965514853596687e-03 1.555965514853596687e-03 7.061874493956565857e-04 7.061874493956565857e-04
3.400000000000000000e+02 3.400000000000000000e+03 3.725184360519051552e-03 3.725184360519051552e-03 1.434293109923601151e-03 1.434293109923601151e-03 6.770580075681209564e-04 6.770580075681209564e-04
3.460000000000000000e+02 3.460000000000000000e+03 3.659697715193033218e-03 3.659697715193033218e-03 1.353348023258149624e-03 1.353348023258149624e-03 6.731273024342954159e-04 6.731273024342954159e-04
3.510000000000000000e+02 3.510000000000000000e+03 3.699829801917076111e-03 3.699829801917076111e-03 1.470398157835006714e-03 1.470398157835006714e-03 6.734842900186777115e-04 6.734842900186777115e-04
3.570000000000000000e+02 3.570000000000000000e+03 3.847815794870257378e-03 3.847815794870257378e-03 1.413454534485936165e-03 1.413454534485936165e-03 6.583142094314098358e-04 6.583142094314098358e-04
3.630000000000000000e+02 3.630000000000000000e+03 3.537136362865567207e-03 3.537136362865567207e-03 1.354101113975048065e-03 1.354101113975048065e-03 6.293650949373841286e-04 6.293650949373841286e-04
3.690000000000000000e+02 3.690000000000000000e+03 3.371448256075382233e-03 3.371448256075382233e-03 1.429696334525942802e-03 1.429696334525942802e-03 6.286090938374400139e-04 6.286090938374400139e-04
3.750000000000000000e+02 3.750000000000000000e+03 3.566303523257374763e-03 3.566303523257374763e-03 1.240758341737091541e-03 1.240758341737091541e-03 6.104420754127204418e-04 6.104420754127204418e-04
3.820000000000000000e+02 3.820000000000000000e+03 3.291342640295624733e-03 3.291342640295624733e-03 1.271467306651175022e-03 1.271467306651175022e-03 6.116224685683846474e-04 6.116224685683846474e-04
3.880000000000000000e+02 3.880000000000000000e+03 3.258816432207822800e-03 3.258816432207822800e-03 1.340714748948812485e-03 1.340714748948812485e-03 5.876955110579729080e-04 5.876955110579729080e-04
3.940000000000000000e+02 3.940000000000000000e+03 3.396015381440520287e-03 3.396015381440520287e-03 1.238637254573404789e-03 1.238637254573404789e-03 5.817300407215952873e-04 5.817300407215952873e-04
4.010000000000000000e+02 4.010000000000000000e+03 3.115206956863403320e-03 3.115206956863403320e-03 1.180775579996407032e-03 1.180775579996407032e-03 5.688320379704236984e-04 5.688320379704236984e-04
4.080000000000000000e+02 4.080000000000000000e+03 3.021325916051864624e-03 3.021325916051864624e-03 1.295625697821378708e-03 1.295625697821378708e-03 5.563317099586129189e-04 5.563317099586129189e-04
4.140000000000000000e+02 4.140000000000000000e+03 3.203388303518295288e-03 3.203388303518295288e-03 1.198753714561462402e-03 1.198753714561462402e-03 5.562583100982010365e-04 5.562583100982010365e-04
4.210000000000000000e+02 4.210000000000000000e+03 3.067489713430404663e-03 3.067489713430404663e-03 1.275032525882124901e-03 1.275032525882124901e-03 5.469855386763811111e-04 5.469855386763811111e-04
4.280000000000000000e+02 4.280000000000000000e+03 2.816648688167333603e-03 2.816648688167333603e-03 1.149714458733797073e-03 1.149714458733797073e-03 5.285813240334391594e-04 5.285813240334391594e-04
4.350000000000000000e+02 4.350000000000000000e+03 3.116696607321500778e-03 3.116696607321500778e-03 1.243726699613034725e-03 1.243726699613034725e-03 5.183442845009267330e-04 5.183442845009267330e-04
4.430000000000000000e+02 4.430000000000000000e+03 2.782322000712156296e-03 2.782322000712156296e-03 1.125955255702137947e-03 1.125955255702137947e-03 5.197229329496622086e-04 5.197229329496622086e-04
4.500000000000000000e+02 4.500000000000000000e+03 2.819699235260486603e-03 2.819699235260486603e-03 1.076172571629285812e-03 1.076172571629285812e-03 5.007227882742881775e-04 5.007227882742881775e-04
4.580000000000000000e+02 4.580000000000000000e+03 3.022332675755023956e-03 3.022332675755023956e-03 1.112478785216808319e-03 1.112478785216808319e-03 4.892558790743350983e-04 4.892558790743350983e-04
4.650000000000000000e+02 4.650000000000000000e+03 2.912078518420457840e-03 2.912078518420457840e-03 1.104824244976043701e-03 1.104824244976043701e-03 4.927513655275106430e-04 4.927513655275106430e-04
4.730000000000000000e+02 4.730000000000000000e+03 2.726132050156593323e-03 2.726132050156593323e-03 1.092726364731788635e-03 1.092726364731788635e-03 4.690133500844240189e-04 4.690133500844240189e-04
4.810000000000000000e+02 4.810000000000000000e+03 2.684911713004112244e-03 2.684911713004112244e-03 1.146755414083600044e-03 1.146755414083600044e-03 4.576370120048522949e-04 4.576370120048522949e-04
4.890000000000000000e+02 4.890000000000000000e+03 2.685454441234469414e-03 2.685454441234469414e-03 1.008602674119174480e-03 1.008602674119174480e-03 4.726012120954692364e-04 4.726012120954692364e-04
4.970000000000000000e+02 4.970000000000000000e+03 2.626599278301000595e-03 2.626599278301000595e-03 1.006601029075682163e-03 1.006601029075682163e-03 4.594236379489302635e-04 4.594236379489302635e-04
5.050000000000000000e+02 5.050000000000000000e+03 2.522717695683240891e-03 2.522717695683240891e-03 1.336330897174775600e-03 1.336330897174775600e-03 4.371868271846324205e-04 4.371868271846324205e-04
5.140000000000000000e+02 5.140000000000000000e+03 2.642987295985221863e-03 2.642987295985221863e-03 1.083720009773969650e-03 1.083720009773969650e-03 4.305464099161326885e-04 4.305464099161326885e-04
5.220000000000000000e+02 5.220000000000000000e+03 2.592927310615777969e-03 2.592927310615777969e-03 9.935519192367792130e-04 9.935519192367792130e-04 4.189008031971752644e-04 4.189008031971752644e-04
5.310000000000000000e+02 5.310000000000000000e+03 2.454259898513555527e-03 2.454259898513555527e-03 1.034881919622421265e-03 1.034881919622421265e-03 4.140763194300234318e-04 4.140763194300234318e-04
5.400000000000000000e+02 5.400000000000000000e+03 2.482444513589143753e-03 2.482444513589143753e-03 9.660279029048979282e-04 9.660279029048979282e-04 4.066030960530042648e-04 4.066030960530042648e-04
5.490000000000000000e+02 5.490000000000000000e+03 2.333075506612658501e-03 2.333075506612658501e-03 9.589598630554974079e-04 9.589598630554974079e-04 3.996224841102957726e-04 3.996224841102957726e-04
5.580000000000000000e+02 5.580000000000000000e+03 2.386702457442879677e-03 2.386702457442879677e-03 8.958574617281556129e-04 8.958574617281556129e-04 3.961716429330408573e-04 3.961716429330408573e-04
5.670000000000000000e+02 5.670000000000000000e+03 2.462914912030100822e-03 2.462914912030100822e-03 9.303260012529790401e-04 9.303260012529790401e-04 3.861238365061581135e-04 3.861238365061581135e-04
5.760000000000000000e+02 5.760000000000000000e+03 2.527044620364904404e-03 2.527044620364904404e-03 9.430767968297004700e-04 9.430767968297004700e-04 3.824651939794421196e-04 3.824651939794421196e-04
5.860000000000000000e+02 5.860000000000000000e+03 2.116675488650798798e-03 2.116675488650798798e-03 8.632511016912758350e-04 8.632511016912758350e-04 3.692058089654892683e-04 3.692058089654892683e-04
5.960000000000000000e+02 5.960000000000000000e+03 2.380618127062916756e-03 2.380618127062916756e-03 8.912174962460994720e-04 8.912174962460994720e-04 3.610799030866473913e-04 3.610799030866473913e-04
6.060000000000000000e+02 6.060000000000000000e+03 2.390601672232151031e-03 2.390601672232151031e-03 8.967026369646191597e-04 8.967026369646191597e-04 3.542192862369120121e-04 3.542192862369120121e-04
6.160000000000000000e+02 6.160000000000000000e+03 2.166579943150281906e-03 2.166579943150281906e-03 8.074631332419812679e-04 8.074631332419812679e-04 3.603743389248847961e-04 3.603743389248847961e-04
6.260000000000000000e+02 6.260000000000000000e+03 2.342885360121726990e-03 2.342885360121726990e-03 7.964437827467918396e-04 7.964437827467918396e-04 3.538675955496728420e-04 3.538675955496728420e-04
6.360000000000000000e+02 6.360000000000000000e+03 2.307024318724870682e-03 2.307024318724870682e-03 9.087703656405210495e-04 9.087703656405210495e-04 3.406710457056760788e-04 3.406710457056760788e-04
6.470000000000000000e+02 6.470000000000000000e+03 2.029565162956714630e-03 2.029565162956714630e-03 8.691558614373207092e-04 8.691558614373207092e-04 3.373218351043760777e-04 3.373218351043760777e-04
6.580000000000000000e+02 6.580000000000000000e+03 2.285023685544729233e-03 2.285023685544729233e-03 7.762079476378858089e-04 7.762079476378858089e-04 3.243885294068604708e-04 3.243885294068604708e-04
6.690000000000000000e+02 6.690000000000000000e+03 1.920141628943383694e-03 1.920141628943383694e-03 8.936318336054682732e-04 8.936318336054682732e-04 3.151497803628444672e-04 3.151497803628444672e-04
6.800000000000000000e+02 6.800000000000000000e+03 2.166543155908584595e-03 2.166543155908584595e-03 8.441712125204503536e-04 8.441712125204503536e-04 3.158995241392403841e-04 3.158995241392403841e-04
6.910000000000000000e+02 6.910000000000000000e+03 2.118242904543876648e-03 2.118242904543876648e-03 7.096029585227370262e-04 7.096029585227370262e-04 3.142219211440533400e-04 3.142219211440533400e-04
7.020000000000000000e+02 7.020000000000000000e+03 1.832570647820830345e-03 1.832570647820830345e-03 7.076706970110535622e-04 7.076706970110535622e-04 3.016712144017219543e-04 3.016712144017219543e-04
7.140000000000000000e+02 7.140000000000000000e+03 1.897773006930947304e-03 1.897773006930947304e-03 6.746348226442933083e-04 6.746348226442933083e-04 2.884869754780083895e-04 2.884869754780083895e-04
7.260000000000000000e+02 7.260000000000000000e+03 2.107303123921155930e-03 2.107303123921155930e-03 8.297379827126860619e-04 8.297379827126860619e-04 2.915837685577571392e-04 2.915837685577571392e-04
7.380000000000000000e+02 7.380000000000000000e+03 1.784731866791844368e-03 1.784731866791844368e-03 1.091150450520217419e-03 1.091150450520217419e-03 2.995651157107204199e-04 2.995651157107204199e-04
7.500000000000000000e+02 7.500000000000000000e+03 1.922440715134143829e-03 1.922440715134143829e-03 7.940846262499690056e-04 7.940846262499690056e-04 2.768414851743727922e-04 2.768414851743727922e-04
7.630000000000000000e+02 7.630000000000000000e+03 1.856845570728182793e-03 1.856845570728182793e-03 8.082730928435921669e-04 8.082730928435921669e-04 2.639202575664967299e-04 2.639202575664967299e-04
7.750000000000000000e+02 7.750000000000000000e+03 1.920795999467372894e-03 1.920795999467372894e-03 6.892532110214233398e-04 6.892532110214233398e-04 2.845997223630547523e-04 2.845997223630547523e-04
7.880000000000000000e+02 7.880000000000000000e+03 1.842943252995610237e-03 1.842943252995610237e-03 6.226510158739984035e-04 6.226510158739984035e-04 2.630263916216790676e-04 2.630263916216790676e-04
8.010000000000000000e+02 8.010000000000000000e+03 1.759116537868976593e-03 1.759116537868976593e-03 7.661457057110965252e-04 7.661457057110965252e-04 2.516704262234270573e-04 2.516704262234270573e-04
8.150000000000000000e+02 8.150000000000000000e+03 1.780778868123888969e-03 1.780778868123888969e-03 6.240276852622628212e-04 6.240276852622628212e-04 2.592172822915017605e-04 2.592172822915017605e-04
8.280000000000000000e+02 8.280000000000000000e+03 1.642332877963781357e-03 1.642332877963781357e-03 6.269841687753796577e-04 6.269841687753796577e-04 2.380627847742289305e-04 2.380627847742289305e-04
8.420000000000000000e+02 8.420000000000000000e+03 2.090021502226591110e-03 2.090021502226591110e-03 6.130537367425858974e-04 6.130537367425858974e-04 2.556411200203001499e-04 2.556411200203001499e-04
8.560000000000000000e+02 8.560000000000000000e+03 1.696957158856093884e-03 1.696957158856093884e-03 6.298342486843466759e-04 6.298342486843466759e-04 2.348856214666739106e-04 2.348856214666739106e-04
8.700000000000000000e+02 8.700000000000000000e+03 1.554000424221158028e-03 1.554000424221158028e-03 5.865521961823105812e-04 5.865521961823105812e-04 2.282789209857583046e-04 2.282789209857583046e-04
8.850000000000000000e+02 8.850000000000000000e+03 1.709549222141504288e-03 1.709549222141504288e-03 5.735646700486540794e-04 5.735646700486540794e-04 2.232909318991005421e-04 2.232909318991005421e-04
8.990000000000000000e+02 8.990000000000000000e+03 1.522595994174480438e-03 1.522595994174480438e-03 6.668418063782155514e-04 6.668418063782155514e-04 2.295828162459656596e-04 2.295828162459656596e-04
9.140000000000000000e+02 9.140000000000000000e+03 1.514823525212705135e-03 1.514823525212705135e-03 5.623750621452927589e-04 5.623750621452927589e-04 2.373477036599069834e-04 2.373477036599069834e-04
9.300000000000000000e+02 9.300000000000000000e+03 1.708361087366938591e-03 1.708361087366938591e-03 5.312892026267945766e-04 5.312892026267945766e-04 2.123997983289882541e-04 2.123997983289882541e-04
9.450000000000000000e+02 9.450000000000000000e+03 1.445938833057880402e-03 1.445938833057880402e-03 6.145039806142449379e-04 6.145039806142449379e-04 2.004682610277086496e-04 2.004682610277086496e-04
9.610000000000000000e+02 9.610000000000000000e+03 1.676011830568313599e-03 1.676011830568313599e-03 5.326229147613048553e-04 5.326229147613048553e-04 1.958118518814444542e-04 1.958118518814444542e-04
9.770000000000000000e+02 9.770000000000000000e+03 1.430606353096663952e-03 1.430606353096663952e-03 5.302608478814363480e-04 5.302608478814363480e-04 2.301726199220865965e-04 2.301726199220865965e-04
9.930000000000000000e+02 9.930000000000000000e+03 1.512625487521290779e-03 1.512625487521290779e-03 4.914968740195035934e-04 4.914968740195035934e-04 1.917631016112864017e-04 1.917631016112864017e-04
1.009000000000000000e+03 1.009000000000000000e+04 1.537958160042762756e-03 1.537958160042762756e-03 4.776157438755035400e-04 4.776157438755035400e-04 1.868267427198588848e-04 1.868267427198588848e-04
1.026000000000000000e+03 1.026000000000000000e+04 1.491999952122569084e-03 1.491999952122569084e-03 5.251635448075830936e-04 5.251635448075830936e-04 1.937756023835390806e-04 1.937756023835390806e-04
1.043000000000000000e+03 1.043000000000000000e+04 1.490465365350246429e-03 1.490465365350246429e-03 4.744429315906018019e-04 4.744429315906018019e-04 1.753032265696674585e-04 1.753032265696674585e-04
1.061000000000000000e+03 1.061000000000000000e+04 1.367986784316599369e-03 1.367986784316599369e-03 5.073780776001513004e-04 5.073780776001513004e-04 1.742840977385640144e-04 1.742840977385640144e-04
1.078000000000000000e+03 1.078000000000000000e+04 1.492325682193040848e-03 1.492325682193040848e-03 5.288004176691174507e-04 5.288004176691174507e-04 1.863524812506511807e-04 1.863524812506511807e-04
1.096000000000000000e+03 1.096000000000000000e+04 1.372115104459226131e-03 1.372115104459226131e-03 4.662444407586008310e-04 4.662444407586008310e-04 1.808954984880983829e-04 1.808954984880983829e-04
1.114000000000000000e+03 1.114000000000000000e+04 1.286702696233987808e-03 1.286702696233987808e-03 5.042204866185784340e-04 5.042204866185784340e-04 1.624118885956704617e-04 1.624118885956704617e-04
1.133000000000000000e+03 1.133000000000000000e+04 1.591870677657425404e-03 1.591870677657425404e-03 4.466061363928020000e-04 4.466061363928020000e-04 1.577157672727480531e-04 1.577157672727480531e-04
1.152000000000000000e+03 1.152000000000000000e+04 1.242027152329683304e-03 1.242027152329683304e-03 4.184927092865109444e-04 4.184927092865109444e-04 1.594229252077639103e-04 1.594229252077639103e-04
1.171000000000000000e+03 1.171000000000000000e+04 1.467111753299832344e-03 1.467111753299832344e-03 4.285002942197024822e-04 4.285002942197024822e-04 1.501268561696633697e-04 1.501268561696633697e-04
1.190000000000000000e+03 1.190000000000000000e+04 1.298060989938676357e-03 1.298060989938676357e-03 4.483486991375684738e-04 4.483486991375684738e-04 1.514340838184580207e-04 1.514340838184580207e-04
1.210000000000000000e+03 1.210000000000000000e+04 1.249018940143287182e-03 1.249018940143287182e-03 4.349106457084417343e-04 4.349106457084417343e-04 1.453358563594520092e-04 1.453358563594520092e-04
1.230000000000000000e+03 1.230000000000000000e+04 1.261560479179024696e-03 1.261560479179024696e-03 3.762047563213855028e-04 3.762047563213855028e-04 1.470350835006684065e-04 1.470350835006684065e-04
1.251000000000000000e+03 1.251000000000000000e+04 1.323282951489090919e-03 1.323282951489090919e-03 5.089190090075135231e-04 5.089190090075135231e-04 1.426302624167874455e-04 1.426302624167874455e-04
1.271000000000000000e+03 1.271000000000000000e+04 1.202232320792973042e-03 1.202232320792973042e-03 3.727046423591673374e-04 3.727046423591673374e-04 1.460515195503830910e-04 1.460515195503830910e-04
1.292000000000000000e+03 1.292000000000000000e+04 1.132069621235132217e-03 1.132069621235132217e-03 4.367646761238574982e-04 4.367646761238574982e-04 1.330531958956271410e-04 1.330531958956271410e-04
1.314000000000000000e+03 1.314000000000000000e+04 1.411659759469330311e-03 1.411659759469330311e-03 4.082528757862746716e-04 4.082528757862746716e-04 1.615596120245754719e-04 1.615596120245754719e-04
1.336000000000000000e+03 1.336000000000000000e+04 1.084418385289609432e-03 1.084418385289609432e-03 4.042153013870120049e-04 4.042153013870120049e-04 1.274635578738525510e-04 1.274635578738525510e-04
1.358000000000000000e+03 1.358000000000000000e+04 1.162435510195791721e-03 1.162435510195791721e-03 4.169077146798372269e-04 4.169077146798372269e-04 1.517912314739078283e-04 1.517912314739078283e-04
1.381000000000000000e+03 1.381000000000000000e+04 1.120760571211576462e-03 1.120760571211576462e-03 3.679537912830710411e-04 3.679537912830710411e-04 1.252013898920267820e-04 1.252013898920267820e-04
1.403000000000000000e+03 1.403000000000000000e+04 1.172560732811689377e-03 1.172560732811689377e-03 3.717667423188686371e-04 3.717667423188686371e-04 1.191102346638217568e-04 1.191102346638217568e-04
1.427000000000000000e+03 1.427000000000000000e+04 1.036060741171240807e-03 1.036060741171240807e-03 3.310066822450608015e-04 3.310066822450608015e-04 1.204338332172483206e-04 1.204338332172483206e-04
1.450000000000000000e+03 1.450000000000000000e+04 1.035704277455806732e-03 1.035704277455806732e-03 5.039444658905267715e-04 5.039444658905267715e-04 1.110527082346379757e-04 1.110527082346379757e-04
1.475000000000000000e+03 1.475000000000000000e+04 1.096765394322574139e-03 1.096765394322574139e-03 3.900397568941116333e-04 3.900397568941116333e-04 1.095262123271822929e-04 1.095262123271822929e-04
1.499000000000000000e+03 1.499000000000000000e+04 1.247633015736937523e-03 1.247633015736937523e-03 3.058635629713535309e-04 3.058635629713535309e-04 1.475641183787956834e-04 1.475641183787956834e-04
1.524000000000000000e+03 1.524000000000000000e+04 9.991899132728576660e-04 9.991899132728576660e-04 3.461377928033471107e-04 3.461377928033471107e-04 1.328315847786143422e-04 1.328315847786143422e-04
1.549000000000000000e+03 1.549000000000000000e+04 9.615435265004634857e-04 9.615435265004634857e-04 3.121949266642332077e-04 3.121949266642332077e-04 1.076661137631163001e-04 1.076661137631163001e-04
1.575000000000000000e+03 1.575000000000000000e+04 1.427422976121306419e-03 1.427422976121306419e-03 4.314880061428993940e-04 4.314880061428993940e-04 1.277341507375240326e-04 1.277341507375240326e-04
1.601000000000000000e+03 1.601000000000000000e+04 9.367946768179535866e-04 9.367946768179535866e-04 2.753090811893343925e-04 2.753090811893343925e-04 1.034318556776270270e-04 1.034318556776270270e-04
1.628000000000000000e+03 1.628000000000000000e+04 1.152645214460790157e-03 1.152645214460790157e-03 3.330790787003934383e-04 3.330790787003934383e-04 9.914147813105955720e-05 9.914147813105955720e-05
1.655000000000000000e+03 1.655000000000000000e+04 8.955043158493936062e-04 8.955043158493936062e-04 3.229279536753892899e-04 3.229279536753892899e-04 1.079155845218338072e-04 1.079155845218338072e-04
1.682000000000000000e+03 1.682000000000000000e+04 1.000229618512094021e-03 1.000229618512094021e-03 3.107698285020887852e-04 3.107698285020887852e-04 9.788786701392382383e-05 9.788786701392382383e-05
1.710000000000000000e+03 1.710000000000000000e+04 1.147369039244949818e-03 1.147369039244949818e-03 3.009666688740253448e-04 3.009666688740253448e-04 9.399129339726641774e-05 9.399129339726641774e-05
1.739000000000000000e+03 1.739000000000000000e+04 8.518751128576695919e-04 8.518751128576695919e-04 3.662751987576484680e-04 3.662751987576484680e-04 9.305597632192075253e-05 9.305597632192075253e-05
1.768000000000000000e+03 1.768000000000000000e+04 1.010281732305884361e-03 1.010281732305884361e-03 2.919674152508378029e-04 2.919674152508378029e-04 8.612369128968566656e-05 8.612369128968566656e-05
1.797000000000000000e+03 1.797000000000000000e+04 1.172802411019802094e-03 1.172802411019802094e-03 2.813811879605054855e-04 2.813811879605054855e-04 9.397767280461266637e-05 9.397767280461266637e-05
1.827000000000000000e+03 1.827000000000000000e+04 8.500745752826333046e-04 8.500745752826333046e-04 3.122593916486948729e-04 3.122593916486948729e-04 8.744052320253103971e-05 8.744052320253103971e-05
1.857000000000000000e+03 1.857000000000000000e+04 9.552196133881807327e-04 9.552196133881807327e-04 2.568989875726401806e-04 2.568989875726401806e-04 8.378345228265970945e-05 8.378345228265970945e-05
1.888000000000000000e+03 1.888000000000000000e+04 1.016075606457889080e-03 1.016075606457889080e-03 2.408642321825027466e-04 2.408642321825027466e-04 8.390096627408638597e-05 8.390096627408638597e-05
1.919000000000000000e+03 1.919000000000000000e+04 9.012200171127915382e-04 9.012200171127915382e-04 3.240217338316142559e-04 3.240217338316142559e-04 8.746654202695935965e-05 8.746654202695935965e-05
1.951000000000000000e+03 1.951000000000000000e+04 9.472686797380447388e-04 9.472686797380447388e-04 2.185592747991904616e-04 2.185592747991904616e-04 8.236948633566498756e-05 8.236948633566498756e-05
1.984000000000000000e+03 1.984000000000000000e+04 7.883564685471355915e-04 7.883564685471355915e-04 2.905286382883787155e-04 2.905286382883787155e-04 7.046097016427665949e-05 7.046097016427665949e-05
2.017000000000000000e+03 2.017000000000000000e+04 7.938076741993427277e-04 7.938076741993427277e-04 2.105773601215332747e-04 2.105773601215332747e-04 8.848921424942091107e-05 8.848921424942091107e-05
2.050000000000000000e+03 2.050000000000000000e+04 9.911607485264539719e-04 9.911607485264539719e-04 2.561119035817682743e-04 2.561119035817682743e-04 6.844267772976309061e-05 6.844267772976309061e-05
2.084000000000000000e+03 2.084000000000000000e+04 1.010842854157090187e-03 1.010842854157090187e-03 2.364763495279476047e-04 2.364763495279476047e-04 9.842250437941402197e-05 9.842250437941402197e-05
2.119000000000000000e+03 2.119000000000000000e+04 9.141563205048441887e-04 9.141563205048441887e-04 3.375754749868065119e-04 3.375754749868065119e-04 6.484305777121335268e-05 6.484305777121335268e-05
2.154000000000000000e+03 2.154000000000000000e+04 7.383164484053850174e-04 7.383164484053850174e-04 1.985484705073758960e-04 1.985484705073758960e-04 6.368198955897241831e-05 6.368198955897241831e-05
2.190000000000000000e+03 2.190000000000000000e+04 8.519600378349423409e-04 8.519600378349423409e-04 2.901146945077925920e-04 2.901146945077925920e-04 6.029715586919337511e-05 6.029715586919337511e-05
2.226000000000000000e+03 2.226000000000000000e+04 7.144035771489143372e-04 7.144035771489143372e-04 1.939452777151018381e-04 1.939452777151018381e-04 6.429960194509476423e-05 6.429960194509476423e-05
2.263000000000000000e+03 2.263000000000000000e+04 7.900058408267796040e-04 7.900058408267796040e-04 3.586758393794298172e-04 3.586758393794298172e-04 6.575118459295481443e-05 6.575118459295481443e-05
2.301000000000000000e+03 2.301000000000000000e+04 1.148939016275107861e-03 1.148939016275107861e-03 1.921452349051833153e-04 1.921452349051833153e-04 6.122712511569261551e-05 6.122712511569261551e-05
2.339000000000000000e+03 2.339000000000000000e+04 7.232968346215784550e-04 7.232968346215784550e-04 1.910696155391633511e-04 1.910696155391633511e-04 7.857279706513509154e-05 7.857279706513509154e-05
2.378000000000000000e+03 2.378000000000000000e+04 6.610698765143752098e-04 6.610698765143752098e-04 1.893968146760016680e-04 1.893968146760016680e-04 5.310733104124665260e-05 5.310733104124665260e-05
2.417000000000000000e+03 2.417000000000000000e+04 7.147879805415868759e-04 7.147879805415868759e-04 2.189507067669183016e-04 2.189507067669183016e-04 5.511802737601101398e-05 5.511802737601101398e-05
2.457000000000000000e+03 2.457000000000000000e+04 7.540190708823502064e-04 7.540190708823502064e-04 1.704005262581631541e-04 1.704005262581631541e-04 9.720635716803371906e-05 9.720635716803371906e-05
2.498000000000000000e+03 2.498000000000000000e+04 6.442239973694086075e-04 6.442239973694086075e-04 2.221154718426987529e-04 2.221154718426987529e-04 4.886854731012135744e-05 4.886854731012135744e-05
2.540000000000000000e+03 2.540000000000000000e+04 7.297364063560962677e-04 7.297364063560962677e-04 1.700354914646595716e-04 1.700354914646595716e-04 5.133038575877435505e-05 5.133038575877435505e-05
2.582000000000000000e+03 2.582000000000000000e+04 8.250551763921976089e-04 8.250551763921976089e-04 4.448663094080984592e-04 4.448663094080984592e-04 4.755926420330069959e-05 4.755926420330069959e-05
2.625000000000000000e+03 2.625000000000000000e+04 1.119665801525115967e-03 1.119665801525115967e-03 1.716148690320551395e-04 1.716148690320551395e-04 5.062713898951187730e-05 5.062713898951187730e-05
2.668000000000000000e+03 2.668000000000000000e+04 7.507044938392937183e-04 7.507044938392937183e-04 1.541745150461792946e-04 1.541745150461792946e-04 4.546313721220940351e-05 4.546313721220940351e-05
2.713000000000000000e+03 2.713000000000000000e+04 5.906629376113414764e-04 5.906629376113414764e-04 4.547702847048640251e-04 4.547702847048640251e-04 4.312021337682381272e-05 4.312021337682381272e-05
2.758000000000000000e+03 2.758000000000000000e+04 6.214038003236055374e-04 6.214038003236055374e-04 1.450205454602837563e-04 1.450205454602837563e-04 5.212998075876384974e-05 5.212998075876384974e-05
2.804000000000000000e+03 2.804000000000000000e+04 6.355409277603030205e-04 6.355409277603030205e-04 3.189345879945904016e-04 3.189345879945904016e-04 6.592876161448657513e-05 6.592876161448657513e-05
2.850000000000000000e+03 2.850000000000000000e+04 6.441723089665174484e-04 6.441723089665174484e-04 1.437459432054311037e-04 1.437459432054311037e-04 4.001144043286330998e-05 4.001144043286330998e-05
2.897000000000000000e+03 2.897000000000000000e+04 9.648436098359525204e-04 9.648436098359525204e-04 1.613838394405320287e-04 1.613838394405320287e-04 4.109874134883284569e-05 4.109874134883284569e-05
2.946000000000000000e+03 2.946000000000000000e+04 5.566871841438114643e-04 5.566871841438114643e-04 1.561567769385874271e-04 1.561567769385874271e-04 7.137130160117521882e-05 7.137130160117521882e-05
2.994000000000000000e+03 2.994000000000000000e+04 7.316058035939931870e-04 7.316058035939931870e-04 1.404194626957178116e-04 1.404194626957178116e-04 4.388480738271027803e-05 4.388480738271027803e-05
3.044000000000000000e+03 3.044000000000000000e+04 7.198453531600534916e-04 7.198453531600534916e-04 3.161017957609146833e-04 3.161017957609146833e-04 3.933162224711850286e-05 3.933162224711850286e-05
3.095000000000000000e+03 3.095000000000000000e+04 6.821935530751943588e-04 6.821935530751943588e-04 1.357741712126880884e-04 1.357741712126880884e-04 3.582768476917408407e-05 3.582768476917408407e-05
3.146000000000000000e+03 3.146000000000000000e+04 5.423383554443717003e-04 5.423383554443717003e-04 1.326879719272255898e-04 1.326879719272255898e-04 1.304791658185422421e-04 1.304791658185422421e-04
3.198000000000000000e+03 3.198000000000000000e+04 5.472191260196268559e-04 5.472191260196268559e-04 1.838348980527371168e-04 1.838348980527371168e-04 3.586728416848927736e-05 3.586728416848927736e-05
3.252000000000000000e+03 3.252000000000000000e+04 5.407006246969103813e-04 5.407006246969103813e-04 1.222770224558189511e-04 1.222770224558189511e-04 3.283840487711131573e-05 3.283840487711131573e-05
3.306000000000000000e+03 3.306000000000000000e+04 1.061365939676761627e-03 1.061365939676761627e-03 1.290668151341378689e-04 1.290668151341378689e-04 3.218973870389163494e-05 3.218973870389163494e-05
3.360000000000000000e+03 3.360000000000000000e+04 7.842512568458914757e-04 7.842512568458914757e-04 2.254536666441708803e-04 2.254536666441708803e-04 3.189512790413573384e-05 3.189512790413573384e-05
3.416000000000000000e+03 3.416000000000000000e+04 5.552435759454965591e-04 5.552435759454965591e-04 1.681216235738247633e-04 1.681216235738247633e-04 3.211432704119943082e-05 3.211432704119943082e-05
3.473000000000000000e+03 3.473000000000000000e+04 6.037466228008270264e-04 6.037466228008270264e-04 2.423084079055115581e-04 2.423084079055115581e-04 2.959480843855999410e-05 2.959480843855999410e-05
3.531000000000000000e+03 3.531000000000000000e+04 5.309869884513318539e-04 5.309869884513318539e-04 1.090318182832561433e-04 1.090318182832561433e-04 3.039321745745837688e-05 3.039321745745837688e-05
3.589000000000000000e+03 3.589000000000000000e+04 5.504046566784381866e-04 5.504046566784381866e-04 1.204303771373815835e-04 1.204303771373815835e-04 2.843827678589150310e-05 2.843827678589150310e-05
3.649000000000000000e+03 3.649000000000000000e+04 7.225790177471935749e-04 7.225790177471935749e-04 1.321371819358319044e-04 1.321371819358319044e-04 5.388643330661579967e-05 5.388643330661579967e-05
3.710000000000000000e+03 3.710000000000000000e+04 5.607136990875005722e-04 5.607136990875005722e-04 1.222997088916599751e-04 1.222997088916599751e-04 2.766398938547354192e-05 2.766398938547354192e-05
3.771000000000000000e+03 3.771000000000000000e+04 4.714328097179532051e-04 4.714328097179532051e-04 1.517520286142826080e-04 1.517520286142826080e-04 2.627602407301310450e-05 2.627602407301310450e-05
3.834000000000000000e+03 3.834000000000000000e+04 8.344693924300372601e-04 8.344693924300372601e-04 2.972976653836667538e-04 2.972976653836667538e-04 2.616734127514064312e-05 2.616734127514064312e-05
3.897000000000000000e+03 3.897000000000000000e+04 8.717377204447984695e-04 8.717377204447984695e-04 1.002186472760513425e-04 1.002186472760513425e-04 2.651506656548008323e-05 2.651506656548008323e-05
3.962000000000000000e+03 3.962000000000000000e+04 7.450437988154590130e-04 7.450437988154590130e-04 2.394063485553488135e-04 2.394063485553488135e-04 2.557745756348595023e-05 2.557745756348595023e-05
4.028000000000000000e+03 4.028000000000000000e+04 5.951552884653210640e-04 5.951552884653210640e-04 9.280095400754362345e-05 9.280095400754362345e-05 2.751138526946306229e-05 2.751138526946306229e-05
4.095000000000000000e+03 4.095000000000000000e+04 7.615781505592167377e-04 7.615781505592167377e-04 1.339532609563320875e-04 1.339532609563320875e-04 2.770394894469063729e-05 2.770394894469063729e-05
4.163000000000000000e+03 4.163000000000000000e+04 6.139864563010632992e-04 6.139864563010632992e-04 1.099464425351470709e-04 1.099464425351470709e-04 2.316353311471175402e-05 2.316353311471175402e-05
4.232000000000000000e+03 4.232000000000000000e+04 1.193889649584889412e-03 1.193889649584889412e-03 3.068258229177445173e-04 3.068258229177445173e-04 2.315562596777454019e-05 2.315562596777454019e-05
4.302000000000000000e+03 4.302000000000000000e+04 4.931722651235759258e-04 4.931722651235759258e-04 1.536378258606418967e-04 1.536378258606418967e-04 2.462140037096105516e-05 2.462140037096105516e-05
4.374000000000000000e+03 4.374000000000000000e+04 4.272357327863574028e-04 4.272357327863574028e-04 1.341919123660773039e-04 1.341919123660773039e-04 2.570228753029368818e-05 2.570228753029368818e-05
4.446000000000000000e+03 4.446000000000000000e+04 5.679139867424964905e-04 5.679139867424964905e-04 8.234457345679402351e-05 8.234457345679402351e-05 4.301721492083743215e-05 4.301721492083743215e-05
4.520000000000000000e+03 4.520000000000000000e+04 3.975911822635680437e-04 3.975911822635680437e-04 7.749752694508060813e-05 7.749752694508060813e-05 2.089986082864925265e-05 2.089986082864925265e-05
4.595000000000000000e+03 4.595000000000000000e+04 4.795184941031038761e-04 4.795184941031038761e-04 1.086566335288807750e-04 1.086566335288807750e-04 2.009199670283123851e-05 2.009199670283123851e-05
4.672000000000000000e+03 4.672000000000000000e+04 4.305691109038889408e-04 4.305691109038889408e-04 1.004103396553546190e-04 1.004103396553546190e-04 1.960667395906057209e-05 1.960667395906057209e-05
4.749000000000000000e+03 4.749000000000000000e+04 4.336809797678142786e-04 4.336809797678142786e-04 4.268541524652391672e-04 4.268541524652391672e-04 1.915957182063721120e-05 1.915957182063721120e-05
4.828000000000000000e+03 4.828000000000000000e+04 5.472904886119067669e-04 5.472904886119067669e-04 7.630917389178648591e-05 7.630917389178648591e-05 1.895889909064862877e-05 1.895889909064862877e-05
4.908000000000000000e+03 4.908000000000000000e+04 4.367509391158819199e-04 4.367509391158819199e-04 9.297617361880838871e-05 9.297617361880838871e-05 1.821018668124452233e-05 1.821018668124452233e-05
4.990000000000000000e+03 4.990000000000000000e+04 6.334584904834628105e-04 6.334584904834628105e-04 1.966662239283323288e-04 1.966662239283323288e-04 1.874732333817519248e-05 1.874732333817519248e-05
5.073000000000000000e+03 5.073000000000000000e+04 5.064925644546747208e-04 5.064925644546747208e-04 7.776374695822596550e-05 7.776374695822596550e-05 1.742298081808257848e-05 1.742298081808257848e-05
5.157000000000000000e+03 5.157000000000000000e+04 4.556863859761506319e-04 4.556863859761506319e-04 6.553378625540062785e-05 6.553378625540062785e-05 1.713263554847799242e-05 1.713263554847799242e-05
5.243000000000000000e+03 5.243000000000000000e+04 4.979763180017471313e-04 4.979763180017471313e-04 7.586197170894593000e-05 7.586197170894593000e-05 2.078633406199514866e-05 2.078633406199514866e-05
5.330000000000000000e+03 5.330000000000000000e+04 3.468978684395551682e-04 3.468978684395551682e-04 6.298307562246918678e-05 6.298307562246918678e-05 1.704226451693102717e-05 1.704226451693102717e-05
5.418000000000000000e+03 5.418000000000000000e+04 3.823683073278516531e-04 3.823683073278516531e-04 1.269869680982083082e-04 1.269869680982083082e-04 1.566575883771292865e-05 1.566575883771292865e-05
5.508000000000000000e+03 5.508000000000000000e+04 5.756481550633907318e-04 5.756481550633907318e-04 6.415557436412200332e-05 6.415557436412200332e-05 1.552420144435018301e-05 1.552420144435018301e-05
5.600000000000000000e+03 5.600000000000000000e+04 4.795219865627586842e-04 4.795219865627586842e-04 6.993008719291538000e-05 6.993008719291538000e-05 1.552670801174826920e-05 1.552670801174826920e-05
5.693000000000000000e+03 5.693000000000000000e+04 4.077839548699557781e-04 4.077839548699557781e-04 9.496237180428579450e-05 9.496237180428579450e-05 1.483716005168389529e-05 1.483716005168389529e-05
5.787000000000000000e+03 5.787000000000000000e+04 3.206402179785072803e-04 3.206402179785072803e-04 1.534799521323293447e-04 1.534799521323293447e-04 1.425145001121563837e-05 1.425145001121563837e-05
5.883000000000000000e+03 5.883000000000000000e+04 5.446060677058994770e-04 5.446060677058994770e-04 9.142013732343912125e-05 9.142013732343912125e-05 1.473336305934935808e-05 1.473336305934935808e-05
5.981000000000000000e+03 5.981000000000000000e+04 6.230046274140477180e-04 6.230046274140477180e-04 1.162226981250569224e-04 1.162226981250569224e-04 1.508878540334990248e-05 1.508878540334990248e-05
6.080000000000000000e+03 6.080000000000000000e+04 3.321635304018855095e-04 3.321635304018855095e-04 1.181120314868167043e-04 1.181120314868167043e-04 1.393141155858756974e-05 1.393141155858756974e-05
6.181000000000000000e+03 6.181000000000000000e+04 3.353123029228299856e-04 3.353123029228299856e-04 3.725626738741993904e-04 3.725626738741993904e-04 1.298541064898017794e-05 1.298541064898017794e-05
6.284000000000000000e+03 6.284000000000000000e+04 3.751831245608627796e-04 3.751831245608627796e-04 5.359458737075328827e-05 5.359458737075328827e-05 1.264643924514530227e-05 1.264643924514530227e-05
6.389000000000000000e+03 6.389000000000000000e+04 3.236085467506200075e-04 3.236085467506200075e-04 5.152424273546785116e-05 5.152424273546785116e-05 1.299768518947530538e-05 1.299768518947530538e-05
6.495000000000000000e+03 6.495000000000000000e+04 3.009178908541798592e-04 3.009178908541798592e-04 5.695794607163406909e-05 5.695794607163406909e-05 1.259085820493055508e-05 1.259085820493055508e-05
6.602000000000000000e+03 6.602000000000000000e+04 3.163994115311652422e-04 3.163994115311652422e-04 4.778629954671487212e-05 4.778629954671487212e-05 1.287131181015865877e-05 1.287131181015865877e-05
6.712000000000000000e+03 6.712000000000000000e+04 3.215453180018812418e-04 3.215453180018812418e-04 2.086161402985453606e-04 2.086161402985453606e-04 1.213853647641371936e-05 1.213853647641371936e-05
6.824000000000000000e+03 6.824000000000000000e+04 3.491402603685855865e-04 3.491402603685855865e-04 5.106633761897683144e-05 5.106633761897683144e-05 3.162688517477363348e-05 3.162688517477363348e-05
6.937000000000000000e+03 6.937000000000000000e+04 5.066070589236915112e-04 5.066070589236915112e-04 5.201195017434656620e-05 5.201195017434656620e-05 1.158653321908786893e-05 1.158653321908786893e-05
7.052000000000000000e+03 7.052000000000000000e+04 3.851589281111955643e-04 3.851589281111955643e-04 5.070011684438213706e-05 5.070011684438213706e-05 1.084383711713599041e-05 1.084383711713599041e-05
7.169000000000000000e+03 7.169000000000000000e+04 4.027360992040485144e-04 4.027360992040485144e-04 4.135112976655364037e-05 4.135112976655364037e-05 1.537057978566735983e-04 1.537057978566735983e-04
7.288000000000000000e+03 7.288000000000000000e+04 4.847605887334793806e-04 4.847605887334793806e-04 6.055069752619601786e-05 6.055069752619601786e-05 1.350322690996108577e-05 1.350322690996108577e-05
7.409000000000000000e+03 7.409000000000000000e+04 4.195204528514295816e-04 4.195204528514295816e-04 2.052115596598014235e-04 2.052115596598014235e-04 1.202016392198856920e-05 1.202016392198856920e-05
7.532000000000000000e+03 7.532000000000000000e+04 2.519545378163456917e-04 2.519545378163456917e-04 3.931620813091285527e-05 3.931620813091285527e-05 1.135356069426052272e-05 1.135356069426052272e-05
7.658000000000000000e+03 7.658000000000000000e+04 2.510461490601301193e-04 2.510461490601301193e-04 2.115422685164958239e-04 2.115422685164958239e-04 1.080630318028852344e-05 1.080630318028852344e-05
7.785000000000000000e+03 7.785000000000000000e+04 2.613839460536837578e-04 2.613839460536837578e-04 5.234646960161626339e-05 5.234646960161626339e-05 1.045593489834573120e-05 1.045593489834573120e-05
7.914000000000000000e+03 7.914000000000000000e+04 3.014183603227138519e-04 3.014183603227138519e-04 4.096810880582779646e-05 4.096810880582779646e-05 9.857202712737489492e-06 9.857202712737489492e-06
8.045000000000000000e+03 8.045000000000000000e+04 3.331593179609626532e-04 3.331593179609626532e-04 3.884970647050067782e-05 3.884970647050067782e-05 1.016524220176506788e-05 1.016524220176506788e-05
8.179000000000000000e+03 8.179000000000000000e+04 2.791775623336434364e-04 2.791775623336434364e-04 4.024976442451588809e-05 4.024976442451588809e-05 1.009610423352569342e-05 1.009610423352569342e-05
8.315000000000000000e+03 8.315000000000000000e+04 6.148931570351123810e-04 6.148931570351123810e-04 5.957428220426663756e-05 5.957428220426663756e-05 9.059199328476097435e-06 9.059199328476097435e-06
8.453000000000000000e+03 8.453000000000000000e+04 3.848504857160151005e-04 3.848504857160151005e-04 3.591759377741254866e-05 3.591759377741254866e-05 9.187455361825414002e-06 9.187455361825414002e-06
8.593000000000000000e+03 8.593000000000000000e+04 2.706950472202152014e-04 2.706950472202152014e-04 3.373336949152871966e-05 3.373336949152871966e-05 8.957926183938980103e-06 8.957926183938980103e-06
8.736000000000000000e+03 8.736000000000000000e+04 2.207913057645782828e-04 2.207913057645782828e-04 1.515931799076497555e-04 1.515931799076497555e-04 8.360908395843580365e-06 8.360908395843580365e-06
8.881000000000000000e+03 8.881000000000000000e+04 3.650895669125020504e-04 3.650895669125020504e-04 3.380479756742715836e-05 3.380479756742715836e-05 2.923824649769812822e-05 2.923824649769812822e-05
9.029000000000000000e+03 9.029000000000000000e+04 6.551817059516906738e-04 6.551817059516906738e-04 3.039993680431507528e-05 3.039993680431507528e-05 7.885560989961959422e-06 7.885560989961959422e-06
9.179000000000000000e+03 9.179000000000000000e+04 4.182842676527798176e-04 4.182842676527798176e-04 2.408320142421871424e-04 2.408320142421871424e-04 7.781793101457878947e-06 7.781793101457878947e-06
9.331000000000000000e+03 9.331000000000000000e+04 2.123980957549065351e-04 2.123980957549065351e-04 3.468193972366861999e-05 3.468193972366861999e-05 8.008929398783948272e-06 8.008929398783948272e-06
9.486000000000000000e+03 9.486000000000000000e+04 2.208804944530129433e-04 2.208804944530129433e-04 3.858136187773197889e-05 3.858136187773197889e-05 1.175182296719867736e-05 1.175182296719867736e-05
9.644000000000000000e+03 9.644000000000000000e+04 2.704090729821473360e-04 2.704090729821473360e-04 3.189107519574463367e-05 3.189107519574463367e-05 7.104344149411190301e-06 7.104344149411190301e-06
9.804000000000000000e+03 9.804000000000000000e+04 2.035202924162149429e-04 2.035202924162149429e-04 2.825276533258147538e-05 2.825276533258147538e-05 7.063780230964766815e-06 7.063780230964766815e-06
9.967000000000000000e+03 9.967000000000000000e+04 2.831473830156028271e-04 2.831473830156028271e-04 3.276646020822227001e-05 3.276646020822227001e-05 6.881121407786849886e-06 6.881121407786849886e-06
1.013200000000000000e+04 1.013200000000000000e+05 2.142780576832592487e-04 2.142780576832592487e-04 1.154185738414525986e-04 1.154185738414525986e-04 6.828719506302149966e-06 6.828719506302149966e-06
1.030000000000000000e+04 1.030000000000000000e+05 2.641007304191589355e-04 2.641007304191589355e-04 2.573523852333892137e-05 2.573523852333892137e-05 6.641014806518796831e-06 6.641014806518796831e-06
1.047100000000000000e+04 1.047100000000000000e+05 1.917521294672042131e-04 1.917521294672042131e-04 6.688394933007657528e-05 6.688394933007657528e-05 8.679804523126222193e-06 8.679804523126222193e-06
1.064500000000000000e+04 1.064500000000000000e+05 2.992685767821967602e-04 2.992685767821967602e-04 3.103744529653340578e-05 3.103744529653340578e-05 6.362131443893304095e-06 6.362131443893304095e-06
1.082200000000000000e+04 1.082200000000000000e+05 2.024905115831643343e-04 2.024905115831643343e-04 2.050901821348816156e-04 2.050901821348816156e-04 2.933238647528924048e-05 2.933238647528924048e-05
1.100200000000000000e+04 1.100200000000000000e+05 2.256682200822979212e-04 2.256682200822979212e-04 3.115690196864306927e-05 3.115690196864306927e-05 5.986588348605437204e-06 5.986588348605437204e-06
1.118500000000000000e+04 1.118500000000000000e+05 2.324188099009916186e-04 2.324188099009916186e-04 2.339925777050666511e-05 2.339925777050666511e-05 5.901219537918223068e-06 5.901219537918223068e-06
1.137000000000000000e+04 1.137000000000000000e+05 1.931966689880937338e-04 1.931966689880937338e-04 2.326688445464242250e-05 2.326688445464242250e-05 5.780330866400618106e-06 5.780330866400618106e-06
1.155900000000000000e+04 1.155900000000000000e+05 3.612883447203785181e-04 3.612883447203785181e-04 2.241664697066880763e-05 2.241664697066880763e-05 5.580716788244899362e-06 5.580716788244899362e-06
1.175100000000000000e+04 1.175100000000000000e+05 1.722344895824790001e-04 1.722344895824790001e-04 9.470858640270307660e-05 9.470858640270307660e-05 6.230224698811070994e-06 6.230224698811070994e-06
1.194600000000000000e+04 1.194600000000000000e+05 1.782739418558776379e-04 1.782739418558776379e-04 2.256754305562935770e-05 2.256754305562935770e-05 6.850831596239004284e-06 6.850831596239004284e-06
1.214500000000000000e+04 1.214500000000000000e+05 1.827226369641721249e-04 1.827226369641721249e-04 5.395417610998265445e-05 5.395417610998265445e-05 5.956250788585748523e-06 5.956250788585748523e-06
1.234600000000000000e+04 1.234600000000000000e+05 1.756585115799680352e-04 1.756585115799680352e-04 2.070645496132783592e-05 2.070645496132783592e-05 5.633106411551125348e-06 5.633106411551125348e-06
1.255100000000000000e+04 1.255100000000000000e+05 1.908081467263400555e-04 1.908081467263400555e-04 5.305653758114203811e-05 5.305653758114203811e-05 5.436667834146646783e-06 5.436667834146646783e-06
1.276000000000000000e+04 1.276000000000000000e+05 1.645010197535157204e-04 1.645010197535157204e-04 3.255424962844699621e-05 3.255424962844699621e-05 5.305843387759523466e-06 5.305843387759523466e-06
1.297200000000000000e+04 1.297200000000000000e+05 5.224039778113365173e-04 5.224039778113365173e-04 7.172361947596073151e-04 7.172361947596073151e-04 5.395995685830712318e-06 5.395995685830712318e-06
1.318700000000000000e+04 1.318700000000000000e+05 2.285273512825369835e-04 2.285273512825369835e-04 2.103801489283796400e-05 2.103801489283796400e-05 5.320507170836208388e-06 5.320507170836208388e-06
1.340600000000000000e+04 1.340600000000000000e+05 1.519735815236344934e-04 1.519735815236344934e-04 1.951121339516248554e-05 1.951121339516248554e-05 4.870098564424552023e-06 4.870098564424552023e-06
1.362900000000000000e+04 1.362900000000000000e+05 1.873711589723825455e-04 1.873711589723825455e-04 1.998260086111258715e-05 1.998260086111258715e-05 4.710023858933709562e-06 4.710023858933709562e-06
1.385500000000000000e+04 1.385500000000000000e+05 1.481734216213226318e-04 1.481734216213226318e-04 5.510550181497819722e-05 5.510550181497819722e-05 4.532448656391352415e-06 4.532448656391352415e-06
1.408500000000000000e+04 1.408500000000000000e+05 1.608678867341950536e-04 1.608678867341950536e-04 1.657987013459205627e-05 1.657987013459205627e-05 4.565531071420991793e-06 4.565531071420991793e-06
1.431900000000000000e+04 1.431900000000000000e+05 2.700522309169173241e-04 2.700522309169173241e-04 4.500360955717042089e-05 4.500360955717042089e-05 4.603844899975229055e-06 4.603844899975229055e-06
1.455700000000000000e+04 1.455700000000000000e+05 1.536427880637347698e-04 1.536427880637347698e-04 1.901310861285310239e-05 1.901310861285310239e-05 4.283544512873049825e-06 4.283544512873049825e-06
1.479900000000000000e+04 1.479900000000000000e+05 2.522096619941294193e-04 2.522096619941294193e-04 3.303417470306158066e-04 3.303417470306158066e-04 4.186551450402475893e-06 4.186551450402475893e-06
1.504500000000000000e+04 1.504500000000000000e+05 1.596547372173517942e-04 1.596547372173517942e-04 1.632815474295057356e-05 1.632815474295057356e-05 4.085159162059426308e-06 4.085159162059426308e-06
1.529400000000000000e+04 1.529400000000000000e+05 3.591595159377902746e-04 3.591595159377902746e-04 1.622075069462880492e-05 1.622075069462880492e-05 3.942587227356852964e-06 3.942587227356852964e-06
1.554800000000000000e+04 1.554800000000000000e+05 1.681118155829608440e-04 1.681118155829608440e-04 4.717925330623984337e-04 4.717925330623984337e-04 3.913218279194552451e-06 3.913218279194552451e-06
1.580700000000000000e+04 1.580700000000000000e+05 1.289978245040401816e-04 1.289978245040401816e-04 1.479025104345055297e-05 1.479025104345055297e-05 3.865757662424584851e-06 3.865757662424584851e-06
1.606900000000000000e+04 1.606900000000000000e+05 1.287653140025213361e-04 1.287653140025213361e-04 1.573506960994563997e-05 1.573506960994563997e-05 3.990166078438051045e-06 3.990166078438051045e-06
1.633600000000000000e+04 1.633600000000000000e+05 1.260527642443776131e-04 1.260527642443776131e-04 7.872612331993877888e-05 7.872612331993877888e-05 3.985167495557107031e-06 3.985167495557107031e-06
1.660700000000000000e+04 1.660700000000000000e+05 1.272207882720977068e-04 1.272207882720977068e-04 1.362066632282221690e-05 1.362066632282221690e-05 3.563169684639433399e-06 3.563169684639433399e-06
1.688300000000000000e+04 1.688300000000000000e+05 1.235529780387878418e-04 1.235529780387878418e-04 1.337567300652153790e-05 1.337567300652153790e-05 3.507755081955110654e-06 3.507755081955110654e-06
1.716300000000000000e+04 1.716300000000000000e+05 3.397071850486099720e-04 3.397071850486099720e-04 2.545626193750649691e-05 2.545626193750649691e-05 3.393286078789969906e-06 3.393286078789969906e-06
1.744800000000000000e+04 1.744800000000000000e+05 2.061202976619824767e-04 2.061202976619824767e-04 2.183026299462653697e-05 2.183026299462653697e-05 3.432991888985270634e-06 3.432991888985270634e-06
1.773800000000000000e+04 1.773800000000000000e+05 4.361902829259634018e-04 4.361902829259634018e-04 1.748931754264049232e-05 1.748931754264049232e-05 3.237625605834182352e-06 3.237625605834182352e-06
1.803300000000000000e+04 1.803300000000000000e+05 1.927827834151685238e-04 1.927827834151685238e-04 1.603937562322244048e-05 1.603937562322244048e-05 3.208947191524202935e-06 3.208947191524202935e-06
1.833200000000000000e+04 1.833200000000000000e+05 1.313279790338128805e-04 1.313279790338128805e-04 1.535459341539535671e-05 1.535459341539535671e-05 3.093891109529067762e-06 3.093891109529067762e-06
1.863700000000000000e+04 1.863700000000000000e+05 1.248577900696545839e-04 1.248577900696545839e-04 2.898725142586044967e-05 2.898725142586044967e-05 3.276327788626076654e-06 3.276327788626076654e-06
1.894600000000000000e+04 1.894600000000000000e+05 1.177030935650691390e-04 1.177030935650691390e-04 2.492418025212828070e-05 2.492418025212828070e-05 3.092425231443485245e-06 3.092425231443485245e-06
1.926100000000000000e+04 1.926100000000000000e+05 1.973551261471584439e-04 1.973551261471584439e-04 3.964290954172611237e-05 3.964290954172611237e-05 3.006412725881091319e-06 3.006412725881091319e-06
1.958100000000000000e+04 1.958100000000000000e+05 1.075119580491445959e-04 1.075119580491445959e-04 2.520344423828646541e-05 2.520344423828646541e-05 2.944306288554798812e-06 2.944306288554798812e-06
1.990600000000000000e+04 1.990600000000000000e+05 2.211865794379264116e-04 2.211865794379264116e-04 5.655627319356426597e-05 5.655627319356426597e-05 2.870261141652008519e-06 2.870261141652008519e-06
2.023700000000000000e+04 2.023700000000000000e+05 1.072719969670288265e-04 1.072719969670288265e-04 1.144977250078227371e-05 1.144977250078227371e-05 2.854536660379380919e-06 2.854536660379380919e-06
2.057300000000000000e+04 2.057300000000000000e+05 1.217623939737677574e-04 1.217623939737677574e-04 1.177479498437605798e-05 1.177479498437605798e-05 2.748375891314935870e-06 2.748375891314935870e-06
2.091400000000000000e+04 2.091400000000000000e+05 1.598098897375166416e-04 1.598098897375166416e-04 3.153186844429001212e-05 3.153186844429001212e-05 1.306889462284743786e-04 1.306889462284743786e-04
2.126200000000000000e+04 2.126200000000000000e+05 1.071676742867566645e-04 1.071676742867566645e-04 6.100310929468832910e-05 6.100310929468832910e-05 2.618983216962078586e-06 2.618983216962078586e-06
2.161500000000000000e+04 2.161500000000000000e+05 2.618657308630645275e-04 2.618657308630645275e-04 1.035797868098597974e-05 1.035797868098597974e-05 2.613046262922580354e-06 2.613046262922580354e-06
2.197400000000000000e+04 2.197400000000000000e+05 2.497405512258410454e-04 2.497405512258410454e-04 6.544463685713708401e-04 6.544463685713708401e-04 2.492973862899816595e-06 2.492973862899816595e-06
2.233900000000000000e+04 2.233900000000000000e+05 9.171484271064400673e-05 9.171484271064400673e-05 1.075751060852780938e-05 1.075751060852780938e-05 2.496980869182152674e-06 2.496980869182152674e-06
2.271000000000000000e+04 2.271000000000000000e+05 1.435539743397384882e-04 1.435539743397384882e-04 1.031740430335048586e-05 1.031740430335048586e-05 8.207054634112864733e-06 8.207054634112864733e-06
2.308700000000000000e+04 2.308700000000000000e+05 9.845310705713927746e-05 9.845310705713927746e-05 1.084477844415232539e-05 1.084477844415232539e-05 2.405302666375064291e-06 2.405302666375064291e-06
2.347000000000000000e+04 2.347000000000000000e+05 1.876940368674695492e-04 1.876940368674695492e-04 1.120224260375835001e-05 1.120224260375835001e-05 2.390338295299443416e-06 2.390338295299443416e-06
2.386000000000000000e+04 2.386000000000000000e+05 9.175491868518292904e-05 9.175491868518292904e-05 8.932196578825823963e-06 8.932196578825823963e-06 2.295309968758374453e-06 2.295309968758374453e-06
2.425600000000000000e+04 2.425600000000000000e+05 8.917457307688891888e-05 8.917457307688891888e-05 8.532593710697256029e-06 8.532593710697256029e-06 2.259742814203491434e-06 2.259742814203491434e-06
2.465900000000000000e+04 2.465900000000000000e+05 8.112670184345915914e-05 8.112670184345915914e-05 8.175118637154810131e-06 8.175118637154810131e-06 2.255374511150876060e-06 2.255374511150876060e-06
2.506900000000000000e+04 2.506900000000000000e+05 9.108289668802171946e-05 9.108289668802171946e-05 2.616772508190479130e-05 2.616772508190479130e-05 2.093077682729926892e-06 2.093077682729926892e-06
2.548500000000000000e+04 2.548500000000000000e+05 2.883482084143906832e-04 2.883482084143906832e-04 8.037499355850741267e-06 8.037499355850741267e-06 2.064482259811484255e-06 2.064482259811484255e-06
2.590800000000000000e+04 2.590800000000000000e+05 9.238065104000270367e-05 9.238065104000270367e-05 7.740532964817248285e-06 7.740532964817248285e-06 2.083812432829290628e-06 2.083812432829290628e-06
2.633800000000000000e+04 2.633800000000000000e+05 1.236188982147723436e-04 1.236188982147723436e-04 1.993132900679484010e-05 1.993132900679484010e-05 2.028221842920174822e-06 2.028221842920174822e-06
2.677600000000000000e+04 2.677600000000000000e+05 1.594139612279832363e-04 1.594139612279832363e-04 7.819908205419778824e-06 7.819908205419778824e-06 1.963793465620256029e-06 1.963793465620256029e-06
2.722000000000000000e+04 2.722000000000000000e+05 8.171658555511385202e-05 8.171658555511385202e-05 7.954726243042387068e-06 7.954726243042387068e-06 1.946517841133754700e-06 1.946517841133754700e-06
2.767200000000000000e+04 2.767200000000000000e+05 9.515941201243549585e-05 9.515941201243549585e-05 7.078141607053112239e-06 7.078141607053112239e-06 1.853795879469544161e-06 1.853795879469544161e-06
2.813200000000000000e+04 2.813200000000000000e+05 9.118526213569566607e-05 9.118526213569566607e-05 6.851089892734307796e-06 6.851089892734307796e-06 1.475094995839754120e-05 1.475094995839754120e-05
2.859900000000000000e+04 2.859900000000000000e+05 7.455432205460965633e-05 7.455432205460965633e-05 6.723425030941143632e-06 6.723425030941143632e-06 1.801575990612036549e-06 1.801575990612036549e-06
2.907400000000000000e+04 2.907400000000000000e+05 7.812892727088183165e-05 7.812892727088183165e-05 7.892208486737217754e-06 7.892208486737217754e-06 1.766693003446562216e-06 1.766693003446562216e-06
2.955700000000000000e+04 2.955700000000000000e+05 1.506438129581511021e-04 1.506438129581511021e-04 6.539562491525430232e-06 6.539562491525430232e-06 1.802030396902409848e-06 1.802030396902409848e-06
3.004800000000000000e+04 3.004800000000000000e+05 6.811493949498981237e-05 6.811493949498981237e-05 7.007225940469652414e-05 7.007225940469652414e-05 4.220702521706698462e-06 4.220702521706698462e-06
3.054700000000000000e+04 3.054700000000000000e+05 6.770811160095036030e-05 6.770811160095036030e-05 6.279497938521672040e-06 6.279497938521672040e-06 1.632438966225890908e-06 1.632438966225890908e-06
3.105400000000000000e+04 3.105400000000000000e+05 6.709389708703383803e-05 6.709389708703383803e-05 7.254423508129548281e-06 7.254423508129548281e-06 2.446625558150117286e-06 2.446625558150117286e-06
3.157000000000000000e+04 3.157000000000000000e+05 8.319766493514180183e-05 8.319766493514180183e-05 5.966999196971300989e-06 5.966999196971300989e-06 2.118566953868139535e-06 2.118566953868139535e-06
3.209400000000000000e+04 3.209400000000000000e+05 1.121941750170662999e-04 1.121941750170662999e-04 1.824996797950007021e-05 1.824996797950007021e-05 1.981330115086166188e-06 1.981330115086166188e-06
3.262700000000000000e+04 3.262700000000000000e+05 8.059311221586540341e-05 8.059311221586540341e-05 5.665498065354768187e-06 5.665498065354768187e-06 1.879501041912590154e-06 1.879501041912590154e-06
3.316900000000000000e+04 3.316900000000000000e+05 9.305687126470729709e-05 9.305687126470729709e-05 5.370061444409657270e-06 5.370061444409657270e-06 1.795745674826321192e-06 1.795745674826321192e-06
3.372000000000000000e+04 3.372000000000000000e+05 1.044347009155899286e-04 1.044347009155899286e-04 5.391504600993357599e-06 5.391504600993357599e-06 1.727122707961825654e-06 1.727122707961825654e-06
3.428000000000000000e+04 3.428000000000000000e+05 1.988117874134331942e-04 1.988117874134331942e-04 5.434150807559490204e-06 5.434150807559490204e-06 1.670135702624975238e-06 1.670135702624975238e-06
3.484900000000000000e+04 3.484900000000000000e+05 6.268455035751685500e-05 6.268455035751685500e-05 1.125177914218511432e-05 1.125177914218511432e-05 1.612560254216077738e-06 1.612560254216077738e-06
3.542800000000000000e+04 3.542800000000000000e+05 6.474622932728379965e-05 6.474622932728379965e-05 6.366960406012367457e-06 6.366960406012367457e-06 1.566099967931222636e-06 1.566099967931222636e-06
3.601600000000000000e+04 3.601600000000000000e+05 1.213978757732547820e-04 1.213978757732547820e-04 5.338351911632344127e-06 5.338351911632344127e-06 1.514269115432398394e-06 1.514269115432398394e-06
3.661400000000000000e+04 3.661400000000000000e+05 7.985781121533364058e-05 7.985781121533364058e-05 7.243459094752324745e-06 7.243459094752324745e-06 1.457093048884416930e-06 1.457093048884416930e-06
3.722300000000000000e+04 3.722300000000000000e+05 5.473807686939835548e-05 5.473807686939835548e-05 4.803362571692559868e-06 4.803362571692559868e-06 1.441818312741816044e-06 1.441818312741816044e-06
3.784100000000000000e+04 3.784100000000000000e+05 5.542792496271431446e-05 5.542792496271431446e-05 4.670524958783062175e-06 4.670524958783062175e-06 1.387722477375064045e-06 1.387722477375064045e-06
3.846900000000000000e+04 3.846900000000000000e+05 8.046930452110245824e-05 8.046930452110245824e-05 9.860754289547912776e-06 9.860754289547912776e-06 1.362415559924556874e-06 1.362415559924556874e-06
3.910800000000000000e+04 3.910800000000000000e+05 7.479562191292643547e-05 7.479562191292643547e-05 7.515147444792091846e-06 7.515147444792091846e-06 1.537041612209577579e-06 1.537041612209577579e-06
3.975700000000000000e+04 3.975700000000000000e+05 8.026827708818018436e-05 8.026827708818018436e-05 4.451544555195141584e-06 4.451544555195141584e-06 1.296161258323991206e-06 1.296161258323991206e-06
4.041800000000000000e+04 4.041800000000000000e+05 5.459404201246798038e-05 5.459404201246798038e-05 4.345383786130696535e-05 4.345383786130696535e-05 1.288799012399977073e-06 1.288799012399977073e-06
4.108900000000000000e+04 4.108900000000000000e+05 4.776158675667829812e-05 4.776158675667829812e-05 4.810832706425571814e-06 4.810832706425571814e-06 1.223093818225606810e-06 1.223093818225606810e-06
4.177100000000000000e+04 4.177100000000000000e+05 4.969650763086974621e-05 4.969650763086974621e-05 5.081075869384221733e-06 5.081075869384221733e-06 1.536687932457425632e-06 1.536687932457425632e-06
4.246500000000000000e+04 4.246500000000000000e+05 2.730549895204603672e-04 2.730549895204603672e-04 4.369070666143670678e-06 4.369070666143670678e-06 1.202139515044109430e-06 1.202139515044109430e-06
4.317000000000000000e+04 4.317000000000000000e+05 8.540620910935103893e-05 8.540620910935103893e-05 4.287746833142591640e-06 4.287746833142591640e-06 1.164863761005108245e-06 1.164863761005108245e-06
4.388700000000000000e+04 4.388700000000000000e+05 6.589648546651005745e-05 6.589648546651005745e-05 8.402760613535065204e-06 8.402760613535065204e-06 1.152510094470926560e-06 1.152510094470926560e-06
4.461600000000000000e+04 4.461600000000000000e+05 4.180720134172588587e-05 4.180720134172588587e-05 9.209381460095755756e-06 9.209381460095755756e-06 1.187918996947701089e-06 1.187918996947701089e-06
4.535700000000000000e+04 4.535700000000000000e+05 5.657690053340047598e-05 5.657690053340047598e-05 4.028114744869526476e-06 4.028114744869526476e-06 1.080646597984014079e-06 1.080646597984014079e-06
4.611000000000000000e+04 4.611000000000000000e+05 2.374738105572760105e-04 2.374738105572760105e-04 3.751293206732952967e-06 3.751293206732952967e-06 1.095991592592326924e-06 1.095991592592326924e-06
4.687600000000000000e+04 4.687600000000000000e+05 7.762438326608389616e-05 7.762438326608389616e-05 4.735975380754098296e-06 4.735975380754098296e-06 1.050080072673154064e-06 1.050080072673154064e-06
4.765400000000000000e+04 4.765400000000000000e+05 3.910140367224812508e-05 3.910140367224812508e-05 3.628434569691307843e-06 3.628434569691307843e-06 1.012452003124053590e-06 1.012452003124053590e-06
4.844600000000000000e+04 4.844600000000000000e+05 3.277004871051758528e-04 3.277004871051758528e-04 3.714931153808720410e-06 3.714931153808720410e-06 9.874769375528558157e-07 9.874769375528558157e-07
4.925000000000000000e+04 4.925000000000000000e+05 3.808631299762055278e-05 3.808631299762055278e-05 3.495606506476178765e-06 3.495606506476178765e-06 9.927618975780205801e-07 9.927618975780205801e-07
5.006800000000000000e+04 5.006800000000000000e+05 3.786574961850419641e-05 3.786574961850419641e-05 3.329501623738906346e-06 3.329501623738906346e-06 9.543261967337457463e-07 9.543261967337457463e-07
5.090000000000000000e+04 5.090000000000000000e+05 4.139021257287822664e-05 4.139021257287822664e-05 3.884798388753551990e-06 3.884798388753551990e-06 9.361128263662976678e-07 9.361128263662976678e-07
5.174500000000000000e+04 5.174500000000000000e+05 6.145759834907948971e-05 6.145759834907948971e-05 3.196452780684921890e-06 3.196452780684921890e-06 9.214458032147376798e-07 9.214458032147376798e-07
5.260400000000000000e+04 5.260400000000000000e+05 5.356883775675669312e-05 5.356883775675669312e-05 4.007425559393595904e-06 4.007425559393595904e-06 9.293183893532841466e-07 9.293183893532841466e-07
5.347800000000000000e+04 5.347800000000000000e+05 5.112805229146033525e-05 5.112805229146033525e-05 3.405787310839514248e-06 3.405787310839514248e-06 9.372172371513443068e-07 9.372172371513443068e-07
5.436600000000000000e+04 5.436600000000000000e+05 3.615843888837844133e-05 3.615843888837844133e-05 3.364384610904380679e-06 3.364384610904380679e-06 8.972204454948951025e-07 8.972204454948951025e-07
5.526900000000000000e+04 5.526900000000000000e+05 9.197301551466807723e-05 9.197301551466807723e-05 3.026593049071379937e-06 3.026593049071379937e-06 8.762448260313249193e-07 8.762448260313249193e-07
5.618700000000000000e+04 5.618700000000000000e+05 4.172346380073577166e-04 4.172346380073577166e-04 5.707370291929692030e-06 5.707370291929692030e-06 8.704413403393118642e-07 8.704413403393118642e-07
5.712000000000000000e+04 5.712000000000000000e+05 1.216520613525062799e-04 1.216520613525062799e-04 3.008713974850252271e-06 3.008713974850252271e-06 8.289136417261033785e-07 8.289136417261033785e-07
5.806900000000000000e+04 5.806900000000000000e+05 1.188273890875279903e-04 1.188273890875279903e-04 2.797306251522968523e-06 2.797306251522968523e-06 8.071245929386350326e-07 8.071245929386350326e-07
5.903300000000000000e+04 5.903300000000000000e+05 1.316134294029325247e-04 1.316134294029325247e-04 2.833179678418673575e-06 2.833179678418673575e-06 9.043546924658585340e-07 9.043546924658585340e-07
6.001300000000000000e+04 6.001300000000000000e+05 8.653977420181035995e-05 8.653977420181035995e-05 2.461111216689459980e-05 2.461111216689459980e-05 9.160335139313247055e-07 9.160335139313247055e-07
6.101000000000000000e+04 6.101000000000000000e+05 7.697213004576042295e-05 7.697213004576042295e-05 4.324975634517613798e-06 4.324975634517613798e-06 8.496023156112642027e-07 8.496023156112642027e-07
6.202300000000000000e+04 6.202300000000000000e+05 3.766831287066452205e-05 3.766831287066452205e-05 2.845408971552387811e-06 2.845408971552387811e-06 8.112947398331016302e-07 8.112947398331016302e-07
6.305300000000000000e+04 6.305300000000000000e+05 4.206300218356773257e-05 4.206300218356773257e-05 2.604051587695721537e-06 2.604051587695721537e-06 7.821785175110562705e-07 7.821785175110562705e-07
6.410000000000000000e+04 6.410000000000000000e+05 3.046345045731868595e-05 3.046345045731868595e-05 2.519426288927206770e-06 2.519426288927206770e-06 7.576768439321313053e-07 7.576768439321313053e-07
6.516500000000000000e+04 6.516500000000000000e+05 4.127857755520381033e-05 4.127857755520381033e-05 3.433935717112035491e-06 3.433935717112035491e-06 7.398049319817801006e-07 7.398049319817801006e-07
6.624700000000000000e+04 6.624700000000000000e+05 2.268606913276016712e-04 2.268606913276016712e-04 2.402446625637821853e-06 2.402446625637821853e-06 7.193659143922559451e-07 7.193659143922559451e-07
6.734700000000000000e+04 6.734700000000000000e+05 2.626255081850104034e-05 2.626255081850104034e-05 4.085255113750463352e-06 4.085255113750463352e-06 7.074016821206896566e-07 7.074016821206896566e-07
6.846600000000000000e+04 6.846600000000000000e+05 4.339046790846623480e-05 4.339046790846623480e-05 2.294791784152039327e-06 2.294791784152039327e-06 6.799617722208495252e-07 6.799617722208495252e-07
6.960300000000000000e+04 6.960300000000000000e+05 5.784186578239314258e-05 5.784186578239314258e-05 2.660502559592714533e-06 2.660502559592714533e-06 6.626787012464774307e-07 6.626787012464774307e-07
7.075800000000000000e+04 7.075800000000000000e+05 1.231253991136327386e-04 1.231253991136327386e-04 2.295811100339051336e-06 2.295811100339051336e-06 6.438771720240765717e-07 6.438771720240765717e-07
7.193400000000000000e+04 7.193400000000000000e+05 2.345670873182825744e-05 2.345670873182825744e-05 2.235341980849625543e-06 2.235341980849625543e-06 6.466987088060704991e-07 6.466987088060704991e-07
7.312800000000000000e+04 7.312800000000000000e+05 1.266759354621171951e-04 1.266759354621171951e-04 4.363273546914570034e-06 4.363273546914570034e-06 7.138040700738201849e-07 7.138040700738201849e-07
7.434300000000000000e+04 7.434300000000000000e+05 8.893571794033050537e-05 8.893571794033050537e-05 2.039934997810632922e-06 2.039934997810632922e-06 6.712905360473087057e-07 6.712905360473087057e-07
7.557700000000000000e+04 7.557700000000000000e+05 8.600405271863564849e-05 8.600405271863564849e-05 2.793321527860825881e-06 2.793321527860825881e-06 6.439053095164126717e-07 6.439053095164126717e-07
7.683200000000000000e+04 7.683200000000000000e+05 2.712074274313636124e-05 2.712074274313636124e-05 3.339172053529182449e-06 3.339172053529182449e-06 6.211685672496969346e-07 6.211685672496969346e-07
7.810800000000000000e+04 7.810800000000000000e+05 2.101825884892605245e-05 2.101825884892605245e-05 2.006944214372197166e-06 2.006944214372197166e-06 6.132140697445720434e-07 6.132140697445720434e-07
7.940500000000000000e+04 7.940500000000000000e+05 5.513176438398659229e-05 5.513176438398659229e-05 2.083756726278807037e-06 2.083756726278807037e-06 5.904939825995825231e-07 5.904939825995825231e-07
8.072400000000000000e+04 8.072400000000000000e+05 7.174478378146886826e-05 7.174478378146886826e-05 1.878212060546502471e-06 1.878212060546502471e-06 5.779584171250462532e-07 5.779584171250462532e-07
8.206500000000000000e+04 8.206500000000000000e+05 2.150911677745170891e-05 2.150911677745170891e-05 6.424781895475462079e-05 6.424781895475462079e-05 5.648189471685327590e-07 5.648189471685327590e-07
8.342800000000000000e+04 8.342800000000000000e+05 2.154821413569152355e-05 2.154821413569152355e-05 2.164934358006576076e-06 2.164934358006576076e-06 5.557172926273779012e-07 5.557172926273779012e-07
8.481300000000000000e+04 8.481300000000000000e+05 2.226678407168947160e-05 2.226678407168947160e-05 2.481383125996217132e-05 2.481383125996217132e-05 5.459339718072442338e-07 5.459339718072442338e-07
8.622100000000000000e+04 8.622100000000000000e+05 2.119371492881327868e-05 2.119371492881327868e-05 1.937988599820528179e-06 1.937988599820528179e-06 5.278831167743192054e-07 5.278831167743192054e-07
8.765300000000000000e+04 8.765300000000000000e+05 1.357331348117440939e-04 1.357331348117440939e-04 1.775096961864619516e-06 1.775096961864619516e-06 5.149373691892833449e-07 5.149373691892833449e-07
8.910900000000000000e+04 8.910900000000000000e+05 4.375962816993705928e-05 4.375962816993705928e-05 5.014846465201117098e-06 5.014846465201117098e-06 5.633215778289013542e-07 5.633215778289013542e-07
9.058900000000000000e+04 9.058900000000000000e+05 6.139530159998685122e-05 6.139530159998685122e-05 1.714988684398122132e-06 1.714988684398122132e-06 5.088460284241591580e-07 5.088460284241591580e-07
9.209300000000000000e+04 9.209300000000000000e+05 2.242274786112830043e-05 2.242274786112830043e-05 1.619877139091840945e-06 1.619877139091840945e-06 4.939917630508716684e-07 4.939917630508716684e-07
9.362300000000000000e+04 9.362300000000000000e+05 1.844595317379571497e-05 1.844595317379571497e-05 1.711065010567835998e-06 1.711065010567835998e-06 4.848837420468044002e-07 4.848837420468044002e-07
9.517700000000000000e+04 9.517700000000000000e+05 3.793434007093310356e-04 3.793434007093310356e-04 1.580118805577512830e-06 1.580118805577512830e-06 4.844881686949520372e-07 4.844881686949520372e-07
9.675800000000000000e+04 9.675800000000000000e+05 6.168513209559023380e-05 6.168513209559023380e-05 3.014290541614172980e-06 3.014290541614172980e-06 4.781198867931379937e-07 4.781198867931379937e-07
9.836500000000000000e+04 9.836500000000000000e+05 1.533859176561236382e-05 1.533859176561236382e-05 2.430940639897016808e-06 2.430940639897016808e-06 4.628878684798110044e-07 4.628878684798110044e-07
9.999800000000000000e+04 9.999800000000000000e+05 1.720612090139184147e-05 1.720612090139184147e-05 2.798173909468459897e-06 2.798173909468459897e-06 4.628559793218300911e-07 4.628559793218300911e-07


==> dat/results_fixednoise.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 9.261161834001541138e-02 1.701321154832839966e-01 8.908407390117645264e-02 1.670023202896118164e-01 9.022123366594314575e-02 1.670394539833068848e-01
2.000000000000000000e+00 2.000000000000000000e+01 9.111195057630538940e-02 1.685237884521484375e-01 8.837665617465972900e-02 1.663126349449157715e-01 8.906421065330505371e-02 1.660680472850799561e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.951281011104583740e-02 1.667747497558593750e-01 8.758082985877990723e-02 1.655392944812774658e-01 8.781276643276214600e-02 1.650766730308532715e-01
4.000000000000000000e+00 4.000000000000000000e+01 8.816753327846527100e-02 1.652725785970687866e-01 8.683284372091293335e-02 1.648447364568710327e-01 8.674362301826477051e-02 1.643169075250625610e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.718794584274291992e-02 1.641637384891510010e-01 8.622112870216369629e-02 1.643071770668029785e-01 8.594703674316406250e-02 1.638211607933044434e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.656491339206695557e-02 1.634382605552673340e-01 8.575781434774398804e-02 1.639454215764999390e-01 8.539704978466033936e-02 1.635258346796035767e-01
7.000000000000000000e+00 7.000000000000000000e+01 8.620255440473556519e-02 1.629985272884368896e-01 8.541452884674072266e-02 1.637244522571563721e-01 8.500984311103820801e-02 1.633827388286590576e-01
8.000000000000000000e+00 8.000000000000000000e+01 8.597873896360397339e-02 1.627239584922790527e-01 8.515429496765136719e-02 1.635848134756088257e-01 8.470064401626586914e-02 1.633301973342895508e-01
9.000000000000000000e+00 9.000000000000000000e+01 8.579924702644348145e-02 1.625336408615112305e-01 8.493377268314361572e-02 1.634795367717742920e-01 8.443002402782440186e-02 1.633070409297943115e-01
1.000000000000000000e+01 1.000000000000000000e+02 8.560921251773834229e-02 1.623638570308685303e-01 8.472600579261779785e-02 1.633813232183456421e-01 8.416934311389923096e-02 1.632494181394577026e-01
1.100000000000000000e+01 1.100000000000000000e+02 8.539101481437683105e-02 1.621913313865661621e-01 8.452061563730239868e-02 1.632677018642425537e-01 8.390839397907257080e-02 1.631396710872650146e-01
1.200000000000000000e+01 1.200000000000000000e+02 8.514994382858276367e-02 1.620161831378936768e-01 8.431531488895416260e-02 1.631402820348739624e-01 8.364819735288619995e-02 1.630234867334365845e-01
1.300000000000000000e+01 1.300000000000000000e+02 8.490525186061859131e-02 1.618504226207733154e-01 8.411808311939239502e-02 1.629974395036697388e-01 8.339504897594451904e-02 1.629110276699066162e-01
1.400000000000000000e+01 1.400000000000000000e+02 8.467558771371841431e-02 1.617086380720138550e-01 8.393399417400360107e-02 1.628518402576446533e-01 8.315603435039520264e-02 1.627999246120452881e-01
1.500000000000000000e+01 1.500000000000000000e+02 8.447349816560745239e-02 1.615973562002182007e-01 8.376842737197875977e-02 1.627126634120941162e-01 8.293663710355758667e-02 1.627134978771209717e-01
1.600000000000000000e+01 1.600000000000000000e+02 8.430434763431549072e-02 1.615188419818878174e-01 8.362130820751190186e-02 1.625852733850479126e-01 8.273771405220031738e-02 1.626579910516738892e-01
1.700000000000000000e+01 1.700000000000000000e+02 8.416537940502166748e-02 1.614655554294586182e-01 8.349002897739410400e-02 1.624758541584014893e-01 8.256061375141143799e-02 1.626225560903549194e-01
1.800000000000000000e+01 1.800000000000000000e+02 8.404995501041412354e-02 1.614288687705993652e-01 8.337253332138061523e-02 1.623853445053100586e-01 8.240176737308502197e-02 1.625925451517105103e-01
1.900000000000000000e+01 1.900000000000000000e+02 8.395022153854370117e-02 1.614027023315429688e-01 8.326522260904312134e-02 1.623097360134124756e-01 8.225582540035247803e-02 1.625564694404602051e-01
2.000000000000000000e+01 2.000000000000000000e+02 8.386038243770599365e-02 1.613807082176208496e-01 8.316665887832641602e-02 1.622450947761535645e-01 8.211769163608551025e-02 1.625148952007293701e-01
2.100000000000000000e+01 2.100000000000000000e+02 8.377700299024581909e-02 1.613571643829345703e-01 8.307494968175888062e-02 1.621884852647781372e-01 8.198529481887817383e-02 1.624775230884552002e-01
2.200000000000000000e+01 2.200000000000000000e+02 8.369907736778259277e-02 1.613328605890274048e-01 8.298846334218978882e-02 1.621374785900115967e-01 8.185668289661407471e-02 1.624465286731719971e-01
2.300000000000000000e+01 2.300000000000000000e+02 8.362650126218795776e-02 1.613088995218276978e-01 8.290679752826690674e-02 1.620922684669494629e-01 8.172918856143951416e-02 1.624198406934738159e-01
2.400000000000000000e+01 2.400000000000000000e+02 8.355998992919921875e-02 1.612866818904876709e-01 8.282988518476486206e-02 1.620550155639648438e-01 8.159956336021423340e-02 1.623982489109039307e-01
2.500000000000000000e+01 2.500000000000000000e+02 8.350087702274322510e-02 1.612698584794998169e-01 8.275815844535827637e-02 1.620250940322875977e-01 8.146747201681137085e-02 1.623867154121398926e-01
2.600000000000000000e+01 2.600000000000000000e+02 8.344934135675430298e-02 1.612590402364730835e-01 8.269212394952774048e-02 1.619980633258819580e-01 8.133552968502044678e-02 1.623950302600860596e-01
2.700000000000000000e+01 2.700000000000000000e+02 8.340510725975036621e-02 1.612541675567626953e-01 8.263028413057327271e-02 1.619772464036941528e-01 8.120889961719512939e-02 1.624215841293334961e-01
2.800000000000000000e+01 2.800000000000000000e+02 8.336690068244934082e-02 1.612541675567626953e-01 8.257143199443817139e-02 1.619640141725540161e-01 8.108595013618469238e-02 1.624583303928375244e-01
2.900000000000000000e+01 2.900000000000000000e+02 8.333289623260498047e-02 1.612576395273208618e-01 8.251550048589706421e-02 1.619569659233093262e-01 8.096428960561752319e-02 1.625014096498489380e-01
3.000000000000000000e+01 3.000000000000000000e+02 8.330121636390686035e-02 1.612636744976043701e-01 8.246234059333801270e-02 1.619556844234466553e-01 8.084335178136825562e-02 1.625535637140274048e-01
3.100000000000000000e+01 3.100000000000000000e+02 8.327062427997589111e-02 1.612716466188430786e-01 8.241188526153564453e-02 1.619571745395660400e-01 8.072271943092346191e-02 1.626108735799789429e-01
3.200000000000000000e+01 3.200000000000000000e+02 8.324021100997924805e-02 1.612801551818847656e-01 8.236307650804519653e-02 1.619605123996734619e-01 8.060213923454284668e-02 1.626710742712020874e-01
3.300000000000000000e+01 3.300000000000000000e+02 8.320969343185424805e-02 1.612886488437652588e-01 8.231565356254577637e-02 1.619640290737152100e-01 8.048163354396820068e-02 1.627330482006072998e-01
3.400000000000000000e+01 3.400000000000000000e+02 8.317948877811431885e-02 1.612966954708099365e-01 8.226858079433441162e-02 1.619687229394912720e-01 8.036316931247711182e-02 1.627939492464065552e-01
3.500000000000000000e+01 3.500000000000000000e+02 8.314971625804901123e-02 1.613043248653411865e-01 8.222155272960662842e-02 1.619752645492553711e-01 8.024466782808303833e-02 1.628533899784088135e-01
3.600000000000000000e+01 3.600000000000000000e+02 8.312091976404190063e-02 1.613120436668395996e-01 8.217440545558929443e-02 1.619831174612045288e-01 8.012516051530838013e-02 1.629160642623901367e-01
3.700000000000000000e+01 3.700000000000000000e+02 8.309341222047805786e-02 1.613203734159469604e-01 8.212780952453613281e-02 1.619915366172790527e-01 8.000546693801879883e-02 1.629822999238967896e-01
3.800000000000000000e+01 3.800000000000000000e+02 8.306759595870971680e-02 1.613292694091796875e-01 8.208218216896057129e-02 1.620008796453475952e-01 7.988327741622924805e-02 1.630541384220123291e-01
3.900000000000000000e+01 3.900000000000000000e+02 8.304364234209060669e-02 1.613388210535049438e-01 8.203713595867156982e-02 1.620116382837295532e-01 7.976038753986358643e-02 1.631292700767517090e-01
4.000000000000000000e+01 4.000000000000000000e+02 8.302153646945953369e-02 1.613487005233764648e-01 8.199229836463928223e-02 1.620244383811950684e-01 7.963709533214569092e-02 1.632040739059448242e-01
4.100000000000000000e+01 4.100000000000000000e+02 8.300110697746276855e-02 1.613583415746688843e-01 8.194816857576370239e-02 1.620400249958038330e-01 7.951153814792633057e-02 1.632791459560394287e-01
4.200000000000000000e+01 4.200000000000000000e+02 8.298204839229583740e-02 1.613672375679016113e-01 8.190493285655975342e-02 1.620583832263946533e-01 7.938437163829803467e-02 1.633549928665161133e-01
4.300000000000000000e+01 4.300000000000000000e+02 8.296414464712142944e-02 1.613755524158477783e-01 8.186188340187072754e-02 1.620802581310272217e-01 7.925570756196975708e-02 1.634351909160614014e-01
4.400000000000000000e+01 4.400000000000000000e+02 8.294710516929626465e-02 1.613828390836715698e-01 8.181867003440856934e-02 1.621063202619552612e-01 7.912570238113403320e-02 1.635177433490753174e-01
4.500000000000000000e+01 4.500000000000000000e+02 8.293065428733825684e-02 1.613892316818237305e-01 8.177521079778671265e-02 1.621361076831817627e-01 7.899414002895355225e-02 1.636018902063369751e-01
4.600000000000000000e+01 4.600000000000000000e+02 8.291465044021606445e-02 1.613947153091430664e-01 8.173195272684097290e-02 1.621680855751037598e-01 7.886099070310592651e-02 1.636833101511001587e-01
4.700000000000000000e+01 4.700000000000000000e+02 8.289901167154312134e-02 1.613994240760803223e-01 8.168910443782806396e-02 1.621998250484466553e-01 7.872673869132995605e-02 1.637669205665588379e-01
4.800000000000000000e+01 4.800000000000000000e+02 8.288375288248062134e-02 1.614039242267608643e-01 8.164609968662261963e-02 1.622305810451507568e-01 7.859188318252563477e-02 1.638549864292144775e-01
4.900000000000000000e+01 4.900000000000000000e+02 8.286863565444946289e-02 1.614083051681518555e-01 8.160248398780822754e-02 1.622601449489593506e-01 7.845614850521087646e-02 1.639467179775238037e-01
5.000000000000000000e+01 5.000000000000000000e+02 8.285368978977203369e-02 1.614126861095428467e-01 8.155824989080429077e-02 1.622890532016754150e-01 7.831869274377822876e-02 1.640412807464599609e-01
5.100000000000000000e+01 5.100000000000000000e+02 8.283881098031997681e-02 1.614174842834472656e-01 8.151389658451080322e-02 1.623179465532302856e-01 7.817986607551574707e-02 1.641403436660766602e-01
5.200000000000000000e+01 5.200000000000000000e+02 8.282396197319030762e-02 1.614229381084442139e-01 8.146958053112030029e-02 1.623478233814239502e-01 7.803940027952194214e-02 1.642443835735321045e-01
5.300000000000000000e+01 5.300000000000000000e+02 8.280920982360839844e-02 1.614292412996292114e-01 8.142475783824920654e-02 1.623792350292205811e-01 7.789801061153411865e-02 1.643528342247009277e-01
5.400000000000000000e+01 5.400000000000000000e+02 8.279458433389663696e-02 1.614366471767425537e-01 8.137953281402587891e-02 1.624123454093933105e-01 7.775525003671646118e-02 1.644643098115921021e-01
5.500000000000000000e+01 5.500000000000000000e+02 8.278020471334457397e-02 1.614452898502349854e-01 8.133415877819061279e-02 1.624459773302078247e-01 7.761143147945404053e-02 1.645789444446563721e-01
5.600000000000000000e+01 5.600000000000000000e+02 8.276611566543579102e-02 1.614555567502975464e-01 8.128830790519714355e-02 1.624799966812133789e-01 7.746677845716476440e-02 1.646972894668579102e-01
5.700000000000000000e+01 5.700000000000000000e+02 8.275230973958969116e-02 1.614674329757690430e-01 8.124190568923950195e-02 1.625141203403472900e-01 7.731960713863372803e-02 1.648149341344833374e-01
5.800000000000000000e+01 5.800000000000000000e+02 8.273880183696746826e-02 1.614809185266494751e-01 8.119537681341171265e-02 1.625479161739349365e-01 7.717140018939971924e-02 1.649280935525894165e-01
5.900000000000000000e+01 5.900000000000000000e+02 8.272556960582733154e-02 1.614958941936492920e-01 8.114866167306900024e-02 1.625811159610748291e-01 7.702238112688064575e-02 1.650469303131103516e-01
6.000000000000000000e+01 6.000000000000000000e+02 8.271259069442749023e-02 1.615120172500610352e-01 8.110163360834121704e-02 1.626141965389251709e-01 7.687215507030487061e-02 1.651704460382461548e-01
6.100000000000000000e+01 6.100000000000000000e+02 8.269979059696197510e-02 1.615289151668548584e-01 8.105415105819702148e-02 1.626476794481277466e-01 7.672094553709030151e-02 1.652880311012268066e-01
6.200000000000000000e+01 6.200000000000000000e+02 8.268712460994720459e-02 1.615462899208068848e-01 8.100630342960357666e-02 1.626819968223571777e-01 7.656896114349365234e-02 1.654068529605865479e-01
6.300000000000000000e+01 6.300000000000000000e+02 8.267448097467422485e-02 1.615640074014663696e-01 8.095815777778625488e-02 1.627165079116821289e-01 7.641520351171493530e-02 1.655285656452178955e-01
6.400000000000000000e+01 6.400000000000000000e+02 8.266182988882064819e-02 1.615819036960601807e-01 8.090959489345550537e-02 1.627515554428100586e-01 7.626132667064666748e-02 1.656398028135299683e-01
6.500000000000000000e+01 6.500000000000000000e+02 8.264914155006408691e-02 1.615998446941375732e-01 8.086036145687103271e-02 1.627874970436096191e-01 7.610630989074707031e-02 1.657505631446838379e-01
6.600000000000000000e+01 6.600000000000000000e+02 8.263644576072692871e-02 1.616176962852478027e-01 8.081050217151641846e-02 1.628247499465942383e-01 7.595003396272659302e-02 1.658680588006973267e-01
6.700000000000000000e+01 6.700000000000000000e+02 8.262372016906738281e-02 1.616353243589401245e-01 8.076033741235733032e-02 1.628631055355072021e-01 7.579348236322402954e-02 1.659842282533645630e-01
6.800000000000000000e+01 6.800000000000000000e+02 8.261100202798843384e-02 1.616527140140533447e-01 8.070975542068481445e-02 1.629028022289276123e-01 7.563532888889312744e-02 1.661027073860168457e-01
7.000000000000000000e+01 7.000000000000000000e+02 8.258573710918426514e-02 1.616864800453186035e-01 8.060696721076965332e-02 1.629840582609176636e-01 7.531701028347015381e-02 1.663393080234527588e-01
7.100000000000000000e+01 7.100000000000000000e+02 8.257324248552322388e-02 1.617027968168258667e-01 8.055475354194641113e-02 1.630253195762634277e-01 7.515695691108703613e-02 1.664537787437438965e-01
7.200000000000000000e+01 7.200000000000000000e+02 8.256079256534576416e-02 1.617189049720764160e-01 8.050218224525451660e-02 1.630669236183166504e-01 7.499635219573974609e-02 1.665743887424468994e-01
7.300000000000000000e+01 7.300000000000000000e+02 8.254835754632949829e-02 1.617347300052642822e-01 8.044911921024322510e-02 1.631103157997131348e-01 7.483503222465515137e-02 1.666963994503021240e-01
7.400000000000000000e+01 7.400000000000000000e+02 8.253591507673263550e-02 1.617503911256790161e-01 8.039547502994537354e-02 1.631558835506439209e-01 7.467368245124816895e-02 1.668084561824798584e-01
7.600000000000000000e+01 7.600000000000000000e+02 8.251095563173294067e-02 1.617813110351562500e-01 8.028694987297058105e-02 1.632486283779144287e-01 7.434944808483123779e-02 1.670391708612442017e-01
7.700000000000000000e+01 7.700000000000000000e+02 8.249840140342712402e-02 1.617965251207351685e-01 8.023193478584289551e-02 1.632941961288452148e-01 7.418824732303619385e-02 1.671649217605590820e-01
7.800000000000000000e+01 7.800000000000000000e+02 8.248578757047653198e-02 1.618115305900573730e-01 8.017645776271820068e-02 1.633399277925491333e-01 7.402543723583221436e-02 1.672731637954711914e-01
7.900000000000000000e+01 7.900000000000000000e+02 8.247312903404235840e-02 1.618263721466064453e-01 8.012047410011291504e-02 1.633855700492858887e-01 7.386185228824615479e-02 1.674056798219680786e-01
8.100000000000000000e+01 8.100000000000000000e+02 8.244778215885162354e-02 1.618556082248687744e-01 8.000701665878295898e-02 1.634790301322937012e-01 7.353001087903976440e-02 1.676446199417114258e-01
8.200000000000000000e+01 8.200000000000000000e+02 8.243510127067565918e-02 1.618698984384536743e-01 7.994951307773590088e-02 1.635257303714752197e-01 7.336453348398208618e-02 1.677610278129577637e-01
8.300000000000000000e+01 8.300000000000000000e+02 8.242239058017730713e-02 1.618839204311370850e-01 7.989154756069183350e-02 1.635718643665313721e-01 7.320183515548706055e-02 1.678897440433502197e-01
8.500000000000000000e+01 8.500000000000000000e+02 8.239693939685821533e-02 1.619111448526382446e-01 7.977415621280670166e-02 1.636657416820526123e-01 7.287716865539550781e-02 1.681277900934219360e-01
8.600000000000000000e+01 8.600000000000000000e+02 8.238416910171508789e-02 1.619243621826171875e-01 7.971469312906265259e-02 1.637127548456192017e-01 7.270723581314086914e-02 1.682272553443908691e-01
8.800000000000000000e+01 8.800000000000000000e+02 8.235841989517211914e-02 1.619502007961273193e-01 7.959429919719696045e-02 1.638058423995971680e-01 7.236986607313156128e-02 1.684749424457550049e-01
8.900000000000000000e+01 8.900000000000000000e+02 8.234547078609466553e-02 1.619630604982376099e-01 7.953336089849472046e-02 1.638521701097488403e-01 7.220327854156494141e-02 1.686016619205474854e-01
9.100000000000000000e+01 9.100000000000000000e+02 8.231933414936065674e-02 1.619889736175537109e-01 7.941007614135742188e-02 1.639464497566223145e-01 7.188224792480468750e-02 1.688314378261566162e-01
9.200000000000000000e+01 9.200000000000000000e+02 8.230616152286529541e-02 1.620021462440490723e-01 7.934763282537460327e-02 1.639934778213500977e-01 7.171988487243652344e-02 1.689217686653137207e-01
9.400000000000000000e+01 9.400000000000000000e+02 8.227960020303726196e-02 1.620290875434875488e-01 7.922148704528808594e-02 1.640892624855041504e-01 7.137736678123474121e-02 1.691578775644302368e-01
9.500000000000000000e+01 9.500000000000000000e+02 8.226619660854339600e-02 1.620427668094635010e-01 7.915775477886199951e-02 1.641368269920349121e-01 7.120320200920104980e-02 1.692769229412078857e-01
9.700000000000000000e+01 9.700000000000000000e+02 8.223919570446014404e-02 1.620706170797348022e-01 7.902872562408447266e-02 1.642331182956695557e-01 7.087545096874237061e-02 1.694920659065246582e-01
9.900000000000000000e+01 9.900000000000000000e+02 8.221194148063659668e-02 1.620993763208389282e-01 7.889774441719055176e-02 1.643266677856445312e-01 7.058775424957275391e-02 1.697052419185638428e-01
1.000000000000000000e+02 1.000000000000000000e+03 8.219820261001586914e-02 1.621139496564865112e-01 7.883161306381225586e-02 1.643737554550170898e-01 7.039420306682586670e-02 1.698037981986999512e-01
1.020000000000000000e+02 1.020000000000000000e+03 8.217050880193710327e-02 1.621431410312652588e-01 7.869788259267807007e-02 1.644702255725860596e-01 7.003472000360488892e-02 1.700195372104644775e-01
1.040000000000000000e+02 1.040000000000000000e+03 8.214253187179565430e-02 1.621722728013992310e-01 7.856251299381256104e-02 1.645671725273132324e-01 6.971566379070281982e-02 1.702039241790771484e-01
1.050000000000000000e+02 1.050000000000000000e+03 8.212842047214508057e-02 1.621867567300796509e-01 7.849430292844772339e-02 1.646160036325454712e-01 6.957668066024780273e-02 1.703843474388122559e-01
1.070000000000000000e+02 1.070000000000000000e+03 8.209987729787826538e-02 1.622155904769897461e-01 7.835666835308074951e-02 1.647115200757980347e-01 6.925113499164581299e-02 1.705935299396514893e-01
1.090000000000000000e+02 1.090000000000000000e+03 8.207095414400100708e-02 1.622443199157714844e-01 7.821737229824066162e-02 1.648088693618774414e-01 6.889933347702026367e-02 1.707954555749893188e-01
1.110000000000000000e+02 1.110000000000000000e+03 8.204160630702972412e-02 1.622728705406188965e-01 7.807651162147521973e-02 1.649047136306762695e-01 6.861780583858489990e-02 1.709796637296676636e-01
1.120000000000000000e+02 1.120000000000000000e+03 8.202677965164184570e-02 1.622869968414306641e-01 7.800555229187011719e-02 1.649514883756637573e-01 6.843847036361694336e-02 1.710811704397201538e-01
1.140000000000000000e+02 1.140000000000000000e+03 8.199679851531982422e-02 1.623149514198303223e-01 7.786229252815246582e-02 1.650505661964416504e-01 6.808173656463623047e-02 1.712820678949356079e-01
1.160000000000000000e+02 1.160000000000000000e+03 8.196640014648437500e-02 1.623429507017135620e-01 7.771729677915573120e-02 1.651467680931091309e-01 6.773068755865097046e-02 1.714980006217956543e-01
1.180000000000000000e+02 1.180000000000000000e+03 8.193555474281311035e-02 1.623710691928863525e-01 7.757081836462020874e-02 1.652481108903884888e-01 6.741942465305328369e-02 1.717023551464080811e-01
1.200000000000000000e+02 1.200000000000000000e+03 8.190426975488662720e-02 1.623988449573516846e-01 7.742282748222351074e-02 1.653434634208679199e-01 6.721393018960952759e-02 1.719435751438140869e-01
1.220000000000000000e+02 1.220000000000000000e+03 8.187259733676910400e-02 1.624264419078826904e-01 7.727357000112533569e-02 1.654402911663055420e-01 6.677711009979248047e-02 1.722309589385986328e-01
1.240000000000000000e+02 1.240000000000000000e+03 8.184053003787994385e-02 1.624541431665420532e-01 7.712291181087493896e-02 1.655419617891311646e-01 6.643583625555038452e-02 1.724747717380523682e-01
1.260000000000000000e+02 1.260000000000000000e+03 8.180803060531616211e-02 1.624821871519088745e-01 7.697066664695739746e-02 1.656377613544464111e-01 6.612944602966308594e-02 1.726903617382049561e-01
1.280000000000000000e+02 1.280000000000000000e+03 8.177506923675537109e-02 1.625102758407592773e-01 7.681742310523986816e-02 1.657392978668212891e-01 6.600277125835418701e-02 1.728391945362091064e-01
1.310000000000000000e+02 1.310000000000000000e+03 8.172484487295150757e-02 1.625530719757080078e-01 7.658572494983673096e-02 1.658922731876373291e-01 6.540976464748382568e-02 1.730405837297439575e-01
1.330000000000000000e+02 1.330000000000000000e+03 8.169081807136535645e-02 1.625818610191345215e-01 7.643011212348937988e-02 1.659958511590957642e-01 6.508194655179977417e-02 1.732513457536697388e-01
1.350000000000000000e+02 1.350000000000000000e+03 8.165633678436279297e-02 1.626103818416595459e-01 7.627333700656890869e-02 1.661012321710586548e-01 6.493438780307769775e-02 1.735484451055526733e-01
1.370000000000000000e+02 1.370000000000000000e+03 8.162138611078262329e-02 1.626386046409606934e-01 7.611477375030517578e-02 1.662079989910125732e-01 6.479594111442565918e-02 1.735769808292388916e-01
1.390000000000000000e+02 1.390000000000000000e+03 8.158598840236663818e-02 1.626668870449066162e-01 7.595492899417877197e-02 1.663177013397216797e-01 6.454591453075408936e-02 1.738331913948059082e-01
1.420000000000000000e+02 1.420000000000000000e+03 8.153215050697326660e-02 1.627097129821777344e-01 7.571315765380859375e-02 1.664772182703018188e-01 6.439169496297836304e-02 1.741063892841339111e-01
1.440000000000000000e+02 1.440000000000000000e+03 8.149579167366027832e-02 1.627385020256042480e-01 7.555073499679565430e-02 1.665852218866348267e-01 6.396070122718811035e-02 1.742700934410095215e-01
1.470000000000000000e+02 1.470000000000000000e+03 8.144053071737289429e-02 1.627821922302246094e-01 7.530570775270462036e-02 1.667498350143432617e-01 6.390169262886047363e-02 1.745266467332839966e-01
1.490000000000000000e+02 1.490000000000000000e+03 8.140326291322708130e-02 1.628111451864242554e-01 7.514122128486633301e-02 1.668609082698822021e-01 6.347976624965667725e-02 1.744919419288635254e-01
1.510000000000000000e+02 1.510000000000000000e+03 8.136565983295440674e-02 1.628403365612030029e-01 7.497620582580566406e-02 1.669709086418151855e-01 6.304441392421722412e-02 1.748184412717819214e-01
1.540000000000000000e+02 1.540000000000000000e+03 8.130851387977600098e-02 1.628839373588562012e-01 7.472927868366241455e-02 1.671329736709594727e-01 6.271186470985412598e-02 1.752147078514099121e-01
1.570000000000000000e+02 1.570000000000000000e+03 8.125045895576477051e-02 1.629264354705810547e-01 7.447978109121322632e-02 1.673068106174468994e-01 6.287472695112228394e-02 1.755441129207611084e-01
1.590000000000000000e+02 1.590000000000000000e+03 8.121123909950256348e-02 1.629555523395538330e-01 7.431076467037200928e-02 1.674192398786544800e-01 6.255295872688293457e-02 1.756476461887359619e-01
1.620000000000000000e+02 1.620000000000000000e+03 8.115156739950180054e-02 1.629993766546249390e-01 7.405822724103927612e-02 1.675853431224822998e-01 6.188035011291503906e-02 1.759554892778396606e-01
1.640000000000000000e+02 1.640000000000000000e+03 8.111123740673065186e-02 1.630292534828186035e-01 7.389260828495025635e-02 1.676980853080749512e-01 6.129455566406250000e-02 1.758076250553131104e-01
1.670000000000000000e+02 1.670000000000000000e+03 8.105009794235229492e-02 1.630742847919464111e-01 7.364223897457122803e-02 1.678868532180786133e-01 6.106898188591003418e-02 1.762004792690277100e-01
1.700000000000000000e+02 1.700000000000000000e+03 8.098795264959335327e-02 1.631200164556503296e-01 7.338847965002059937e-02 1.680578291416168213e-01 6.127964705228805542e-02 1.763631105422973633e-01
1.730000000000000000e+02 1.730000000000000000e+03 8.092485368251800537e-02 1.631675064563751221e-01 7.312867790460586548e-02 1.682403236627578735e-01 6.092280149459838867e-02 1.766159534454345703e-01
1.760000000000000000e+02 1.760000000000000000e+03 8.086082339286804199e-02 1.632146835327148438e-01 7.288289070129394531e-02 1.684071421623229980e-01 6.026152148842811584e-02 1.768588274717330933e-01
1.790000000000000000e+02 1.790000000000000000e+03 8.079569786787033081e-02 1.632598638534545898e-01 7.262186706066131592e-02 1.686101406812667847e-01 5.983552336692810059e-02 1.772944480180740356e-01
1.820000000000000000e+02 1.820000000000000000e+03 8.072952926158905029e-02 1.633049547672271729e-01 7.236905395984649658e-02 1.687826216220855713e-01 5.962699651718139648e-02 1.774117201566696167e-01
1.850000000000000000e+02 1.850000000000000000e+03 8.066243678331375122e-02 1.633490771055221558e-01 7.211065292358398438e-02 1.689588725566864014e-01 6.021352112293243408e-02 1.776265352964401245e-01
1.880000000000000000e+02 1.880000000000000000e+03 8.059449493885040283e-02 1.633948385715484619e-01 7.187107205390930176e-02 1.691314876079559326e-01 5.955018848180770874e-02 1.779454499483108521e-01
1.910000000000000000e+02 1.910000000000000000e+03 8.052554726600646973e-02 1.634406000375747681e-01 7.160385698080062866e-02 1.693287789821624756e-01 5.867460742592811584e-02 1.781490147113800049e-01
1.940000000000000000e+02 1.940000000000000000e+03 8.045573532581329346e-02 1.634865403175354004e-01 7.135720551013946533e-02 1.695017516613006592e-01 5.796572193503379822e-02 1.781770437955856323e-01
1.970000000000000000e+02 1.970000000000000000e+03 8.038502931594848633e-02 1.635355949401855469e-01 7.107489556074142456e-02 1.696959733963012695e-01 5.743118003010749817e-02 1.784042418003082275e-01
2.010000000000000000e+02 2.010000000000000000e+03 8.028954267501831055e-02 1.635988056659698486e-01 7.080195844173431396e-02 1.699059009552001953e-01 5.654047429561614990e-02 1.791991889476776123e-01
2.040000000000000000e+02 2.040000000000000000e+03 8.021698147058486938e-02 1.636479794979095459e-01 7.050704956054687500e-02 1.700898259878158569e-01 5.671139061450958252e-02 1.790856719017028809e-01
2.070000000000000000e+02 2.070000000000000000e+03 8.014367520809173584e-02 1.636974811553955078e-01 7.054046541452407837e-02 1.702299118041992188e-01 5.609613656997680664e-02 1.794891655445098877e-01
2.110000000000000000e+02 2.110000000000000000e+03 8.004451543092727661e-02 1.637634187936782837e-01 6.994093954563140869e-02 1.705454438924789429e-01 5.526192858815193176e-02 1.797232627868652344e-01
2.140000000000000000e+02 2.140000000000000000e+03 7.996885478496551514e-02 1.638140082359313965e-01 6.971574574708938599e-02 1.707153767347335815e-01 5.485668033361434937e-02 1.801635622978210449e-01
2.180000000000000000e+02 2.180000000000000000e+03 7.986654341220855713e-02 1.638804078102111816e-01 6.936210393905639648e-02 1.709990501403808594e-01 5.435073748230934143e-02 1.801879405975341797e-01
2.210000000000000000e+02 2.210000000000000000e+03 7.978882640600204468e-02 1.639323085546493530e-01 6.911566853523254395e-02 1.711444258689880371e-01 5.382608994841575623e-02 1.804382801055908203e-01
2.250000000000000000e+02 2.250000000000000000e+03 7.968410849571228027e-02 1.640022546052932739e-01 6.882493197917938232e-02 1.713404655456542969e-01 5.371055379509925842e-02 1.811454743146896362e-01
2.290000000000000000e+02 2.290000000000000000e+03 7.957790791988372803e-02 1.640739887952804565e-01 6.855243444442749023e-02 1.716259419918060303e-01 5.303400754928588867e-02 1.811065673828125000e-01
2.330000000000000000e+02 2.330000000000000000e+03 7.947007566690444946e-02 1.641496419906616211e-01 6.806537508964538574e-02 1.718547642230987549e-01 5.247614532709121704e-02 1.813620924949645996e-01
2.370000000000000000e+02 2.370000000000000000e+03 7.936112582683563232e-02 1.642232984304428101e-01 6.790541857481002808e-02 1.720264256000518799e-01 5.160601437091827393e-02 1.817994713783264160e-01
2.400000000000000000e+02 2.400000000000000000e+03 7.927867025136947632e-02 1.642793715000152588e-01 6.774645298719406128e-02 1.721843779087066650e-01 5.131608992815017700e-02 1.824426352977752686e-01
2.440000000000000000e+02 2.440000000000000000e+03 7.916751503944396973e-02 1.643552482128143311e-01 6.728282570838928223e-02 1.725108474493026733e-01 5.096761137247085571e-02 1.828343272209167480e-01
2.490000000000000000e+02 2.490000000000000000e+03 7.902692258358001709e-02 1.644542962312698364e-01 6.716232746839523315e-02 1.727465987205505371e-01 5.041806027293205261e-02 1.829868108034133911e-01
2.530000000000000000e+02 2.530000000000000000e+03 7.891333103179931641e-02 1.645350158214569092e-01 6.648240983486175537e-02 1.730534732341766357e-01 5.031364038586616516e-02 1.833792924880981445e-01
2.570000000000000000e+02 2.570000000000000000e+03 7.879857718944549561e-02 1.646188944578170776e-01 6.649851053953170776e-02 1.732628643512725830e-01 5.013772845268249512e-02 1.830924749374389648e-01
2.610000000000000000e+02 2.610000000000000000e+03 7.868272811174392700e-02 1.647067964076995850e-01 6.590396165847778320e-02 1.734578609466552734e-01 5.031637474894523621e-02 1.833590716123580933e-01
2.660000000000000000e+02 2.660000000000000000e+03 7.853598892688751221e-02 1.648148298263549805e-01 6.745240092277526855e-02 1.736429184675216675e-01 4.888058453798294067e-02 1.837483346462249756e-01
2.700000000000000000e+02 2.700000000000000000e+03 7.841712236404418945e-02 1.649042069911956787e-01 6.668326258659362793e-02 1.736202687025070190e-01 4.867601394653320312e-02 1.841527521610260010e-01
2.740000000000000000e+02 2.740000000000000000e+03 7.829743623733520508e-02 1.649959683418273926e-01 6.649723649024963379e-02 1.737625300884246826e-01 4.844814538955688477e-02 1.843997538089752197e-01
2.790000000000000000e+02 2.790000000000000000e+03 7.814660668373107910e-02 1.651099026203155518e-01 6.534352898597717285e-02 1.737916320562362671e-01 4.675070196390151978e-02 1.845311522483825684e-01
2.840000000000000000e+02 2.840000000000000000e+03 7.799443602561950684e-02 1.652337908744812012e-01 6.505005061626434326e-02 1.741537451744079590e-01 4.716434329748153687e-02 1.856977939605712891e-01
2.880000000000000000e+02 2.880000000000000000e+03 7.787160575389862061e-02 1.653349995613098145e-01 6.447693705558776855e-02 1.744967699050903320e-01 4.619971290230751038e-02 1.852599382400512695e-01
2.930000000000000000e+02 2.930000000000000000e+03 7.771711051464080811e-02 1.654611080884933472e-01 6.540745496749877930e-02 1.748998165130615234e-01 4.534183815121650696e-02 1.859024912118911743e-01
2.980000000000000000e+02 2.980000000000000000e+03 7.756185531616210938e-02 1.655895709991455078e-01 6.473022699356079102e-02 1.749370992183685303e-01 4.468363523483276367e-02 1.860426664352416992e-01
3.030000000000000000e+02 3.030000000000000000e+03 7.740555703639984131e-02 1.657196134328842163e-01 6.390340626239776611e-02 1.752667278051376343e-01 4.398933053016662598e-02 1.868510544300079346e-01
3.080000000000000000e+02 3.080000000000000000e+03 7.724786549806594849e-02 1.658519655466079712e-01 6.332295387983322144e-02 1.757508814334869385e-01 4.372292011976242065e-02 1.872911155223846436e-01
3.130000000000000000e+02 3.130000000000000000e+03 7.708932459354400635e-02 1.659868061542510986e-01 6.330247223377227783e-02 1.758512407541275024e-01 4.350063577294349670e-02 1.874059140682220459e-01
3.180000000000000000e+02 3.180000000000000000e+03 7.692930847406387329e-02 1.661260873079299927e-01 6.253486126661300659e-02 1.761788129806518555e-01 4.208902269601821899e-02 1.875641345977783203e-01
3.240000000000000000e+02 3.240000000000000000e+03 7.673591375350952148e-02 1.662889719009399414e-01 6.164948642253875732e-02 1.765517592430114746e-01 4.133687168359756470e-02 1.881366819143295288e-01
3.290000000000000000e+02 3.290000000000000000e+03 7.657419145107269287e-02 1.664269566535949707e-01 6.155028566718101501e-02 1.767958551645278931e-01 4.041421413421630859e-02 1.887199282646179199e-01
3.340000000000000000e+02 3.340000000000000000e+03 7.641239464282989502e-02 1.665675044059753418e-01 6.089180335402488708e-02 1.769209653139114380e-01 4.007218033075332642e-02 1.889425665140151978e-01
3.400000000000000000e+02 3.400000000000000000e+03 7.621762901544570923e-02 1.667388975620269775e-01 6.060267239809036255e-02 1.770871877670288086e-01 3.948165848851203918e-02 1.893532723188400269e-01
3.460000000000000000e+02 3.460000000000000000e+03 7.602245360612869263e-02 1.669136881828308105e-01 5.978740006685256958e-02 1.775534898042678833e-01 3.812912106513977051e-02 1.903482675552368164e-01
3.510000000000000000e+02 3.510000000000000000e+03 7.585936784744262695e-02 1.670570075511932373e-01 5.967520922422409058e-02 1.779379844665527344e-01 3.740342706441879272e-02 1.906668841838836670e-01
3.570000000000000000e+02 3.570000000000000000e+03 7.566300034523010254e-02 1.672201752662658691e-01 5.913897231221199036e-02 1.784481108188629150e-01 3.719746321439743042e-02 1.908297538757324219e-01
3.630000000000000000e+02 3.630000000000000000e+03 7.546564936637878418e-02 1.673771440982818604e-01 5.876445770263671875e-02 1.785403490066528320e-01 3.534992784261703491e-02 1.915502101182937622e-01
3.690000000000000000e+02 3.690000000000000000e+03 7.526762038469314575e-02 1.675341725349426270e-01 5.825856328010559082e-02 1.788306832313537598e-01 3.611053153872489929e-02 1.917219758033752441e-01
3.750000000000000000e+02 3.750000000000000000e+03 7.506866753101348877e-02 1.676934659481048584e-01 5.786440521478652954e-02 1.792796999216079712e-01 3.575482591986656189e-02 1.920457333326339722e-01
3.820000000000000000e+02 3.820000000000000000e+03 7.483666390180587769e-02 1.678812503814697266e-01 5.700852721929550171e-02 1.795787513256072998e-01 3.417398035526275635e-02 1.925755143165588379e-01
3.880000000000000000e+02 3.880000000000000000e+03 7.463738322257995605e-02 1.680394113063812256e-01 5.729752406477928162e-02 1.800273656845092773e-01 3.335706889629364014e-02 1.933737099170684814e-01
3.940000000000000000e+02 3.940000000000000000e+03 7.443712651729583740e-02 1.682031005620956421e-01 5.716792866587638855e-02 1.802909374237060547e-01 3.314521536231040955e-02 1.935228109359741211e-01
4.010000000000000000e+02 4.010000000000000000e+03 7.420313358306884766e-02 1.683966964483261108e-01 5.626957863569259644e-02 1.803498268127441406e-01 3.276883065700531006e-02 1.945927888154983521e-01
4.080000000000000000e+02 4.080000000000000000e+03 7.396854460239410400e-02 1.685948818922042847e-01 5.599171668291091919e-02 1.805179715156555176e-01 3.101253882050514221e-02 1.949827671051025391e-01
4.140000000000000000e+02 4.140000000000000000e+03 7.376684248447418213e-02 1.687648892402648926e-01 5.522384494543075562e-02 1.807248443365097046e-01 3.005982935428619385e-02 1.958557069301605225e-01
4.210000000000000000e+02 4.210000000000000000e+03 7.353042066097259521e-02 1.689624488353729248e-01 5.516988784074783325e-02 1.810879409313201904e-01 3.006860427558422089e-02 1.957360655069351196e-01
4.280000000000000000e+02 4.280000000000000000e+03 7.329376041889190674e-02 1.691581606864929199e-01 5.586664751172065735e-02 1.810814440250396729e-01 2.901568636298179626e-02 1.963967382907867432e-01
4.350000000000000000e+02 4.350000000000000000e+03 7.305701076984405518e-02 1.693524718284606934e-01 5.581009387969970703e-02 1.817309707403182983e-01 2.773636579513549805e-02 1.974756121635437012e-01
4.430000000000000000e+02 4.430000000000000000e+03 7.278579473495483398e-02 1.695818901062011719e-01 5.417925491929054260e-02 1.818834245204925537e-01 2.690330147743225098e-02 1.978490799665451050e-01
4.500000000000000000e+02 4.500000000000000000e+03 7.255059480667114258e-02 1.697806119918823242e-01 5.446356907486915588e-02 1.819327771663665771e-01 2.602256648242473602e-02 1.989313662052154541e-01
4.580000000000000000e+02 4.580000000000000000e+03 7.228487730026245117e-02 1.699986308813095093e-01 5.374643951654434204e-02 1.826808154582977295e-01 2.636511251330375671e-02 1.990382671356201172e-01
4.650000000000000000e+02 4.650000000000000000e+03 7.204687595367431641e-02 1.702046841382980347e-01 5.319013446569442749e-02 1.827004849910736084e-01 2.526141516864299774e-02 1.994228661060333252e-01
4.730000000000000000e+02 4.730000000000000000e+03 7.178084552288055420e-02 1.704345196485519409e-01 5.404419451951980591e-02 1.836465448141098022e-01 2.459357678890228271e-02 1.997301727533340454e-01
4.810000000000000000e+02 4.810000000000000000e+03 7.151700556278228760e-02 1.706481873989105225e-01 5.299145728349685669e-02 1.832362562417984009e-01 2.310854569077491760e-02 2.007727921009063721e-01
4.890000000000000000e+02 4.890000000000000000e+03 7.125246524810791016e-02 1.708574295043945312e-01 5.329045653343200684e-02 1.834416687488555908e-01 2.642531692981719971e-02 2.057199478149414062e-01
4.970000000000000000e+02 4.970000000000000000e+03 7.098776102066040039e-02 1.710665076971054077e-01 5.154824256896972656e-02 1.843500584363937378e-01 2.277700975537300110e-02 2.031461000442504883e-01
5.050000000000000000e+02 5.050000000000000000e+03 7.072532922029495239e-02 1.712785661220550537e-01 5.073522403836250305e-02 1.842626333236694336e-01 2.207672037184238434e-02 2.024866640567779541e-01
5.140000000000000000e+02 5.140000000000000000e+03 7.042493671178817749e-02 1.715139150619506836e-01 4.914598912000656128e-02 1.847281455993652344e-01 2.078367024660110474e-02 2.028824388980865479e-01
5.220000000000000000e+02 5.220000000000000000e+03 7.016952335834503174e-02 1.717089116573333740e-01 5.126111209392547607e-02 1.852744072675704956e-01 2.256296202540397644e-02 2.058830559253692627e-01
5.310000000000000000e+02 5.310000000000000000e+03 6.987605988979339600e-02 1.719460636377334595e-01 4.945142567157745361e-02 1.855521798133850098e-01 2.217227406799793243e-02 2.057395428419113159e-01
5.400000000000000000e+02 5.400000000000000000e+03 6.958873569965362549e-02 1.721815764904022217e-01 4.820081591606140137e-02 1.856041103601455688e-01 1.998205855488777161e-02 2.057356983423233032e-01
5.490000000000000000e+02 5.490000000000000000e+03 6.929720938205718994e-02 1.723897755146026611e-01 4.841516166925430298e-02 1.859084665775299072e-01 1.880366355180740356e-02 2.056438475847244263e-01
5.580000000000000000e+02 5.580000000000000000e+03 6.900913268327713013e-02 1.726624071598052979e-01 4.764230921864509583e-02 1.864392906427383423e-01 2.430680207908153534e-02 2.095199078321456909e-01
5.670000000000000000e+02 5.670000000000000000e+03 6.870861351490020752e-02 1.728884577751159668e-01 4.645048826932907104e-02 1.866294145584106445e-01 1.822015456855297089e-02 2.090592533349990845e-01
5.760000000000000000e+02 5.760000000000000000e+03 6.845171749591827393e-02 1.731032133102416992e-01 4.620707035064697266e-02 1.871328353881835938e-01 1.757807657122612000e-02 2.091202437877655029e-01
5.860000000000000000e+02 5.860000000000000000e+03 6.812231242656707764e-02 1.733379215002059937e-01 4.694698005914688110e-02 1.874555647373199463e-01 1.587596349418163300e-02 2.096408307552337646e-01
5.960000000000000000e+02 5.960000000000000000e+03 6.783286482095718384e-02 1.735985577106475830e-01 4.598018899559974670e-02 1.879946887493133545e-01 2.041184902191162109e-02 2.144553959369659424e-01
6.060000000000000000e+02 6.060000000000000000e+03 6.756353378295898438e-02 1.737592965364456177e-01 4.444515705108642578e-02 1.883180886507034302e-01 1.556137762963771820e-02 2.119387239217758179e-01
6.160000000000000000e+02 6.160000000000000000e+03 6.725084036588668823e-02 1.740199625492095947e-01 4.509063065052032471e-02 1.885770559310913086e-01 1.603058725595474243e-02 2.117700129747390747e-01
6.260000000000000000e+02 6.260000000000000000e+03 6.687875092029571533e-02 1.743278652429580688e-01 4.393963143229484558e-02 1.884660720825195312e-01 1.650342345237731934e-02 2.123630046844482422e-01
6.360000000000000000e+02 6.360000000000000000e+03 6.672193109989166260e-02 1.744717508554458618e-01 4.441090300679206848e-02 1.894829273223876953e-01 1.407286617904901505e-02 2.130065858364105225e-01
6.470000000000000000e+02 6.470000000000000000e+03 6.665620207786560059e-02 1.747267246246337891e-01 4.316888749599456787e-02 1.897697001695632935e-01 1.549585163593292236e-02 2.142160534858703613e-01
6.580000000000000000e+02 6.580000000000000000e+03 6.592759490013122559e-02 1.750364303588867188e-01 4.211781173944473267e-02 1.900926530361175537e-01 1.487860549241304398e-02 2.147331833839416504e-01
6.690000000000000000e+02 6.690000000000000000e+03 6.565512716770172119e-02 1.752351224422454834e-01 4.143468663096427917e-02 1.905465573072433472e-01 1.255894266068935394e-02 2.143696397542953491e-01
6.800000000000000000e+02 6.800000000000000000e+03 6.527332216501235962e-02 1.755020022392272949e-01 4.146200418472290039e-02 1.910941004753112793e-01 1.228152960538864136e-02 2.149380147457122803e-01
6.910000000000000000e+02 6.910000000000000000e+03 6.501065939664840698e-02 1.757707595825195312e-01 3.965889289975166321e-02 1.910719871520996094e-01 1.510438695549964905e-02 2.167398035526275635e-01
7.020000000000000000e+02 7.020000000000000000e+03 6.463454663753509521e-02 1.758955717086791992e-01 4.013371467590332031e-02 1.918252408504486084e-01 1.298219151794910431e-02 2.179227173328399658e-01
7.140000000000000000e+02 7.140000000000000000e+03 6.423129141330718994e-02 1.762432456016540527e-01 4.042067378759384155e-02 1.925783753395080566e-01 1.284193340688943863e-02 2.182740569114685059e-01
7.260000000000000000e+02 7.260000000000000000e+03 6.402472406625747681e-02 1.764527559280395508e-01 3.883405774831771851e-02 1.929168403148651123e-01 1.318433787673711777e-02 2.200591564178466797e-01
7.380000000000000000e+02 7.380000000000000000e+03 6.428863108158111572e-02 1.770282387733459473e-01 3.794424235820770264e-02 1.925626844167709351e-01 1.198061369359493256e-02 2.192953824996948242e-01
7.500000000000000000e+02 7.500000000000000000e+03 6.337864696979522705e-02 1.768760085105895996e-01 3.857786953449249268e-02 1.950208246707916260e-01 1.189813949167728424e-02 2.202862948179244995e-01
7.630000000000000000e+02 7.630000000000000000e+03 6.300658732652664185e-02 1.772758215665817261e-01 3.820613771677017212e-02 1.946099996566772461e-01 9.484604001045227051e-03 2.194325625896453857e-01
7.750000000000000000e+02 7.750000000000000000e+03 6.278788298368453979e-02 1.774296164512634277e-01 3.828733414411544800e-02 1.947625279426574707e-01 1.083943713456392288e-02 2.202147394418716431e-01
7.880000000000000000e+02 7.880000000000000000e+03 6.225904449820518494e-02 1.776333153247833252e-01 3.483143821358680725e-02 1.948248445987701416e-01 1.057694666087627411e-02 2.204263508319854736e-01
8.010000000000000000e+02 8.010000000000000000e+03 6.223306804895401001e-02 1.780521422624588013e-01 3.847137093544006348e-02 1.971447467803955078e-01 9.564384818077087402e-03 2.205953001976013184e-01
8.150000000000000000e+02 8.150000000000000000e+03 6.146919354796409607e-02 1.781547814607620239e-01 3.594323620200157166e-02 1.977547258138656616e-01 9.644443169236183167e-03 2.223299145698547363e-01
8.280000000000000000e+02 8.280000000000000000e+03 6.106426566839218140e-02 1.786191016435623169e-01 3.256559371948242188e-02 1.962374150753021240e-01 9.060000069439411163e-03 2.219537496566772461e-01
8.420000000000000000e+02 8.420000000000000000e+03 6.070775911211967468e-02 1.788338124752044678e-01 3.342753648757934570e-02 1.983905434608459473e-01 1.030698604881763458e-02 2.232789844274520874e-01
8.560000000000000000e+02 8.560000000000000000e+03 6.026737764477729797e-02 1.790945678949356079e-01 3.354723751544952393e-02 1.996644139289855957e-01 7.388544268906116486e-03 2.226901948451995850e-01
8.700000000000000000e+02 8.700000000000000000e+03 6.001855060458183289e-02 1.796780824661254883e-01 3.334598243236541748e-02 2.011448144912719727e-01 9.979570284485816956e-03 2.244014292955398560e-01
8.850000000000000000e+02 8.850000000000000000e+03 5.939223989844322205e-02 1.796880662441253662e-01 3.238383680582046509e-02 2.001044005155563354e-01 7.854696363210678101e-03 2.241384088993072510e-01
8.990000000000000000e+02 8.990000000000000000e+03 5.894859880208969116e-02 1.801988780498504639e-01 3.272984921932220459e-02 2.006520032882690430e-01 1.064124889671802521e-02 2.255655825138092041e-01
9.140000000000000000e+02 9.140000000000000000e+03 5.854482948780059814e-02 1.803814172744750977e-01 3.020640835165977478e-02 2.008804529905319214e-01 6.858179345726966858e-03 2.243005931377410889e-01
9.300000000000000000e+02 9.300000000000000000e+03 5.828643962740898132e-02 1.807618886232376099e-01 3.223881870508193970e-02 2.036128938198089600e-01 1.016120612621307373e-02 2.270542681217193604e-01
9.450000000000000000e+02 9.450000000000000000e+03 5.878960341215133667e-02 1.816756725311279297e-01 3.261038661003112793e-02 2.027304917573928833e-01 9.136248379945755005e-03 2.257524728775024414e-01
9.610000000000000000e+02 9.610000000000000000e+03 5.774110928177833557e-02 1.813004910945892334e-01 2.844248525798320770e-02 2.031798809766769409e-01 7.716991472989320755e-03 2.266268581151962280e-01
9.770000000000000000e+02 9.770000000000000000e+03 5.721227079629898071e-02 1.815869957208633423e-01 2.852919138967990875e-02 2.030826658010482788e-01 8.097525686025619507e-03 2.270006537437438965e-01
9.930000000000000000e+02 9.930000000000000000e+03 5.651455372571945190e-02 1.820012032985687256e-01 2.848399803042411804e-02 2.030773758888244629e-01 6.782823242247104645e-03 2.282886207103729248e-01
1.009000000000000000e+03 1.009000000000000000e+04 5.621543899178504944e-02 1.823847442865371704e-01 2.865920588374137878e-02 2.038280367851257324e-01 7.144825533032417297e-03 2.267483472824096680e-01
1.026000000000000000e+03 1.026000000000000000e+04 5.557556450366973877e-02 1.826982945203781128e-01 2.721029333770275116e-02 2.056238502264022827e-01 5.498157814145088196e-03 2.275789529085159302e-01
1.043000000000000000e+03 1.043000000000000000e+04 5.586899444460868835e-02 1.832614839076995850e-01 2.833718433976173401e-02 2.075129151344299316e-01 5.075367167592048645e-03 2.278475910425186157e-01
1.061000000000000000e+03 1.061000000000000000e+04 5.518054589629173279e-02 1.835675239562988281e-01 2.462533116340637207e-02 2.046382427215576172e-01 7.021482102572917938e-03 2.289861887693405151e-01
1.078000000000000000e+03 1.078000000000000000e+04 5.480973795056343079e-02 1.840626597404479980e-01 2.812132239341735840e-02 2.091078460216522217e-01 5.557361990213394165e-03 2.298581898212432861e-01
1.096000000000000000e+03 1.096000000000000000e+04 5.381460487842559814e-02 1.840978562831878662e-01 2.462423965334892273e-02 2.055989950895309448e-01 6.935882847756147385e-03 2.298187017440795898e-01
1.114000000000000000e+03 1.114000000000000000e+04 5.398984998464584351e-02 1.844471842050552368e-01 2.414411678910255432e-02 2.087953686714172363e-01 5.014516878873109818e-03 2.293854951858520508e-01
1.133000000000000000e+03 1.133000000000000000e+04 5.327384918928146362e-02 1.846998035907745361e-01 2.365285158157348633e-02 2.078781127929687500e-01 7.291490212082862854e-03 2.311056554317474365e-01
1.152000000000000000e+03 1.152000000000000000e+04 5.277540534734725952e-02 1.851876378059387207e-01 2.511099725961685181e-02 2.106034457683563232e-01 4.554149229079484940e-03 2.301968485116958618e-01
1.171000000000000000e+03 1.171000000000000000e+04 5.320082604885101318e-02 1.855440437793731689e-01 2.296824753284454346e-02 2.089951336383819580e-01 4.711140412837266922e-03 2.299469411373138428e-01
1.190000000000000000e+03 1.190000000000000000e+04 5.209955945611000061e-02 1.860463917255401611e-01 2.654439210891723633e-02 2.133923768997192383e-01 6.283180788159370422e-03 2.309478819370269775e-01
1.210000000000000000e+03 1.210000000000000000e+04 5.299511551856994629e-02 1.861777305603027344e-01 2.453004941344261169e-02 2.133762091398239136e-01 4.327380564063787460e-03 2.301690876483917236e-01
1.230000000000000000e+03 1.230000000000000000e+04 5.177405476570129395e-02 1.867827475070953369e-01 2.286916226148605347e-02 2.106466591358184814e-01 4.610021598637104034e-03 2.313392460346221924e-01
1.251000000000000000e+03 1.251000000000000000e+04 5.092485249042510986e-02 1.869163364171981812e-01 2.264527976512908936e-02 2.106392830610275269e-01 4.424803424626588821e-03 2.321119010448455811e-01
1.271000000000000000e+03 1.271000000000000000e+04 5.151048302650451660e-02 1.871886551380157471e-01 1.978759840130805969e-02 2.108280062675476074e-01 4.234870430082082748e-03 2.326350510120391846e-01
1.292000000000000000e+03 1.292000000000000000e+04 5.106303095817565918e-02 1.880166530609130859e-01 2.280108816921710968e-02 2.123982161283493042e-01 5.161054432392120361e-03 2.333614826202392578e-01
1.314000000000000000e+03 1.314000000000000000e+04 5.070802569389343262e-02 1.882434338331222534e-01 2.268633805215358734e-02 2.142601311206817627e-01 4.541153088212013245e-03 2.335672378540039062e-01
1.336000000000000000e+03 1.336000000000000000e+04 5.002156645059585571e-02 1.885001063346862793e-01 2.008423954248428345e-02 2.138195633888244629e-01 3.779692109674215317e-03 2.328952401876449585e-01
1.358000000000000000e+03 1.358000000000000000e+04 4.939947649836540222e-02 1.886788904666900635e-01 1.881031319499015808e-02 2.137946784496307373e-01 3.225747961550951004e-03 2.333806157112121582e-01
1.381000000000000000e+03 1.381000000000000000e+04 4.929543286561965942e-02 1.892290711402893066e-01 2.032535150647163391e-02 2.158501744270324707e-01 5.685540847480297089e-03 2.351463437080383301e-01
1.403000000000000000e+03 1.403000000000000000e+04 4.862106218934059143e-02 1.895565092563629150e-01 1.920836791396141052e-02 2.160226851701736450e-01 3.629833459854125977e-03 2.340911775827407837e-01
1.427000000000000000e+03 1.427000000000000000e+04 4.794513061642646790e-02 1.899046003818511963e-01 1.943244785070419312e-02 2.167724221944808960e-01 4.924365784972906113e-03 2.354221940040588379e-01
1.450000000000000000e+03 1.450000000000000000e+04 4.749243333935737610e-02 1.904792487621307373e-01 1.915247924625873566e-02 2.185469865798950195e-01 3.299804404377937317e-03 2.340291291475296021e-01
1.475000000000000000e+03 1.475000000000000000e+04 4.707312583923339844e-02 1.909532546997070312e-01 1.569606363773345947e-02 2.152156233787536621e-01 3.453512676060199738e-03 2.357736229896545410e-01
1.499000000000000000e+03 1.499000000000000000e+04 4.759028553962707520e-02 1.919407248497009277e-01 1.624028012156486511e-02 2.169294953346252441e-01 2.610141644254326820e-03 2.341237962245941162e-01
1.524000000000000000e+03 1.524000000000000000e+04 4.705569893121719360e-02 1.916161775588989258e-01 1.754963025450706482e-02 2.166894972324371338e-01 3.283857833594083786e-03 2.353184819221496582e-01
1.549000000000000000e+03 1.549000000000000000e+04 4.624577611684799194e-02 1.915826201438903809e-01 1.490985229611396790e-02 2.174546271562576294e-01 4.042811226099729538e-03 2.366148829460144043e-01
1.575000000000000000e+03 1.575000000000000000e+04 4.606626555323600769e-02 1.918877661228179932e-01 1.582507230341434479e-02 2.180660367012023926e-01 2.959001343697309494e-03 2.358823269605636597e-01
1.601000000000000000e+03 1.601000000000000000e+04 4.565247148275375366e-02 1.929392516613006592e-01 1.556929759681224823e-02 2.189263701438903809e-01 3.098275512456893921e-03 2.355121374130249023e-01
1.628000000000000000e+03 1.628000000000000000e+04 4.467172920703887939e-02 1.926306188106536865e-01 1.724976673722267151e-02 2.225412428379058838e-01 3.015198279172182083e-03 2.361667603254318237e-01
1.655000000000000000e+03 1.655000000000000000e+04 4.392950981855392456e-02 1.930417269468307495e-01 1.613821089267730713e-02 2.217388749122619629e-01 3.147498238831758499e-03 2.355648726224899292e-01
1.682000000000000000e+03 1.682000000000000000e+04 4.556171968579292297e-02 1.948134750127792358e-01 1.477731764316558838e-02 2.202094346284866333e-01 2.644654363393783569e-03 2.360218018293380737e-01
1.710000000000000000e+03 1.710000000000000000e+04 4.356935992836952209e-02 1.935051381587982178e-01 1.583889499306678772e-02 2.218141555786132812e-01 2.685732673853635788e-03 2.362639605998992920e-01
1.739000000000000000e+03 1.739000000000000000e+04 4.381631687283515930e-02 1.947902739048004150e-01 1.507232338190078735e-02 2.210807055234909058e-01 2.450240775942802429e-03 2.366968393325805664e-01
1.768000000000000000e+03 1.768000000000000000e+04 4.451514035463333130e-02 1.950244456529617310e-01 1.410667411983013153e-02 2.208149135112762451e-01 2.368130255490541458e-03 2.362612485885620117e-01
1.797000000000000000e+03 1.797000000000000000e+04 4.361445456743240356e-02 1.961798071861267090e-01 1.418131776154041290e-02 2.225388735532760620e-01 2.234570914879441261e-03 2.379810363054275513e-01
1.827000000000000000e+03 1.827000000000000000e+04 4.141199961304664612e-02 1.948625296354293823e-01 1.331063453108072281e-02 2.220223546028137207e-01 1.714232144877314568e-03 2.365294396877288818e-01
1.857000000000000000e+03 1.857000000000000000e+04 4.110104590654373169e-02 1.951996386051177979e-01 1.214080769568681717e-02 2.226552069187164307e-01 2.374445088207721710e-03 2.376409769058227539e-01
1.888000000000000000e+03 1.888000000000000000e+04 4.487540200352668762e-02 1.989875733852386475e-01 1.362233236432075500e-02 2.254246473312377930e-01 2.479136455804109573e-03 2.382928282022476196e-01
1.919000000000000000e+03 1.919000000000000000e+04 4.228398203849792480e-02 1.973245888948440552e-01 1.290484517812728882e-02 2.257394194602966309e-01 1.593505148775875568e-03 2.371702939271926880e-01
1.951000000000000000e+03 1.951000000000000000e+04 4.115736111998558044e-02 1.974397748708724976e-01 1.345527265220880508e-02 2.257273793220520020e-01 2.256968524307012558e-03 2.385631799697875977e-01
1.984000000000000000e+03 1.984000000000000000e+04 4.128602892160415649e-02 1.975453197956085205e-01 1.187285967171192169e-02 2.237105667591094971e-01 1.995259430259466171e-03 2.379427105188369751e-01
2.017000000000000000e+03 2.017000000000000000e+04 4.094001278281211853e-02 1.983014047145843506e-01 1.161289867013692856e-02 2.261996120214462280e-01 1.666044117882847786e-03 2.380723506212234497e-01
2.050000000000000000e+03 2.050000000000000000e+04 4.285869002342224121e-02 2.002222537994384766e-01 1.405291073024272919e-02 2.293559014797210693e-01 2.101393882185220718e-03 2.383663952350616455e-01
2.084000000000000000e+03 2.084000000000000000e+04 3.993753716349601746e-02 1.996340751647949219e-01 1.195023767650127411e-02 2.283743917942047119e-01 1.781943836249411106e-03 2.386581748723983765e-01
2.119000000000000000e+03 2.119000000000000000e+04 3.784032166004180908e-02 1.983543485403060913e-01 1.264323294162750244e-02 2.266909629106521606e-01 1.301768701523542404e-03 2.384189367294311523e-01
2.154000000000000000e+03 2.154000000000000000e+04 4.045268893241882324e-02 2.005984187126159668e-01 1.025644596666097641e-02 2.262153327465057373e-01 1.604698132723569870e-03 2.393699884414672852e-01
2.190000000000000000e+03 2.190000000000000000e+04 3.845229744911193848e-02 2.003531455993652344e-01 1.068224571645259857e-02 2.265528589487075806e-01 1.882413285784423351e-03 2.388561069965362549e-01
2.226000000000000000e+03 2.226000000000000000e+04 3.855922073125839233e-02 2.009789943695068359e-01 1.015128567814826965e-02 2.287371158599853516e-01 1.929320278577506542e-03 2.391068041324615479e-01
2.263000000000000000e+03 2.263000000000000000e+04 3.980854526162147522e-02 2.030743956565856934e-01 9.058902040123939514e-03 2.279530018568038940e-01 1.526834443211555481e-03 2.384653091430664062e-01
2.301000000000000000e+03 2.301000000000000000e+04 3.664568066596984863e-02 2.010722458362579346e-01 1.004885602742433548e-02 2.292132973670959473e-01 2.050386508926749229e-03 2.393349111080169678e-01
2.339000000000000000e+03 2.339000000000000000e+04 3.741650283336639404e-02 2.029843181371688843e-01 8.827000856399536133e-03 2.274871766567230225e-01 1.454865327104926109e-03 2.395333945751190186e-01
2.378000000000000000e+03 2.378000000000000000e+04 3.667435795068740845e-02 2.024042904376983643e-01 9.085159748792648315e-03 2.289910912513732910e-01 1.419303007423877716e-03 2.402356266975402832e-01
2.417000000000000000e+03 2.417000000000000000e+04 3.538336232304573059e-02 2.024687379598617554e-01 8.246237412095069885e-03 2.299825251102447510e-01 1.240385929122567177e-03 2.397660464048385620e-01
2.457000000000000000e+03 2.457000000000000000e+04 3.542651981115341187e-02 2.032510340213775635e-01 1.055694371461868286e-02 2.318289279937744141e-01 1.413413207046687603e-03 2.394047379493713379e-01
2.498000000000000000e+03 2.498000000000000000e+04 3.547148033976554871e-02 2.037917971611022949e-01 9.660817682743072510e-03 2.296080291271209717e-01 1.397050218656659126e-03 2.397705465555191040e-01
2.540000000000000000e+03 2.540000000000000000e+04 3.289201855659484863e-02 2.033776342868804932e-01 7.359590381383895874e-03 2.291534841060638428e-01 1.348464633338153362e-03 2.394670546054840088e-01
2.582000000000000000e+03 2.582000000000000000e+04 3.369593992829322815e-02 2.037576735019683838e-01 8.780874311923980713e-03 2.321870923042297363e-01 1.354697160422801971e-03 2.403804659843444824e-01
2.625000000000000000e+03 2.625000000000000000e+04 3.535903990268707275e-02 2.053305804729461670e-01 8.174022659659385681e-03 2.296887040138244629e-01 1.338522415608167648e-03 2.401092350482940674e-01
2.668000000000000000e+03 2.668000000000000000e+04 3.640073537826538086e-02 2.075188755989074707e-01 7.583120837807655334e-03 2.305625677108764648e-01 1.715308520942926407e-03 2.404223382472991943e-01
2.713000000000000000e+03 2.713000000000000000e+04 3.157483041286468506e-02 2.054475843906402588e-01 7.248431444168090820e-03 2.315000742673873901e-01 1.214411342516541481e-03 2.400523424148559570e-01
2.758000000000000000e+03 2.758000000000000000e+04 3.383105248212814331e-02 2.069853395223617554e-01 7.106604520231485367e-03 2.304882109165191650e-01 1.146733644418418407e-03 2.402346581220626831e-01
2.804000000000000000e+03 2.804000000000000000e+04 3.468662127852439880e-02 2.083904147148132324e-01 6.862515583634376526e-03 2.319605946540832520e-01 1.380425645038485527e-03 2.402098029851913452e-01
2.850000000000000000e+03 2.850000000000000000e+04 3.507101908326148987e-02 2.089975029230117798e-01 7.689681835472583771e-03 2.326587736606597900e-01 1.754023367539048195e-03 2.415514141321182251e-01
2.897000000000000000e+03 2.897000000000000000e+04 3.069232217967510223e-02 2.073219120502471924e-01 7.131931837648153305e-03 2.338528484106063843e-01 1.310948515310883522e-03 2.413800805807113647e-01
2.946000000000000000e+03 2.946000000000000000e+04 3.345978260040283203e-02 2.096770405769348145e-01 5.610620137304067612e-03 2.318485081195831299e-01 1.358495326712727547e-03 2.411243617534637451e-01
2.994000000000000000e+03 2.994000000000000000e+04 3.205459937453269958e-02 2.098330110311508179e-01 6.233165971934795380e-03 2.332010269165039062e-01 9.617619216442108154e-04 2.405314445495605469e-01
3.044000000000000000e+03 3.044000000000000000e+04 3.406158089637756348e-02 2.107380032539367676e-01 5.948478356003761292e-03 2.332104742527008057e-01 1.180711551569402218e-03 2.407952845096588135e-01
3.095000000000000000e+03 3.095000000000000000e+04 2.928544208407402039e-02 2.089925855398178101e-01 5.802628584206104279e-03 2.326867282390594482e-01 1.267246319912374020e-03 2.415908575057983398e-01
3.146000000000000000e+03 3.146000000000000000e+04 2.933815121650695801e-02 2.092697471380233765e-01 7.118915673345327377e-03 2.347683310508728027e-01 1.310741296038031578e-03 2.413773834705352783e-01
3.198000000000000000e+03 3.198000000000000000e+04 3.060238249599933624e-02 2.104777693748474121e-01 5.558094941079616547e-03 2.336740493774414062e-01 9.148560930043458939e-04 2.412199974060058594e-01
3.252000000000000000e+03 3.252000000000000000e+04 3.042231686413288116e-02 2.116591781377792358e-01 6.088778376579284668e-03 2.333014011383056641e-01 9.381396812386810780e-04 2.409297674894332886e-01
3.306000000000000000e+03 3.306000000000000000e+04 2.955637872219085693e-02 2.118609845638275146e-01 5.647167563438415527e-03 2.350522279739379883e-01 9.507293580099940300e-04 2.413405179977416992e-01
3.360000000000000000e+03 3.360000000000000000e+04 2.872686088085174561e-02 2.112852334976196289e-01 5.200156010687351227e-03 2.333286106586456299e-01 9.432484512217342854e-04 2.414616644382476807e-01
3.416000000000000000e+03 3.416000000000000000e+04 3.031091764569282532e-02 2.124640047550201416e-01 5.173748824745416641e-03 2.332083284854888916e-01 1.160913729108870029e-03 2.419994473457336426e-01
3.473000000000000000e+03 3.473000000000000000e+04 3.119632415473461151e-02 2.144949436187744141e-01 5.953294225037097931e-03 2.355118393898010254e-01 1.088431337848305702e-03 2.417465299367904663e-01
3.531000000000000000e+03 3.531000000000000000e+04 2.764912322163581848e-02 2.126013785600662231e-01 6.148425862193107605e-03 2.359264492988586426e-01 8.580832509323954582e-04 2.421747446060180664e-01
3.589000000000000000e+03 3.589000000000000000e+04 2.819376625120639801e-02 2.130011022090911865e-01 6.364337168633937836e-03 2.363971769809722900e-01 1.106128562241792679e-03 2.423008680343627930e-01
3.649000000000000000e+03 3.649000000000000000e+04 2.730636298656463623e-02 2.133261710405349731e-01 5.515719763934612274e-03 2.363995313644409180e-01 9.850038914009928703e-04 2.418916672468185425e-01
3.710000000000000000e+03 3.710000000000000000e+04 2.919351868331432343e-02 2.147354185581207275e-01 5.142781883478164673e-03 2.355278730392456055e-01 1.062009716406464577e-03 2.420812994241714478e-01
3.771000000000000000e+03 3.771000000000000000e+04 2.784845232963562012e-02 2.148251980543136597e-01 4.193824715912342072e-03 2.347396612167358398e-01 6.483886390924453735e-04 2.417414486408233643e-01
3.834000000000000000e+03 3.834000000000000000e+04 2.866028621792793274e-02 2.154131382703781128e-01 4.694486968219280243e-03 2.356576919555664062e-01 7.828878588043153286e-04 2.415538728237152100e-01
3.897000000000000000e+03 3.897000000000000000e+04 2.569692395627498627e-02 2.147618532180786133e-01 3.900926792994141579e-03 2.361467480659484863e-01 9.931952226907014847e-04 2.420468032360076904e-01
3.962000000000000000e+03 3.962000000000000000e+04 2.634442225098609924e-02 2.155237793922424316e-01 3.623795928433537483e-03 2.361555695533752441e-01 8.278232999145984650e-04 2.415113896131515503e-01
4.028000000000000000e+03 4.028000000000000000e+04 2.648197859525680542e-02 2.159436643123626709e-01 4.487247206270694733e-03 2.359865307807922363e-01 8.411859162151813507e-04 2.419484406709671021e-01
4.095000000000000000e+03 4.095000000000000000e+04 2.588485181331634521e-02 2.169370949268341064e-01 3.838304895907640457e-03 2.364028245210647583e-01 6.982404738664627075e-04 2.421440035104751587e-01
4.163000000000000000e+03 4.163000000000000000e+04 2.720151841640472412e-02 2.188173830509185791e-01 3.449310082942247391e-03 2.371111065149307251e-01 9.942667093127965927e-04 2.420570254325866699e-01
4.232000000000000000e+03 4.232000000000000000e+04 2.408279292285442352e-02 2.165013849735260010e-01 3.988582640886306763e-03 2.367636263370513916e-01 7.237685495056211948e-04 2.420393675565719604e-01
4.302000000000000000e+03 4.302000000000000000e+04 2.450218610465526581e-02 2.169184833765029907e-01 3.573942929506301880e-03 2.369085848331451416e-01 8.353672455996274948e-04 2.422370314598083496e-01
4.374000000000000000e+03 4.374000000000000000e+04 2.507974207401275635e-02 2.184860706329345703e-01 2.997174393385648727e-03 2.369540184736251831e-01 7.942882366478443146e-04 2.426482141017913818e-01
4.446000000000000000e+03 4.446000000000000000e+04 2.324174158275127411e-02 2.175319492816925049e-01 4.910307005047798157e-03 2.396022379398345947e-01 7.557003409601747990e-04 2.423252165317535400e-01
4.520000000000000000e+03 4.520000000000000000e+04 2.299227379262447357e-02 2.183161228895187378e-01 4.297788254916667938e-03 2.376070022583007812e-01 9.421624708920717239e-04 2.422377914190292358e-01
4.595000000000000000e+03 4.595000000000000000e+04 2.375521138310432434e-02 2.194327712059020996e-01 3.614524845033884048e-03 2.383903563022613525e-01 7.159370579756796360e-04 2.427087873220443726e-01
4.672000000000000000e+03 4.672000000000000000e+04 2.429070509970188141e-02 2.202744632959365845e-01 3.115254221484065056e-03 2.378007471561431885e-01 9.133151033893227577e-04 2.425706684589385986e-01
4.749000000000000000e+03 4.749000000000000000e+04 2.369011007249355316e-02 2.207099050283432007e-01 3.738793544471263885e-03 2.376374304294586182e-01 7.122904062271118164e-04 2.426638901233673096e-01
4.828000000000000000e+03 4.828000000000000000e+04 2.340380102396011353e-02 2.203717827796936035e-01 3.257833188399672508e-03 2.377391755580902100e-01 5.712476558983325958e-04 2.423341721296310425e-01
4.908000000000000000e+03 4.908000000000000000e+04 2.174977213144302368e-02 2.197073847055435181e-01 3.139320295304059982e-03 2.386280894279479980e-01 6.925067282281816006e-04 2.427080273628234863e-01
4.990000000000000000e+03 4.990000000000000000e+04 2.466699108481407166e-02 2.235488593578338623e-01 3.097044769674539566e-03 2.385361045598983765e-01 7.685454329475760460e-04 2.429404258728027344e-01
5.073000000000000000e+03 5.073000000000000000e+04 2.287197858095169067e-02 2.206130325794219971e-01 3.156381892040371895e-03 2.396636903285980225e-01 7.347337668761610985e-04 2.428638935089111328e-01
5.157000000000000000e+03 5.157000000000000000e+04 2.189160697162151337e-02 2.227483093738555908e-01 3.073511645197868347e-03 2.386221736669540405e-01 6.482895696535706520e-04 2.426093071699142456e-01
5.243000000000000000e+03 5.243000000000000000e+04 1.968120038509368896e-02 2.213318347930908203e-01 2.620143815875053406e-03 2.394365519285202026e-01 7.857736200094223022e-04 2.426919341087341309e-01
5.330000000000000000e+03 5.330000000000000000e+04 2.046792209148406982e-02 2.227033972740173340e-01 2.918420126661658287e-03 2.392096221446990967e-01 6.808125763200223446e-04 2.428842931985855103e-01
5.418000000000000000e+03 5.418000000000000000e+04 2.086300402879714966e-02 2.235623896121978760e-01 3.009265521541237831e-03 2.389682680368423462e-01 6.868680357001721859e-04 2.428355365991592407e-01
5.508000000000000000e+03 5.508000000000000000e+04 1.894430816173553467e-02 2.222265005111694336e-01 2.519924659281969070e-03 2.401584982872009277e-01 8.123222505673766136e-04 2.428801953792572021e-01
5.600000000000000000e+03 5.600000000000000000e+04 2.101557329297065735e-02 2.243307977914810181e-01 2.880359068512916565e-03 2.392711639404296875e-01 7.055229507386684418e-04 2.426875084638595581e-01
5.693000000000000000e+03 5.693000000000000000e+04 2.084915712475776672e-02 2.234668135643005371e-01 2.999387681484222412e-03 2.399751543998718262e-01 5.506938323378562927e-04 2.429511994123458862e-01
5.787000000000000000e+03 5.787000000000000000e+04 2.095243334770202637e-02 2.242586016654968262e-01 2.566223498433828354e-03 2.386245876550674438e-01 6.905088084749877453e-04 2.428267002105712891e-01
5.883000000000000000e+03 5.883000000000000000e+04 2.031001262366771698e-02 2.246173620223999023e-01 2.116115298122167587e-03 2.396835535764694214e-01 5.052982596680521965e-04 2.434160560369491577e-01
5.981000000000000000e+03 5.981000000000000000e+04 1.880710572004318237e-02 2.239833027124404907e-01 2.920788247138261795e-03 2.395154982805252075e-01 5.440901149995625019e-04 2.430238425731658936e-01
6.080000000000000000e+03 6.080000000000000000e+04 1.917830109596252441e-02 2.245346307754516602e-01 2.077721524983644485e-03 2.389345467090606689e-01 5.215545534156262875e-04 2.432393133640289307e-01
6.181000000000000000e+03 6.181000000000000000e+04 1.817937009036540985e-02 2.255430221557617188e-01 2.083503641188144684e-03 2.391895800828933716e-01 4.502456577029079199e-04 2.430986166000366211e-01
6.284000000000000000e+03 6.284000000000000000e+04 1.855428703129291534e-02 2.246409058570861816e-01 2.946676686406135559e-03 2.411437928676605225e-01 5.661885952576994896e-04 2.431860268115997314e-01
6.389000000000000000e+03 6.389000000000000000e+04 2.140793576836585999e-02 2.271340787410736084e-01 2.295425161719322205e-03 2.397851645946502686e-01 5.939249531365931034e-04 2.433852851390838623e-01
6.495000000000000000e+03 6.495000000000000000e+04 1.871954277157783508e-02 2.259187102317810059e-01 2.791746053844690323e-03 2.406204938888549805e-01 4.759545263368636370e-04 2.434393763542175293e-01
6.602000000000000000e+03 6.602000000000000000e+04 1.859639026224613190e-02 2.266691476106643677e-01 1.971990335732698441e-03 2.398759126663208008e-01 5.386020056903362274e-04 2.434955090284347534e-01
6.712000000000000000e+03 6.712000000000000000e+04 1.831013336777687073e-02 2.281831204891204834e-01 1.951714861206710339e-03 2.395780682563781738e-01 4.273388185538351536e-04 2.431395649909973145e-01
6.824000000000000000e+03 6.824000000000000000e+04 1.713330298662185669e-02 2.266602814197540283e-01 1.956257503479719162e-03 2.409624606370925903e-01 4.971199668943881989e-04 2.432867139577865601e-01
6.937000000000000000e+03 6.937000000000000000e+04 1.634741201996803284e-02 2.272126227617263794e-01 1.822660211473703384e-03 2.409184277057647705e-01 4.842708003707230091e-04 2.432907819747924805e-01
7.052000000000000000e+03 7.052000000000000000e+04 1.690058410167694092e-02 2.282380759716033936e-01 1.976746134459972382e-03 2.405839711427688599e-01 5.794499884359538555e-04 2.433670014142990112e-01
7.169000000000000000e+03 7.169000000000000000e+04 1.643481291830539703e-02 2.280084788799285889e-01 1.850099884904921055e-03 2.411334216594696045e-01 6.031367229297757149e-04 2.434662431478500366e-01
7.288000000000000000e+03 7.288000000000000000e+04 1.840629428625106812e-02 2.288041710853576660e-01 1.650518272072076797e-03 2.404585480690002441e-01 6.267385324463248253e-04 2.432463020086288452e-01
7.409000000000000000e+03 7.409000000000000000e+04 1.809740439057350159e-02 2.296331971883773804e-01 1.950644305907189846e-03 2.406469285488128662e-01 3.466691414359956980e-04 2.433813810348510742e-01
7.532000000000000000e+03 7.532000000000000000e+04 1.829069852828979492e-02 2.310809195041656494e-01 1.712102093733847141e-03 2.412826418876647949e-01 4.398261662572622299e-04 2.437431812286376953e-01
7.658000000000000000e+03 7.658000000000000000e+04 1.686077937483787537e-02 2.293240725994110107e-01 2.277144230902194977e-03 2.420133352279663086e-01 4.303987952880561352e-04 2.432632744312286377e-01
7.785000000000000000e+03 7.785000000000000000e+04 1.716229692101478577e-02 2.310134768486022949e-01 1.963210059329867363e-03 2.416424155235290527e-01 4.301011795178055763e-04 2.438446879386901855e-01
7.914000000000000000e+03 7.914000000000000000e+04 1.716498658061027527e-02 2.311518490314483643e-01 2.174362074583768845e-03 2.420983761548995972e-01 3.851585206575691700e-04 2.432407289743423462e-01
8.045000000000000000e+03 8.045000000000000000e+04 1.673317700624465942e-02 2.305982112884521484e-01 1.633508247323334217e-03 2.408738434314727783e-01 5.587029154412448406e-04 2.436538636684417725e-01
8.179000000000000000e+03 8.179000000000000000e+04 1.531146280467510223e-02 2.308410555124282837e-01 1.682415371760725975e-03 2.415920495986938477e-01 3.645832184702157974e-04 2.435913980007171631e-01
8.315000000000000000e+03 8.315000000000000000e+04 1.461573503911495209e-02 2.308523505926132202e-01 1.528523396700620651e-03 2.417769134044647217e-01 3.694136103149503469e-04 2.434160709381103516e-01
8.453000000000000000e+03 8.453000000000000000e+04 1.434731483459472656e-02 2.305563092231750488e-01 1.789373345673084259e-03 2.418272197246551514e-01 4.593923222273588181e-04 2.435309737920761108e-01
8.593000000000000000e+03 8.593000000000000000e+04 1.543046440929174423e-02 2.310749590396881104e-01 1.796856755390763283e-03 2.412670105695724487e-01 4.754848778247833252e-04 2.435130029916763306e-01
8.736000000000000000e+03 8.736000000000000000e+04 1.617374643683433533e-02 2.321082949638366699e-01 1.446242327801883221e-03 2.410232722759246826e-01 3.795500088017433882e-04 2.437425851821899414e-01
8.881000000000000000e+03 8.881000000000000000e+04 1.482917927205562592e-02 2.317457199096679688e-01 1.103441929444670677e-03 2.417322695255279541e-01 3.971811383962631226e-04 2.441112548112869263e-01
9.029000000000000000e+03 9.029000000000000000e+04 1.632170751690864563e-02 2.345547080039978027e-01 1.275483053177595139e-03 2.414745688438415527e-01 3.180454368703067303e-04 2.436457872390747070e-01
9.179000000000000000e+03 9.179000000000000000e+04 1.358875259757041931e-02 2.319295704364776611e-01 1.886822632513940334e-03 2.412269562482833862e-01 5.036464426666498184e-04 2.436822950839996338e-01
9.331000000000000000e+03 9.331000000000000000e+04 1.449053175747394562e-02 2.329907715320587158e-01 1.310671912506222725e-03 2.417366653680801392e-01 4.812535771634429693e-04 2.435737103223800659e-01
9.486000000000000000e+03 9.486000000000000000e+04 1.255571655929088593e-02 2.320626378059387207e-01 1.441405387595295906e-03 2.427167296409606934e-01 4.723173915408551693e-04 2.440799772739410400e-01
9.644000000000000000e+03 9.644000000000000000e+04 1.381054893136024475e-02 2.330121994018554688e-01 1.093421131372451782e-03 2.418997436761856079e-01 3.429369244258850813e-04 2.435832321643829346e-01
9.804000000000000000e+03 9.804000000000000000e+04 1.264232024550437927e-02 2.342531830072402954e-01 1.473552547395229340e-03 2.427559494972229004e-01 4.093717434443533421e-04 2.441853582859039307e-01
9.967000000000000000e+03 9.967000000000000000e+04 1.431783381849527359e-02 2.354787439107894897e-01 1.456168713048100471e-03 2.419424951076507568e-01 3.904082695953547955e-04 2.441182136535644531e-01
1.013200000000000000e+04 1.013200000000000000e+05 1.207343954592943192e-02 2.335878014564514160e-01 1.094722654670476913e-03 2.422969639301300049e-01 3.721587709151208401e-04 2.440981119871139526e-01
1.030000000000000000e+04 1.030000000000000000e+05 1.428510528057813644e-02 2.346071600914001465e-01 1.460784813389182091e-03 2.414764761924743652e-01 3.794327785726636648e-04 2.441361248493194580e-01
1.047100000000000000e+04 1.047100000000000000e+05 1.399213820695877075e-02 2.345860898494720459e-01 1.282301382161676884e-03 2.426794767379760742e-01 2.619484148453921080e-04 2.439176440238952637e-01
1.064500000000000000e+04 1.064500000000000000e+05 1.225980464369058609e-02 2.340823858976364136e-01 1.086376607418060303e-03 2.425948083400726318e-01 3.972183330915868282e-04 2.442937791347503662e-01
1.082200000000000000e+04 1.082200000000000000e+05 1.268278155475854874e-02 2.359447181224822998e-01 1.267263665795326233e-03 2.422860562801361084e-01 4.099342040717601776e-04 2.439254671335220337e-01
1.100200000000000000e+04 1.100200000000000000e+05 1.328598987311124802e-02 2.361037731170654297e-01 1.102785114198923111e-03 2.421482503414154053e-01 2.975017414428293705e-04 2.442187070846557617e-01
1.118500000000000000e+04 1.118500000000000000e+05 1.255805604159832001e-02 2.348765879869461060e-01 1.131939236074686050e-03 2.417744994163513184e-01 3.645333345048129559e-04 2.440884858369827271e-01
1.137000000000000000e+04 1.137000000000000000e+05 1.286782324314117432e-02 2.359220981597900391e-01 1.187371555715799332e-03 2.426078468561172485e-01 3.012764791492372751e-04 2.442544102668762207e-01
1.155900000000000000e+04 1.155900000000000000e+05 1.222827564924955368e-02 2.359754592180252075e-01 1.111103687435388565e-03 2.424962222576141357e-01 2.646486100275069475e-04 2.441816031932830811e-01
1.175100000000000000e+04 1.175100000000000000e+05 1.258380431681871414e-02 2.366226911544799805e-01 9.355233632959425449e-04 2.426498681306838989e-01 2.927050809375941753e-04 2.438806891441345215e-01
1.194600000000000000e+04 1.194600000000000000e+05 1.137219462543725967e-02 2.360075116157531738e-01 7.770517840981483459e-04 2.423961311578750610e-01 3.018745628651231527e-04 2.442168146371841431e-01
1.214500000000000000e+04 1.214500000000000000e+05 1.351496856659650803e-02 2.381777465343475342e-01 9.026233456097543240e-04 2.426747232675552368e-01 2.705499646253883839e-04 2.442180812358856201e-01
1.234600000000000000e+04 1.234600000000000000e+05 1.150189246982336044e-02 2.369039803743362427e-01 1.260948251001536846e-03 2.430361658334732056e-01 3.330883919261395931e-04 2.440637797117233276e-01
1.255100000000000000e+04 1.255100000000000000e+05 1.102580316364765167e-02 2.361023426055908203e-01 9.411907522007822990e-04 2.428225427865982056e-01 2.989916538354009390e-04 2.442686557769775391e-01
1.276000000000000000e+04 1.276000000000000000e+05 1.034096628427505493e-02 2.368958890438079834e-01 9.234991157427430153e-04 2.428223043680191040e-01 2.635291893966495991e-04 2.440124750137329102e-01
1.297200000000000000e+04 1.297200000000000000e+05 1.241640746593475342e-02 2.383744418621063232e-01 7.223914144560694695e-04 2.426982671022415161e-01 3.013174864463508129e-04 2.444822341203689575e-01
1.318700000000000000e+04 1.318700000000000000e+05 1.119447685778141022e-02 2.369290292263031006e-01 1.044495846144855022e-03 2.430143058300018311e-01 2.664313069544732571e-04 2.440902292728424072e-01
1.340600000000000000e+04 1.340600000000000000e+05 1.182752754539251328e-02 2.382976412773132324e-01 1.094958744943141937e-03 2.420882284641265869e-01 1.655593514442443848e-04 2.441594302654266357e-01
1.362900000000000000e+04 1.362900000000000000e+05 1.151555776596069336e-02 2.375771552324295044e-01 9.153519058600068092e-04 2.430664300918579102e-01 2.817501663230359554e-04 2.443637102842330933e-01
1.385500000000000000e+04 1.385500000000000000e+05 1.150207035243511200e-02 2.387755513191223145e-01 1.092246500775218010e-03 2.432740181684494019e-01 1.757926220307126641e-04 2.441476583480834961e-01
1.408500000000000000e+04 1.408500000000000000e+05 1.033692248165607452e-02 2.378227710723876953e-01 7.780531886965036392e-04 2.429527938365936279e-01 2.274411817779764533e-04 2.441354542970657349e-01
1.431900000000000000e+04 1.431900000000000000e+05 1.023334730416536331e-02 2.381400465965270996e-01 7.587227737531065941e-04 2.428656220436096191e-01 2.150144136976450682e-04 2.445390522480010986e-01
1.455700000000000000e+04 1.455700000000000000e+05 1.137292571365833282e-02 2.389066815376281738e-01 1.137831248342990875e-03 2.430000454187393188e-01 2.403595426585525274e-04 2.442547082901000977e-01
1.479900000000000000e+04 1.479900000000000000e+05 1.086061261594295502e-02 2.383065372705459595e-01 9.511405951343476772e-04 2.431828975677490234e-01 2.267320523969829082e-04 2.442305088043212891e-01
1.504500000000000000e+04 1.504500000000000000e+05 1.061767339706420898e-02 2.391855120658874512e-01 1.012912485748529434e-03 2.432616949081420898e-01 2.522163267713040113e-04 2.444770783185958862e-01
1.529400000000000000e+04 1.529400000000000000e+05 9.465029463171958923e-03 2.391162812709808350e-01 8.841388626024127007e-04 2.427523136138916016e-01 2.481828560121357441e-04 2.446127533912658691e-01
1.554800000000000000e+04 1.554800000000000000e+05 1.085731200873851776e-02 2.405187189579010010e-01 6.720726960338652134e-04 2.427984774112701416e-01 1.949005381902679801e-04 2.444725632667541504e-01
1.580700000000000000e+04 1.580700000000000000e+05 9.336657822132110596e-03 2.392839938402175903e-01 9.726482676342129707e-04 2.428963333368301392e-01 2.804846153594553471e-04 2.446468174457550049e-01
1.606900000000000000e+04 1.606900000000000000e+05 9.090039879083633423e-03 2.388729155063629150e-01 8.442331454716622829e-04 2.437138259410858154e-01 2.177995193051174283e-04 2.443634569644927979e-01
1.633600000000000000e+04 1.633600000000000000e+05 9.573256596922874451e-03 2.390407323837280273e-01 8.114657830446958542e-04 2.428410947322845459e-01 3.175026795361191034e-04 2.440885603427886963e-01
1.660700000000000000e+04 1.660700000000000000e+05 9.410083293914794922e-03 2.393046021461486816e-01 8.818963542580604553e-04 2.434812486171722412e-01 2.099997946061193943e-04 2.443662583827972412e-01
1.688300000000000000e+04 1.688300000000000000e+05 9.251814335584640503e-03 2.400245666503906250e-01 1.002493081614375114e-03 2.434047907590866089e-01 1.667253673076629639e-04 2.444834411144256592e-01
1.716300000000000000e+04 1.716300000000000000e+05 7.980626076459884644e-03 2.393497824668884277e-01 7.736545521765947342e-04 2.429032623767852783e-01 1.429873082088306546e-04 2.444087862968444824e-01
1.744800000000000000e+04 1.744800000000000000e+05 9.198229759931564331e-03 2.396949082612991333e-01 6.766547448933124542e-04 2.433184832334518433e-01 1.920451759360730648e-04 2.447304725646972656e-01
1.773800000000000000e+04 1.773800000000000000e+05 9.745395742356777191e-03 2.408033460378646851e-01 9.342579869553446770e-04 2.430477440357208252e-01 2.212873951066285372e-04 2.445433586835861206e-01
1.803300000000000000e+04 1.803300000000000000e+05 9.836702607572078705e-03 2.403146177530288696e-01 7.574149640277028084e-04 2.429924607276916504e-01 2.433458139421418309e-04 2.445033043622970581e-01
1.833200000000000000e+04 1.833200000000000000e+05 8.612113073468208313e-03 2.395256906747817993e-01 6.715858471579849720e-04 2.436735183000564575e-01 1.686713658273220062e-04 2.444143295288085938e-01
1.863700000000000000e+04 1.863700000000000000e+05 8.879679255187511444e-03 2.402677536010742188e-01 5.662267794832587242e-04 2.434058785438537598e-01 1.638814719626680017e-04 2.444808781147003174e-01
1.894600000000000000e+04 1.894600000000000000e+05 9.640702977776527405e-03 2.408019006252288818e-01 8.087211754173040390e-04 2.432440519332885742e-01 2.191899839090183377e-04 2.444250881671905518e-01
1.926100000000000000e+04 1.926100000000000000e+05 7.780949119478464127e-03 2.402948141098022461e-01 7.496205507777631283e-04 2.434974610805511475e-01 2.536301617510616779e-04 2.444244921207427979e-01
1.958100000000000000e+04 1.958100000000000000e+05 8.966524153947830200e-03 2.413416802883148193e-01 6.505846977233886719e-04 2.438012063503265381e-01 2.581046137493103743e-04 2.444746196269989014e-01
1.990600000000000000e+04 1.990600000000000000e+05 9.156745858490467072e-03 2.421346902847290039e-01 5.883591948077082634e-04 2.435612380504608154e-01 2.009756863117218018e-04 2.444605678319931030e-01
2.023700000000000000e+04 2.023700000000000000e+05 8.956900797784328461e-03 2.418504208326339722e-01 6.953136762604117393e-04 2.435604333877563477e-01 1.305199984926730394e-04 2.445577830076217651e-01
2.057300000000000000e+04 2.057300000000000000e+05 8.383506909012794495e-03 2.409047484397888184e-01 6.374970544129610062e-04 2.433363795280456543e-01 1.665046584093943238e-04 2.444449067115783691e-01
2.091400000000000000e+04 2.091400000000000000e+05 7.969322614371776581e-03 2.418378293514251709e-01 8.824316901154816151e-04 2.436735928058624268e-01 1.128437797888182104e-04 2.444532066583633423e-01
2.126200000000000000e+04 2.126200000000000000e+05 8.312808349728584290e-03 2.420545518398284912e-01 5.933929933235049248e-04 2.437693923711776733e-01 1.428054529242217541e-04 2.443415820598602295e-01
2.161500000000000000e+04 2.161500000000000000e+05 8.143519051373004913e-03 2.425768673419952393e-01 6.361522828228771687e-04 2.442003190517425537e-01 1.134676713263615966e-04 2.447073459625244141e-01
2.197400000000000000e+04 2.197400000000000000e+05 7.920128293335437775e-03 2.415085434913635254e-01 7.107587298378348351e-04 2.436930239200592041e-01 1.580316165927797556e-04 2.447474449872970581e-01
2.233900000000000000e+04 2.233900000000000000e+05 8.891113102436065674e-03 2.428001761436462402e-01 4.400889156386256218e-04 2.435956448316574097e-01 1.473361189709976315e-04 2.446305751800537109e-01
2.271000000000000000e+04 2.271000000000000000e+05 7.951439358294010162e-03 2.423733323812484741e-01 6.204906385391950607e-04 2.433193922042846680e-01 1.707055489532649517e-04 2.444222271442413330e-01
2.308700000000000000e+04 2.308700000000000000e+05 8.693618699908256531e-03 2.432948946952819824e-01 5.925380392000079155e-04 2.443343997001647949e-01 3.077934961766004562e-04 2.449108213186264038e-01
2.347000000000000000e+04 2.347000000000000000e+05 7.771241012960672379e-03 2.419661730527877808e-01 5.320496275089681149e-04 2.435171604156494141e-01 1.318605209235101938e-04 2.449099570512771606e-01
2.386000000000000000e+04 2.386000000000000000e+05 8.241728879511356354e-03 2.426895648241043091e-01 8.232868276536464691e-04 2.445040941238403320e-01 1.459381019230931997e-04 2.447644919157028198e-01
2.425600000000000000e+04 2.425600000000000000e+05 8.210383355617523193e-03 2.431890815496444702e-01 5.696401931345462799e-04 2.440320849418640137e-01 9.402600699104368687e-05 2.445976436138153076e-01
2.465900000000000000e+04 2.465900000000000000e+05 6.854664534330368042e-03 2.421706467866897583e-01 4.989604349248111248e-04 2.438930869102478027e-01 1.812870905268937349e-04 2.448279559612274170e-01
2.506900000000000000e+04 2.506900000000000000e+05 7.639986462891101837e-03 2.429090589284896851e-01 7.685471209697425365e-04 2.441475540399551392e-01 8.971532952273264527e-05 2.449303567409515381e-01
2.548500000000000000e+04 2.548500000000000000e+05 7.199906744062900543e-03 2.432571798563003540e-01 7.288693450391292572e-04 2.445911765098571777e-01 1.500073267379775643e-04 2.447810471057891846e-01
2.590800000000000000e+04 2.590800000000000000e+05 7.611834444105625153e-03 2.424852550029754639e-01 5.183142493478953838e-04 2.441895902156829834e-01 9.175980812869966030e-05 2.447690367698669434e-01
2.633800000000000000e+04 2.633800000000000000e+05 6.869518663734197617e-03 2.422604560852050781e-01 6.842699367552995682e-04 2.440736293792724609e-01 6.188455154187977314e-05 2.448503971099853516e-01
2.677600000000000000e+04 2.677600000000000000e+05 6.587901152670383453e-03 2.428087890148162842e-01 4.152342153247445822e-04 2.438101470470428467e-01 8.608846837887540460e-05 2.448681145906448364e-01
2.722000000000000000e+04 2.722000000000000000e+05 7.382491137832403183e-03 2.438455820083618164e-01 4.999894299544394016e-04 2.443562746047973633e-01 1.015475354506634176e-04 2.449508905410766602e-01
2.767200000000000000e+04 2.767200000000000000e+05 7.237040437757968903e-03 2.432123571634292603e-01 5.801849183626472950e-04 2.438710480928421021e-01 7.561035454273223877e-05 2.447625696659088135e-01
2.813200000000000000e+04 2.813200000000000000e+05 6.880956701934337616e-03 2.426916658878326416e-01 4.330521624069660902e-04 2.438626438379287720e-01 8.951312338467687368e-05 2.449921071529388428e-01
2.859900000000000000e+04 2.859900000000000000e+05 6.182948127388954163e-03 2.434673607349395752e-01 4.610602918546646833e-04 2.442533522844314575e-01 5.600523945759050548e-05 2.447017729282379150e-01
2.907400000000000000e+04 2.907400000000000000e+05 8.104572072625160217e-03 2.449471503496170044e-01 5.447581643238663673e-04 2.438033521175384521e-01 7.222515705507248640e-05 2.447658032178878784e-01
2.955700000000000000e+04 2.955700000000000000e+05 6.971784867346286774e-03 2.439038157463073730e-01 3.837798722088336945e-04 2.438437640666961670e-01 1.747260976117104292e-04 2.449392974376678467e-01
3.004800000000000000e+04 3.004800000000000000e+05 7.720351219177246094e-03 2.443650066852569580e-01 3.842605801764875650e-04 2.439854741096496582e-01 9.392110223416239023e-05 2.449360489845275879e-01
3.054700000000000000e+04 3.054700000000000000e+05 6.824517622590065002e-03 2.432820945978164673e-01 3.317771479487419128e-04 2.438262999057769775e-01 7.904045924078673124e-05 2.447914481163024902e-01
3.105400000000000000e+04 3.105400000000000000e+05 6.812118925154209137e-03 2.444256991147994995e-01 3.550882684066891670e-04 2.441336661577224731e-01 8.675592835061252117e-05 2.448266744613647461e-01
3.157000000000000000e+04 3.157000000000000000e+05 6.375545635819435120e-03 2.438471615314483643e-01 4.389479290693998337e-04 2.441518604755401611e-01 2.680991892702877522e-04 2.451424449682235718e-01
3.209400000000000000e+04 3.209400000000000000e+05 6.164750549942255020e-03 2.431875765323638916e-01 4.086631524842232466e-04 2.440358698368072510e-01 7.319512951653450727e-05 2.447672635316848755e-01
3.262700000000000000e+04 3.262700000000000000e+05 6.635591387748718262e-03 2.448491454124450684e-01 6.097689038142561913e-04 2.442822158336639404e-01 7.099850336089730263e-05 2.449572980403900146e-01
3.316900000000000000e+04 3.316900000000000000e+05 6.068438291549682617e-03 2.439982593059539795e-01 3.442626330070197582e-04 2.441561073064804077e-01 1.473745214752852917e-04 2.453919649124145508e-01
3.372000000000000000e+04 3.372000000000000000e+05 6.223878823220729828e-03 2.437294125556945801e-01 5.320966592989861965e-04 2.441553473472595215e-01 6.121603655628859997e-05 2.450621724128723145e-01
3.428000000000000000e+04 3.428000000000000000e+05 5.863046739250421524e-03 2.448250055313110352e-01 3.457285638432949781e-04 2.444281727075576782e-01 7.358373841270804405e-05 2.451653182506561279e-01
3.484900000000000000e+04 3.484900000000000000e+05 5.605135113000869751e-03 2.441190034151077271e-01 3.774397482629865408e-04 2.444747090339660645e-01 5.523625077330507338e-05 2.451662421226501465e-01
3.542800000000000000e+04 3.542800000000000000e+05 6.616017781198024750e-03 2.443860918283462524e-01 4.536557535175234079e-04 2.442923486232757568e-01 4.812628321815282106e-05 2.448188662528991699e-01
3.601600000000000000e+04 3.601600000000000000e+05 5.411672405898571014e-03 2.443872392177581787e-01 4.271769721526652575e-04 2.444069385528564453e-01 4.761455784318968654e-05 2.450389266014099121e-01
3.661400000000000000e+04 3.661400000000000000e+05 5.040241405367851257e-03 2.440471798181533813e-01 4.751897358801215887e-04 2.443326413631439209e-01 3.796173405135050416e-05 2.450308352708816528e-01
3.722300000000000000e+04 3.722300000000000000e+05 6.118351127952337265e-03 2.449617087841033936e-01 4.679704725276678801e-04 2.441889941692352295e-01 6.409423076547682285e-05 2.448367923498153687e-01
3.784100000000000000e+04 3.784100000000000000e+05 6.264858879148960114e-03 2.443419992923736572e-01 5.822791135869920254e-04 2.440726161003112793e-01 9.233905439032241702e-05 2.449032664299011230e-01
3.846900000000000000e+04 3.846900000000000000e+05 4.880010150372982025e-03 2.445754706859588623e-01 4.824505303986370564e-04 2.446919977664947510e-01 2.772719017229974270e-05 2.449764460325241089e-01
3.910800000000000000e+04 3.910800000000000000e+05 5.623302422463893890e-03 2.447160184383392334e-01 3.746827715076506138e-04 2.443491518497467041e-01 2.166202648368198425e-05 2.450541555881500244e-01
3.975700000000000000e+04 3.975700000000000000e+05 5.989089608192443848e-03 2.453978061676025391e-01 3.391713835299015045e-04 2.444251477718353271e-01 9.029106877278536558e-05 2.452050447463989258e-01
4.041800000000000000e+04 4.041800000000000000e+05 5.045372061431407928e-03 2.444305419921875000e-01 3.419864224269986153e-04 2.441424131393432617e-01 2.849116935976780951e-05 2.451185286045074463e-01
4.108900000000000000e+04 4.108900000000000000e+05 5.977429915219545364e-03 2.447231560945510864e-01 4.974492476321756840e-04 2.442456483840942383e-01 2.945439155155327171e-05 2.450275719165802002e-01
4.177100000000000000e+04 4.177100000000000000e+05 5.324716679751873016e-03 2.448730617761611938e-01 3.114263236057013273e-04 2.443346381187438965e-01 6.143210339359939098e-05 2.451212406158447266e-01
4.246500000000000000e+04 4.246500000000000000e+05 5.862293299287557602e-03 2.445884048938751221e-01 4.073930322192609310e-04 2.446577250957489014e-01 3.437982741161249578e-05 2.449987530708312988e-01
4.317000000000000000e+04 4.317000000000000000e+05 5.727516021579504013e-03 2.459534257650375366e-01 5.231638788245618343e-04 2.440744042396545410e-01 1.036913599818944931e-04 2.450606524944305420e-01
4.388700000000000000e+04 4.388700000000000000e+05 5.643125623464584351e-03 2.451611310243606567e-01 2.617273421492427588e-04 2.442451119422912598e-01 3.966794247389771044e-05 2.451666295528411865e-01
4.461600000000000000e+04 4.461600000000000000e+05 5.200755782425403595e-03 2.453797757625579834e-01 4.331052768975496292e-04 2.444533109664916992e-01 2.156888876925222576e-05 2.450736910104751587e-01
4.535700000000000000e+04 4.535700000000000000e+05 5.646435543894767761e-03 2.451148331165313721e-01 3.299898526165634394e-04 2.443981319665908813e-01 5.701704503735527396e-05 2.451989054679870605e-01
4.611000000000000000e+04 4.611000000000000000e+05 5.201569758355617523e-03 2.452413439750671387e-01 3.218816418666392565e-04 2.444973587989807129e-01 2.872724689950700849e-05 2.452003359794616699e-01
4.687600000000000000e+04 4.687600000000000000e+05 5.416859406977891922e-03 2.463978826999664307e-01 3.558684838935732841e-04 2.443096786737442017e-01 1.621118281036615372e-05 2.450424730777740479e-01
4.765400000000000000e+04 4.765400000000000000e+05 5.500781349837779999e-03 2.455640137195587158e-01 3.348868049215525389e-04 2.447503954172134399e-01 2.407050305919256061e-05 2.451181709766387939e-01
4.844600000000000000e+04 4.844600000000000000e+05 4.977243952453136444e-03 2.457851767539978027e-01 2.826972049660980701e-04 2.445974349975585938e-01 3.306077996967360377e-05 2.450309246778488159e-01
4.925000000000000000e+04 4.925000000000000000e+05 4.964553751051425934e-03 2.449380606412887573e-01 3.046431229449808598e-04 2.447786033153533936e-01 2.729957850533537567e-05 2.450616657733917236e-01
5.006800000000000000e+04 5.006800000000000000e+05 5.041487514972686768e-03 2.454147636890411377e-01 3.295475908089429140e-04 2.445941269397735596e-01 2.955177842522971332e-05 2.451416105031967163e-01
5.090000000000000000e+04 5.090000000000000000e+05 5.039171781390905380e-03 2.453331351280212402e-01 4.311200755182653666e-04 2.450069487094879150e-01 2.333942029508762062e-05 2.450346648693084717e-01
5.174500000000000000e+04 5.174500000000000000e+05 5.187979899346828461e-03 2.456622421741485596e-01 3.407151089049875736e-04 2.447156161069869995e-01 3.047498830710537732e-05 2.452249377965927124e-01
5.260400000000000000e+04 5.260400000000000000e+05 4.730455577373504639e-03 2.454388290643692017e-01 2.998629352077841759e-04 2.444336563348770142e-01 1.881933349068276584e-05 2.451635599136352539e-01
5.347800000000000000e+04 5.347800000000000000e+05 4.449306055903434753e-03 2.459479272365570068e-01 2.850686432793736458e-04 2.447832673788070679e-01 1.921086004585959017e-05 2.452862709760665894e-01
5.436600000000000000e+04 5.436600000000000000e+05 4.426285158842802048e-03 2.459717094898223877e-01 3.981583577115088701e-04 2.449756562709808350e-01 3.089370875386521220e-05 2.451121956110000610e-01
5.526900000000000000e+04 5.526900000000000000e+05 5.116212181746959686e-03 2.464364171028137207e-01 3.555325092747807503e-04 2.446268498897552490e-01 3.414083039388060570e-05 2.451945543289184570e-01
5.618700000000000000e+04 5.618700000000000000e+05 5.398153793066740036e-03 2.463632822036743164e-01 3.390659985598176718e-04 2.443268448114395142e-01 1.525240622868295759e-05 2.451879978179931641e-01
5.712000000000000000e+04 5.712000000000000000e+05 5.410803016275167465e-03 2.465052157640457153e-01 2.391897724010050297e-04 2.443544566631317139e-01 2.691619192773941904e-05 2.453112006187438965e-01
5.806900000000000000e+04 5.806900000000000000e+05 5.056008696556091309e-03 2.462952435016632080e-01 3.445735783316195011e-04 2.448629438877105713e-01 2.200220114900730550e-05 2.452819943428039551e-01
5.903300000000000000e+04 5.903300000000000000e+05 4.365830682218074799e-03 2.460364550352096558e-01 2.648455556482076645e-04 2.446450144052505493e-01 1.770415110513567924e-05 2.452383637428283691e-01
6.001300000000000000e+04 6.001300000000000000e+05 4.381033591926097870e-03 2.464820146560668945e-01 2.795601903926581144e-04 2.448200285434722900e-01 8.177836207323707640e-06 2.452110499143600464e-01
6.101000000000000000e+04 6.101000000000000000e+05 4.277391359210014343e-03 2.465569525957107544e-01 3.012015949934720993e-04 2.449156343936920166e-01 1.919807618833146989e-05 2.452577203512191772e-01
6.202300000000000000e+04 6.202300000000000000e+05 4.267931915819644928e-03 2.461468279361724854e-01 3.581619530450552702e-04 2.444313466548919678e-01 8.800570503808557987e-05 2.453622519969940186e-01
6.305300000000000000e+04 6.305300000000000000e+05 4.762884229421615601e-03 2.461701035499572754e-01 2.652517287060618401e-04 2.445752322673797607e-01 6.958871836104663089e-06 2.452604770660400391e-01
6.410000000000000000e+04 6.410000000000000000e+05 3.993825055658817291e-03 2.462848871946334839e-01 1.703872985672205687e-04 2.445542514324188232e-01 1.742246786307077855e-05 2.452055811882019043e-01
6.516500000000000000e+04 6.516500000000000000e+05 4.244038369506597519e-03 2.465122938156127930e-01 2.340631326660513878e-04 2.446374893188476562e-01 9.411067367182113230e-06 2.452380061149597168e-01
6.624700000000000000e+04 6.624700000000000000e+05 4.474508576095104218e-03 2.471280097961425781e-01 2.269894466735422611e-04 2.447209060192108154e-01 2.883082561311312020e-05 2.452932596206665039e-01
6.734700000000000000e+04 6.734700000000000000e+05 3.860445693135261536e-03 2.462474256753921509e-01 1.740077277645468712e-04 2.445248961448669434e-01 1.173174041468882933e-05 2.452647984027862549e-01
6.846600000000000000e+04 6.846600000000000000e+05 4.482963122427463531e-03 2.471787631511688232e-01 2.493904903531074524e-04 2.445523738861083984e-01 1.076961416401900351e-05 2.452635467052459717e-01
6.960300000000000000e+04 6.960300000000000000e+05 5.066003650426864624e-03 2.478975951671600342e-01 3.107875236310064793e-04 2.449018657207489014e-01 8.413750038016587496e-06 2.453282922506332397e-01
7.075800000000000000e+04 7.075800000000000000e+05 4.324253648519515991e-03 2.462782561779022217e-01 2.523592556826770306e-04 2.448365241289138794e-01 8.668986993143334985e-06 2.453331649303436279e-01
7.193400000000000000e+04 7.193400000000000000e+05 3.894457127898931503e-03 2.462563812732696533e-01 1.963070826604962349e-04 2.448372542858123779e-01 6.668532932962989435e-06 2.452353239059448242e-01
7.312800000000000000e+04 7.312800000000000000e+05 4.136374685913324356e-03 2.462284862995147705e-01 1.488070411141961813e-04 2.446457743644714355e-01 9.624754056858364493e-06 2.452498674392700195e-01
7.434300000000000000e+04 7.434300000000000000e+05 4.061642102897167206e-03 2.461074292659759521e-01 1.749333459883928299e-04 2.446151673793792725e-01 1.258193879039026797e-05 2.453285157680511475e-01
7.557700000000000000e+04 7.557700000000000000e+05 3.930580802261829376e-03 2.469683587551116943e-01 3.766379377339035273e-04 2.447514086961746216e-01 8.065572728810366243e-06 2.452181577682495117e-01
7.683200000000000000e+04 7.683200000000000000e+05 3.941139206290245056e-03 2.467046380043029785e-01 2.088684559566900134e-04 2.448761165142059326e-01 4.787001671502366662e-06 2.452694773674011230e-01
7.810800000000000000e+04 7.810800000000000000e+05 3.813817864283919334e-03 2.467532753944396973e-01 1.909952843561768532e-04 2.450501620769500732e-01 8.938927749113645405e-06 2.452372461557388306e-01
7.940500000000000000e+04 7.940500000000000000e+05 4.227760247886180878e-03 2.468199431896209717e-01 1.895386667456477880e-04 2.445714175701141357e-01 4.221327799314167351e-06 2.453004717826843262e-01
8.072400000000000000e+04 8.072400000000000000e+05 4.144739359617233276e-03 2.474114894866943359e-01 2.770485007204115391e-04 2.450870424509048462e-01 1.023117692966479808e-05 2.453320175409317017e-01
8.206500000000000000e+04 8.206500000000000000e+05 3.845538944005966187e-03 2.463099658489227295e-01 1.324854820268228650e-04 2.446234524250030518e-01 3.936589109798660502e-06 2.452672719955444336e-01
8.342800000000000000e+04 8.342800000000000000e+05 3.781524254009127617e-03 2.471844255924224854e-01 2.153387467842549086e-04 2.448571622371673584e-01 5.743853307649260387e-06 2.453256398439407349e-01
8.481300000000000000e+04 8.481300000000000000e+05 3.744543995708227158e-03 2.469148039817810059e-01 1.169937677332200110e-04 2.448255270719528198e-01 8.130337846523616463e-06 2.453696727752685547e-01
8.622100000000000000e+04 8.622100000000000000e+05 3.922681324183940887e-03 2.472788691520690918e-01 1.759114966262131929e-04 2.447724938392639160e-01 4.566251845972146839e-06 2.452846467494964600e-01
8.765300000000000000e+04 8.765300000000000000e+05 3.700313158333301544e-03 2.469189763069152832e-01 1.522929233033210039e-04 2.447866499423980713e-01 6.202209078765008599e-06 2.452937662601470947e-01
8.910900000000000000e+04 8.910900000000000000e+05 3.466290188953280449e-03 2.466971427202224731e-01 1.412404235452413559e-04 2.449480593204498291e-01 3.275862400187179446e-05 2.452985197305679321e-01
9.058900000000000000e+04 9.058900000000000000e+05 3.895535366609692574e-03 2.468728423118591309e-01 1.320791488979011774e-04 2.449766397476196289e-01 7.541203558503184468e-06 2.453105002641677856e-01
9.209300000000000000e+04 9.209300000000000000e+05 3.642394207417964935e-03 2.471058070659637451e-01 1.737832644721493125e-04 2.449072748422622681e-01 5.700600922864396125e-06 2.453517913818359375e-01
9.362300000000000000e+04 9.362300000000000000e+05 3.479399252682924271e-03 2.470853924751281738e-01 2.144029713235795498e-04 2.448983490467071533e-01 7.768670002405997366e-06 2.453265488147735596e-01
9.517700000000000000e+04 9.517700000000000000e+05 3.479241626337170601e-03 2.469049990177154541e-01 1.908960111904889345e-04 2.451725602149963379e-01 3.825141902780160308e-06 2.452992200851440430e-01
9.675800000000000000e+04 9.675800000000000000e+05 3.654105588793754578e-03 2.472457885742187500e-01 1.208532266900874674e-04 2.448457479476928711e-01 7.061128599161747843e-06 2.453607022762298584e-01
9.836500000000000000e+04 9.836500000000000000e+05 3.609775565564632416e-03 2.471952587366104126e-01 2.252107224194332957e-04 2.448061406612396240e-01 6.915455742273479700e-06 2.453584671020507812e-01
9.999800000000000000e+04 9.999800000000000000e+05 3.695762716233730316e-03 2.469982206821441650e-01 1.242315629497170448e-04 2.449807822704315186e-01 2.925071612480678596e-06 2.453633993864059448e-01


==> dat/results_img.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.613539755344390869e-01 1.613539755344390869e-01 1.637086570262908936e-01 1.637086570262908936e-01 1.534055471420288086e-01 1.534055471420288086e-01
2.000000000000000000e+00 2.000000000000000000e+01 1.532866060733795166e-01 1.532866060733795166e-01 1.505708396434783936e-01 1.505708396434783936e-01 1.337397843599319458e-01 1.337397843599319458e-01
3.000000000000000000e+00 3.000000000000000000e+01 1.456858664751052856e-01 1.456858664751052856e-01 1.385067701339721680e-01 1.385067701339721680e-01 1.203327402472496033e-01 1.203327402472496033e-01
4.000000000000000000e+00 4.000000000000000000e+01 1.390799880027770996e-01 1.390799880027770996e-01 1.287950575351715088e-01 1.287950575351715088e-01 1.115478426218032837e-01 1.115478426218032837e-01
5.000000000000000000e+00 5.000000000000000000e+01 1.329640448093414307e-01 1.329640448093414307e-01 1.206307485699653625e-01 1.206307485699653625e-01 1.050688847899436951e-01 1.050688847899436951e-01
6.000000000000000000e+00 6.000000000000000000e+01 1.268709599971771240e-01 1.268709599971771240e-01 1.132047772407531738e-01 1.132047772407531738e-01 9.941937029361724854e-02 9.941937029361724854e-02
7.000000000000000000e+00 7.000000000000000000e+01 1.205945163965225220e-01 1.205945163965225220e-01 1.059737056493759155e-01 1.059737056493759155e-01 9.446533769369125366e-02 9.446533769369125366e-02
8.000000000000000000e+00 8.000000000000000000e+01 1.142324060201644897e-01 1.142324060201644897e-01 9.901751577854156494e-02 9.901751577854156494e-02 9.001889824867248535e-02 9.001889824867248535e-02
9.000000000000000000e+00 9.000000000000000000e+01 1.077604293823242188e-01 1.077604293823242188e-01 9.249676764011383057e-02 9.249676764011383057e-02 8.546456694602966309e-02 8.546456694602966309e-02
1.000000000000000000e+01 1.000000000000000000e+02 1.010775193572044373e-01 1.010775193572044373e-01 8.645477890968322754e-02 8.645477890968322754e-02 8.046162873506546021e-02 8.046162873506546021e-02
1.100000000000000000e+01 1.100000000000000000e+02 9.430219233036041260e-02 9.430219233036041260e-02 8.094467967748641968e-02 8.094467967748641968e-02 7.517705857753753662e-02 7.517705857753753662e-02
1.200000000000000000e+01 1.200000000000000000e+02 8.756084740161895752e-02 8.756084740161895752e-02 7.584442198276519775e-02 7.584442198276519775e-02 6.987348198890686035e-02 6.987348198890686035e-02
1.300000000000000000e+01 1.300000000000000000e+02 8.096764981746673584e-02 8.096764981746673584e-02 7.079126685857772827e-02 7.079126685857772827e-02 6.468669325113296509e-02 6.468669325113296509e-02
1.400000000000000000e+01 1.400000000000000000e+02 7.464504987001419067e-02 7.464504987001419067e-02 6.572820246219635010e-02 6.572820246219635010e-02 5.957053601741790771e-02 5.957053601741790771e-02
1.500000000000000000e+01 1.500000000000000000e+02 6.864061951637268066e-02 6.864061951637268066e-02 6.066348776221275330e-02 6.066348776221275330e-02 5.449743196368217468e-02 5.449743196368217468e-02
1.600000000000000000e+01 1.600000000000000000e+02 6.301820278167724609e-02 6.301820278167724609e-02 5.543301999568939209e-02 5.543301999568939209e-02 4.957004263997077942e-02 4.957004263997077942e-02
1.700000000000000000e+01 1.700000000000000000e+02 5.762286856770515442e-02 5.762286856770515442e-02 5.017529428005218506e-02 5.017529428005218506e-02 4.507086426019668579e-02 4.507086426019668579e-02
1.800000000000000000e+01 1.800000000000000000e+02 5.243362113833427429e-02 5.243362113833427429e-02 4.519459977746009827e-02 4.519459977746009827e-02 4.110660403966903687e-02 4.110660403966903687e-02
1.900000000000000000e+01 1.900000000000000000e+02 4.740547388792037964e-02 4.740547388792037964e-02 4.067473858594894409e-02 4.067473858594894409e-02 3.757040575146675110e-02 3.757040575146675110e-02
2.000000000000000000e+01 2.000000000000000000e+02 4.260093718767166138e-02 4.260093718767166138e-02 3.666511550545692444e-02 3.666511550545692444e-02 3.449209779500961304e-02 3.449209779500961304e-02
2.100000000000000000e+01 2.100000000000000000e+02 3.820310905575752258e-02 3.820310905575752258e-02 3.321854025125503540e-02 3.321854025125503540e-02 3.191241994500160217e-02 3.191241994500160217e-02
2.200000000000000000e+01 2.200000000000000000e+02 3.435730561614036560e-02 3.435730561614036560e-02 3.030521236360073090e-02 3.030521236360073090e-02 2.974375523626804352e-02 2.974375523626804352e-02
2.300000000000000000e+01 2.300000000000000000e+02 3.108917549252510071e-02 3.108917549252510071e-02 2.782771736383438110e-02 2.782771736383438110e-02 2.785122022032737732e-02 2.785122022032737732e-02
2.400000000000000000e+01 2.400000000000000000e+02 2.830552123486995697e-02 2.830552123486995697e-02 2.574191614985466003e-02 2.574191614985466003e-02 2.618089504539966583e-02 2.618089504539966583e-02
2.500000000000000000e+01 2.500000000000000000e+02 2.584099769592285156e-02 2.584099769592285156e-02 2.397794835269451141e-02 2.397794835269451141e-02 2.472815103828907013e-02 2.472815103828907013e-02
2.600000000000000000e+01 2.600000000000000000e+02 2.368856966495513916e-02 2.368856966495513916e-02 2.245532721281051636e-02 2.245532721281051636e-02 2.351870387792587280e-02 2.351870387792587280e-02
2.700000000000000000e+01 2.700000000000000000e+02 2.188800275325775146e-02 2.188800275325775146e-02 2.112266793847084045e-02 2.112266793847084045e-02 2.247111126780509949e-02 2.247111126780509949e-02
2.800000000000000000e+01 2.800000000000000000e+02 2.041171304881572723e-02 2.041171304881572723e-02 1.997568830847740173e-02 1.997568830847740173e-02 2.152489125728607178e-02 2.152489125728607178e-02
2.900000000000000000e+01 2.900000000000000000e+02 1.918187178671360016e-02 1.918187178671360016e-02 1.902482286095619202e-02 1.902482286095619202e-02 2.065612003207206726e-02 2.065612003207206726e-02
3.000000000000000000e+01 3.000000000000000000e+02 1.810983195900917053e-02 1.810983195900917053e-02 1.816643774509429932e-02 1.816643774509429932e-02 1.983334310352802277e-02 1.983334310352802277e-02
3.100000000000000000e+01 3.100000000000000000e+02 1.713996008038520813e-02 1.713996008038520813e-02 1.737345382571220398e-02 1.737345382571220398e-02 1.910095661878585815e-02 1.910095661878585815e-02
3.200000000000000000e+01 3.200000000000000000e+02 1.619216799736022949e-02 1.619216799736022949e-02 1.672417856752872467e-02 1.672417856752872467e-02 1.851825788617134094e-02 1.851825788617134094e-02
3.300000000000000000e+01 3.300000000000000000e+02 1.532753184437751770e-02 1.532753184437751770e-02 1.614609919488430023e-02 1.614609919488430023e-02 1.801825314760208130e-02 1.801825314760208130e-02
3.400000000000000000e+01 3.400000000000000000e+02 1.459224522113800049e-02 1.459224522113800049e-02 1.563196629285812378e-02 1.563196629285812378e-02 1.750747300684452057e-02 1.750747300684452057e-02
3.500000000000000000e+01 3.500000000000000000e+02 1.398104708641767502e-02 1.398104708641767502e-02 1.519758626818656921e-02 1.519758626818656921e-02 1.706283539533615112e-02 1.706283539533615112e-02
3.600000000000000000e+01 3.600000000000000000e+02 1.342485845088958740e-02 1.342485845088958740e-02 1.478590350598096848e-02 1.478590350598096848e-02 1.663012057542800903e-02 1.663012057542800903e-02
3.700000000000000000e+01 3.700000000000000000e+02 1.292720250785350800e-02 1.292720250785350800e-02 1.441979594528675079e-02 1.441979594528675079e-02 1.618259213864803314e-02 1.618259213864803314e-02
3.800000000000000000e+01 3.800000000000000000e+02 1.248143985867500305e-02 1.248143985867500305e-02 1.404144708067178726e-02 1.404144708067178726e-02 1.578264310956001282e-02 1.578264310956001282e-02
3.900000000000000000e+01 3.900000000000000000e+02 1.205034181475639343e-02 1.205034181475639343e-02 1.367222517728805542e-02 1.367222517728805542e-02 1.543165929615497589e-02 1.543165929615497589e-02
4.000000000000000000e+01 4.000000000000000000e+02 1.161537412554025650e-02 1.161537412554025650e-02 1.335103623569011688e-02 1.335103623569011688e-02 1.511100772768259048e-02 1.511100772768259048e-02
4.100000000000000000e+01 4.100000000000000000e+02 1.121480390429496765e-02 1.121480390429496765e-02 1.304242387413978577e-02 1.304242387413978577e-02 1.477837376296520233e-02 1.477837376296520233e-02
4.200000000000000000e+01 4.200000000000000000e+02 1.085478439927101135e-02 1.085478439927101135e-02 1.275643240660429001e-02 1.275643240660429001e-02 1.445724535733461380e-02 1.445724535733461380e-02
4.300000000000000000e+01 4.300000000000000000e+02 1.049949228763580322e-02 1.049949228763580322e-02 1.247345004230737686e-02 1.247345004230737686e-02 1.415062882006168365e-02 1.415062882006168365e-02
4.400000000000000000e+01 4.400000000000000000e+02 1.017643697559833527e-02 1.017643697559833527e-02 1.221324130892753601e-02 1.221324130892753601e-02 1.384977065026760101e-02 1.384977065026760101e-02
4.500000000000000000e+01 4.500000000000000000e+02 9.899834170937538147e-03 9.899834170937538147e-03 1.196199096739292145e-02 1.196199096739292145e-02 1.353309396654367447e-02 1.353309396654367447e-02
4.600000000000000000e+01 4.600000000000000000e+02 9.654462337493896484e-03 9.654462337493896484e-03 1.171789504587650299e-02 1.171789504587650299e-02 1.323454361408948898e-02 1.323454361408948898e-02
4.700000000000000000e+01 4.700000000000000000e+02 9.439492598176002502e-03 9.439492598176002502e-03 1.147861219942569733e-02 1.147861219942569733e-02 1.294614095240831375e-02 1.294614095240831375e-02
4.800000000000000000e+01 4.800000000000000000e+02 9.242639876902103424e-03 9.242639876902103424e-03 1.124951988458633423e-02 1.124951988458633423e-02 1.265024393796920776e-02 1.265024393796920776e-02
4.900000000000000000e+01 4.900000000000000000e+02 9.038486517965793610e-03 9.038486517965793610e-03 1.101950556039810181e-02 1.101950556039810181e-02 1.236635260283946991e-02 1.236635260283946991e-02
5.000000000000000000e+01 5.000000000000000000e+02 8.822156116366386414e-03 8.822156116366386414e-03 1.080312486737966537e-02 1.080312486737966537e-02 1.208420936018228531e-02 1.208420936018228531e-02
5.100000000000000000e+01 5.100000000000000000e+02 8.607597090303897858e-03 8.607597090303897858e-03 1.059349626302719116e-02 1.059349626302719116e-02 1.180809270590543747e-02 1.180809270590543747e-02
5.200000000000000000e+01 5.200000000000000000e+02 8.395069278776645660e-03 8.395069278776645660e-03 1.040030736476182938e-02 1.040030736476182938e-02 1.153625547885894775e-02 1.153625547885894775e-02
5.300000000000000000e+01 5.300000000000000000e+02 8.197237737476825714e-03 8.197237737476825714e-03 1.019251346588134766e-02 1.019251346588134766e-02 1.126109436154365540e-02 1.126109436154365540e-02
5.400000000000000000e+01 5.400000000000000000e+02 8.026349358260631561e-03 8.026349358260631561e-03 9.994917549192905426e-03 9.994917549192905426e-03 1.097706053406000137e-02 1.097706053406000137e-02
5.500000000000000000e+01 5.500000000000000000e+02 7.866603322327136993e-03 7.866603322327136993e-03 9.804378263652324677e-03 9.804378263652324677e-03 1.068509370088577271e-02 1.068509370088577271e-02
5.600000000000000000e+01 5.600000000000000000e+02 7.710454519838094711e-03 7.710454519838094711e-03 9.621688164770603180e-03 9.621688164770603180e-03 1.040385384112596512e-02 1.040385384112596512e-02
5.700000000000000000e+01 5.700000000000000000e+02 7.564728148281574249e-03 7.564728148281574249e-03 9.444486349821090698e-03 9.444486349821090698e-03 1.012674532830715179e-02 1.012674532830715179e-02
5.800000000000000000e+01 5.800000000000000000e+02 7.423651404678821564e-03 7.423651404678821564e-03 9.275676682591438293e-03 9.275676682591438293e-03 9.860740043222904205e-03 9.860740043222904205e-03
5.900000000000000000e+01 5.900000000000000000e+02 7.287621963769197464e-03 7.287621963769197464e-03 9.103776887059211731e-03 9.103776887059211731e-03 9.619905613362789154e-03 9.619905613362789154e-03
6.000000000000000000e+01 6.000000000000000000e+02 7.158388849347829819e-03 7.158388849347829819e-03 8.940186351537704468e-03 8.940186351537704468e-03 9.409906342625617981e-03 9.409906342625617981e-03
6.100000000000000000e+01 6.100000000000000000e+02 7.038009352982044220e-03 7.038009352982044220e-03 8.782928809523582458e-03 8.782928809523582458e-03 9.232957847416400909e-03 9.232957847416400909e-03
6.200000000000000000e+01 6.200000000000000000e+02 6.916982587426900864e-03 6.916982587426900864e-03 8.628998883068561554e-03 8.628998883068561554e-03 9.083762764930725098e-03 9.083762764930725098e-03
6.300000000000000000e+01 6.300000000000000000e+02 6.801295094192028046e-03 6.801295094192028046e-03 8.473420515656471252e-03 8.473420515656471252e-03 8.956603705883026123e-03 8.956603705883026123e-03
6.400000000000000000e+01 6.400000000000000000e+02 6.685306318104267120e-03 6.685306318104267120e-03 8.325768634676933289e-03 8.325768634676933289e-03 8.839467540383338928e-03 8.839467540383338928e-03
6.500000000000000000e+01 6.500000000000000000e+02 6.570388562977313995e-03 6.570388562977313995e-03 8.180064149200916290e-03 8.180064149200916290e-03 8.726904168725013733e-03 8.726904168725013733e-03
6.600000000000000000e+01 6.600000000000000000e+02 6.462245713919401169e-03 6.462245713919401169e-03 8.039337582886219025e-03 8.039337582886219025e-03 8.612292818725109100e-03 8.612292818725109100e-03
6.700000000000000000e+01 6.700000000000000000e+02 6.363831926137208939e-03 6.363831926137208939e-03 7.903514429926872253e-03 7.903514429926872253e-03 8.492810651659965515e-03 8.492810651659965515e-03
6.800000000000000000e+01 6.800000000000000000e+02 6.270323880016803741e-03 6.270323880016803741e-03 7.766679860651493073e-03 7.766679860651493073e-03 8.372483775019645691e-03 8.372483775019645691e-03
7.000000000000000000e+01 7.000000000000000000e+02 6.099814083427190781e-03 6.099814083427190781e-03 7.491776719689369202e-03 7.491776719689369202e-03 8.127366192638874054e-03 8.127366192638874054e-03
7.100000000000000000e+01 7.100000000000000000e+02 6.019755266606807709e-03 6.019755266606807709e-03 7.358568720519542694e-03 7.358568720519542694e-03 8.006768301129341125e-03 8.006768301129341125e-03
7.200000000000000000e+01 7.200000000000000000e+02 5.946604534983634949e-03 5.946604534983634949e-03 7.225227542221546173e-03 7.225227542221546173e-03 7.893025875091552734e-03 7.893025875091552734e-03
7.300000000000000000e+01 7.300000000000000000e+02 5.855220369994640350e-03 5.855220369994640350e-03 7.095197215676307678e-03 7.095197215676307678e-03 7.782079279422760010e-03 7.782079279422760010e-03
7.400000000000000000e+01 7.400000000000000000e+02 5.772259086370468140e-03 5.772259086370468140e-03 6.965465378016233444e-03 6.965465378016233444e-03 7.675194647163152695e-03 7.675194647163152695e-03
7.600000000000000000e+01 7.600000000000000000e+02 5.623630713671445847e-03 5.623630713671445847e-03 6.703662686049938202e-03 6.703662686049938202e-03 7.472734898328781128e-03 7.472734898328781128e-03
7.700000000000000000e+01 7.700000000000000000e+02 5.567051004618406296e-03 5.567051004618406296e-03 6.576242856681346893e-03 6.576242856681346893e-03 7.374143227934837341e-03 7.374143227934837341e-03
7.800000000000000000e+01 7.800000000000000000e+02 5.512291099876165390e-03 5.512291099876165390e-03 6.451756693422794342e-03 6.451756693422794342e-03 7.274816744029521942e-03 7.274816744029521942e-03
7.900000000000000000e+01 7.900000000000000000e+02 5.490384995937347412e-03 5.490384995937347412e-03 6.330197211354970932e-03 6.330197211354970932e-03 7.175454869866371155e-03 7.175454869866371155e-03
8.100000000000000000e+01 8.100000000000000000e+02 5.327842663973569870e-03 5.327842663973569870e-03 6.089542992413043976e-03 6.089542992413043976e-03 6.979495286941528320e-03 6.979495286941528320e-03
8.200000000000000000e+01 8.200000000000000000e+02 5.242309533059597015e-03 5.242309533059597015e-03 5.974838510155677795e-03 5.974838510155677795e-03 6.882352288812398911e-03 6.882352288812398911e-03
8.300000000000000000e+01 8.300000000000000000e+02 5.174515768885612488e-03 5.174515768885612488e-03 5.859537981450557709e-03 5.859537981450557709e-03 6.785443983972072601e-03 6.785443983972072601e-03
8.500000000000000000e+01 8.500000000000000000e+02 5.074523389339447021e-03 5.074523389339447021e-03 5.635453388094902039e-03 5.635453388094902039e-03 6.592707708477973938e-03 6.592707708477973938e-03
8.600000000000000000e+01 8.600000000000000000e+02 5.029675550758838654e-03 5.029675550758838654e-03 5.525623448193073273e-03 5.525623448193073273e-03 6.496963091194629669e-03 6.496963091194629669e-03
8.800000000000000000e+01 8.800000000000000000e+02 4.931549541652202606e-03 4.931549541652202606e-03 5.309399217367172241e-03 5.309399217367172241e-03 6.305206567049026489e-03 6.305206567049026489e-03
8.900000000000000000e+01 8.900000000000000000e+02 4.875491373240947723e-03 4.875491373240947723e-03 5.204810760915279388e-03 5.204810760915279388e-03 6.210153922438621521e-03 6.210153922438621521e-03
9.100000000000000000e+01 9.100000000000000000e+02 4.751971922814846039e-03 4.751971922814846039e-03 5.001527257263660431e-03 5.001527257263660431e-03 6.021581590175628662e-03 6.021581590175628662e-03
9.200000000000000000e+01 9.200000000000000000e+02 4.704107530415058136e-03 4.704107530415058136e-03 4.905333742499351501e-03 4.905333742499351501e-03 5.929365288466215134e-03 5.929365288466215134e-03
9.400000000000000000e+01 9.400000000000000000e+02 4.628998227417469025e-03 4.628998227417469025e-03 4.744279664009809494e-03 4.744279664009809494e-03 5.751151591539382935e-03 5.751151591539382935e-03
9.500000000000000000e+01 9.500000000000000000e+02 4.591009113937616348e-03 4.591009113937616348e-03 4.658689722418785095e-03 4.658689722418785095e-03 5.665700882673263550e-03 5.665700882673263550e-03
9.700000000000000000e+01 9.700000000000000000e+02 4.504668060690164566e-03 4.504668060690164566e-03 4.425389692187309265e-03 4.425389692187309265e-03 5.502558313310146332e-03 5.502558313310146332e-03
9.900000000000000000e+01 9.900000000000000000e+02 4.425995051860809326e-03 4.425995051860809326e-03 4.174275789409875870e-03 4.174275789409875870e-03 5.348769016563892365e-03 5.348769016563892365e-03
1.000000000000000000e+02 1.000000000000000000e+03 4.389090929180383682e-03 4.389090929180383682e-03 4.044130910187959671e-03 4.044130910187959671e-03 5.274764262139797211e-03 5.274764262139797211e-03
1.020000000000000000e+02 1.020000000000000000e+03 4.360657185316085815e-03 4.360657185316085815e-03 3.867780789732933044e-03 3.867780789732933044e-03 5.132202990353107452e-03 5.132202990353107452e-03
1.040000000000000000e+02 1.040000000000000000e+03 4.533264320343732834e-03 4.533264320343732834e-03 3.719849279150366783e-03 3.719849279150366783e-03 4.998235031962394714e-03 4.998235031962394714e-03
1.050000000000000000e+02 1.050000000000000000e+03 4.653246141970157623e-03 4.653246141970157623e-03 3.602623008191585541e-03 3.602623008191585541e-03 4.938600119203329086e-03 4.938600119203329086e-03
1.070000000000000000e+02 1.070000000000000000e+03 4.445638041943311691e-03 4.445638041943311691e-03 3.427880350500345230e-03 3.427880350500345230e-03 4.943332169204950333e-03 4.943332169204950333e-03
1.090000000000000000e+02 1.090000000000000000e+03 4.143907688558101654e-03 4.143907688558101654e-03 3.372926032170653343e-03 3.372926032170653343e-03 5.243367515504360199e-03 5.243367515504360199e-03
1.110000000000000000e+02 1.110000000000000000e+03 4.288287833333015442e-03 4.288287833333015442e-03 3.312197513878345490e-03 3.312197513878345490e-03 5.245424807071685791e-03 5.245424807071685791e-03
1.120000000000000000e+02 1.120000000000000000e+03 4.353300202637910843e-03 4.353300202637910843e-03 3.281685756519436836e-03 3.281685756519436836e-03 5.487030837684869766e-03 5.487030837684869766e-03
1.140000000000000000e+02 1.140000000000000000e+03 4.028970375657081604e-03 4.028970375657081604e-03 3.145009512081742287e-03 3.145009512081742287e-03 5.450461991131305695e-03 5.450461991131305695e-03
1.160000000000000000e+02 1.160000000000000000e+03 3.973376937210559845e-03 3.973376937210559845e-03 3.084802767261862755e-03 3.084802767261862755e-03 4.912826232612133026e-03 4.912826232612133026e-03
1.180000000000000000e+02 1.180000000000000000e+03 3.876068629324436188e-03 3.876068629324436188e-03 3.039151895791292191e-03 3.039151895791292191e-03 5.011141300201416016e-03 5.011141300201416016e-03
1.200000000000000000e+02 1.200000000000000000e+03 3.845492610707879066e-03 3.845492610707879066e-03 2.959188539534807205e-03 2.959188539534807205e-03 4.816874396055936813e-03 4.816874396055936813e-03
1.220000000000000000e+02 1.220000000000000000e+03 3.775935620069503784e-03 3.775935620069503784e-03 2.895850455388426781e-03 2.895850455388426781e-03 4.635641351342201233e-03 4.635641351342201233e-03
1.240000000000000000e+02 1.240000000000000000e+03 3.719631815329194069e-03 3.719631815329194069e-03 2.832345897331833839e-03 2.832345897331833839e-03 4.461485426872968674e-03 4.461485426872968674e-03
1.260000000000000000e+02 1.260000000000000000e+03 3.657575231045484543e-03 3.657575231045484543e-03 2.780728973448276520e-03 2.780728973448276520e-03 4.198735579848289490e-03 4.198735579848289490e-03
1.280000000000000000e+02 1.280000000000000000e+03 3.599654184654355049e-03 3.599654184654355049e-03 2.725409111008048058e-03 2.725409111008048058e-03 4.081972874701023102e-03 4.081972874701023102e-03
1.310000000000000000e+02 1.310000000000000000e+03 3.546152729541063309e-03 3.546152729541063309e-03 2.652082126587629318e-03 2.652082126587629318e-03 3.901131916791200638e-03 3.901131916791200638e-03
1.330000000000000000e+02 1.330000000000000000e+03 3.492082934826612473e-03 3.492082934826612473e-03 2.608975395560264587e-03 2.608975395560264587e-03 3.783541265875101089e-03 3.783541265875101089e-03
1.350000000000000000e+02 1.350000000000000000e+03 3.439096268266439438e-03 3.439096268266439438e-03 2.578523708507418633e-03 2.578523708507418633e-03 3.626710968092083931e-03 3.626710968092083931e-03
1.370000000000000000e+02 1.370000000000000000e+03 3.386534051969647408e-03 3.386534051969647408e-03 2.759713213890790939e-03 2.759713213890790939e-03 3.510349430143833160e-03 3.510349430143833160e-03
1.390000000000000000e+02 1.390000000000000000e+03 3.336323658004403114e-03 3.336323658004403114e-03 3.426706185564398766e-03 3.426706185564398766e-03 3.348988480865955353e-03 3.348988480865955353e-03
1.420000000000000000e+02 1.420000000000000000e+03 3.265138715505599976e-03 3.265138715505599976e-03 3.426866140216588974e-03 3.426866140216588974e-03 3.176033962517976761e-03 3.176033962517976761e-03
1.440000000000000000e+02 1.440000000000000000e+03 3.224387764930725098e-03 3.224387764930725098e-03 3.146937582641839981e-03 3.146937582641839981e-03 3.049384336918592453e-03 3.049384336918592453e-03
1.470000000000000000e+02 1.470000000000000000e+03 3.164286026731133461e-03 3.164286026731133461e-03 3.446701448410749435e-03 3.446701448410749435e-03 2.882934175431728363e-03 2.882934175431728363e-03
1.490000000000000000e+02 1.490000000000000000e+03 3.126434981822967529e-03 3.126434981822967529e-03 2.944894600659608841e-03 2.944894600659608841e-03 2.771443687379360199e-03 2.771443687379360199e-03
1.510000000000000000e+02 1.510000000000000000e+03 3.090625861659646034e-03 3.090625861659646034e-03 2.810707781463861465e-03 2.810707781463861465e-03 2.714263740926980972e-03 2.714263740926980972e-03
1.540000000000000000e+02 1.540000000000000000e+03 3.036363516002893448e-03 3.036363516002893448e-03 2.567263320088386536e-03 2.567263320088386536e-03 3.208718728274106979e-03 3.208718728274106979e-03
1.570000000000000000e+02 1.570000000000000000e+03 2.986001549288630486e-03 2.986001549288630486e-03 2.452440094202756882e-03 2.452440094202756882e-03 2.612980781123042107e-03 2.612980781123042107e-03
1.590000000000000000e+02 1.590000000000000000e+03 2.954634372144937515e-03 2.954634372144937515e-03 2.384593244642019272e-03 2.384593244642019272e-03 3.102018265053629875e-03 3.102018265053629875e-03
1.620000000000000000e+02 1.620000000000000000e+03 2.908405149355530739e-03 2.908405149355530739e-03 2.297232160344719887e-03 2.297232160344719887e-03 2.723110374063253403e-03 2.723110374063253403e-03
1.640000000000000000e+02 1.640000000000000000e+03 2.878045197576284409e-03 2.878045197576284409e-03 2.241327427327632904e-03 2.241327427327632904e-03 2.334764692932367325e-03 2.334764692932367325e-03
1.670000000000000000e+02 1.670000000000000000e+03 2.834626939147710800e-03 2.834626939147710800e-03 2.190321218222379684e-03 2.190321218222379684e-03 2.495264634490013123e-03 2.495264634490013123e-03
1.700000000000000000e+02 1.700000000000000000e+03 2.792343264445662498e-03 2.792343264445662498e-03 2.111334120854735374e-03 2.111334120854735374e-03 2.314925426617264748e-03 2.314925426617264748e-03
1.730000000000000000e+02 1.730000000000000000e+03 2.751095686107873917e-03 2.751095686107873917e-03 2.058938378468155861e-03 2.058938378468155861e-03 2.243760973215103149e-03 2.243760973215103149e-03
1.760000000000000000e+02 1.760000000000000000e+03 2.710680710151791573e-03 2.710680710151791573e-03 2.000347245484590530e-03 2.000347245484590530e-03 1.947438810020685196e-03 1.947438810020685196e-03
1.790000000000000000e+02 1.790000000000000000e+03 2.672459930181503296e-03 2.672459930181503296e-03 1.959318062290549278e-03 1.959318062290549278e-03 1.876135705970227718e-03 1.876135705970227718e-03
1.820000000000000000e+02 1.820000000000000000e+03 2.635753713548183441e-03 2.635753713548183441e-03 1.911549828946590424e-03 1.911549828946590424e-03 1.774426666088402271e-03 1.774426666088402271e-03
1.850000000000000000e+02 1.850000000000000000e+03 2.600674517452716827e-03 2.600674517452716827e-03 1.871780026704072952e-03 1.871780026704072952e-03 1.667226199060678482e-03 1.667226199060678482e-03
1.880000000000000000e+02 1.880000000000000000e+03 2.573761623352766037e-03 2.573761623352766037e-03 1.832649344578385353e-03 1.832649344578385353e-03 1.613293425180017948e-03 1.613293425180017948e-03
1.910000000000000000e+02 1.910000000000000000e+03 2.565953880548477173e-03 2.565953880548477173e-03 1.792684081010520458e-03 1.792684081010520458e-03 1.557590439915657043e-03 1.557590439915657043e-03
1.940000000000000000e+02 1.940000000000000000e+03 2.534325700253248215e-03 2.534325700253248215e-03 1.761822029948234558e-03 1.761822029948234558e-03 1.494288910180330276e-03 1.494288910180330276e-03
1.970000000000000000e+02 1.970000000000000000e+03 2.482823329046368599e-03 2.482823329046368599e-03 1.766043948009610176e-03 1.766043948009610176e-03 1.446846872568130493e-03 1.446846872568130493e-03
2.010000000000000000e+02 2.010000000000000000e+03 2.437189221382141113e-03 2.437189221382141113e-03 2.028061542659997940e-03 2.028061542659997940e-03 1.392239937558770180e-03 1.392239937558770180e-03
2.040000000000000000e+02 2.040000000000000000e+03 2.401238773018121719e-03 2.401238773018121719e-03 1.695920247584581375e-03 1.695920247584581375e-03 1.351166632957756519e-03 1.351166632957756519e-03
2.070000000000000000e+02 2.070000000000000000e+03 2.380513586103916168e-03 2.380513586103916168e-03 1.807559980079531670e-03 1.807559980079531670e-03 1.318586175329983234e-03 1.318586175329983234e-03
2.110000000000000000e+02 2.110000000000000000e+03 2.479421440511941910e-03 2.479421440511941910e-03 1.651076367124915123e-03 1.651076367124915123e-03 1.274003647267818451e-03 1.274003647267818451e-03
2.140000000000000000e+02 2.140000000000000000e+03 2.520547714084386826e-03 2.520547714084386826e-03 1.648314995691180229e-03 1.648314995691180229e-03 1.246902160346508026e-03 1.246902160346508026e-03
2.180000000000000000e+02 2.180000000000000000e+03 2.314378274604678154e-03 2.314378274604678154e-03 1.582167576998472214e-03 1.582167576998472214e-03 1.212570816278457642e-03 1.212570816278457642e-03
2.210000000000000000e+02 2.210000000000000000e+03 2.378166187554597855e-03 2.378166187554597855e-03 1.626545214094221592e-03 1.626545214094221592e-03 1.236860407516360283e-03 1.236860407516360283e-03
2.250000000000000000e+02 2.250000000000000000e+03 2.224669791758060455e-03 2.224669791758060455e-03 2.544221002608537674e-03 2.544221002608537674e-03 1.354076899588108063e-03 1.354076899588108063e-03
2.290000000000000000e+02 2.290000000000000000e+03 2.232965314760804176e-03 2.232965314760804176e-03 2.233013510704040527e-03 2.233013510704040527e-03 1.143719768151640892e-03 1.143719768151640892e-03
2.330000000000000000e+02 2.330000000000000000e+03 2.223480958491563797e-03 2.223480958491563797e-03 1.810895046219229698e-03 1.810895046219229698e-03 1.183298416435718536e-03 1.183298416435718536e-03
2.370000000000000000e+02 2.370000000000000000e+03 2.147033810615539551e-03 2.147033810615539551e-03 2.023555804044008255e-03 2.023555804044008255e-03 1.136752311140298843e-03 1.136752311140298843e-03
2.400000000000000000e+02 2.400000000000000000e+03 2.181900897994637489e-03 2.181900897994637489e-03 1.902896678075194359e-03 1.902896678075194359e-03 1.357872621156275272e-03 1.357872621156275272e-03
2.440000000000000000e+02 2.440000000000000000e+03 2.326621441170573235e-03 2.326621441170573235e-03 1.709321048110723495e-03 1.709321048110723495e-03 1.562895718961954117e-03 1.562895718961954117e-03
2.490000000000000000e+02 2.490000000000000000e+03 2.322744810953736305e-03 2.322744810953736305e-03 1.613849774003028870e-03 1.613849774003028870e-03 1.339045702479779720e-03 1.339045702479779720e-03
2.530000000000000000e+02 2.530000000000000000e+03 2.178487833589315414e-03 2.178487833589315414e-03 1.507034641690552235e-03 1.507034641690552235e-03 1.143785426393151283e-03 1.143785426393151283e-03
2.570000000000000000e+02 2.570000000000000000e+03 2.047509187832474709e-03 2.047509187832474709e-03 1.415108097717165947e-03 1.415108097717165947e-03 1.067293458618223667e-03 1.067293458618223667e-03
2.610000000000000000e+02 2.610000000000000000e+03 2.057072473689913750e-03 2.057072473689913750e-03 1.358464942313730717e-03 1.358464942313730717e-03 1.043371390551328659e-03 1.043371390551328659e-03
2.660000000000000000e+02 2.660000000000000000e+03 2.002986613661050797e-03 2.002986613661050797e-03 1.332759158685803413e-03 1.332759158685803413e-03 1.005692174658179283e-03 1.005692174658179283e-03
2.700000000000000000e+02 2.700000000000000000e+03 2.044804859906435013e-03 2.044804859906435013e-03 1.298594987019896507e-03 1.298594987019896507e-03 9.837691904976963997e-04 9.837691904976963997e-04
2.740000000000000000e+02 2.740000000000000000e+03 2.198123838752508163e-03 2.198123838752508163e-03 1.268684864044189453e-03 1.268684864044189453e-03 1.118333311751484871e-03 1.118333311751484871e-03
2.790000000000000000e+02 2.790000000000000000e+03 2.294137608259916306e-03 2.294137608259916306e-03 1.244843006134033203e-03 1.244843006134033203e-03 1.010999316349625587e-03 1.010999316349625587e-03
2.840000000000000000e+02 2.840000000000000000e+03 2.071160823106765747e-03 2.071160823106765747e-03 1.483312691561877728e-03 1.483312691561877728e-03 1.287310384213924408e-03 1.287310384213924408e-03
2.880000000000000000e+02 2.880000000000000000e+03 1.928747165948152542e-03 1.928747165948152542e-03 1.491935225203633308e-03 1.491935225203633308e-03 9.574297582730650902e-04 9.574297582730650902e-04
2.930000000000000000e+02 2.930000000000000000e+03 1.873968169093132019e-03 1.873968169093132019e-03 1.303859637118875980e-03 1.303859637118875980e-03 9.746092837303876877e-04 9.746092837303876877e-04
2.980000000000000000e+02 2.980000000000000000e+03 1.839768956415355206e-03 1.839768956415355206e-03 1.590393134392797947e-03 1.590393134392797947e-03 9.159522596746683121e-04 9.159522596746683121e-04
3.030000000000000000e+02 3.030000000000000000e+03 1.866681035608053207e-03 1.866681035608053207e-03 1.387580414302647114e-03 1.387580414302647114e-03 9.226446272805333138e-04 9.226446272805333138e-04
3.080000000000000000e+02 3.080000000000000000e+03 2.221776405349373817e-03 2.221776405349373817e-03 1.217502402141690254e-03 1.217502402141690254e-03 1.766522764228284359e-03 1.766522764228284359e-03
3.130000000000000000e+02 3.130000000000000000e+03 2.158331219106912613e-03 2.158331219106912613e-03 1.179206883534789085e-03 1.179206883534789085e-03 9.752057958394289017e-04 9.752057958394289017e-04
3.180000000000000000e+02 3.180000000000000000e+03 1.905847573652863503e-03 1.905847573652863503e-03 1.165755558758974075e-03 1.165755558758974075e-03 8.750323904678225517e-04 8.750323904678225517e-04
3.240000000000000000e+02 3.240000000000000000e+03 1.788080320693552494e-03 1.788080320693552494e-03 1.092849764972925186e-03 1.092849764972925186e-03 9.017391130328178406e-04 9.017391130328178406e-04
3.290000000000000000e+02 3.290000000000000000e+03 1.720502041280269623e-03 1.720502041280269623e-03 1.060483278706669807e-03 1.060483278706669807e-03 8.161766454577445984e-04 8.161766454577445984e-04
3.340000000000000000e+02 3.340000000000000000e+03 1.666480791755020618e-03 1.666480791755020618e-03 1.122987247072160244e-03 1.122987247072160244e-03 7.852879934944212437e-04 7.852879934944212437e-04
3.400000000000000000e+02 3.400000000000000000e+03 1.705772476270794868e-03 1.705772476270794868e-03 1.582372467964887619e-03 1.582372467964887619e-03 8.038390660658478737e-04 8.038390660658478737e-04
3.460000000000000000e+02 3.460000000000000000e+03 2.694538095965981483e-03 2.694538095965981483e-03 1.370523823425173759e-03 1.370523823425173759e-03 1.144189154729247093e-03 1.144189154729247093e-03
3.510000000000000000e+02 3.510000000000000000e+03 2.225377596914768219e-03 2.225377596914768219e-03 1.141491811722517014e-03 1.141491811722517014e-03 8.041558903641998768e-04 8.041558903641998768e-04
3.570000000000000000e+02 3.570000000000000000e+03 1.988479401916265488e-03 1.988479401916265488e-03 1.069676713086664677e-03 1.069676713086664677e-03 8.005060954019427299e-04 8.005060954019427299e-04
3.630000000000000000e+02 3.630000000000000000e+03 1.749390503391623497e-03 1.749390503391623497e-03 1.084336428903043270e-03 1.084336428903043270e-03 7.460662163794040680e-04 7.460662163794040680e-04
3.690000000000000000e+02 3.690000000000000000e+03 1.607372658327221870e-03 1.607372658327221870e-03 1.056352048180997372e-03 1.056352048180997372e-03 7.197724189609289169e-04 7.197724189609289169e-04
3.750000000000000000e+02 3.750000000000000000e+03 1.582113560289144516e-03 1.582113560289144516e-03 9.710381855256855488e-04 9.710381855256855488e-04 1.507319859229028225e-03 1.507319859229028225e-03
3.820000000000000000e+02 3.820000000000000000e+03 1.517373835667967796e-03 1.517373835667967796e-03 9.263118263334035873e-04 9.263118263334035873e-04 1.084252726286649704e-03 1.084252726286649704e-03
3.880000000000000000e+02 3.880000000000000000e+03 1.928372075781226158e-03 1.928372075781226158e-03 1.271801884286105633e-03 1.271801884286105633e-03 7.510345312766730785e-04 7.510345312766730785e-04
3.940000000000000000e+02 3.940000000000000000e+03 1.572039909660816193e-03 1.572039909660816193e-03 1.011541811749339104e-03 1.011541811749339104e-03 7.263557054102420807e-04 7.263557054102420807e-04
4.010000000000000000e+02 4.010000000000000000e+03 1.575973350554704666e-03 1.575973350554704666e-03 9.836201788857579231e-04 9.836201788857579231e-04 6.654431927017867565e-04 6.654431927017867565e-04
4.080000000000000000e+02 4.080000000000000000e+03 1.450362964533269405e-03 1.450362964533269405e-03 9.484519250690937042e-04 9.484519250690937042e-04 6.593110738322138786e-04 6.593110738322138786e-04
4.140000000000000000e+02 4.140000000000000000e+03 1.552686560899019241e-03 1.552686560899019241e-03 1.139310421422123909e-03 1.139310421422123909e-03 1.303691649809479713e-03 1.303691649809479713e-03
4.210000000000000000e+02 4.210000000000000000e+03 1.603196375072002411e-03 1.603196375072002411e-03 1.021295320242643356e-03 1.021295320242643356e-03 8.955534431152045727e-04 8.955534431152045727e-04
4.280000000000000000e+02 4.280000000000000000e+03 1.613265136256814003e-03 1.613265136256814003e-03 8.923953282646834850e-04 8.923953282646834850e-04 8.061468834057450294e-04 8.061468834057450294e-04
4.350000000000000000e+02 4.350000000000000000e+03 1.428731717169284821e-03 1.428731717169284821e-03 8.739511831663548946e-04 8.739511831663548946e-04 6.650889990851283073e-04 6.650889990851283073e-04
4.430000000000000000e+02 4.430000000000000000e+03 1.359442481771111488e-03 1.359442481771111488e-03 9.323701960965991020e-04 9.323701960965991020e-04 6.081797182559967041e-04 6.081797182559967041e-04
4.500000000000000000e+02 4.500000000000000000e+03 1.488176290877163410e-03 1.488176290877163410e-03 8.603611495345830917e-04 8.603611495345830917e-04 5.802095402032136917e-04 5.802095402032136917e-04
4.580000000000000000e+02 4.580000000000000000e+03 1.527705462649464607e-03 1.527705462649464607e-03 8.510819170624017715e-04 8.510819170624017715e-04 5.942014977335929871e-04 5.942014977335929871e-04
4.650000000000000000e+02 4.650000000000000000e+03 1.952261896803975105e-03 1.952261896803975105e-03 7.906410610303282738e-04 7.906410610303282738e-04 1.128671457991003990e-03 1.128671457991003990e-03
4.730000000000000000e+02 4.730000000000000000e+03 1.460329163819551468e-03 1.460329163819551468e-03 1.060667214915156364e-03 1.060667214915156364e-03 6.912600947543978691e-04 6.912600947543978691e-04
4.810000000000000000e+02 4.810000000000000000e+03 1.568947802297770977e-03 1.568947802297770977e-03 8.077099919319152832e-04 8.077099919319152832e-04 6.519036833196878433e-04 6.519036833196878433e-04
4.890000000000000000e+02 4.890000000000000000e+03 1.416646176949143410e-03 1.416646176949143410e-03 7.950790459290146828e-04 7.950790459290146828e-04 5.986001342535018921e-04 5.986001342535018921e-04
4.970000000000000000e+02 4.970000000000000000e+03 1.296501955948770046e-03 1.296501955948770046e-03 8.035262580960988998e-04 8.035262580960988998e-04 6.593851139768958092e-04 6.593851139768958092e-04
5.050000000000000000e+02 5.050000000000000000e+03 1.237201853655278683e-03 1.237201853655278683e-03 1.012372318655252457e-03 1.012372318655252457e-03 6.967248045839369297e-04 6.967248045839369297e-04
5.140000000000000000e+02 5.140000000000000000e+03 1.780098653398454189e-03 1.780098653398454189e-03 8.223439799621701241e-04 8.223439799621701241e-04 7.646135636605322361e-04 7.646135636605322361e-04
5.220000000000000000e+02 5.220000000000000000e+03 1.306914142332971096e-03 1.306914142332971096e-03 7.631368935108184814e-04 7.631368935108184814e-04 5.437149666249752045e-04 5.437149666249752045e-04
5.310000000000000000e+02 5.310000000000000000e+03 1.471715047955513000e-03 1.471715047955513000e-03 8.585283067077398300e-04 8.585283067077398300e-04 9.125539800152182579e-04 9.125539800152182579e-04
5.400000000000000000e+02 5.400000000000000000e+03 1.372830243781208992e-03 1.372830243781208992e-03 6.383224972523748875e-04 6.383224972523748875e-04 6.811274215579032898e-04 6.811274215579032898e-04
5.490000000000000000e+02 5.490000000000000000e+03 1.251731533557176590e-03 1.251731533557176590e-03 7.166220457293093204e-04 7.166220457293093204e-04 4.939545178785920143e-04 4.939545178785920143e-04
5.580000000000000000e+02 5.580000000000000000e+03 1.202044542878866196e-03 1.202044542878866196e-03 7.253396906889975071e-04 7.253396906889975071e-04 5.345252575352787971e-04 5.345252575352787971e-04
5.670000000000000000e+02 5.670000000000000000e+03 1.968300668522715569e-03 1.968300668522715569e-03 8.094834629446268082e-04 8.094834629446268082e-04 1.049958635121583939e-03 1.049958635121583939e-03
5.760000000000000000e+02 5.760000000000000000e+03 1.271430635824799538e-03 1.271430635824799538e-03 6.920407176949083805e-04 6.920407176949083805e-04 5.948087200522422791e-04 5.948087200522422791e-04
5.860000000000000000e+02 5.860000000000000000e+03 1.145431655459105968e-03 1.145431655459105968e-03 5.811705486848950386e-04 5.811705486848950386e-04 4.554294282570481300e-04 4.554294282570481300e-04
5.960000000000000000e+02 5.960000000000000000e+03 1.103262417018413544e-03 1.103262417018413544e-03 1.127915224060416222e-03 1.127915224060416222e-03 5.711941630579531193e-04 5.711941630579531193e-04
6.060000000000000000e+02 6.060000000000000000e+03 1.910807797685265541e-03 1.910807797685265541e-03 6.292841862887144089e-04 6.292841862887144089e-04 6.171253626234829426e-04 6.171253626234829426e-04
6.160000000000000000e+02 6.160000000000000000e+03 1.225726678967475891e-03 1.225726678967475891e-03 5.914836656302213669e-04 5.914836656302213669e-04 5.422540125437080860e-04 5.422540125437080860e-04
6.260000000000000000e+02 6.260000000000000000e+03 1.144561916589736938e-03 1.144561916589736938e-03 9.049360523931682110e-04 9.049360523931682110e-04 4.472683358471840620e-04 4.472683358471840620e-04
6.360000000000000000e+02 6.360000000000000000e+03 1.080510206520557404e-03 1.080510206520557404e-03 5.973310908302664757e-04 5.973310908302664757e-04 1.250488683581352234e-03 1.250488683581352234e-03
6.470000000000000000e+02 6.470000000000000000e+03 1.580804586410522461e-03 1.580804586410522461e-03 6.474832771345973015e-04 6.474832771345973015e-04 4.787185753230005503e-04 4.787185753230005503e-04
6.580000000000000000e+02 6.580000000000000000e+03 1.191712450236082077e-03 1.191712450236082077e-03 5.454224301502108574e-04 5.454224301502108574e-04 4.354040138423442841e-04 4.354040138423442841e-04
6.690000000000000000e+02 6.690000000000000000e+03 1.157752354629337788e-03 1.157752354629337788e-03 5.480517284013330936e-04 5.480517284013330936e-04 4.813430714420974255e-04 4.813430714420974255e-04
6.800000000000000000e+02 6.800000000000000000e+03 1.079698209650814533e-03 1.079698209650814533e-03 8.591775549575686455e-04 8.591775549575686455e-04 5.093402578495442867e-04 5.093402578495442867e-04
6.910000000000000000e+02 6.910000000000000000e+03 1.076648943126201630e-03 1.076648943126201630e-03 5.411077290773391724e-04 5.411077290773391724e-04 4.964725812897086143e-04 4.964725812897086143e-04
7.020000000000000000e+02 7.020000000000000000e+03 1.594518660567700863e-03 1.594518660567700863e-03 5.764473462477326393e-04 5.764473462477326393e-04 4.091992159374058247e-04 4.091992159374058247e-04
7.140000000000000000e+02 7.140000000000000000e+03 1.141384243965148926e-03 1.141384243965148926e-03 7.158541120588779449e-04 7.158541120588779449e-04 7.689209887757897377e-04 7.689209887757897377e-04
7.260000000000000000e+02 7.260000000000000000e+03 1.229736721143126488e-03 1.229736721143126488e-03 5.746691604144871235e-04 5.746691604144871235e-04 4.277114057913422585e-04 4.277114057913422585e-04
7.380000000000000000e+02 7.380000000000000000e+03 1.019516959786415100e-03 1.019516959786415100e-03 4.782385949511080980e-04 4.782385949511080980e-04 3.716819046530872583e-04 3.716819046530872583e-04
7.500000000000000000e+02 7.500000000000000000e+03 9.356393711641430855e-04 9.356393711641430855e-04 5.310580600053071976e-04 5.310580600053071976e-04 3.938926965929567814e-04 3.938926965929567814e-04
7.630000000000000000e+02 7.630000000000000000e+03 1.250722678378224373e-03 1.250722678378224373e-03 4.932545125484466553e-04 4.932545125484466553e-04 6.565003423020243645e-04 6.565003423020243645e-04
7.750000000000000000e+02 7.750000000000000000e+03 9.940377203747630119e-04 9.940377203747630119e-04 5.403962568379938602e-04 5.403962568379938602e-04 4.057478799950331450e-04 4.057478799950331450e-04
7.880000000000000000e+02 7.880000000000000000e+03 9.103463962674140930e-04 9.103463962674140930e-04 4.541499656625092030e-04 4.541499656625092030e-04 3.525981446728110313e-04 3.525981446728110313e-04
8.010000000000000000e+02 8.010000000000000000e+03 1.233664108440279961e-03 1.233664108440279961e-03 4.280064022168517113e-04 4.280064022168517113e-04 3.401179565116763115e-04 3.401179565116763115e-04
8.150000000000000000e+02 8.150000000000000000e+03 1.045390730723738670e-03 1.045390730723738670e-03 6.203936645761132240e-04 6.203936645761132240e-04 5.847627762705087662e-04 5.847627762705087662e-04
8.280000000000000000e+02 8.280000000000000000e+03 9.603102807886898518e-04 9.603102807886898518e-04 4.503562231548130512e-04 4.503562231548130512e-04 4.069963470101356506e-04 4.069963470101356506e-04
8.420000000000000000e+02 8.420000000000000000e+03 1.030180137604475021e-03 1.030180137604475021e-03 4.818400484509766102e-04 4.818400484509766102e-04 3.256222407799214125e-04 3.256222407799214125e-04
8.560000000000000000e+02 8.560000000000000000e+03 9.499693987891077995e-04 9.499693987891077995e-04 4.290141223464161158e-04 4.290141223464161158e-04 4.938730853609740734e-04 4.938730853609740734e-04
8.700000000000000000e+02 8.700000000000000000e+03 8.754587033763527870e-04 8.754587033763527870e-04 4.176782967988401651e-04 4.176782967988401651e-04 3.709484590217471123e-04 3.709484590217471123e-04
8.850000000000000000e+02 8.850000000000000000e+03 1.317316666245460510e-03 1.317316666245460510e-03 4.210652550682425499e-04 4.210652550682425499e-04 3.144699148833751678e-04 3.144699148833751678e-04
8.990000000000000000e+02 8.990000000000000000e+03 9.981445036828517914e-04 9.981445036828517914e-04 4.950622096657752991e-04 4.950622096657752991e-04 1.035768073052167892e-03 1.035768073052167892e-03
9.140000000000000000e+02 9.140000000000000000e+03 8.743247599340975285e-04 8.743247599340975285e-04 3.950014652218669653e-04 3.950014652218669653e-04 3.457849088590592146e-04 3.457849088590592146e-04
9.300000000000000000e+02 9.300000000000000000e+03 8.481465629301965237e-04 8.481465629301965237e-04 4.101073136553168297e-04 4.101073136553168297e-04 2.943065483123064041e-04 2.943065483123064041e-04
9.450000000000000000e+02 9.450000000000000000e+03 1.225840300321578979e-03 1.225840300321578979e-03 4.368600202724337578e-04 4.368600202724337578e-04 6.990614347159862518e-04 6.990614347159862518e-04
9.610000000000000000e+02 9.610000000000000000e+03 8.878263761289417744e-04 8.878263761289417744e-04 3.888953360728919506e-04 3.888953360728919506e-04 3.080221649724990129e-04 3.080221649724990129e-04
9.770000000000000000e+02 9.770000000000000000e+03 1.013131113722920418e-03 1.013131113722920418e-03 4.074907919857650995e-04 4.074907919857650995e-04 3.271659370511770248e-04 3.271659370511770248e-04
9.930000000000000000e+02 9.930000000000000000e+03 8.318166364915668964e-04 8.318166364915668964e-04 3.234741161577403545e-04 3.234741161577403545e-04 4.248569603078067303e-04 4.248569603078067303e-04
1.009000000000000000e+03 1.009000000000000000e+04 9.259289945475757122e-04 9.259289945475757122e-04 4.067101399414241314e-04 4.067101399414241314e-04 3.759611281566321850e-04 3.759611281566321850e-04
1.026000000000000000e+03 1.026000000000000000e+04 8.744294755160808563e-04 8.744294755160808563e-04 3.242436214350163937e-04 3.242436214350163937e-04 2.625445486046373844e-04 2.625445486046373844e-04
1.043000000000000000e+03 1.043000000000000000e+04 8.428368018940091133e-04 8.428368018940091133e-04 3.916936111636459827e-04 3.916936111636459827e-04 4.119200748391449451e-04 4.119200748391449451e-04
1.061000000000000000e+03 1.061000000000000000e+04 8.005694835446774960e-04 8.005694835446774960e-04 3.353999636601656675e-04 3.353999636601656675e-04 2.722174976952373981e-04 2.722174976952373981e-04
1.078000000000000000e+03 1.078000000000000000e+04 1.422371948137879372e-03 1.422371948137879372e-03 3.308731247670948505e-04 3.308731247670948505e-04 8.219960145652294159e-04 8.219960145652294159e-04
1.096000000000000000e+03 1.096000000000000000e+04 9.221233194693922997e-04 9.221233194693922997e-04 4.268544143997132778e-04 4.268544143997132778e-04 3.082262119278311729e-04 3.082262119278311729e-04
1.114000000000000000e+03 1.114000000000000000e+04 7.139685330912470818e-04 7.139685330912470818e-04 3.247810527682304382e-04 3.247810527682304382e-04 2.362304221605882049e-04 2.362304221605882049e-04
1.133000000000000000e+03 1.133000000000000000e+04 1.065311604179441929e-03 1.065311604179441929e-03 3.075435815844684839e-04 3.075435815844684839e-04 2.932189381681382656e-04 2.932189381681382656e-04
1.152000000000000000e+03 1.152000000000000000e+04 7.287060143426060677e-04 7.287060143426060677e-04 3.171572752762585878e-04 3.171572752762585878e-04 3.078199515584856272e-04 3.078199515584856272e-04
1.171000000000000000e+03 1.171000000000000000e+04 9.270666632801294327e-04 9.270666632801294327e-04 3.616655885707587004e-04 3.616655885707587004e-04 2.413911279290914536e-04 2.413911279290914536e-04
1.190000000000000000e+03 1.190000000000000000e+04 7.427417440339922905e-04 7.427417440339922905e-04 2.844079863280057907e-04 2.844079863280057907e-04 2.578279236331582069e-04 2.578279236331582069e-04
1.210000000000000000e+03 1.210000000000000000e+04 7.518850034102797508e-04 7.518850034102797508e-04 3.859362914226949215e-04 3.859362914226949215e-04 3.849737695418298244e-04 3.849737695418298244e-04
1.230000000000000000e+03 1.230000000000000000e+04 6.937531870789825916e-04 6.937531870789825916e-04 3.229561261832714081e-04 3.229561261832714081e-04 2.346414548810571432e-04 2.346414548810571432e-04
1.251000000000000000e+03 1.251000000000000000e+04 9.683141252025961876e-04 9.683141252025961876e-04 3.526520158629864454e-04 3.526520158629864454e-04 3.672472084872424603e-04 3.672472084872424603e-04
1.271000000000000000e+03 1.271000000000000000e+04 6.604011869058012962e-04 6.604011869058012962e-04 3.500520251691341400e-04 3.500520251691341400e-04 2.314390440005809069e-04 2.314390440005809069e-04
1.292000000000000000e+03 1.292000000000000000e+04 1.008922467008233070e-03 1.008922467008233070e-03 2.628318907227367163e-04 2.628318907227367163e-04 4.086735425516963005e-04 4.086735425516963005e-04
1.314000000000000000e+03 1.314000000000000000e+04 8.746175444684922695e-04 8.746175444684922695e-04 3.432944067753851414e-04 3.432944067753851414e-04 2.340551000088453293e-04 2.340551000088453293e-04
1.336000000000000000e+03 1.336000000000000000e+04 6.512590916827321053e-04 6.512590916827321053e-04 3.209237183909863234e-04 3.209237183909863234e-04 3.056071582250297070e-04 3.056071582250297070e-04
1.358000000000000000e+03 1.358000000000000000e+04 8.779326453804969788e-04 8.779326453804969788e-04 2.861755783669650555e-04 2.861755783669650555e-04 3.967681550420820713e-04 3.967681550420820713e-04
1.381000000000000000e+03 1.381000000000000000e+04 9.288000874221324921e-04 9.288000874221324921e-04 2.853580517694354057e-04 2.853580517694354057e-04 2.604930778034031391e-04 2.604930778034031391e-04
1.403000000000000000e+03 1.403000000000000000e+04 7.005392108112573624e-04 7.005392108112573624e-04 2.615482080727815628e-04 2.615482080727815628e-04 2.889650349970906973e-04 2.889650349970906973e-04
1.427000000000000000e+03 1.427000000000000000e+04 5.848878063261508942e-04 5.848878063261508942e-04 2.487747697159647942e-04 2.487747697159647942e-04 2.770469291135668755e-04 2.770469291135668755e-04
1.450000000000000000e+03 1.450000000000000000e+04 7.383633637800812721e-04 7.383633637800812721e-04 2.778859925456345081e-04 2.778859925456345081e-04 2.228334342362359166e-04 2.228334342362359166e-04
1.475000000000000000e+03 1.475000000000000000e+04 8.711235132068395615e-04 8.711235132068395615e-04 2.371026057517156005e-04 2.371026057517156005e-04 2.726040547713637352e-04 2.726040547713637352e-04
1.499000000000000000e+03 1.499000000000000000e+04 6.372322095558047295e-04 6.372322095558047295e-04 2.509637852199375629e-04 2.509637852199375629e-04 2.487335586920380592e-04 2.487335586920380592e-04
1.524000000000000000e+03 1.524000000000000000e+04 6.359136896207928658e-04 6.359136896207928658e-04 2.281798806507140398e-04 2.281798806507140398e-04 1.726117625366896391e-04 1.726117625366896391e-04
1.549000000000000000e+03 1.549000000000000000e+04 5.311739514581859112e-04 5.311739514581859112e-04 2.859393716789782047e-04 2.859393716789782047e-04 2.057922392850741744e-04 2.057922392850741744e-04
1.575000000000000000e+03 1.575000000000000000e+04 6.096002180129289627e-04 6.096002180129289627e-04 1.899314811453223228e-04 1.899314811453223228e-04 5.352556472644209862e-04 5.352556472644209862e-04
1.601000000000000000e+03 1.601000000000000000e+04 6.850286154076457024e-04 6.850286154076457024e-04 2.226775104645639658e-04 2.226775104645639658e-04 2.120618009939789772e-04 2.120618009939789772e-04
1.628000000000000000e+03 1.628000000000000000e+04 7.718559936620295048e-04 7.718559936620295048e-04 2.962518483400344849e-04 2.962518483400344849e-04 1.506523694843053818e-04 1.506523694843053818e-04
1.655000000000000000e+03 1.655000000000000000e+04 6.419473793357610703e-04 6.419473793357610703e-04 2.461926778778433800e-04 2.461926778778433800e-04 3.037193091586232185e-04 3.037193091586232185e-04
1.682000000000000000e+03 1.682000000000000000e+04 5.708910757675766945e-04 5.708910757675766945e-04 1.928124111145734787e-04 1.928124111145734787e-04 1.589347666595131159e-04 1.589347666595131159e-04
1.710000000000000000e+03 1.710000000000000000e+04 8.775756577961146832e-04 8.775756577961146832e-04 2.176400885218754411e-04 2.176400885218754411e-04 3.360073897056281567e-04 3.360073897056281567e-04
1.739000000000000000e+03 1.739000000000000000e+04 5.633383989334106445e-04 5.633383989334106445e-04 2.034660719800740480e-04 2.034660719800740480e-04 1.618208771105855703e-04 1.618208771105855703e-04
1.768000000000000000e+03 1.768000000000000000e+04 5.820282967761158943e-04 5.820282967761158943e-04 1.907164405565708876e-04 1.907164405565708876e-04 2.217276341980323195e-04 2.217276341980323195e-04
1.797000000000000000e+03 1.797000000000000000e+04 5.157366394996643066e-04 5.157366394996643066e-04 1.947892887983471155e-04 1.947892887983471155e-04 3.197815385647118092e-04 3.197815385647118092e-04
1.827000000000000000e+03 1.827000000000000000e+04 4.964423133060336113e-04 4.964423133060336113e-04 2.345601096749305725e-04 2.345601096749305725e-04 1.676235260674729943e-04 1.676235260674729943e-04
1.857000000000000000e+03 1.857000000000000000e+04 5.367417470552027225e-04 5.367417470552027225e-04 1.691124925855547190e-04 1.691124925855547190e-04 3.418753040023148060e-04 3.418753040023148060e-04
1.888000000000000000e+03 1.888000000000000000e+04 5.886682774871587753e-04 5.886682774871587753e-04 2.023181295953691006e-04 2.023181295953691006e-04 1.395923318341374397e-04 1.395923318341374397e-04
1.919000000000000000e+03 1.919000000000000000e+04 5.352069274522364140e-04 5.352069274522364140e-04 1.986553106689825654e-04 1.986553106689825654e-04 1.578702795086428523e-04 1.578702795086428523e-04
1.951000000000000000e+03 1.951000000000000000e+04 5.243156338110566139e-04 5.243156338110566139e-04 1.568479492561891675e-04 1.568479492561891675e-04 3.605257952585816383e-04 3.605257952585816383e-04
1.984000000000000000e+03 1.984000000000000000e+04 4.891473799943923950e-04 4.891473799943923950e-04 2.002591791097074747e-04 2.002591791097074747e-04 1.291081425733864307e-04 1.291081425733864307e-04
2.017000000000000000e+03 2.017000000000000000e+04 6.232330342754721642e-04 6.232330342754721642e-04 2.020314423134550452e-04 2.020314423134550452e-04 1.583413977641612291e-04 1.583413977641612291e-04
2.050000000000000000e+03 2.050000000000000000e+04 6.231050938367843628e-04 6.231050938367843628e-04 1.723178575048223138e-04 1.723178575048223138e-04 1.331308303633704782e-04 1.331308303633704782e-04
2.084000000000000000e+03 2.084000000000000000e+04 8.071296615526080132e-04 8.071296615526080132e-04 2.464335120748728514e-04 2.464335120748728514e-04 2.922395942732691765e-04 2.922395942732691765e-04
2.119000000000000000e+03 2.119000000000000000e+04 5.931674968451261520e-04 5.931674968451261520e-04 1.582474797032773495e-04 1.582474797032773495e-04 1.209059555549174547e-04 1.209059555549174547e-04
2.154000000000000000e+03 2.154000000000000000e+04 4.748009378090500832e-04 4.748009378090500832e-04 1.761975872796028852e-04 1.761975872796028852e-04 1.211712224176153541e-04 1.211712224176153541e-04
2.190000000000000000e+03 2.190000000000000000e+04 5.783025990240275860e-04 5.783025990240275860e-04 1.399542088620364666e-04 1.399542088620364666e-04 1.541707315482199192e-04 1.541707315482199192e-04
2.226000000000000000e+03 2.226000000000000000e+04 5.022867699153721333e-04 5.022867699153721333e-04 1.400322362314909697e-04 1.400322362314909697e-04 1.245557214133441448e-04 1.245557214133441448e-04
2.263000000000000000e+03 2.263000000000000000e+04 6.152311689220368862e-04 6.152311689220368862e-04 1.427766692359000444e-04 1.427766692359000444e-04 1.859764597611501813e-04 1.859764597611501813e-04
2.301000000000000000e+03 2.301000000000000000e+04 4.575221682898700237e-04 4.575221682898700237e-04 1.642434363020583987e-04 1.642434363020583987e-04 3.318162926007062197e-04 3.318162926007062197e-04
2.339000000000000000e+03 2.339000000000000000e+04 4.452695138752460480e-04 4.452695138752460480e-04 1.247545442311093211e-04 1.247545442311093211e-04 1.402559282723814249e-04 1.402559282723814249e-04
2.378000000000000000e+03 2.378000000000000000e+04 4.063448286615312099e-04 4.063448286615312099e-04 1.408760726917535067e-04 1.408760726917535067e-04 2.751919964794069529e-04 2.751919964794069529e-04
2.417000000000000000e+03 2.417000000000000000e+04 3.738180093932896852e-04 3.738180093932896852e-04 1.322177995461970568e-04 1.322177995461970568e-04 1.198741374537348747e-04 1.198741374537348747e-04
2.457000000000000000e+03 2.457000000000000000e+04 4.914465826004743576e-04 4.914465826004743576e-04 1.512408198323100805e-04 1.512408198323100805e-04 2.343591331737115979e-04 2.343591331737115979e-04
2.498000000000000000e+03 2.498000000000000000e+04 4.460863710846751928e-04 4.460863710846751928e-04 1.226957974722608924e-04 1.226957974722608924e-04 1.523606770206242800e-04 1.523606770206242800e-04
2.540000000000000000e+03 2.540000000000000000e+04 6.780935218557715416e-04 6.780935218557715416e-04 1.273041125386953354e-04 1.273041125386953354e-04 1.147625152952969074e-04 1.147625152952969074e-04
2.582000000000000000e+03 2.582000000000000000e+04 7.010455010458827019e-04 7.010455010458827019e-04 1.328573853243142366e-04 1.328573853243142366e-04 1.496177865192294121e-04 1.496177865192294121e-04
2.625000000000000000e+03 2.625000000000000000e+04 4.999480443075299263e-04 4.999480443075299263e-04 1.353840925730764866e-04 1.353840925730764866e-04 9.475049591856077313e-05 9.475049591856077313e-05
2.668000000000000000e+03 2.668000000000000000e+04 4.376225406304001808e-04 4.376225406304001808e-04 1.581979886395856738e-04 1.581979886395856738e-04 1.210947084473446012e-04 1.210947084473446012e-04
2.713000000000000000e+03 2.713000000000000000e+04 3.487639478407800198e-04 3.487639478407800198e-04 1.412877172697335482e-04 1.412877172697335482e-04 2.100150450132787228e-04 2.100150450132787228e-04
2.758000000000000000e+03 2.758000000000000000e+04 6.360852858051657677e-04 6.360852858051657677e-04 1.295311085414141417e-04 1.295311085414141417e-04 1.947432901943102479e-04 1.947432901943102479e-04
2.804000000000000000e+03 2.804000000000000000e+04 4.747188650071620941e-04 4.747188650071620941e-04 1.434214063920080662e-04 1.434214063920080662e-04 2.615341218188405037e-04 2.615341218188405037e-04
2.850000000000000000e+03 2.850000000000000000e+04 3.496921272017061710e-04 3.496921272017061710e-04 1.463124353904277086e-04 1.463124353904277086e-04 1.657024695305153728e-04 1.657024695305153728e-04
2.897000000000000000e+03 2.897000000000000000e+04 3.229579306207597256e-04 3.229579306207597256e-04 1.263376325368881226e-04 1.263376325368881226e-04 9.402328578289598227e-05 9.402328578289598227e-05
2.946000000000000000e+03 2.946000000000000000e+04 3.959159366786479950e-04 3.959159366786479950e-04 9.688372665550559759e-05 9.688372665550559759e-05 9.316598880104720592e-05 9.316598880104720592e-05
2.994000000000000000e+03 2.994000000000000000e+04 3.880595031660050154e-04 3.880595031660050154e-04 1.875329471658915281e-04 1.875329471658915281e-04 8.333982987096533179e-05 8.333982987096533179e-05
3.044000000000000000e+03 3.044000000000000000e+04 3.927684156224131584e-04 3.927684156224131584e-04 1.062704104697331786e-04 1.062704104697331786e-04 9.900328586809337139e-05 9.900328586809337139e-05
3.095000000000000000e+03 3.095000000000000000e+04 3.713422338478267193e-04 3.713422338478267193e-04 1.070081198122352362e-04 1.070081198122352362e-04 7.563199324067682028e-05 7.563199324067682028e-05
3.146000000000000000e+03 3.146000000000000000e+04 4.859099281020462513e-04 4.859099281020462513e-04 1.007997707347385585e-04 1.007997707347385585e-04 1.143059198511764407e-04 1.143059198511764407e-04
3.198000000000000000e+03 3.198000000000000000e+04 3.444028843659907579e-04 3.444028843659907579e-04 1.035911991493776441e-04 1.035911991493776441e-04 1.403525820933282375e-04 1.403525820933282375e-04
3.252000000000000000e+03 3.252000000000000000e+04 5.809462163597345352e-04 5.809462163597345352e-04 1.096727064577862620e-04 1.096727064577862620e-04 1.427550887456163764e-04 1.427550887456163764e-04
3.306000000000000000e+03 3.306000000000000000e+04 4.334357217885553837e-04 4.334357217885553837e-04 1.087568671209737659e-04 1.087568671209737659e-04 1.610676990821957588e-04 1.610676990821957588e-04
3.360000000000000000e+03 3.360000000000000000e+04 3.109859535470604897e-04 3.109859535470604897e-04 1.069340505637228489e-04 1.069340505637228489e-04 8.403855463257059455e-05 8.403855463257059455e-05
3.416000000000000000e+03 3.416000000000000000e+04 4.309648065827786922e-04 4.309648065827786922e-04 9.247183334082365036e-05 9.247183334082365036e-05 7.721244764979928732e-05 7.721244764979928732e-05
3.473000000000000000e+03 3.473000000000000000e+04 3.314524074085056782e-04 3.314524074085056782e-04 9.260389197152107954e-05 9.260389197152107954e-05 7.708732300670817494e-05 7.708732300670817494e-05
3.531000000000000000e+03 3.531000000000000000e+04 3.912768443115055561e-04 3.912768443115055561e-04 8.232904656324535608e-05 8.232904656324535608e-05 1.103574468288570642e-04 1.103574468288570642e-04
3.589000000000000000e+03 3.589000000000000000e+04 4.694361123256385326e-04 4.694361123256385326e-04 9.681226219981908798e-05 9.681226219981908798e-05 1.813559065340086818e-04 1.813559065340086818e-04
3.649000000000000000e+03 3.649000000000000000e+04 3.026921185664832592e-04 3.026921185664832592e-04 1.021162679535336792e-04 1.021162679535336792e-04 1.037629554048180580e-04 1.037629554048180580e-04
3.710000000000000000e+03 3.710000000000000000e+04 3.202178922947496176e-04 3.202178922947496176e-04 1.133804980781860650e-04 1.133804980781860650e-04 2.430378663120791316e-04 2.430378663120791316e-04
3.771000000000000000e+03 3.771000000000000000e+04 3.689423028845340014e-04 3.689423028845340014e-04 9.099494491238147020e-05 9.099494491238147020e-05 1.228341425303369761e-04 1.228341425303369761e-04
3.834000000000000000e+03 3.834000000000000000e+04 2.641515166033059359e-04 2.641515166033059359e-04 1.772156974766403437e-04 1.772156974766403437e-04 1.024487282847985625e-04 1.024487282847985625e-04
3.897000000000000000e+03 3.897000000000000000e+04 3.976796288043260574e-04 3.976796288043260574e-04 9.382981806993484497e-05 9.382981806993484497e-05 8.389401045860722661e-05 8.389401045860722661e-05
3.962000000000000000e+03 3.962000000000000000e+04 2.680685138329863548e-04 2.680685138329863548e-04 9.791531192604452372e-05 9.791531192604452372e-05 6.156347808428108692e-05 6.156347808428108692e-05
4.028000000000000000e+03 4.028000000000000000e+04 2.442980767227709293e-04 2.442980767227709293e-04 7.268045737873762846e-05 7.268045737873762846e-05 8.807747508399188519e-05 8.807747508399188519e-05
4.095000000000000000e+03 4.095000000000000000e+04 3.417050174903124571e-04 3.417050174903124571e-04 6.614180165342986584e-05 6.614180165342986584e-05 1.098921275115571916e-04 1.098921275115571916e-04
4.163000000000000000e+03 4.163000000000000000e+04 2.836895291693508625e-04 2.836895291693508625e-04 6.522383773699402809e-05 6.522383773699402809e-05 1.165394205600023270e-04 1.165394205600023270e-04
4.232000000000000000e+03 4.232000000000000000e+04 4.254484665580093861e-04 4.254484665580093861e-04 7.176492363214492798e-05 7.176492363214492798e-05 1.033710432238876820e-04 1.033710432238876820e-04
4.302000000000000000e+03 4.302000000000000000e+04 3.941549221053719521e-04 3.941549221053719521e-04 7.284391904249787331e-05 7.284391904249787331e-05 6.037529965396970510e-05 6.037529965396970510e-05
4.374000000000000000e+03 4.374000000000000000e+04 2.600405132398009300e-04 2.600405132398009300e-04 6.410416244762018323e-05 6.410416244762018323e-05 1.148776646004989743e-04 1.148776646004989743e-04
4.446000000000000000e+03 4.446000000000000000e+04 2.866944996640086174e-04 2.866944996640086174e-04 8.925508882384747267e-05 8.925508882384747267e-05 6.584587390534579754e-05 6.584587390534579754e-05
4.520000000000000000e+03 4.520000000000000000e+04 3.280515957158058882e-04 3.280515957158058882e-04 6.210095307324081659e-05 6.210095307324081659e-05 6.257013592403382063e-05 6.257013592403382063e-05
4.595000000000000000e+03 4.595000000000000000e+04 3.212738956790417433e-04 3.212738956790417433e-04 6.276680505834519863e-05 6.276680505834519863e-05 9.013123053591698408e-05 9.013123053591698408e-05
4.672000000000000000e+03 4.672000000000000000e+04 2.618609578348696232e-04 2.618609578348696232e-04 5.625247285934165120e-05 5.625247285934165120e-05 4.567179712466895580e-05 4.567179712466895580e-05
4.749000000000000000e+03 4.749000000000000000e+04 3.395127132534980774e-04 3.395127132534980774e-04 7.266167085617780685e-05 7.266167085617780685e-05 8.976913522928953171e-05 8.976913522928953171e-05
4.828000000000000000e+03 4.828000000000000000e+04 4.008599207736551762e-04 4.008599207736551762e-04 7.514658500440418720e-05 7.514658500440418720e-05 7.911545981187373400e-05 7.911545981187373400e-05
4.908000000000000000e+03 4.908000000000000000e+04 2.728830440901219845e-04 2.728830440901219845e-04 1.126593269873410463e-04 1.126593269873410463e-04 1.187746820505708456e-04 1.187746820505708456e-04
4.990000000000000000e+03 4.990000000000000000e+04 2.984076272696256638e-04 2.984076272696256638e-04 6.536905129905790091e-05 6.536905129905790091e-05 4.490048740990459919e-05 4.490048740990459919e-05
5.073000000000000000e+03 5.073000000000000000e+04 2.994045207742601633e-04 2.994045207742601633e-04 8.277500455733388662e-05 8.277500455733388662e-05 1.233530783792957664e-04 1.233530783792957664e-04
5.157000000000000000e+03 5.157000000000000000e+04 2.491492778062820435e-04 2.491492778062820435e-04 7.144113624235615134e-05 7.144113624235615134e-05 5.803796375403180718e-05 5.803796375403180718e-05
5.243000000000000000e+03 5.243000000000000000e+04 2.077246026601642370e-04 2.077246026601642370e-04 7.452433783328160644e-05 7.452433783328160644e-05 5.554190283874049783e-05 5.554190283874049783e-05
5.330000000000000000e+03 5.330000000000000000e+04 2.126415492966771126e-04 2.126415492966771126e-04 5.945047450950369239e-05 5.945047450950369239e-05 5.552346920012496412e-05 5.552346920012496412e-05
5.418000000000000000e+03 5.418000000000000000e+04 1.951655576704069972e-04 1.951655576704069972e-04 6.005050818203017116e-05 6.005050818203017116e-05 5.078798858448863029e-05 5.078798858448863029e-05
5.508000000000000000e+03 5.508000000000000000e+04 3.250137961003929377e-04 3.250137961003929377e-04 6.309121818048879504e-05 6.309121818048879504e-05 3.666563134174793959e-05 3.666563134174793959e-05
5.600000000000000000e+03 5.600000000000000000e+04 2.136235707439482212e-04 2.136235707439482212e-04 5.381166556617245078e-05 5.381166556617245078e-05 3.848694905173033476e-05 3.848694905173033476e-05
5.693000000000000000e+03 5.693000000000000000e+04 2.931697817984968424e-04 2.931697817984968424e-04 6.049796866136603057e-05 6.049796866136603057e-05 1.034279557643458247e-04 1.034279557643458247e-04
5.787000000000000000e+03 5.787000000000000000e+04 2.623270556796342134e-04 2.623270556796342134e-04 7.026767707429826260e-05 7.026767707429826260e-05 4.441306737135164440e-05 4.441306737135164440e-05
5.883000000000000000e+03 5.883000000000000000e+04 2.546903560869395733e-04 2.546903560869395733e-04 8.737844473216682673e-05 8.737844473216682673e-05 5.955052256467752159e-05 5.955052256467752159e-05
5.981000000000000000e+03 5.981000000000000000e+04 1.972076279344037175e-04 1.972076279344037175e-04 4.558975706459023058e-05 4.558975706459023058e-05 6.274781480897217989e-05 6.274781480897217989e-05
6.080000000000000000e+03 6.080000000000000000e+04 2.618550497572869062e-04 2.618550497572869062e-04 4.809356323676183820e-05 4.809356323676183820e-05 7.061536598484963179e-05 7.061536598484963179e-05
6.181000000000000000e+03 6.181000000000000000e+04 2.617229183670133352e-04 2.617229183670133352e-04 4.373595584183931351e-05 4.373595584183931351e-05 3.441854642005637288e-05 3.441854642005637288e-05
6.284000000000000000e+03 6.284000000000000000e+04 2.496562374290078878e-04 2.496562374290078878e-04 6.461983866756781936e-05 6.461983866756781936e-05 4.513564635999500751e-05 4.513564635999500751e-05
6.389000000000000000e+03 6.389000000000000000e+04 2.889116876758635044e-04 2.889116876758635044e-04 6.989009852986782789e-05 6.989009852986782789e-05 4.354905468062497675e-05 4.354905468062497675e-05
6.495000000000000000e+03 6.495000000000000000e+04 2.119948621839284897e-04 2.119948621839284897e-04 4.989467197447083890e-05 4.989467197447083890e-05 3.374261723365634680e-05 3.374261723365634680e-05
6.602000000000000000e+03 6.602000000000000000e+04 1.722054439596831799e-04 1.722054439596831799e-04 4.901566717308014631e-05 4.901566717308014631e-05 7.584338163724169135e-05 7.584338163724169135e-05
6.712000000000000000e+03 6.712000000000000000e+04 1.950103905983269215e-04 1.950103905983269215e-04 7.860650657676160336e-05 7.860650657676160336e-05 5.010910899727605283e-05 5.010910899727605283e-05
6.824000000000000000e+03 6.824000000000000000e+04 2.049872127827256918e-04 2.049872127827256918e-04 8.068238093983381987e-05 8.068238093983381987e-05 3.590256892493925989e-05 3.590256892493925989e-05
6.937000000000000000e+03 6.937000000000000000e+04 2.694289432838559151e-04 2.694289432838559151e-04 6.537140143336728215e-05 6.537140143336728215e-05 4.462354263523593545e-05 4.462354263523593545e-05
7.052000000000000000e+03 7.052000000000000000e+04 1.942302042152732611e-04 1.942302042152732611e-04 4.197369707981124520e-05 4.197369707981124520e-05 3.288696461822837591e-05 3.288696461822837591e-05
7.169000000000000000e+03 7.169000000000000000e+04 2.623440232127904892e-04 2.623440232127904892e-04 5.029216845287010074e-05 5.029216845287010074e-05 5.633254841086454690e-05 5.633254841086454690e-05
7.288000000000000000e+03 7.288000000000000000e+04 2.703092177398502827e-04 2.703092177398502827e-04 6.116319127613678575e-05 6.116319127613678575e-05 4.236213862895965576e-05 4.236213862895965576e-05
7.409000000000000000e+03 7.409000000000000000e+04 2.423263504169881344e-04 2.423263504169881344e-04 5.772112490376457572e-05 5.772112490376457572e-05 3.433982783462852240e-05 3.433982783462852240e-05
7.532000000000000000e+03 7.532000000000000000e+04 1.616751542314887047e-04 1.616751542314887047e-04 4.657538374885916710e-05 4.657538374885916710e-05 4.162343975622206926e-05 4.162343975622206926e-05
7.658000000000000000e+03 7.658000000000000000e+04 1.875500020105391741e-04 1.875500020105391741e-04 7.961355731822550297e-05 7.961355731822550297e-05 4.038389670313335955e-05 4.038389670313335955e-05
7.785000000000000000e+03 7.785000000000000000e+04 1.607202866580337286e-04 1.607202866580337286e-04 5.521270213648676872e-05 5.521270213648676872e-05 9.330648754257708788e-05 9.330648754257708788e-05
7.914000000000000000e+03 7.914000000000000000e+04 1.583817065693438053e-04 1.583817065693438053e-04 7.163436384871602058e-05 7.163436384871602058e-05 6.397713150363415480e-05 6.397713150363415480e-05
8.045000000000000000e+03 8.045000000000000000e+04 1.658592955209314823e-04 1.658592955209314823e-04 4.263301525497809052e-05 4.263301525497809052e-05 3.310577449155971408e-05 3.310577449155971408e-05
8.179000000000000000e+03 8.179000000000000000e+04 1.385192445013672113e-04 1.385192445013672113e-04 7.550739974249154329e-05 7.550739974249154329e-05 6.234871398191899061e-05 6.234871398191899061e-05
8.315000000000000000e+03 8.315000000000000000e+04 1.714138925308361650e-04 1.714138925308361650e-04 4.177189111942425370e-05 4.177189111942425370e-05 3.597713657654821873e-05 3.597713657654821873e-05
8.453000000000000000e+03 8.453000000000000000e+04 1.824439386837184429e-04 1.824439386837184429e-04 5.000945384381338954e-05 5.000945384381338954e-05 5.998519554850645363e-05 5.998519554850645363e-05
8.593000000000000000e+03 8.593000000000000000e+04 1.542472455184906721e-04 1.542472455184906721e-04 5.320450145518407226e-05 5.320450145518407226e-05 2.505084921722300351e-05 2.505084921722300351e-05
8.736000000000000000e+03 8.736000000000000000e+04 1.330083759967237711e-04 1.330083759967237711e-04 8.446237916359677911e-05 8.446237916359677911e-05 5.608430365100502968e-05 5.608430365100502968e-05
8.881000000000000000e+03 8.881000000000000000e+04 1.403953938279300928e-04 1.403953938279300928e-04 4.040101703139953315e-05 4.040101703139953315e-05 3.493946132948622108e-05 3.493946132948622108e-05
9.029000000000000000e+03 9.029000000000000000e+04 1.916059118229895830e-04 1.916059118229895830e-04 4.895975143881514668e-05 4.895975143881514668e-05 3.603287041187286377e-05 3.603287041187286377e-05
9.179000000000000000e+03 9.179000000000000000e+04 1.381978217978030443e-04 1.381978217978030443e-04 6.433937232941389084e-05 6.433937232941389084e-05 9.242325177183374763e-05 9.242325177183374763e-05
9.331000000000000000e+03 9.331000000000000000e+04 1.983286201721057296e-04 1.983286201721057296e-04 4.079491918673738837e-05 4.079491918673738837e-05 2.562481495260726660e-05 2.562481495260726660e-05
9.486000000000000000e+03 9.486000000000000000e+04 2.024889981839805841e-04 2.024889981839805841e-04 5.353617962100543082e-05 5.353617962100543082e-05 2.617841164465062320e-05 2.617841164465062320e-05
9.644000000000000000e+03 9.644000000000000000e+04 1.212135975947603583e-04 1.212135975947603583e-04 4.717954288935288787e-05 4.717954288935288787e-05 4.162506957072764635e-05 4.162506957072764635e-05
9.804000000000000000e+03 9.804000000000000000e+04 1.722822926240041852e-04 1.722822926240041852e-04 3.202903462806716561e-05 3.202903462806716561e-05 3.969773024437017739e-05 3.969773024437017739e-05
9.967000000000000000e+03 9.967000000000000000e+04 1.673365186434239149e-04 1.673365186434239149e-04 4.171659384155645967e-05 4.171659384155645967e-05 6.975326687097549438e-05 6.975326687097549438e-05
1.013200000000000000e+04 1.013200000000000000e+05 1.941733644343912601e-04 1.941733644343912601e-04 4.455722955754026771e-05 4.455722955754026771e-05 1.736358899506740272e-05 1.736358899506740272e-05
1.030000000000000000e+04 1.030000000000000000e+05 1.889608975034207106e-04 1.889608975034207106e-04 3.386509342817589641e-05 3.386509342817589641e-05 3.739260137081146240e-05 3.739260137081146240e-05
1.047100000000000000e+04 1.047100000000000000e+05 1.679885026533156633e-04 1.679885026533156633e-04 3.313542765681631863e-05 3.313542765681631863e-05 4.425959195941686630e-05 4.425959195941686630e-05
1.064500000000000000e+04 1.064500000000000000e+05 1.390309771522879601e-04 1.390309771522879601e-04 3.873616515193134546e-05 3.873616515193134546e-05 1.895806599350180477e-05 1.895806599350180477e-05
1.082200000000000000e+04 1.082200000000000000e+05 1.507298729848116636e-04 1.507298729848116636e-04 3.772659692913293839e-05 3.772659692913293839e-05 3.857434057863429189e-05 3.857434057863429189e-05
1.100200000000000000e+04 1.100200000000000000e+05 1.238878176081925631e-04 1.238878176081925631e-04 7.350929081439971924e-05 7.350929081439971924e-05 3.942436887882649899e-05 3.942436887882649899e-05
1.118500000000000000e+04 1.118500000000000000e+05 1.374274725094437599e-04 1.374274725094437599e-04 4.134174378123134375e-05 4.134174378123134375e-05 2.237777880509383976e-05 2.237777880509383976e-05
1.137000000000000000e+04 1.137000000000000000e+05 1.348224177490919828e-04 1.348224177490919828e-04 3.446402115514501929e-05 3.446402115514501929e-05 1.826081279432401061e-05 1.826081279432401061e-05
1.155900000000000000e+04 1.155900000000000000e+05 1.237288233824074268e-04 1.237288233824074268e-04 3.664481118903495371e-05 3.664481118903495371e-05 1.515241001470712945e-05 1.515241001470712945e-05
1.175100000000000000e+04 1.175100000000000000e+05 1.079844951163977385e-04 1.079844951163977385e-04 2.392441456322558224e-05 2.392441456322558224e-05 6.650001159869134426e-05 6.650001159869134426e-05
1.194600000000000000e+04 1.194600000000000000e+05 1.477926125517114997e-04 1.477926125517114997e-04 4.229603291605599225e-05 4.229603291605599225e-05 3.558277603588066995e-05 3.558277603588066995e-05
1.214500000000000000e+04 1.214500000000000000e+05 1.678363187238574028e-04 1.678363187238574028e-04 3.428765921853482723e-05 3.428765921853482723e-05 6.993164424784481525e-05 6.993164424784481525e-05
1.234600000000000000e+04 1.234600000000000000e+05 1.128707735915668309e-04 1.128707735915668309e-04 2.573661549831740558e-05 2.573661549831740558e-05 1.467899710405617952e-05 1.467899710405617952e-05
1.255100000000000000e+04 1.255100000000000000e+05 1.131322860601358116e-04 1.131322860601358116e-04 2.883703018596861511e-05 2.883703018596861511e-05 2.438581032038200647e-05 2.438581032038200647e-05
1.276000000000000000e+04 1.276000000000000000e+05 1.188662135973572731e-04 1.188662135973572731e-04 4.575557250063866377e-05 4.575557250063866377e-05 1.411848461430054158e-05 1.411848461430054158e-05
1.297200000000000000e+04 1.297200000000000000e+05 9.795514779398217797e-05 9.795514779398217797e-05 2.849532393156550825e-05 2.849532393156550825e-05 5.036995571572333574e-05 5.036995571572333574e-05
1.318700000000000000e+04 1.318700000000000000e+05 1.744773180689662695e-04 1.744773180689662695e-04 2.935913835244718939e-05 2.935913835244718939e-05 3.022484270331915468e-05 3.022484270331915468e-05
1.340600000000000000e+04 1.340600000000000000e+05 1.110232842620462179e-04 1.110232842620462179e-04 3.932330218958668411e-05 3.932330218958668411e-05 5.246042928774841130e-05 5.246042928774841130e-05
1.362900000000000000e+04 1.362900000000000000e+05 1.139250816777348518e-04 1.139250816777348518e-04 2.679841418284922838e-05 2.679841418284922838e-05 3.361932249390520155e-05 3.361932249390520155e-05
1.385500000000000000e+04 1.385500000000000000e+05 1.480425416957587004e-04 1.480425416957587004e-04 3.719364758580923080e-05 3.719364758580923080e-05 1.223211256728973240e-05 1.223211256728973240e-05
1.408500000000000000e+04 1.408500000000000000e+05 1.090716978069394827e-04 1.090716978069394827e-04 3.201172148692421615e-05 3.201172148692421615e-05 6.513168773381039500e-05 6.513168773381039500e-05
1.431900000000000000e+04 1.431900000000000000e+05 8.065401925705373287e-05 8.065401925705373287e-05 3.385485251783393323e-05 3.385485251783393323e-05 2.803679672069847584e-05 2.803679672069847584e-05
1.455700000000000000e+04 1.455700000000000000e+05 8.137093391269445419e-05 8.137093391269445419e-05 3.818397090071812272e-05 3.818397090071812272e-05 5.041195254307240248e-05 5.041195254307240248e-05
1.479900000000000000e+04 1.479900000000000000e+05 9.829502960201352835e-05 9.829502960201352835e-05 6.366628804244101048e-05 6.366628804244101048e-05 1.554563641548156738e-05 1.554563641548156738e-05
1.504500000000000000e+04 1.504500000000000000e+05 1.347990619251504540e-04 1.347990619251504540e-04 2.826708441716618836e-05 2.826708441716618836e-05 2.959454650408588350e-05 2.959454650408588350e-05
1.529400000000000000e+04 1.529400000000000000e+05 1.135123457061126828e-04 1.135123457061126828e-04 4.522844756138511002e-05 4.522844756138511002e-05 1.021351272356696427e-05 1.021351272356696427e-05
1.554800000000000000e+04 1.554800000000000000e+05 1.261780998902395368e-04 1.261780998902395368e-04 2.404983933956827968e-05 2.404983933956827968e-05 1.858224277384579182e-05 1.858224277384579182e-05
1.580700000000000000e+04 1.580700000000000000e+05 1.321008603554219007e-04 1.321008603554219007e-04 4.261549474904313684e-05 4.261549474904313684e-05 1.771466304489877075e-05 1.771466304489877075e-05
1.606900000000000000e+04 1.606900000000000000e+05 1.314219261985272169e-04 1.314219261985272169e-04 4.464148514671251178e-05 4.464148514671251178e-05 1.086126576410606503e-05 1.086126576410606503e-05
1.633600000000000000e+04 1.633600000000000000e+05 7.681579154450446367e-05 7.681579154450446367e-05 3.405226016184315085e-05 3.405226016184315085e-05 1.430564861948369071e-05 1.430564861948369071e-05
1.660700000000000000e+04 1.660700000000000000e+05 7.616107177454978228e-05 7.616107177454978228e-05 2.970046443806495517e-05 2.970046443806495517e-05 1.373813393001910299e-05 1.373813393001910299e-05
1.688300000000000000e+04 1.688300000000000000e+05 1.011864442261867225e-04 1.011864442261867225e-04 2.162357668566983193e-05 2.162357668566983193e-05 9.972953193937428296e-06 9.972953193937428296e-06
1.716300000000000000e+04 1.716300000000000000e+05 9.035824768943712115e-05 9.035824768943712115e-05 2.814695835695602000e-05 2.814695835695602000e-05 8.600906767242122442e-06 8.600906767242122442e-06
1.744800000000000000e+04 1.744800000000000000e+05 1.031578867696225643e-04 1.031578867696225643e-04 1.936949047376401722e-05 1.936949047376401722e-05 2.180302180931903422e-05 2.180302180931903422e-05
1.773800000000000000e+04 1.773800000000000000e+05 9.716533531900495291e-05 9.716533531900495291e-05 2.270378536195494235e-05 2.270378536195494235e-05 1.080530455510597676e-05 1.080530455510597676e-05
1.803300000000000000e+04 1.803300000000000000e+05 9.956956637324765325e-05 9.956956637324765325e-05 1.809015338949393481e-05 1.809015338949393481e-05 8.748157597437966615e-06 8.748157597437966615e-06
1.833200000000000000e+04 1.833200000000000000e+05 1.342968898825347424e-04 1.342968898825347424e-04 2.352783849346451461e-05 2.352783849346451461e-05 1.614837856322992593e-05 1.614837856322992593e-05
1.863700000000000000e+04 1.863700000000000000e+05 8.807165431790053844e-05 8.807165431790053844e-05 2.489455437171272933e-05 2.489455437171272933e-05 1.511973187007242814e-05 1.511973187007242814e-05
1.894600000000000000e+04 1.894600000000000000e+05 1.169999013654887676e-04 1.169999013654887676e-04 1.768991205608472228e-05 1.768991205608472228e-05 3.245745028834789991e-05 3.245745028834789991e-05
1.926100000000000000e+04 1.926100000000000000e+05 7.323596219066530466e-05 7.323596219066530466e-05 1.982970934477634728e-05 1.982970934477634728e-05 7.778718099871184677e-06 7.778718099871184677e-06
1.958100000000000000e+04 1.958100000000000000e+05 7.977102359291166067e-05 7.977102359291166067e-05 3.670655860332772136e-05 3.670655860332772136e-05 1.133871955971699208e-05 1.133871955971699208e-05
1.990600000000000000e+04 1.990600000000000000e+05 9.590028639649972320e-05 9.590028639649972320e-05 2.404399856459349394e-05 2.404399856459349394e-05 3.201701474608853459e-05 3.201701474608853459e-05
2.023700000000000000e+04 2.023700000000000000e+05 8.641383465146645904e-05 8.641383465146645904e-05 1.655617961660027504e-05 1.655617961660027504e-05 9.779790161701384932e-06 9.779790161701384932e-06
2.057300000000000000e+04 2.057300000000000000e+05 7.186018774518743157e-05 7.186018774518743157e-05 1.591515865584369749e-05 1.591515865584369749e-05 2.040252911683637649e-05 2.040252911683637649e-05
2.091400000000000000e+04 2.091400000000000000e+05 1.176912483060732484e-04 1.176912483060732484e-04 1.465023888158611953e-05 1.465023888158611953e-05 6.757001756341196597e-06 6.757001756341196597e-06
2.126200000000000000e+04 2.126200000000000000e+05 8.993176015792414546e-05 8.993176015792414546e-05 1.683269692875910550e-05 1.683269692875910550e-05 1.058998532244004309e-05 1.058998532244004309e-05
2.161500000000000000e+04 2.161500000000000000e+05 8.753861766308546066e-05 8.753861766308546066e-05 2.596319973235949874e-05 2.596319973235949874e-05 1.129661723098251969e-05 1.129661723098251969e-05
2.197400000000000000e+04 2.197400000000000000e+05 7.452584395650774240e-05 7.452584395650774240e-05 1.610032268217764795e-05 1.610032268217764795e-05 1.006220463750651106e-05 1.006220463750651106e-05
2.233900000000000000e+04 2.233900000000000000e+05 6.918547296663746238e-05 6.918547296663746238e-05 2.195358320022933185e-05 2.195358320022933185e-05 6.449700322264106944e-06 6.449700322264106944e-06
2.271000000000000000e+04 2.271000000000000000e+05 1.194278811453841627e-04 1.194278811453841627e-04 4.290824290364980698e-05 4.290824290364980698e-05 6.349020168272545561e-06 6.349020168272545561e-06
2.308700000000000000e+04 2.308700000000000000e+05 7.180048851296305656e-05 7.180048851296305656e-05 1.237545620824676007e-05 1.237545620824676007e-05 7.297991032828576863e-06 7.297991032828576863e-06
2.347000000000000000e+04 2.347000000000000000e+05 7.758675928926095366e-05 7.758675928926095366e-05 1.512830294814193621e-05 1.512830294814193621e-05 1.173417786048958078e-05 1.173417786048958078e-05
2.386000000000000000e+04 2.386000000000000000e+05 5.811006121803075075e-05 5.811006121803075075e-05 1.535546471131965518e-05 1.535546471131965518e-05 1.250559762411285192e-05 1.250559762411285192e-05
2.425600000000000000e+04 2.425600000000000000e+05 7.102628296706825495e-05 7.102628296706825495e-05 1.406995852448744699e-05 1.406995852448744699e-05 7.330862445087404922e-06 7.330862445087404922e-06
2.465900000000000000e+04 2.465900000000000000e+05 8.075308141997084022e-05 8.075308141997084022e-05 1.080299989553168416e-05 1.080299989553168416e-05 1.487110966991167516e-05 1.487110966991167516e-05
2.506900000000000000e+04 2.506900000000000000e+05 9.763630077941343188e-05 9.763630077941343188e-05 1.189332215290050954e-05 1.189332215290050954e-05 3.790707705775275826e-05 3.790707705775275826e-05
2.548500000000000000e+04 2.548500000000000000e+05 8.325563248945400119e-05 8.325563248945400119e-05 4.085150430910289288e-05 4.085150430910289288e-05 3.466869020485319197e-05 3.466869020485319197e-05
2.590800000000000000e+04 2.590800000000000000e+05 8.119060657918453217e-05 8.119060657918453217e-05 1.800746395019814372e-05 1.800746395019814372e-05 5.608732408290961757e-06 5.608732408290961757e-06
2.633800000000000000e+04 2.633800000000000000e+05 6.950953684281557798e-05 6.950953684281557798e-05 5.008403968531638384e-05 5.008403968531638384e-05 5.312978828442282975e-05 5.312978828442282975e-05
2.677600000000000000e+04 2.677600000000000000e+05 5.156819679541513324e-05 5.156819679541513324e-05 9.767427400220185518e-06 9.767427400220185518e-06 5.925402547291014344e-06 5.925402547291014344e-06
2.722000000000000000e+04 2.722000000000000000e+05 6.249605212360620499e-05 6.249605212360620499e-05 1.840838012867607176e-05 1.840838012867607176e-05 6.461096290877321735e-06 6.461096290877321735e-06
2.767200000000000000e+04 2.767200000000000000e+05 5.875963688595220447e-05 5.875963688595220447e-05 1.099532710213679820e-05 1.099532710213679820e-05 7.667819772905204445e-06 7.667819772905204445e-06
2.813200000000000000e+04 2.813200000000000000e+05 1.003365032374858856e-04 1.003365032374858856e-04 1.139324012910947204e-05 1.139324012910947204e-05 1.633789361221715808e-05 1.633789361221715808e-05
2.859900000000000000e+04 2.859900000000000000e+05 7.057444599922746420e-05 7.057444599922746420e-05 1.235752642969600856e-05 1.235752642969600856e-05 2.514932566555216908e-05 2.514932566555216908e-05
2.907400000000000000e+04 2.907400000000000000e+05 5.944262011325918138e-05 5.944262011325918138e-05 2.740817035373765975e-05 2.740817035373765975e-05 4.885979251412209123e-06 4.885979251412209123e-06
2.955700000000000000e+04 2.955700000000000000e+05 5.933021020609885454e-05 5.933021020609885454e-05 1.672050711931660771e-05 1.672050711931660771e-05 6.099143320170696825e-06 6.099143320170696825e-06
3.004800000000000000e+04 3.004800000000000000e+05 5.694048013538122177e-05 5.694048013538122177e-05 1.401171175530180335e-05 1.401171175530180335e-05 7.314529284485615790e-06 7.314529284485615790e-06
3.054700000000000000e+04 3.054700000000000000e+05 3.923251642845571041e-05 3.923251642845571041e-05 1.746357338561210781e-05 1.746357338561210781e-05 2.512509490770753473e-05 2.512509490770753473e-05
3.105400000000000000e+04 3.105400000000000000e+05 6.197766197146847844e-05 6.197766197146847844e-05 9.700424925540573895e-06 9.700424925540573895e-06 1.206124670716235414e-05 1.206124670716235414e-05
3.157000000000000000e+04 3.157000000000000000e+05 6.152550486149266362e-05 6.152550486149266362e-05 2.277913336001802236e-05 2.277913336001802236e-05 1.999665619223378599e-05 1.999665619223378599e-05
3.209400000000000000e+04 3.209400000000000000e+05 9.022934682434424758e-05 9.022934682434424758e-05 9.548137313686311245e-06 9.548137313686311245e-06 1.043707561620976776e-05 1.043707561620976776e-05
3.262700000000000000e+04 3.262700000000000000e+05 8.117515244521200657e-05 8.117515244521200657e-05 9.187651812680996954e-06 9.187651812680996954e-06 4.872811587119940668e-06 4.872811587119940668e-06
3.316900000000000000e+04 3.316900000000000000e+05 1.215505690197460353e-04 1.215505690197460353e-04 8.137943950714543462e-06 8.137943950714543462e-06 5.625042831525206566e-06 5.625042831525206566e-06
3.372000000000000000e+04 3.372000000000000000e+05 7.103149255272001028e-05 7.103149255272001028e-05 8.186778359231539071e-06 8.186778359231539071e-06 1.549549779156222939e-05 1.549549779156222939e-05
3.428000000000000000e+04 3.428000000000000000e+05 5.184031033422797918e-05 5.184031033422797918e-05 1.385513860441278666e-05 1.385513860441278666e-05 6.682375897071324289e-06 6.682375897071324289e-06
3.484900000000000000e+04 3.484900000000000000e+05 4.470346902962774038e-05 4.470346902962774038e-05 1.175160286948084831e-05 1.175160286948084831e-05 5.352922016754746437e-06 5.352922016754746437e-06
3.542800000000000000e+04 3.542800000000000000e+05 6.035681872162967920e-05 6.035681872162967920e-05 1.151157175627304241e-05 1.151157175627304241e-05 2.964756640722043812e-05 2.964756640722043812e-05
3.601600000000000000e+04 3.601600000000000000e+05 4.717028423328883946e-05 4.717028423328883946e-05 9.707780009193811566e-06 9.707780009193811566e-06 3.832622496702242643e-06 3.832622496702242643e-06
3.661400000000000000e+04 3.661400000000000000e+05 3.723197733052074909e-05 3.723197733052074909e-05 9.195773600367829204e-06 9.195773600367829204e-06 3.001840013894252479e-06 3.001840013894252479e-06
3.722300000000000000e+04 3.722300000000000000e+05 4.056490070070140064e-05 4.056490070070140064e-05 7.763195753796026111e-06 7.763195753796026111e-06 9.064202458830550313e-06 9.064202458830550313e-06
3.784100000000000000e+04 3.784100000000000000e+05 7.355878187809139490e-05 7.355878187809139490e-05 3.425771137699484825e-05 3.425771137699484825e-05 1.827699634304735810e-05 1.827699634304735810e-05
3.846900000000000000e+04 3.846900000000000000e+05 3.859667049255222082e-05 3.859667049255222082e-05 2.799476533255074173e-05 2.799476533255074173e-05 4.560650268103927374e-06 4.560650268103927374e-06
3.910800000000000000e+04 3.910800000000000000e+05 6.322732951957732439e-05 6.322732951957732439e-05 1.183215772471157834e-05 1.183215772471157834e-05 3.211202283637248911e-06 3.211202283637248911e-06
3.975700000000000000e+04 3.975700000000000000e+05 3.435671897022984922e-05 3.435671897022984922e-05 6.392544037225889042e-06 6.392544037225889042e-06 5.165333732293220237e-06 5.165333732293220237e-06
4.041800000000000000e+04 4.041800000000000000e+05 6.409222260117530823e-05 6.409222260117530823e-05 7.108140835043741390e-06 7.108140835043741390e-06 4.047603397339116782e-06 4.047603397339116782e-06
4.108900000000000000e+04 4.108900000000000000e+05 7.365872443187981844e-05 7.365872443187981844e-05 1.696662002359516919e-05 1.696662002359516919e-05 4.975878255208954215e-06 4.975878255208954215e-06
4.177100000000000000e+04 4.177100000000000000e+05 1.072381783160381019e-04 1.072381783160381019e-04 8.886087016435340047e-06 8.886087016435340047e-06 2.767399564618244767e-06 2.767399564618244767e-06
4.246500000000000000e+04 4.246500000000000000e+05 3.978118184022605419e-05 3.978118184022605419e-05 6.535745797009440139e-06 6.535745797009440139e-06 5.306099865265423432e-06 5.306099865265423432e-06
4.317000000000000000e+04 4.317000000000000000e+05 5.298246105667203665e-05 5.298246105667203665e-05 8.547969628125429153e-06 8.547969628125429153e-06 1.090020668925717473e-05 1.090020668925717473e-05
4.388700000000000000e+04 4.388700000000000000e+05 3.340519469929859042e-05 3.340519469929859042e-05 5.570392204390373081e-06 5.570392204390373081e-06 4.856683062826050445e-06 4.856683062826050445e-06
4.461600000000000000e+04 4.461600000000000000e+05 3.124625436612404883e-05 3.124625436612404883e-05 6.920675332366954535e-06 6.920675332366954535e-06 3.890896550728939474e-06 3.890896550728939474e-06
4.535700000000000000e+04 4.535700000000000000e+05 8.719615289010107517e-05 8.719615289010107517e-05 6.688278062938479707e-06 6.688278062938479707e-06 2.528616050767595880e-06 2.528616050767595880e-06
4.611000000000000000e+04 4.611000000000000000e+05 5.658774534822441638e-05 5.658774534822441638e-05 6.448169642681023106e-06 6.448169642681023106e-06 2.208294063166249543e-05 2.208294063166249543e-05
4.687600000000000000e+04 4.687600000000000000e+05 9.229682473232969642e-05 9.229682473232969642e-05 7.806025678291916847e-06 7.806025678291916847e-06 3.115300614808802493e-06 3.115300614808802493e-06
4.765400000000000000e+04 4.765400000000000000e+05 2.930461778305470943e-05 2.930461778305470943e-05 6.824061529187019914e-06 6.824061529187019914e-06 5.991276702843606472e-05 5.991276702843606472e-05
4.844600000000000000e+04 4.844600000000000000e+05 4.414656723383814096e-05 4.414656723383814096e-05 6.594726073672063649e-06 6.594726073672063649e-06 2.067608147626742721e-05 2.067608147626742721e-05
4.925000000000000000e+04 4.925000000000000000e+05 4.782416363013908267e-05 4.782416363013908267e-05 2.702709025470539927e-05 2.702709025470539927e-05 7.827492481737863272e-06 7.827492481737863272e-06
5.006800000000000000e+04 5.006800000000000000e+05 3.971523983636870980e-05 3.971523983636870980e-05 5.998932465445250273e-06 5.998932465445250273e-06 3.260214361944235861e-05 3.260214361944235861e-05
5.090000000000000000e+04 5.090000000000000000e+05 4.573903788696043193e-05 4.573903788696043193e-05 1.438660183339379728e-05 1.438660183339379728e-05 4.895960955764167011e-06 4.895960955764167011e-06
5.174500000000000000e+04 5.174500000000000000e+05 3.504237974993884563e-05 3.504237974993884563e-05 5.189373041503131390e-06 5.189373041503131390e-06 4.442293629836058244e-06 4.442293629836058244e-06
5.260400000000000000e+04 5.260400000000000000e+05 2.615322591736912727e-05 2.615322591736912727e-05 4.758094291901215911e-06 4.758094291901215911e-06 6.096070592320756987e-06 6.096070592320756987e-06
5.347800000000000000e+04 5.347800000000000000e+05 6.160660996101796627e-05 6.160660996101796627e-05 1.246691681444644928e-05 1.246691681444644928e-05 4.347207323007751256e-06 4.347207323007751256e-06
5.436600000000000000e+04 5.436600000000000000e+05 6.112108530942350626e-05 6.112108530942350626e-05 4.289888238417916000e-06 4.289888238417916000e-06 3.099876948908786289e-06 3.099876948908786289e-06
5.526900000000000000e+04 5.526900000000000000e+05 3.338279930176213384e-05 3.338279930176213384e-05 4.566009010886773467e-06 4.566009010886773467e-06 2.793701241898816079e-06 2.793701241898816079e-06
5.618700000000000000e+04 5.618700000000000000e+05 3.024393299710936844e-05 3.024393299710936844e-05 5.851586138305719942e-06 5.851586138305719942e-06 1.852310106187360361e-06 1.852310106187360361e-06
5.712000000000000000e+04 5.712000000000000000e+05 2.885664434870705009e-05 2.885664434870705009e-05 5.066251105745323002e-06 5.066251105745323002e-06 3.118379936495330185e-06 3.118379936495330185e-06
5.806900000000000000e+04 5.806900000000000000e+05 6.996280717430636287e-05 6.996280717430636287e-05 7.644541256013326347e-06 7.644541256013326347e-06 6.002540885674534366e-06 6.002540885674534366e-06
5.903300000000000000e+04 5.903300000000000000e+05 2.731974382186308503e-05 2.731974382186308503e-05 1.174931094283238053e-05 1.174931094283238053e-05 3.476953679637517780e-06 3.476953679637517780e-06
6.001300000000000000e+04 6.001300000000000000e+05 3.036981797777116299e-05 3.036981797777116299e-05 7.619444659212604165e-06 7.619444659212604165e-06 3.387331844351137988e-06 3.387331844351137988e-06
6.101000000000000000e+04 6.101000000000000000e+05 3.526257933117449284e-05 3.526257933117449284e-05 4.969162546331062913e-06 4.969162546331062913e-06 2.602249196570483036e-06 2.602249196570483036e-06
6.202300000000000000e+04 6.202300000000000000e+05 2.189635415561497211e-05 2.189635415561497211e-05 6.032574674463830888e-06 6.032574674463830888e-06 1.505276145508105401e-06 1.505276145508105401e-06
6.305300000000000000e+04 6.305300000000000000e+05 3.273698894190602005e-05 3.273698894190602005e-05 9.438961569685488939e-06 9.438961569685488939e-06 2.209222475357819349e-05 2.209222475357819349e-05
6.410000000000000000e+04 6.410000000000000000e+05 3.423201269470155239e-05 3.423201269470155239e-05 4.461783100850880146e-05 4.461783100850880146e-05 3.049617134820437059e-06 3.049617134820437059e-06
6.516500000000000000e+04 6.516500000000000000e+05 2.916779340011999011e-05 2.916779340011999011e-05 5.535573109227698296e-06 5.535573109227698296e-06 9.212285476678516716e-06 9.212285476678516716e-06
6.624700000000000000e+04 6.624700000000000000e+05 3.849164568237029016e-05 3.849164568237029016e-05 1.667024298512842506e-05 1.667024298512842506e-05 3.759752871701493859e-06 3.759752871701493859e-06
6.734700000000000000e+04 6.734700000000000000e+05 2.043785025307442993e-05 2.043785025307442993e-05 5.701742338715121150e-06 5.701742338715121150e-06 3.206982682968373410e-06 3.206982682968373410e-06
6.846600000000000000e+04 6.846600000000000000e+05 2.188087819376960397e-05 2.188087819376960397e-05 9.626564860809594393e-06 9.626564860809594393e-06 1.381714128001476638e-06 1.381714128001476638e-06
6.960300000000000000e+04 6.960300000000000000e+05 4.183698183624073863e-05 4.183698183624073863e-05 9.318047887063585222e-06 9.318047887063585222e-06 2.434579982946161181e-06 2.434579982946161181e-06
7.075800000000000000e+04 7.075800000000000000e+05 3.887847560690715909e-05 3.887847560690715909e-05 3.942596777051221579e-06 3.942596777051221579e-06 1.452605602025869302e-06 1.452605602025869302e-06
7.193400000000000000e+04 7.193400000000000000e+05 5.666818105964921415e-05 5.666818105964921415e-05 3.543861112120794132e-06 3.543861112120794132e-06 1.395972276441170834e-06 1.395972276441170834e-06
7.312800000000000000e+04 7.312800000000000000e+05 5.333891385816968977e-05 5.333891385816968977e-05 3.181334477631025948e-06 3.181334477631025948e-06 1.124513801187276840e-05 1.124513801187276840e-05
7.434300000000000000e+04 7.434300000000000000e+05 2.593719182186760008e-05 2.593719182186760008e-05 5.303449142957106233e-06 5.303449142957106233e-06 1.404853946951334365e-06 1.404853946951334365e-06
7.557700000000000000e+04 7.557700000000000000e+05 4.237467510392889380e-05 4.237467510392889380e-05 3.209160468031768687e-06 3.209160468031768687e-06 1.367840695820632391e-06 1.367840695820632391e-06
7.683200000000000000e+04 7.683200000000000000e+05 1.921027433127164841e-05 1.921027433127164841e-05 1.684534800006076694e-05 1.684534800006076694e-05 2.219328280261834152e-06 2.219328280261834152e-06
7.810800000000000000e+04 7.810800000000000000e+05 3.395966268726624548e-05 3.395966268726624548e-05 4.058962076669558883e-06 4.058962076669558883e-06 2.193210548284696415e-06 2.193210548284696415e-06
7.940500000000000000e+04 7.940500000000000000e+05 1.783223524398636073e-05 1.783223524398636073e-05 7.193564670160412788e-06 7.193564670160412788e-06 5.683956260327249765e-06 5.683956260327249765e-06
8.072400000000000000e+04 8.072400000000000000e+05 4.606943548424169421e-05 4.606943548424169421e-05 4.532281764113577083e-06 4.532281764113577083e-06 1.270918255613651127e-05 1.270918255613651127e-05
8.206500000000000000e+04 8.206500000000000000e+05 2.146518090739846230e-05 2.146518090739846230e-05 7.843019375286530703e-06 7.843019375286530703e-06 2.347444024053402245e-06 2.347444024053402245e-06
8.342800000000000000e+04 8.342800000000000000e+05 3.358087997185066342e-05 3.358087997185066342e-05 1.125169183069374412e-05 1.125169183069374412e-05 2.867178181986673735e-06 2.867178181986673735e-06
8.481300000000000000e+04 8.481300000000000000e+05 1.709233583824243397e-05 1.709233583824243397e-05 3.250941517762839794e-06 3.250941517762839794e-06 1.151615151684381999e-06 1.151615151684381999e-06
8.622100000000000000e+04 8.622100000000000000e+05 5.100552516523748636e-05 5.100552516523748636e-05 3.167373961332486942e-06 3.167373961332486942e-06 4.174316018179524690e-06 4.174316018179524690e-06
8.765300000000000000e+04 8.765300000000000000e+05 2.734654299274552613e-05 2.734654299274552613e-05 7.964617907418869436e-06 7.964617907418869436e-06 2.484358674337272532e-06 2.484358674337272532e-06
8.910900000000000000e+04 8.910900000000000000e+05 4.276022809790447354e-05 4.276022809790447354e-05 4.195452675048727542e-06 4.195452675048727542e-06 1.931186670844908804e-05 1.931186670844908804e-05
9.058900000000000000e+04 9.058900000000000000e+05 2.290664269821718335e-05 2.290664269821718335e-05 5.308163508743746206e-06 5.308163508743746206e-06 1.483364371779316571e-06 1.483364371779316571e-06
9.209300000000000000e+04 9.209300000000000000e+05 3.490903327474370599e-05 3.490903327474370599e-05 1.503909243183443323e-05 1.503909243183443323e-05 1.988877102121477947e-06 1.988877102121477947e-06
9.362300000000000000e+04 9.362300000000000000e+05 3.075485074077732861e-05 3.075485074077732861e-05 1.404697650286834687e-05 1.404697650286834687e-05 1.246798774445778690e-06 1.246798774445778690e-06
9.517700000000000000e+04 9.517700000000000000e+05 5.269754547043703496e-05 5.269754547043703496e-05 1.232304020959418267e-05 1.232304020959418267e-05 1.880569470813497901e-06 1.880569470813497901e-06
9.675800000000000000e+04 9.675800000000000000e+05 1.769081791280768812e-05 1.769081791280768812e-05 2.708035026444122195e-06 2.708035026444122195e-06 2.426955688861198723e-06 2.426955688861198723e-06
9.836500000000000000e+04 9.836500000000000000e+05 4.152812834945507348e-05 4.152812834945507348e-05 5.174434136279160157e-06 5.174434136279160157e-06 3.545794470483087935e-06 3.545794470483087935e-06
9.999800000000000000e+04 9.999800000000000000e+05 2.390312147326767445e-05 2.390312147326767445e-05 6.190442036313470453e-06 6.190442036313470453e-06 1.163347860710928217e-06 1.163347860710928217e-06


==> dat/results_learnedimg.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.653698831796646118e-01 1.653698831796646118e-01 1.649585962295532227e-01 1.649585962295532227e-01 1.654845476150512695e-01 1.654845476150512695e-01
2.000000000000000000e+00 2.000000000000000000e+01 1.636233627796173096e-01 1.636233627796173096e-01 1.630680561065673828e-01 1.630680561065673828e-01 1.634206473827362061e-01 1.634206473827362061e-01
3.000000000000000000e+00 3.000000000000000000e+01 1.612264215946197510e-01 1.612264215946197510e-01 1.605290174484252930e-01 1.605290174484252930e-01 1.606586724519729614e-01 1.606586724519729614e-01
4.000000000000000000e+00 4.000000000000000000e+01 1.583320349454879761e-01 1.583320349454879761e-01 1.575276851654052734e-01 1.575276851654052734e-01 1.573773622512817383e-01 1.573773622512817383e-01
5.000000000000000000e+00 5.000000000000000000e+01 1.550724804401397705e-01 1.550724804401397705e-01 1.541965305805206299e-01 1.541965305805206299e-01 1.537064164876937866e-01 1.537064164876937866e-01
6.000000000000000000e+00 6.000000000000000000e+01 1.515495777130126953e-01 1.515495777130126953e-01 1.505930423736572266e-01 1.505930423736572266e-01 1.497807204723358154e-01 1.497807204723358154e-01
7.000000000000000000e+00 7.000000000000000000e+01 1.478389650583267212e-01 1.478389650583267212e-01 1.467887312173843384e-01 1.467887312173843384e-01 1.455969512462615967e-01 1.455969512462615967e-01
8.000000000000000000e+00 8.000000000000000000e+01 1.439851522445678711e-01 1.439851522445678711e-01 1.428134888410568237e-01 1.428134888410568237e-01 1.412555426359176636e-01 1.412555426359176636e-01
9.000000000000000000e+00 9.000000000000000000e+01 1.400073170661926270e-01 1.400073170661926270e-01 1.386841237545013428e-01 1.386841237545013428e-01 1.367165595293045044e-01 1.367165595293045044e-01
1.000000000000000000e+01 1.000000000000000000e+02 1.359006166458129883e-01 1.359006166458129883e-01 1.344117522239685059e-01 1.344117522239685059e-01 1.318950057029724121e-01 1.318950057029724121e-01
1.100000000000000000e+01 1.100000000000000000e+02 1.316474676132202148e-01 1.316474676132202148e-01 1.298964917659759521e-01 1.298964917659759521e-01 1.267882287502288818e-01 1.267882287502288818e-01
1.200000000000000000e+01 1.200000000000000000e+02 1.272327452898025513e-01 1.272327452898025513e-01 1.251314431428909302e-01 1.251314431428909302e-01 1.213775575160980225e-01 1.213775575160980225e-01
1.300000000000000000e+01 1.300000000000000000e+02 1.226337999105453491e-01 1.226337999105453491e-01 1.201148629188537598e-01 1.201148629188537598e-01 1.155686974525451660e-01 1.155686974525451660e-01
1.400000000000000000e+01 1.400000000000000000e+02 1.178445369005203247e-01 1.178445369005203247e-01 1.147819310426712036e-01 1.147819310426712036e-01 1.090401262044906616e-01 1.090401262044906616e-01
1.500000000000000000e+01 1.500000000000000000e+02 1.128786802291870117e-01 1.128786802291870117e-01 1.091450005769729614e-01 1.091450005769729614e-01 1.023521572351455688e-01 1.023521572351455688e-01
1.600000000000000000e+01 1.600000000000000000e+02 1.077770590782165527e-01 1.077770590782165527e-01 1.032703295350074768e-01 1.032703295350074768e-01 9.526385366916656494e-02 9.526385366916656494e-02
1.700000000000000000e+01 1.700000000000000000e+02 1.026028394699096680e-01 1.026028394699096680e-01 9.716095030307769775e-02 9.716095030307769775e-02 8.763466775417327881e-02 8.763466775417327881e-02
1.800000000000000000e+01 1.800000000000000000e+02 9.745267033576965332e-02 9.745267033576965332e-02 9.096292406320571899e-02 9.096292406320571899e-02 7.882247120141983032e-02 7.882247120141983032e-02
1.900000000000000000e+01 1.900000000000000000e+02 9.243990480899810791e-02 9.243990480899810791e-02 8.479274809360504150e-02 8.479274809360504150e-02 7.197728753089904785e-02 7.197728753089904785e-02
2.000000000000000000e+01 2.000000000000000000e+02 8.768982440233230591e-02 8.768982440233230591e-02 7.887451350688934326e-02 7.887451350688934326e-02 6.309437006711959839e-02 6.309437006711959839e-02
2.100000000000000000e+01 2.100000000000000000e+02 8.333043009042739868e-02 8.333043009042739868e-02 7.320927083492279053e-02 7.320927083492279053e-02 5.617694184184074402e-02 5.617694184184074402e-02
2.200000000000000000e+01 2.200000000000000000e+02 7.946674525737762451e-02 7.946674525737762451e-02 6.798760592937469482e-02 6.798760592937469482e-02 4.813714325428009033e-02 4.813714325428009033e-02
2.300000000000000000e+01 2.300000000000000000e+02 7.617567479610443115e-02 7.617567479610443115e-02 6.287695467472076416e-02 6.287695467472076416e-02 4.173029586672782898e-02 4.173029586672782898e-02
2.400000000000000000e+01 2.400000000000000000e+02 7.349234819412231445e-02 7.349234819412231445e-02 5.857209861278533936e-02 5.857209861278533936e-02 3.634987771511077881e-02 3.634987771511077881e-02
2.500000000000000000e+01 2.500000000000000000e+02 7.140876352787017822e-02 7.140876352787017822e-02 5.507972091436386108e-02 5.507972091436386108e-02 3.087945654988288879e-02 3.087945654988288879e-02
2.600000000000000000e+01 2.600000000000000000e+02 6.988337635993957520e-02 6.988337635993957520e-02 5.220115929841995239e-02 5.220115929841995239e-02 2.483038976788520813e-02 2.483038976788520813e-02
2.700000000000000000e+01 2.700000000000000000e+02 6.883846223354339600e-02 6.883846223354339600e-02 4.902619868516921997e-02 4.902619868516921997e-02 2.213191427290439606e-02 2.213191427290439606e-02
2.800000000000000000e+01 2.800000000000000000e+02 6.818731874227523804e-02 6.818731874227523804e-02 4.597741365432739258e-02 4.597741365432739258e-02 1.916244626045227051e-02 1.916244626045227051e-02
2.900000000000000000e+01 2.900000000000000000e+02 6.782825291156768799e-02 6.782825291156768799e-02 4.419951885938644409e-02 4.419951885938644409e-02 1.585193164646625519e-02 1.585193164646625519e-02
3.000000000000000000e+01 3.000000000000000000e+02 6.767316162586212158e-02 6.767316162586212158e-02 3.918643668293952942e-02 3.918643668293952942e-02 1.458617113530635834e-02 1.458617113530635834e-02
3.100000000000000000e+01 3.100000000000000000e+02 6.763388216495513916e-02 6.763388216495513916e-02 3.972664847970008850e-02 3.972664847970008850e-02 1.314418576657772064e-02 1.314418576657772064e-02
3.200000000000000000e+01 3.200000000000000000e+02 6.764382123947143555e-02 6.764382123947143555e-02 3.588826954364776611e-02 3.588826954364776611e-02 1.174366474151611328e-02 1.174366474151611328e-02
3.300000000000000000e+01 3.300000000000000000e+02 6.764362752437591553e-02 6.764362752437591553e-02 3.414109349250793457e-02 3.414109349250793457e-02 1.055970694869756699e-02 1.055970694869756699e-02
3.400000000000000000e+01 3.400000000000000000e+02 6.759166717529296875e-02 6.759166717529296875e-02 3.163779526948928833e-02 3.163779526948928833e-02 9.832306765019893646e-03 9.832306765019893646e-03
3.500000000000000000e+01 3.500000000000000000e+02 6.745593994855880737e-02 6.745593994855880737e-02 2.923170477151870728e-02 2.923170477151870728e-02 9.097602218389511108e-03 9.097602218389511108e-03
3.600000000000000000e+01 3.600000000000000000e+02 6.721328198909759521e-02 6.721328198909759521e-02 2.543913014233112335e-02 2.543913014233112335e-02 8.513185195624828339e-03 8.513185195624828339e-03
3.700000000000000000e+01 3.700000000000000000e+02 6.684675067663192749e-02 6.684675067663192749e-02 2.350526675581932068e-02 2.350526675581932068e-02 7.758110761642456055e-03 7.758110761642456055e-03
3.800000000000000000e+01 3.800000000000000000e+02 6.634940207004547119e-02 6.634940207004547119e-02 2.096372097730636597e-02 2.096372097730636597e-02 7.044719066470861435e-03 7.044719066470861435e-03
3.900000000000000000e+01 3.900000000000000000e+02 6.571581214666366577e-02 6.571581214666366577e-02 1.931774616241455078e-02 1.931774616241455078e-02 6.777204573154449463e-03 6.777204573154449463e-03
4.000000000000000000e+01 4.000000000000000000e+02 6.494324654340744019e-02 6.494324654340744019e-02 1.734657399356365204e-02 1.734657399356365204e-02 6.236092187464237213e-03 6.236092187464237213e-03
4.100000000000000000e+01 4.100000000000000000e+02 6.404174119234085083e-02 6.404174119234085083e-02 1.654394716024398804e-02 1.654394716024398804e-02 5.720377899706363678e-03 5.720377899706363678e-03
4.200000000000000000e+01 4.200000000000000000e+02 6.301593035459518433e-02 6.301593035459518433e-02 1.519937254488468170e-02 1.519937254488468170e-02 5.388861056417226791e-03 5.388861056417226791e-03
4.300000000000000000e+01 4.300000000000000000e+02 6.187032908201217651e-02 6.187032908201217651e-02 1.404911838471889496e-02 1.404911838471889496e-02 5.020208656787872314e-03 5.020208656787872314e-03
4.400000000000000000e+01 4.400000000000000000e+02 6.061091646552085876e-02 6.061091646552085876e-02 1.316200662404298782e-02 1.316200662404298782e-02 4.713290371000766754e-03 4.713290371000766754e-03
4.500000000000000000e+01 4.500000000000000000e+02 5.925701931118965149e-02 5.925701931118965149e-02 1.195309869945049286e-02 1.195309869945049286e-02 4.292274825274944305e-03 4.292274825274944305e-03
4.600000000000000000e+01 4.600000000000000000e+02 5.783495306968688965e-02 5.783495306968688965e-02 1.134644448757171631e-02 1.134644448757171631e-02 4.050740506500005722e-03 4.050740506500005722e-03
4.700000000000000000e+01 4.700000000000000000e+02 5.628431588411331177e-02 5.628431588411331177e-02 1.081450469791889191e-02 1.081450469791889191e-02 3.859235672280192375e-03 3.859235672280192375e-03
4.800000000000000000e+01 4.800000000000000000e+02 5.463431775569915771e-02 5.463431775569915771e-02 1.021032873541116714e-02 1.021032873541116714e-02 3.520373720675706863e-03 3.520373720675706863e-03
4.900000000000000000e+01 4.900000000000000000e+02 5.295448750257492065e-02 5.295448750257492065e-02 9.769616648554801941e-03 9.769616648554801941e-03 3.306143451482057571e-03 3.306143451482057571e-03
5.000000000000000000e+01 5.000000000000000000e+02 5.129897594451904297e-02 5.129897594451904297e-02 9.369658306241035461e-03 9.369658306241035461e-03 3.173550590872764587e-03 3.173550590872764587e-03
5.100000000000000000e+01 5.100000000000000000e+02 4.930843040347099304e-02 4.930843040347099304e-02 8.792165666818618774e-03 8.792165666818618774e-03 2.967622829601168633e-03 2.967622829601168633e-03
5.200000000000000000e+01 5.200000000000000000e+02 4.728912562131881714e-02 4.728912562131881714e-02 8.514116518199443817e-03 8.514116518199443817e-03 2.763629658147692680e-03 2.763629658147692680e-03
5.300000000000000000e+01 5.300000000000000000e+02 4.537014663219451904e-02 4.537014663219451904e-02 8.202532306313514709e-03 8.202532306313514709e-03 2.647354034706950188e-03 2.647354034706950188e-03
5.400000000000000000e+01 5.400000000000000000e+02 4.342343658208847046e-02 4.342343658208847046e-02 7.778766099363565445e-03 7.778766099363565445e-03 2.485702047124505043e-03 2.485702047124505043e-03
5.500000000000000000e+01 5.500000000000000000e+02 4.152914509177207947e-02 4.152914509177207947e-02 7.407695986330509186e-03 7.407695986330509186e-03 2.323204418644309044e-03 2.323204418644309044e-03
5.600000000000000000e+01 5.600000000000000000e+02 3.960137814283370972e-02 3.960137814283370972e-02 7.179564796388149261e-03 7.179564796388149261e-03 2.188256010413169861e-03 2.188256010413169861e-03
5.700000000000000000e+01 5.700000000000000000e+02 3.787568211555480957e-02 3.787568211555480957e-02 6.828756071627140045e-03 6.828756071627140045e-03 2.070337068289518356e-03 2.070337068289518356e-03
5.800000000000000000e+01 5.800000000000000000e+02 3.618107736110687256e-02 3.618107736110687256e-02 6.587510928511619568e-03 6.587510928511619568e-03 1.953473780304193497e-03 1.953473780304193497e-03
5.900000000000000000e+01 5.900000000000000000e+02 3.445518761873245239e-02 3.445518761873245239e-02 6.353178992867469788e-03 6.353178992867469788e-03 1.847290201112627983e-03 1.847290201112627983e-03
6.000000000000000000e+01 6.000000000000000000e+02 3.305993974208831787e-02 3.305993974208831787e-02 6.048992276191711426e-03 6.048992276191711426e-03 1.737318467348814011e-03 1.737318467348814011e-03
6.100000000000000000e+01 6.100000000000000000e+02 3.141365945339202881e-02 3.141365945339202881e-02 5.886781960725784302e-03 5.886781960725784302e-03 1.668548327870666981e-03 1.668548327870666981e-03
6.200000000000000000e+01 6.200000000000000000e+02 2.968097850680351257e-02 2.968097850680351257e-02 5.701563321053981781e-03 5.701563321053981781e-03 1.569201704114675522e-03 1.569201704114675522e-03
6.300000000000000000e+01 6.300000000000000000e+02 2.813121303915977478e-02 2.813121303915977478e-02 5.433833226561546326e-03 5.433833226561546326e-03 1.494488213211297989e-03 1.494488213211297989e-03
6.400000000000000000e+01 6.400000000000000000e+02 2.676050364971160889e-02 2.676050364971160889e-02 5.296212621033191681e-03 5.296212621033191681e-03 1.423885580152273178e-03 1.423885580152273178e-03
6.500000000000000000e+01 6.500000000000000000e+02 2.557579055428504944e-02 2.557579055428504944e-02 5.147542804479598999e-03 5.147542804479598999e-03 1.353028230369091034e-03 1.353028230369091034e-03
6.600000000000000000e+01 6.600000000000000000e+02 2.452703565359115601e-02 2.452703565359115601e-02 4.941338207572698593e-03 4.941338207572698593e-03 1.288574305362999439e-03 1.288574305362999439e-03
6.700000000000000000e+01 6.700000000000000000e+02 2.320110425353050232e-02 2.320110425353050232e-02 4.815868102014064789e-03 4.815868102014064789e-03 1.230486435815691948e-03 1.230486435815691948e-03
6.800000000000000000e+01 6.800000000000000000e+02 2.204654924571514130e-02 2.204654924571514130e-02 4.665669985115528107e-03 4.665669985115528107e-03 1.170545350760221481e-03 1.170545350760221481e-03
7.000000000000000000e+01 7.000000000000000000e+02 2.015723288059234619e-02 2.015723288059234619e-02 4.389062523841857910e-03 4.389062523841857910e-03 1.065027201548218727e-03 1.065027201548218727e-03
7.100000000000000000e+01 7.100000000000000000e+02 1.930173672735691071e-02 1.930173672735691071e-02 4.270964302122592926e-03 4.270964302122592926e-03 1.023527933284640312e-03 1.023527933284640312e-03
7.200000000000000000e+01 7.200000000000000000e+02 1.849265582859516144e-02 1.849265582859516144e-02 4.160861484706401825e-03 4.160861484706401825e-03 9.763548150658607483e-04 9.763548150658607483e-04
7.300000000000000000e+01 7.300000000000000000e+02 1.766473054885864258e-02 1.766473054885864258e-02 4.029468633234500885e-03 4.029468633234500885e-03 9.349213214591145515e-04 9.349213214591145515e-04
7.400000000000000000e+01 7.400000000000000000e+02 1.699584536254405975e-02 1.699584536254405975e-02 3.953154198825359344e-03 3.953154198825359344e-03 8.991920039989054203e-04 8.991920039989054203e-04
7.600000000000000000e+01 7.600000000000000000e+02 1.565535925328731537e-02 1.565535925328731537e-02 3.732583951205015182e-03 3.732583951205015182e-03 8.261356269940733910e-04 8.261356269940733910e-04
7.700000000000000000e+01 7.700000000000000000e+02 1.511383429169654846e-02 1.511383429169654846e-02 3.656769171357154846e-03 3.656769171357154846e-03 7.953082676976919174e-04 7.953082676976919174e-04
7.800000000000000000e+01 7.800000000000000000e+02 1.454284414649009705e-02 1.454284414649009705e-02 3.564541460946202278e-03 3.564541460946202278e-03 7.646586163900792599e-04 7.646586163900792599e-04
7.900000000000000000e+01 7.900000000000000000e+02 1.404169946908950806e-02 1.404169946908950806e-02 3.475906793028116226e-03 3.475906793028116226e-03 7.346776546910405159e-04 7.346776546910405159e-04
8.100000000000000000e+01 8.100000000000000000e+02 1.321464870125055313e-02 1.321464870125055313e-02 3.320693271234631538e-03 3.320693271234631538e-03 6.833076477050781250e-04 6.833076477050781250e-04
8.200000000000000000e+01 8.200000000000000000e+02 1.272625476121902466e-02 1.272625476121902466e-02 3.255271352827548981e-03 3.255271352827548981e-03 6.584881339222192764e-04 6.584881339222192764e-04
8.300000000000000000e+01 8.300000000000000000e+02 1.223683357238769531e-02 1.223683357238769531e-02 3.170123090967535973e-03 3.170123090967535973e-03 6.368973990902304649e-04 6.368973990902304649e-04
8.500000000000000000e+01 8.500000000000000000e+02 1.142005994915962219e-02 1.142005994915962219e-02 3.050716361030936241e-03 3.050716361030936241e-03 5.948197795078158379e-04 5.948197795078158379e-04
8.600000000000000000e+01 8.600000000000000000e+02 1.109321787953376770e-02 1.109321787953376770e-02 2.986975712701678276e-03 2.986975712701678276e-03 5.761639331467449665e-04 5.761639331467449665e-04
8.800000000000000000e+01 8.800000000000000000e+02 1.044462062418460846e-02 1.044462062418460846e-02 2.862183842808008194e-03 2.862183842808008194e-03 5.402463721111416817e-04 5.402463721111416817e-04
8.900000000000000000e+01 8.900000000000000000e+02 1.016079448163509369e-02 1.016079448163509369e-02 2.807249780744314194e-03 2.807249780744314194e-03 5.224132910370826721e-04 5.224132910370826721e-04
9.100000000000000000e+01 9.100000000000000000e+02 9.603844955563545227e-03 9.603844955563545227e-03 2.698234515264630318e-03 2.698234515264630318e-03 4.927868139930069447e-04 4.927868139930069447e-04
9.200000000000000000e+01 9.200000000000000000e+02 9.480842389166355133e-03 9.480842389166355133e-03 2.646827604621648788e-03 2.646827604621648788e-03 4.784335324075073004e-04 4.784335324075073004e-04
9.400000000000000000e+01 9.400000000000000000e+02 9.031035006046295166e-03 9.031035006046295166e-03 2.554629230871796608e-03 2.554629230871796608e-03 4.519292560871690512e-04 4.519292560871690512e-04
9.500000000000000000e+01 9.500000000000000000e+02 8.836129680275917053e-03 8.836129680275917053e-03 2.517878077924251556e-03 2.517878077924251556e-03 4.403005586937069893e-04 4.403005586937069893e-04
9.700000000000000000e+01 9.700000000000000000e+02 8.283441886305809021e-03 8.283441886305809021e-03 2.467645332217216492e-03 2.467645332217216492e-03 4.173031775280833244e-04 4.173031775280833244e-04
9.900000000000000000e+01 9.900000000000000000e+02 7.802876643836498260e-03 7.802876643836498260e-03 2.407800173386931419e-03 2.407800173386931419e-03 3.963249910157173872e-04 3.963249910157173872e-04
1.000000000000000000e+02 1.000000000000000000e+03 7.689281366765499115e-03 7.689281366765499115e-03 2.349107526242733002e-03 2.349107526242733002e-03 3.868426138069480658e-04 3.868426138069480658e-04
1.020000000000000000e+02 1.020000000000000000e+03 7.510974071919918060e-03 7.510974071919918060e-03 2.241856884211301804e-03 2.241856884211301804e-03 3.686843847390264273e-04 3.686843847390264273e-04
1.040000000000000000e+02 1.040000000000000000e+03 7.377716712653636932e-03 7.377716712653636932e-03 2.172040753066539764e-03 2.172040753066539764e-03 3.520010504871606827e-04 3.520010504871606827e-04
1.050000000000000000e+02 1.050000000000000000e+03 7.242680527269840240e-03 7.242680527269840240e-03 2.144380239769816399e-03 2.144380239769816399e-03 3.443965688347816467e-04 3.443965688347816467e-04
1.070000000000000000e+02 1.070000000000000000e+03 6.982638966292142868e-03 6.982638966292142868e-03 2.096031326800584793e-03 2.096031326800584793e-03 3.298295196145772934e-04 3.298295196145772934e-04
1.090000000000000000e+02 1.090000000000000000e+03 6.517334375530481339e-03 6.517334375530481339e-03 2.043631393462419510e-03 2.043631393462419510e-03 3.169030533172190189e-04 3.169030533172190189e-04
1.110000000000000000e+02 1.110000000000000000e+03 6.435543764382600784e-03 6.435543764382600784e-03 1.995640574023127556e-03 1.995640574023127556e-03 3.053440887015312910e-04 3.053440887015312910e-04
1.120000000000000000e+02 1.120000000000000000e+03 6.419710814952850342e-03 6.419710814952850342e-03 1.987331546843051910e-03 1.987331546843051910e-03 3.004042664542794228e-04 3.004042664542794228e-04
1.140000000000000000e+02 1.140000000000000000e+03 6.170108914375305176e-03 6.170108914375305176e-03 1.984165282920002937e-03 1.984165282920002937e-03 2.909433678723871708e-04 2.909433678723871708e-04
1.160000000000000000e+02 1.160000000000000000e+03 6.053860299289226532e-03 6.053860299289226532e-03 1.868691528216004372e-03 1.868691528216004372e-03 2.797608613036572933e-04 2.797608613036572933e-04
1.180000000000000000e+02 1.180000000000000000e+03 5.820092745125293732e-03 5.820092745125293732e-03 1.842737081460654736e-03 1.842737081460654736e-03 2.681180194485932589e-04 2.681180194485932589e-04
1.200000000000000000e+02 1.200000000000000000e+03 5.453278310596942902e-03 5.453278310596942902e-03 1.801511971279978752e-03 1.801511971279978752e-03 2.579216379672288895e-04 2.579216379672288895e-04
1.220000000000000000e+02 1.220000000000000000e+03 5.324618425220251083e-03 5.324618425220251083e-03 1.702599343843758106e-03 1.702599343843758106e-03 2.497200039215385914e-04 2.497200039215385914e-04
1.240000000000000000e+02 1.240000000000000000e+03 5.362862721085548401e-03 5.362862721085548401e-03 1.670471159741282463e-03 1.670471159741282463e-03 2.423964906483888626e-04 2.423964906483888626e-04
1.260000000000000000e+02 1.260000000000000000e+03 5.405268166214227676e-03 5.405268166214227676e-03 1.675212755799293518e-03 1.675212755799293518e-03 2.355952892685309052e-04 2.355952892685309052e-04
1.280000000000000000e+02 1.280000000000000000e+03 5.751303397119045258e-03 5.751303397119045258e-03 1.631982391700148582e-03 1.631982391700148582e-03 2.294828882440924644e-04 2.294828882440924644e-04
1.310000000000000000e+02 1.310000000000000000e+03 5.606537684798240662e-03 5.606537684798240662e-03 1.534949522465467453e-03 1.534949522465467453e-03 2.207659999839961529e-04 2.207659999839961529e-04
1.330000000000000000e+02 1.330000000000000000e+03 5.308896303176879883e-03 5.308896303176879883e-03 1.515778247267007828e-03 1.515778247267007828e-03 2.142539888154715300e-04 2.142539888154715300e-04
1.350000000000000000e+02 1.350000000000000000e+03 4.885845817625522614e-03 4.885845817625522614e-03 1.522140111774206161e-03 1.522140111774206161e-03 2.073167270282283425e-04 2.073167270282283425e-04
1.370000000000000000e+02 1.370000000000000000e+03 4.881757311522960663e-03 4.881757311522960663e-03 1.503794454038143158e-03 1.503794454038143158e-03 2.017096267081797123e-04 2.017096267081797123e-04
1.390000000000000000e+02 1.390000000000000000e+03 5.071319174021482468e-03 5.071319174021482468e-03 1.419350039213895798e-03 1.419350039213895798e-03 1.972716272575780749e-04 1.972716272575780749e-04
1.420000000000000000e+02 1.420000000000000000e+03 4.705239087343215942e-03 4.705239087343215942e-03 1.462177955545485020e-03 1.462177955545485020e-03 1.906771358335390687e-04 1.906771358335390687e-04
1.440000000000000000e+02 1.440000000000000000e+03 4.352907184511423111e-03 4.352907184511423111e-03 1.428256393410265446e-03 1.428256393410265446e-03 1.854279544204473495e-04 1.854279544204473495e-04
1.470000000000000000e+02 1.470000000000000000e+03 4.343093372881412506e-03 4.343093372881412506e-03 1.308607636019587517e-03 1.308607636019587517e-03 1.785334607120603323e-04 1.785334607120603323e-04
1.490000000000000000e+02 1.490000000000000000e+03 4.444470629096031189e-03 4.444470629096031189e-03 1.281634788028895855e-03 1.281634788028895855e-03 1.763122563716024160e-04 1.763122563716024160e-04
1.510000000000000000e+02 1.510000000000000000e+03 4.710913635790348053e-03 4.710913635790348053e-03 1.228452194482088089e-03 1.228452194482088089e-03 1.752914395183324814e-04 1.752914395183324814e-04
1.540000000000000000e+02 1.540000000000000000e+03 4.133365117013454437e-03 4.133365117013454437e-03 1.196743920445442200e-03 1.196743920445442200e-03 1.729844225337728858e-04 1.729844225337728858e-04
1.570000000000000000e+02 1.570000000000000000e+03 3.932462073862552643e-03 3.932462073862552643e-03 1.165943220257759094e-03 1.165943220257759094e-03 1.655306259635835886e-04 1.655306259635835886e-04
1.590000000000000000e+02 1.590000000000000000e+03 3.755964338779449463e-03 3.755964338779449463e-03 1.159437117166817188e-03 1.159437117166817188e-03 1.593324413988739252e-04 1.593324413988739252e-04
1.620000000000000000e+02 1.620000000000000000e+03 3.649997059255838394e-03 3.649997059255838394e-03 1.182989333756268024e-03 1.182989333756268024e-03 1.547867432236671448e-04 1.547867432236671448e-04
1.640000000000000000e+02 1.640000000000000000e+03 3.676512511447072029e-03 3.676512511447072029e-03 1.151937292888760567e-03 1.151937292888760567e-03 1.521908270660787821e-04 1.521908270660787821e-04
1.670000000000000000e+02 1.670000000000000000e+03 3.530857618898153305e-03 3.530857618898153305e-03 1.156236045062541962e-03 1.156236045062541962e-03 1.477656769566237926e-04 1.477656769566237926e-04
1.700000000000000000e+02 1.700000000000000000e+03 3.833897877484560013e-03 3.833897877484560013e-03 1.053025014698505402e-03 1.053025014698505402e-03 1.430281554348766804e-04 1.430281554348766804e-04
1.730000000000000000e+02 1.730000000000000000e+03 3.839425509795546532e-03 3.839425509795546532e-03 1.082449452951550484e-03 1.082449452951550484e-03 1.401343324687331915e-04 1.401343324687331915e-04
1.760000000000000000e+02 1.760000000000000000e+03 3.440893720835447311e-03 3.440893720835447311e-03 1.091072801500558853e-03 1.091072801500558853e-03 1.416111772414296865e-04 1.416111772414296865e-04
1.790000000000000000e+02 1.790000000000000000e+03 3.165791509672999382e-03 3.165791509672999382e-03 1.167072681710124016e-03 1.167072681710124016e-03 1.473835873184725642e-04 1.473835873184725642e-04
1.820000000000000000e+02 1.820000000000000000e+03 3.151074284687638283e-03 3.151074284687638283e-03 1.032839762046933174e-03 1.032839762046933174e-03 1.340457529295235872e-04 1.340457529295235872e-04
1.850000000000000000e+02 1.850000000000000000e+03 3.079875605180859566e-03 3.079875605180859566e-03 9.495925041846930981e-04 9.495925041846930981e-04 1.313658285653218627e-04 1.313658285653218627e-04
1.880000000000000000e+02 1.880000000000000000e+03 3.352217841893434525e-03 3.352217841893434525e-03 8.946375455707311630e-04 8.946375455707311630e-04 1.260740391444414854e-04 1.260740391444414854e-04
1.910000000000000000e+02 1.910000000000000000e+03 3.646449185907840729e-03 3.646449185907840729e-03 9.005690226331353188e-04 9.005690226331353188e-04 1.249401539098471403e-04 1.249401539098471403e-04
1.940000000000000000e+02 1.940000000000000000e+03 3.041742369532585144e-03 3.041742369532585144e-03 8.401023223996162415e-04 8.401023223996162415e-04 1.220598860527388752e-04 1.220598860527388752e-04
1.970000000000000000e+02 1.970000000000000000e+03 3.048478160053491592e-03 3.048478160053491592e-03 8.125100284814834595e-04 8.125100284814834595e-04 1.235796662513166666e-04 1.235796662513166666e-04
2.010000000000000000e+02 2.010000000000000000e+03 2.811445854604244232e-03 2.811445854604244232e-03 9.358242969028651714e-04 9.358242969028651714e-04 1.214142976095899940e-04 1.214142976095899940e-04
2.040000000000000000e+02 2.040000000000000000e+03 2.829300239682197571e-03 2.829300239682197571e-03 9.587017702870070934e-04 9.587017702870070934e-04 1.175628567580133677e-04 1.175628567580133677e-04
2.070000000000000000e+02 2.070000000000000000e+03 2.823949325829744339e-03 2.823949325829744339e-03 7.863218197599053383e-04 7.863218197599053383e-04 1.121593013522215188e-04 1.121593013522215188e-04
2.110000000000000000e+02 2.110000000000000000e+03 3.495967946946620941e-03 3.495967946946620941e-03 7.493086741305887699e-04 7.493086741305887699e-04 1.061452785506844521e-04 1.061452785506844521e-04
2.140000000000000000e+02 2.140000000000000000e+03 2.957888878881931305e-03 2.957888878881931305e-03 7.333363173529505730e-04 7.333363173529505730e-04 1.046466350089758635e-04 1.046466350089758635e-04
2.180000000000000000e+02 2.180000000000000000e+03 2.732451539486646652e-03 2.732451539486646652e-03 7.153094629757106304e-04 7.153094629757106304e-04 1.001966011244803667e-04 1.001966011244803667e-04
2.210000000000000000e+02 2.210000000000000000e+03 2.599169965833425522e-03 2.599169965833425522e-03 6.832085782662034035e-04 6.832085782662034035e-04 9.889822104014456272e-05 9.889822104014456272e-05
2.250000000000000000e+02 2.250000000000000000e+03 2.581045497208833694e-03 2.581045497208833694e-03 6.845658062957227230e-04 6.845658062957227230e-04 9.722297545522451401e-05 9.722297545522451401e-05
2.290000000000000000e+02 2.290000000000000000e+03 2.474391367286443710e-03 2.474391367286443710e-03 6.922254688106477261e-04 6.922254688106477261e-04 9.760306420503184199e-05 9.760306420503184199e-05
2.330000000000000000e+02 2.330000000000000000e+03 2.884590299800038338e-03 2.884590299800038338e-03 6.953458068892359734e-04 6.953458068892359734e-04 1.075594627764075994e-04 1.075594627764075994e-04
2.370000000000000000e+02 2.370000000000000000e+03 2.709516789764165878e-03 2.709516789764165878e-03 7.063690572977066040e-04 7.063690572977066040e-04 1.396876468788832426e-04 1.396876468788832426e-04
2.400000000000000000e+02 2.400000000000000000e+03 2.489693695679306984e-03 2.489693695679306984e-03 6.348026217892765999e-04 6.348026217892765999e-04 1.079694920917972922e-04 1.079694920917972922e-04
2.440000000000000000e+02 2.440000000000000000e+03 2.391499932855367661e-03 2.391499932855367661e-03 6.304747075773775578e-04 6.304747075773775578e-04 1.007261380436830223e-04 1.007261380436830223e-04
2.490000000000000000e+02 2.490000000000000000e+03 2.322935499250888824e-03 2.322935499250888824e-03 6.906796479597687721e-04 6.906796479597687721e-04 9.645853424444794655e-05 9.645853424444794655e-05
2.530000000000000000e+02 2.530000000000000000e+03 2.193058840930461884e-03 2.193058840930461884e-03 6.090663373470306396e-04 6.090663373470306396e-04 1.147790680988691747e-04 1.147790680988691747e-04
2.570000000000000000e+02 2.570000000000000000e+03 2.100781304761767387e-03 2.100781304761767387e-03 5.362368538044393063e-04 5.362368538044393063e-04 1.320756564382463694e-04 1.320756564382463694e-04
2.610000000000000000e+02 2.610000000000000000e+03 2.309163333848118782e-03 2.309163333848118782e-03 5.192721728235483170e-04 5.192721728235483170e-04 9.939104347722604871e-05 9.939104347722604871e-05
2.660000000000000000e+02 2.660000000000000000e+03 2.297495491802692413e-03 2.297495491802692413e-03 5.087935132905840874e-04 5.087935132905840874e-04 8.975394302979111671e-05 8.975394302979111671e-05
2.700000000000000000e+02 2.700000000000000000e+03 2.425431273877620697e-03 2.425431273877620697e-03 5.634324625134468079e-04 5.634324625134468079e-04 8.307774260174483061e-05 8.307774260174483061e-05
2.740000000000000000e+02 2.740000000000000000e+03 2.387217711657285690e-03 2.387217711657285690e-03 4.711650544777512550e-04 4.711650544777512550e-04 8.333785081049427390e-05 8.333785081049427390e-05
2.790000000000000000e+02 2.790000000000000000e+03 2.019506879150867462e-03 2.019506879150867462e-03 4.592965997289866209e-04 4.592965997289866209e-04 8.541754505131393671e-05 8.541754505131393671e-05
2.840000000000000000e+02 2.840000000000000000e+03 1.971729332581162453e-03 1.971729332581162453e-03 5.960875423625111580e-04 5.960875423625111580e-04 7.912192086223512888e-05 7.912192086223512888e-05
2.880000000000000000e+02 2.880000000000000000e+03 2.787496894598007202e-03 2.787496894598007202e-03 5.942271673120558262e-04 5.942271673120558262e-04 7.694351370446383953e-05 7.694351370446383953e-05
2.930000000000000000e+02 2.930000000000000000e+03 2.330610062927007675e-03 2.330610062927007675e-03 6.278724176809191704e-04 6.278724176809191704e-04 7.256746175698935986e-05 7.256746175698935986e-05
2.980000000000000000e+02 2.980000000000000000e+03 2.300894120708107948e-03 2.300894120708107948e-03 5.683637573383748531e-04 5.683637573383748531e-04 7.005130464676767588e-05 7.005130464676767588e-05
3.030000000000000000e+02 3.030000000000000000e+03 2.423497382551431656e-03 2.423497382551431656e-03 4.393827402964234352e-04 4.393827402964234352e-04 6.718326039845123887e-05 6.718326039845123887e-05
3.080000000000000000e+02 3.080000000000000000e+03 2.177301328629255295e-03 2.177301328629255295e-03 4.031840362586081028e-04 4.031840362586081028e-04 6.534409476444125175e-05 6.534409476444125175e-05
3.130000000000000000e+02 3.130000000000000000e+03 2.025750465691089630e-03 2.025750465691089630e-03 4.020578053314238787e-04 4.020578053314238787e-04 6.668646528851240873e-05 6.668646528851240873e-05
3.180000000000000000e+02 3.180000000000000000e+03 1.810017973184585571e-03 1.810017973184585571e-03 4.003326175734400749e-04 4.003326175734400749e-04 6.861730071250349283e-05 6.861730071250349283e-05
3.240000000000000000e+02 3.240000000000000000e+03 1.769424183294177055e-03 1.769424183294177055e-03 3.404284943826496601e-04 3.404284943826496601e-04 6.954156560823321342e-05 6.954156560823321342e-05
3.290000000000000000e+02 3.290000000000000000e+03 1.731791882775723934e-03 1.731791882775723934e-03 3.320266259834170341e-04 3.320266259834170341e-04 8.717975288163870573e-05 8.717975288163870573e-05
3.340000000000000000e+02 3.340000000000000000e+03 1.921748975291848183e-03 1.921748975291848183e-03 3.101752663496881723e-04 3.101752663496881723e-04 7.311372610274702311e-05 7.311372610274702311e-05
3.400000000000000000e+02 3.400000000000000000e+03 1.830524997785687447e-03 1.830524997785687447e-03 3.063054755330085754e-04 3.063054755330085754e-04 7.387054938590154052e-05 7.387054938590154052e-05
3.460000000000000000e+02 3.460000000000000000e+03 1.638906076550483704e-03 1.638906076550483704e-03 6.768314633518457413e-04 6.768314633518457413e-04 1.179537939606234431e-04 1.179537939606234431e-04
3.510000000000000000e+02 3.510000000000000000e+03 1.568486681208014488e-03 1.568486681208014488e-03 5.684683565050363541e-04 5.684683565050363541e-04 7.828589878045022488e-05 7.828589878045022488e-05
3.570000000000000000e+02 3.570000000000000000e+03 1.532416325062513351e-03 1.532416325062513351e-03 5.457987426780164242e-04 5.457987426780164242e-04 6.322874105535447598e-05 6.322874105535447598e-05
3.630000000000000000e+02 3.630000000000000000e+03 1.763995620422065258e-03 1.763995620422065258e-03 6.150534027256071568e-04 6.150534027256071568e-04 6.983646017033606768e-05 6.983646017033606768e-05
3.690000000000000000e+02 3.690000000000000000e+03 1.807110151275992393e-03 1.807110151275992393e-03 4.370383103378117085e-04 4.370383103378117085e-04 7.202629058156162500e-05 7.202629058156162500e-05
3.750000000000000000e+02 3.750000000000000000e+03 1.880424097180366516e-03 1.880424097180366516e-03 4.344852059148252010e-04 4.344852059148252010e-04 5.862787656951695681e-05 5.862787656951695681e-05
3.820000000000000000e+02 3.820000000000000000e+03 1.517603872343897820e-03 1.517603872343897820e-03 3.200114588253200054e-04 3.200114588253200054e-04 5.280178083921782672e-05 5.280178083921782672e-05
3.880000000000000000e+02 3.880000000000000000e+03 1.457021920941770077e-03 1.457021920941770077e-03 2.791603037621825933e-04 2.791603037621825933e-04 5.021350079914554954e-05 5.021350079914554954e-05
3.940000000000000000e+02 3.940000000000000000e+03 1.527116284705698490e-03 1.527116284705698490e-03 2.726460224948823452e-04 2.726460224948823452e-04 4.958039789926260710e-05 4.958039789926260710e-05
4.010000000000000000e+02 4.010000000000000000e+03 1.315875095315277576e-03 1.315875095315277576e-03 2.355678298044949770e-04 2.355678298044949770e-04 5.257249722490087152e-05 5.257249722490087152e-05
4.080000000000000000e+02 4.080000000000000000e+03 1.926429104059934616e-03 1.926429104059934616e-03 2.348994748899713159e-04 2.348994748899713159e-04 5.202790634939447045e-05 5.202790634939447045e-05
4.140000000000000000e+02 4.140000000000000000e+03 1.679997658357024193e-03 1.679997658357024193e-03 2.729634579736739397e-04 2.729634579736739397e-04 4.955388430971652269e-05 4.955388430971652269e-05
4.210000000000000000e+02 4.210000000000000000e+03 1.453361008316278458e-03 1.453361008316278458e-03 3.573611029423773289e-04 3.573611029423773289e-04 4.558488581096753478e-05 4.558488581096753478e-05
4.280000000000000000e+02 4.280000000000000000e+03 1.701163593679666519e-03 1.701163593679666519e-03 2.629421651363372803e-04 2.629421651363372803e-04 4.395911673782393336e-05 4.395911673782393336e-05
4.350000000000000000e+02 4.350000000000000000e+03 1.603218144737184048e-03 1.603218144737184048e-03 2.231548714917153120e-04 2.231548714917153120e-04 4.437364987097680569e-05 4.437364987097680569e-05
4.430000000000000000e+02 4.430000000000000000e+03 1.778371864929795265e-03 1.778371864929795265e-03 2.085104933939874172e-04 2.085104933939874172e-04 4.372681360109709203e-05 4.372681360109709203e-05
4.500000000000000000e+02 4.500000000000000000e+03 2.120903227478265762e-03 2.120903227478265762e-03 2.318554179510101676e-04 2.318554179510101676e-04 4.340507439337670803e-05 4.340507439337670803e-05
4.580000000000000000e+02 4.580000000000000000e+03 3.385080490261316299e-03 3.385080490261316299e-03 2.053545031230896711e-04 2.053545031230896711e-04 5.226404027780517936e-05 5.226404027780517936e-05
4.650000000000000000e+02 4.650000000000000000e+03 2.713600872084498405e-03 2.713600872084498405e-03 4.661889397539198399e-04 4.661889397539198399e-04 5.706148658646270633e-05 5.706148658646270633e-05
4.730000000000000000e+02 4.730000000000000000e+03 1.786960405297577381e-03 1.786960405297577381e-03 3.399789566174149513e-04 3.399789566174149513e-04 8.317508036270737648e-05 8.317508036270737648e-05
4.810000000000000000e+02 4.810000000000000000e+03 1.415432430803775787e-03 1.415432430803775787e-03 5.973859224468469620e-04 5.973859224468469620e-04 1.479248312534764409e-04 1.479248312534764409e-04
4.890000000000000000e+02 4.890000000000000000e+03 1.294581685215234756e-03 1.294581685215234756e-03 4.674274241551756859e-04 4.674274241551756859e-04 1.413391728419810534e-04 1.413391728419810534e-04
4.970000000000000000e+02 4.970000000000000000e+03 1.207720721140503883e-03 1.207720721140503883e-03 3.534256829880177975e-04 3.534256829880177975e-04 7.890086999395862222e-05 7.890086999395862222e-05
5.050000000000000000e+02 5.050000000000000000e+03 1.125279814004898071e-03 1.125279814004898071e-03 2.395958872511982918e-04 2.395958872511982918e-04 6.358820246532559395e-05 6.358820246532559395e-05
5.140000000000000000e+02 5.140000000000000000e+03 1.127920113503932953e-03 1.127920113503932953e-03 1.868364197434857488e-04 1.868364197434857488e-04 4.604252899298444390e-05 4.604252899298444390e-05
5.220000000000000000e+02 5.220000000000000000e+03 1.058113644830882549e-03 1.058113644830882549e-03 1.698792766546830535e-04 1.698792766546830535e-04 4.117826028959825635e-05 4.117826028959825635e-05
5.310000000000000000e+02 5.310000000000000000e+03 1.028070691972970963e-03 1.028070691972970963e-03 1.532110618427395821e-04 1.532110618427395821e-04 3.737222868949174881e-05 3.737222868949174881e-05
5.400000000000000000e+02 5.400000000000000000e+03 1.265388331376016140e-03 1.265388331376016140e-03 1.434072619304060936e-04 1.434072619304060936e-04 3.530839239829219878e-05 3.530839239829219878e-05
5.490000000000000000e+02 5.490000000000000000e+03 1.099225250072777271e-03 1.099225250072777271e-03 1.365447969874367118e-04 1.365447969874367118e-04 3.394704617676325142e-05 3.394704617676325142e-05
5.580000000000000000e+02 5.580000000000000000e+03 1.083424780517816544e-03 1.083424780517816544e-03 2.453493652865290642e-04 2.453493652865290642e-04 3.302282493677921593e-05 3.302282493677921593e-05
5.670000000000000000e+02 5.670000000000000000e+03 1.115647028200328350e-03 1.115647028200328350e-03 1.859985350165516138e-04 1.859985350165516138e-04 3.268189902883023024e-05 3.268189902883023024e-05
5.760000000000000000e+02 5.760000000000000000e+03 9.629288688302040100e-04 9.629288688302040100e-04 1.556077040731906891e-04 1.556077040731906891e-04 3.781219857046380639e-05 3.781219857046380639e-05
5.860000000000000000e+02 5.860000000000000000e+03 1.100606517866253853e-03 1.100606517866253853e-03 1.229019399033859372e-04 1.229019399033859372e-04 9.450988000025972724e-05 9.450988000025972724e-05
5.960000000000000000e+02 5.960000000000000000e+03 1.042881514877080917e-03 1.042881514877080917e-03 1.127082432503812015e-04 1.127082432503812015e-04 8.925466681830585003e-05 8.925466681830585003e-05
6.060000000000000000e+02 6.060000000000000000e+03 9.123393101617693901e-04 9.123393101617693901e-04 1.808615488698706031e-04 1.808615488698706031e-04 6.274691259022802114e-05 6.274691259022802114e-05
6.160000000000000000e+02 6.160000000000000000e+03 8.966281311586499214e-04 8.966281311586499214e-04 1.327028585365042090e-04 1.327028585365042090e-04 3.900957381119951606e-05 3.900957381119951606e-05
6.260000000000000000e+02 6.260000000000000000e+03 1.254695001989603043e-03 1.254695001989603043e-03 1.188762616948224604e-04 1.188762616948224604e-04 3.334207212901674211e-05 3.334207212901674211e-05
6.360000000000000000e+02 6.360000000000000000e+03 9.128205711022019386e-04 9.128205711022019386e-04 1.009802654152736068e-04 1.009802654152736068e-04 2.996873627125751227e-05 2.996873627125751227e-05
6.470000000000000000e+02 6.470000000000000000e+03 9.834071388468146324e-04 9.834071388468146324e-04 9.297288488596677780e-05 9.297288488596677780e-05 2.866178328986279666e-05 2.866178328986279666e-05
6.580000000000000000e+02 6.580000000000000000e+03 8.783416124060750008e-04 8.783416124060750008e-04 1.069405116140842438e-04 1.069405116140842438e-04 2.773402957245707512e-05 2.773402957245707512e-05
6.690000000000000000e+02 6.690000000000000000e+03 8.403289830312132835e-04 8.403289830312132835e-04 9.629402484279125929e-05 9.629402484279125929e-05 2.706303894228767604e-05 2.706303894228767604e-05
6.800000000000000000e+02 6.800000000000000000e+03 7.934316527098417282e-04 7.934316527098417282e-04 1.560193195473402739e-04 1.560193195473402739e-04 2.656970355019439012e-05 2.656970355019439012e-05
6.910000000000000000e+02 6.910000000000000000e+03 1.052861101925373077e-03 1.052861101925373077e-03 3.498265577945858240e-04 3.498265577945858240e-04 2.658670928212814033e-05 2.658670928212814033e-05
7.020000000000000000e+02 7.020000000000000000e+03 1.092206803150475025e-03 1.092206803150475025e-03 1.417552848579362035e-04 1.417552848579362035e-04 2.553398735472001135e-05 2.553398735472001135e-05
7.140000000000000000e+02 7.140000000000000000e+03 1.027660327963531017e-03 1.027660327963531017e-03 1.771895331330597401e-04 1.771895331330597401e-04 2.551132820372004062e-05 2.551132820372004062e-05
7.260000000000000000e+02 7.260000000000000000e+03 8.657200960442423820e-04 8.657200960442423820e-04 1.099426153814420104e-04 1.099426153814420104e-04 2.580812179076019675e-05 2.580812179076019675e-05
7.380000000000000000e+02 7.380000000000000000e+03 7.404627394862473011e-04 7.404627394862473011e-04 8.141088619595393538e-05 8.141088619595393538e-05 2.590388066892046481e-05 2.590388066892046481e-05
7.500000000000000000e+02 7.500000000000000000e+03 7.383043412119150162e-04 7.383043412119150162e-04 7.412844570353627205e-05 7.412844570353627205e-05 2.451834370731376112e-05 2.451834370731376112e-05
7.630000000000000000e+02 7.630000000000000000e+03 7.194981444627046585e-04 7.194981444627046585e-04 7.013609865680336952e-05 7.013609865680336952e-05 2.349896385567262769e-05 2.349896385567262769e-05
7.750000000000000000e+02 7.750000000000000000e+03 7.139470544643700123e-04 7.139470544643700123e-04 7.242223364301025867e-05 7.242223364301025867e-05 2.363701059948652983e-05 2.363701059948652983e-05
7.880000000000000000e+02 7.880000000000000000e+03 1.038070069625973701e-03 1.038070069625973701e-03 7.275582902366295457e-05 7.275582902366295457e-05 2.317190046596806496e-05 2.317190046596806496e-05
8.010000000000000000e+02 8.010000000000000000e+03 8.525884477421641350e-04 8.525884477421641350e-04 8.186264312826097012e-05 8.186264312826097012e-05 2.202437099185772240e-05 2.202437099185772240e-05
8.150000000000000000e+02 8.150000000000000000e+03 6.941839237697422504e-04 6.941839237697422504e-04 1.808671513572335243e-04 1.808671513572335243e-04 2.136268449248746037e-05 2.136268449248746037e-05
8.280000000000000000e+02 8.280000000000000000e+03 6.613261066377162933e-04 6.613261066377162933e-04 2.895359066314995289e-04 2.895359066314995289e-04 2.113421214744448662e-05 2.113421214744448662e-05
8.420000000000000000e+02 8.420000000000000000e+03 7.831748225726187229e-04 7.831748225726187229e-04 8.786587568465620279e-05 8.786587568465620279e-05 2.154676622012630105e-05 2.154676622012630105e-05
8.560000000000000000e+02 8.560000000000000000e+03 7.136238855309784412e-04 7.136238855309784412e-04 6.866969488328322768e-05 6.866969488328322768e-05 4.419574906933121383e-05 4.419574906933121383e-05
8.700000000000000000e+02 8.700000000000000000e+03 6.229557329788804054e-04 6.229557329788804054e-04 5.955062079010531306e-05 5.955062079010531306e-05 6.591662531718611717e-04 6.591662531718611717e-04
8.850000000000000000e+02 8.850000000000000000e+03 6.426022737286984921e-04 6.426022737286984921e-04 5.466048241942189634e-05 5.466048241942189634e-05 1.918474154081195593e-04 1.918474154081195593e-04
8.990000000000000000e+02 8.990000000000000000e+03 6.085930508561432362e-04 6.085930508561432362e-04 5.279770994093269110e-05 5.279770994093269110e-05 8.121271821437403560e-05 8.121271821437403560e-05
9.140000000000000000e+02 9.140000000000000000e+03 6.614461308345198631e-04 6.614461308345198631e-04 5.575058094109408557e-05 5.575058094109408557e-05 3.568649844964966178e-05 3.568649844964966178e-05
9.300000000000000000e+02 9.300000000000000000e+03 6.462550372816622257e-04 6.462550372816622257e-04 8.553094812668859959e-05 8.553094812668859959e-05 2.731385393417440355e-05 2.731385393417440355e-05
9.450000000000000000e+02 9.450000000000000000e+03 5.713176215067505836e-04 5.713176215067505836e-04 9.396985842613503337e-05 9.396985842613503337e-05 2.510280864953529090e-05 2.510280864953529090e-05
9.610000000000000000e+02 9.610000000000000000e+03 9.665860561653971672e-04 9.665860561653971672e-04 5.241721373749896884e-05 5.241721373749896884e-05 2.411012610537000000e-05 2.411012610537000000e-05
9.770000000000000000e+02 9.770000000000000000e+03 9.866720065474510193e-04 9.866720065474510193e-04 4.678950062952935696e-05 4.678950062952935696e-05 2.295210833835881203e-05 2.295210833835881203e-05
9.930000000000000000e+02 9.930000000000000000e+03 6.689574802294373512e-04 6.689574802294373512e-04 5.550739297177642584e-05 5.550739297177642584e-05 2.219802627223543823e-05 2.219802627223543823e-05
1.009000000000000000e+03 1.009000000000000000e+04 6.244191899895668030e-04 6.244191899895668030e-04 2.141493750968948007e-04 2.141493750968948007e-04 2.165506884921342134e-05 2.165506884921342134e-05
1.026000000000000000e+03 1.026000000000000000e+04 5.609606159850955009e-04 5.609606159850955009e-04 1.729650772176682949e-03 1.729650772176682949e-03 2.280486114614177495e-05 2.280486114614177495e-05
1.043000000000000000e+03 1.043000000000000000e+04 5.328715778887271881e-04 5.328715778887271881e-04 3.481548337731510401e-04 3.481548337731510401e-04 2.168013998016249388e-05 2.168013998016249388e-05
1.061000000000000000e+03 1.061000000000000000e+04 5.249057430773973465e-04 5.249057430773973465e-04 1.340113230980932713e-04 1.340113230980932713e-04 1.980456363526172936e-05 1.980456363526172936e-05
1.078000000000000000e+03 1.078000000000000000e+04 7.264863234013319016e-04 7.264863234013319016e-04 8.464866550639271736e-05 8.464866550639271736e-05 1.922190858749672771e-05 1.922190858749672771e-05
1.096000000000000000e+03 1.096000000000000000e+04 6.680184742435812950e-04 6.680184742435812950e-04 6.851003854535520077e-05 6.851003854535520077e-05 1.979595799639355391e-05 1.979595799639355391e-05
1.114000000000000000e+03 1.114000000000000000e+04 5.512732313945889473e-04 5.512732313945889473e-04 6.117024167906492949e-05 6.117024167906492949e-05 1.924007483466994017e-05 1.924007483466994017e-05
1.133000000000000000e+03 1.133000000000000000e+04 1.391396624967455864e-03 1.391396624967455864e-03 5.611914093606173992e-05 5.611914093606173992e-05 1.919318310683593154e-05 1.919318310683593154e-05
1.152000000000000000e+03 1.152000000000000000e+04 7.596915820613503456e-04 7.596915820613503456e-04 5.237010918790474534e-05 5.237010918790474534e-05 1.750907722453121096e-05 1.750907722453121096e-05
1.171000000000000000e+03 1.171000000000000000e+04 5.787112750113010406e-04 5.787112750113010406e-04 4.934304888593032956e-05 4.934304888593032956e-05 1.717589111649431288e-05 1.717589111649431288e-05
1.190000000000000000e+03 1.190000000000000000e+04 4.767886421177536249e-04 4.767886421177536249e-04 4.678016557591035962e-05 4.678016557591035962e-05 1.646766941121313721e-05 1.646766941121313721e-05
1.210000000000000000e+03 1.210000000000000000e+04 4.488778067752718925e-04 4.488778067752718925e-04 4.443775105755776167e-05 4.443775105755776167e-05 1.689812052063643932e-05 1.689812052063643932e-05
1.230000000000000000e+03 1.230000000000000000e+04 4.389916139189153910e-04 4.389916139189153910e-04 4.240689304424449801e-05 4.240689304424449801e-05 4.735864786198362708e-05 4.735864786198362708e-05
1.251000000000000000e+03 1.251000000000000000e+04 4.176241054665297270e-04 4.176241054665297270e-04 4.091021401109173894e-05 4.091021401109173894e-05 2.144479367416352034e-05 2.144479367416352034e-05
1.271000000000000000e+03 1.271000000000000000e+04 5.045923171564936638e-04 5.045923171564936638e-04 3.912686224794015288e-05 3.912686224794015288e-05 1.612022242625243962e-05 1.612022242625243962e-05
1.292000000000000000e+03 1.292000000000000000e+04 4.355155979283154011e-04 4.355155979283154011e-04 3.756803198484703898e-05 3.756803198484703898e-05 1.496605091233504936e-05 1.496605091233504936e-05
1.314000000000000000e+03 1.314000000000000000e+04 3.893496468663215637e-04 3.893496468663215637e-04 3.716463106684386730e-05 3.716463106684386730e-05 1.452572450943989679e-05 1.452572450943989679e-05
1.336000000000000000e+03 1.336000000000000000e+04 7.951080333441495895e-04 7.951080333441495895e-04 3.470692900009453297e-05 3.470692900009453297e-05 1.412023084412794560e-05 1.412023084412794560e-05
1.358000000000000000e+03 1.358000000000000000e+04 7.110701990313827991e-04 7.110701990313827991e-04 3.332427149871364236e-05 3.332427149871364236e-05 1.386710209771990776e-05 1.386710209771990776e-05
1.381000000000000000e+03 1.381000000000000000e+04 4.522069939412176609e-04 4.522069939412176609e-04 3.985644434578716755e-05 3.985644434578716755e-05 2.076949203910771757e-05 2.076949203910771757e-05
1.403000000000000000e+03 1.403000000000000000e+04 3.908395010512322187e-04 3.908395010512322187e-04 3.409496275708079338e-05 3.409496275708079338e-05 1.649356272537261248e-05 1.649356272537261248e-05
1.427000000000000000e+03 1.427000000000000000e+04 3.671218873932957649e-04 3.671218873932957649e-04 3.023902536369860172e-05 3.023902536369860172e-05 1.300942403759108856e-05 1.300942403759108856e-05
1.450000000000000000e+03 1.450000000000000000e+04 3.536533913575112820e-04 3.536533913575112820e-04 2.943905928987078369e-05 2.943905928987078369e-05 1.256845916941529140e-05 1.256845916941529140e-05
1.475000000000000000e+03 1.475000000000000000e+04 3.524289350025355816e-04 3.524289350025355816e-04 2.984320235555060208e-05 2.984320235555060208e-05 1.232556405739160255e-05 1.232556405739160255e-05
1.499000000000000000e+03 1.499000000000000000e+04 3.696186468005180359e-04 3.696186468005180359e-04 2.987114567076787353e-05 2.987114567076787353e-05 1.198506743094185367e-05 1.198506743094185367e-05
1.524000000000000000e+03 1.524000000000000000e+04 3.457564453128725290e-04 3.457564453128725290e-04 2.729970219661481678e-05 2.729970219661481678e-05 1.178238017018884420e-05 1.178238017018884420e-05
1.549000000000000000e+03 1.549000000000000000e+04 3.883764438796788454e-04 3.883764438796788454e-04 2.563952693890314549e-05 2.563952693890314549e-05 1.310339757765177637e-05 1.310339757765177637e-05
1.575000000000000000e+03 1.575000000000000000e+04 3.361854178365319967e-04 3.361854178365319967e-04 4.120113590033724904e-05 4.120113590033724904e-05 5.213907570578157902e-05 5.213907570578157902e-05
1.601000000000000000e+03 1.601000000000000000e+04 3.237533092033118010e-04 3.237533092033118010e-04 2.792511368170380592e-04 2.792511368170380592e-04 2.073745599773246795e-05 2.073745599773246795e-05
1.628000000000000000e+03 1.628000000000000000e+04 1.433402532711625099e-03 1.433402532711625099e-03 1.785566419130191207e-04 1.785566419130191207e-04 1.143842291639884934e-05 1.143842291639884934e-05
1.655000000000000000e+03 1.655000000000000000e+04 4.576513310894370079e-04 4.576513310894370079e-04 2.557542757131159306e-04 2.557542757131159306e-04 1.084767700376687571e-05 1.084767700376687571e-05
1.682000000000000000e+03 1.682000000000000000e+04 3.273288311902433634e-04 3.273288311902433634e-04 5.174674515728838742e-05 5.174674515728838742e-05 1.057757344824494794e-05 1.057757344824494794e-05
1.710000000000000000e+03 1.710000000000000000e+04 2.977041876874864101e-04 2.977041876874864101e-04 3.180500061716884375e-05 3.180500061716884375e-05 1.027150574373081326e-05 1.027150574373081326e-05
1.739000000000000000e+03 1.739000000000000000e+04 2.848446019925177097e-04 2.848446019925177097e-04 2.793156818370334804e-05 2.793156818370334804e-05 1.007726586976787075e-05 1.007726586976787075e-05
1.768000000000000000e+03 1.768000000000000000e+04 3.257784410379827023e-04 3.257784410379827023e-04 2.616932761156931520e-05 2.616932761156931520e-05 1.087100281438324600e-05 1.087100281438324600e-05
1.797000000000000000e+03 1.797000000000000000e+04 3.470057272352278233e-04 3.470057272352278233e-04 2.489371036062948406e-05 2.489371036062948406e-05 9.698598660179413855e-06 9.698598660179413855e-06
1.827000000000000000e+03 1.827000000000000000e+04 2.639467129483819008e-04 2.639467129483819008e-04 2.379312536504585296e-05 2.379312536504585296e-05 1.374464045511558652e-04 1.374464045511558652e-04
1.857000000000000000e+03 1.857000000000000000e+04 4.007795942015945911e-04 4.007795942015945911e-04 2.282585046486929059e-05 2.282585046486929059e-05 1.992215220525395125e-05 1.992215220525395125e-05
1.888000000000000000e+03 1.888000000000000000e+04 2.565179893281310797e-04 2.565179893281310797e-04 2.208116347901523113e-05 2.208116347901523113e-05 1.018260809360072017e-05 1.018260809360072017e-05
1.919000000000000000e+03 1.919000000000000000e+04 2.559705171734094620e-04 2.559705171734094620e-04 2.123090234817937016e-05 2.123090234817937016e-05 9.569059329805895686e-06 9.569059329805895686e-06
1.951000000000000000e+03 1.951000000000000000e+04 2.498279791325330734e-04 2.498279791325330734e-04 2.202504947490524501e-05 2.202504947490524501e-05 9.316336218034848571e-06 9.316336218034848571e-06
1.984000000000000000e+03 1.984000000000000000e+04 4.165002028457820415e-04 4.165002028457820415e-04 1.995999627979472280e-05 1.995999627979472280e-05 9.087049875233788043e-06 9.087049875233788043e-06
2.017000000000000000e+03 2.017000000000000000e+04 4.324643814470618963e-04 4.324643814470618963e-04 1.901880386867560446e-05 1.901880386867560446e-05 8.872881153365597129e-06 8.872881153365597129e-06
2.050000000000000000e+03 2.050000000000000000e+04 2.633766271173954010e-04 2.633766271173954010e-04 2.447281622153241187e-05 2.447281622153241187e-05 8.678215635882224888e-06 8.678215635882224888e-06
2.084000000000000000e+03 2.084000000000000000e+04 2.396331838099285960e-04 2.396331838099285960e-04 2.074933763651642948e-05 2.074933763651642948e-05 8.467364750686101615e-06 8.467364750686101615e-06
2.119000000000000000e+03 2.119000000000000000e+04 2.288629475515335798e-04 2.288629475515335798e-04 1.740504194458480924e-05 1.740504194458480924e-05 8.514838555129244924e-06 8.514838555129244924e-06
2.154000000000000000e+03 2.154000000000000000e+04 2.331779396627098322e-04 2.331779396627098322e-04 1.753761716827284545e-05 1.753761716827284545e-05 8.084356522886082530e-06 8.084356522886082530e-06
2.190000000000000000e+03 2.190000000000000000e+04 2.278066240251064301e-04 2.278066240251064301e-04 2.150827276636846364e-05 2.150827276636846364e-05 7.986950549820903689e-06 7.986950549820903689e-06
2.226000000000000000e+03 2.226000000000000000e+04 2.534178202040493488e-04 2.534178202040493488e-04 1.589912426425144076e-05 1.589912426425144076e-05 7.816677680239081383e-06 7.816677680239081383e-06
2.263000000000000000e+03 2.263000000000000000e+04 2.164777542930096388e-04 2.164777542930096388e-04 1.558545955049339682e-05 1.558545955049339682e-05 7.570385605504270643e-06 7.570385605504270643e-06
2.301000000000000000e+03 2.301000000000000000e+04 2.410611486993730068e-04 2.410611486993730068e-04 1.136984647018834949e-04 1.136984647018834949e-04 1.192741183331236243e-05 1.192741183331236243e-05
2.339000000000000000e+03 2.339000000000000000e+04 1.954649924300611019e-04 1.954649924300611019e-04 2.195644992752932012e-05 2.195644992752932012e-05 7.461080713255796582e-06 7.461080713255796582e-06
2.378000000000000000e+03 2.378000000000000000e+04 2.192842948716133833e-04 2.192842948716133833e-04 1.504341253166785464e-05 1.504341253166785464e-05 7.089690825523575768e-06 7.089690825523575768e-06
2.417000000000000000e+03 2.417000000000000000e+04 2.354495081817731261e-04 2.354495081817731261e-04 1.439839161321287975e-05 1.439839161321287975e-05 7.237615136546082795e-06 7.237615136546082795e-06
2.457000000000000000e+03 2.457000000000000000e+04 1.810747198760509491e-04 1.810747198760509491e-04 1.397604501107707620e-05 1.397604501107707620e-05 6.777518137823790312e-06 6.777518137823790312e-06
2.498000000000000000e+03 2.498000000000000000e+04 2.380052319495007396e-04 2.380052319495007396e-04 1.369245910609606653e-05 1.369245910609606653e-05 6.809342266933526844e-06 6.809342266933526844e-06
2.540000000000000000e+03 2.540000000000000000e+04 1.867054670583456755e-04 1.867054670583456755e-04 1.356904249405488372e-05 1.356904249405488372e-05 6.492830834758933634e-06 6.492830834758933634e-06
2.582000000000000000e+03 2.582000000000000000e+04 3.478900762274861336e-04 3.478900762274861336e-04 1.280336982745211571e-05 1.280336982745211571e-05 6.368414688040502369e-06 6.368414688040502369e-06
2.625000000000000000e+03 2.625000000000000000e+04 1.634202490095049143e-04 1.634202490095049143e-04 1.270813227165490389e-04 1.270813227165490389e-04 6.881707122374791652e-06 6.881707122374791652e-06
2.668000000000000000e+03 2.668000000000000000e+04 1.850780099630355835e-04 1.850780099630355835e-04 1.058149937307462096e-04 1.058149937307462096e-04 6.635187219217186794e-06 6.635187219217186794e-06
2.713000000000000000e+03 2.713000000000000000e+04 1.754854456521570683e-04 1.754854456521570683e-04 1.620231341803446412e-05 1.620231341803446412e-05 6.917512109794188291e-06 6.917512109794188291e-06
2.758000000000000000e+03 2.758000000000000000e+04 4.929368151351809502e-04 4.929368151351809502e-04 1.322890057053882629e-05 1.322890057053882629e-05 6.917507107573328540e-06 6.917507107573328540e-06
2.804000000000000000e+03 2.804000000000000000e+04 3.622653021011501551e-04 3.622653021011501551e-04 1.260796125279739499e-05 1.260796125279739499e-05 5.731889359594788402e-06 5.731889359594788402e-06
2.850000000000000000e+03 2.850000000000000000e+04 2.110822533722966909e-04 2.110822533722966909e-04 1.215120664710411802e-05 1.215120664710411802e-05 5.679450168827315792e-06 5.679450168827315792e-06
2.897000000000000000e+03 2.897000000000000000e+04 1.805409556254744530e-04 1.805409556254744530e-04 1.175140550913056359e-05 1.175140550913056359e-05 5.667364803230157122e-06 5.667364803230157122e-06
2.946000000000000000e+03 2.946000000000000000e+04 1.641618582652881742e-04 1.641618582652881742e-04 1.137811523221898824e-05 1.137811523221898824e-05 7.136184194678207859e-06 7.136184194678207859e-06
2.994000000000000000e+03 2.994000000000000000e+04 1.541744568385183811e-04 1.541744568385183811e-04 1.131711724156048149e-05 1.131711724156048149e-05 1.754431868903338909e-04 1.754431868903338909e-04
3.044000000000000000e+03 3.044000000000000000e+04 1.811389811336994171e-04 1.811389811336994171e-04 1.081705977412639186e-05 1.081705977412639186e-05 1.266417348233517259e-05 1.266417348233517259e-05
3.095000000000000000e+03 3.095000000000000000e+04 1.390848628943786025e-04 1.390848628943786025e-04 1.043589963956037536e-05 1.043589963956037536e-05 1.082883682101964951e-05 1.082883682101964951e-05
3.146000000000000000e+03 3.146000000000000000e+04 1.443978690076619387e-04 1.443978690076619387e-04 1.065398100763559341e-05 1.065398100763559341e-05 1.013718156173126772e-05 1.013718156173126772e-05
3.198000000000000000e+03 3.198000000000000000e+04 1.287883787881582975e-04 1.287883787881582975e-04 1.524108938610879704e-05 1.524108938610879704e-05 9.560921171214431524e-06 9.560921171214431524e-06
3.252000000000000000e+03 3.252000000000000000e+04 1.646486198296770453e-04 1.646486198296770453e-04 9.623853657103609294e-06 9.623853657103609294e-06 9.180082997772842646e-06 9.180082997772842646e-06
3.306000000000000000e+03 3.306000000000000000e+04 1.233536750078201294e-04 1.233536750078201294e-04 9.383662472828291357e-06 9.383662472828291357e-06 8.654591511003673077e-06 8.654591511003673077e-06
3.360000000000000000e+03 3.360000000000000000e+04 1.349659578409045935e-04 1.349659578409045935e-04 9.153778592008166015e-06 9.153778592008166015e-06 8.320846973219886422e-06 8.320846973219886422e-06
3.416000000000000000e+03 3.416000000000000000e+04 1.250305795110762119e-04 1.250305795110762119e-04 9.411585779162123799e-06 9.411585779162123799e-06 7.999292392923962325e-06 7.999292392923962325e-06
3.473000000000000000e+03 3.473000000000000000e+04 1.134233752964064479e-04 1.134233752964064479e-04 8.685639841132797301e-06 8.685639841132797301e-06 7.558294328191550449e-06 7.558294328191550449e-06
3.531000000000000000e+03 3.531000000000000000e+04 1.109891964006237686e-04 1.109891964006237686e-04 1.466821959184017032e-05 1.466821959184017032e-05 7.387053301499690861e-06 7.387053301499690861e-06
3.589000000000000000e+03 3.589000000000000000e+04 4.718882846646010876e-04 4.718882846646010876e-04 1.141633692895993590e-04 1.141633692895993590e-04 7.166374871303560212e-06 7.166374871303560212e-06
3.649000000000000000e+03 3.649000000000000000e+04 2.890500938519835472e-03 2.890500938519835472e-03 2.616653364384546876e-05 2.616653364384546876e-05 6.742176992702297866e-06 6.742176992702297866e-06
3.710000000000000000e+03 3.710000000000000000e+04 1.744882611092180014e-04 1.744882611092180014e-04 1.850826083682477474e-05 1.850826083682477474e-05 6.520503120555076748e-06 6.520503120555076748e-06
3.771000000000000000e+03 3.771000000000000000e+04 1.319423026870936155e-04 1.319423026870936155e-04 1.587602855579461902e-05 1.587602855579461902e-05 6.236852641450241208e-06 6.236852641450241208e-06
3.834000000000000000e+03 3.834000000000000000e+04 1.158787199528887868e-04 1.158787199528887868e-04 1.439844527340028435e-05 1.439844527340028435e-05 6.935467808943940327e-06 6.935467808943940327e-06
3.897000000000000000e+03 3.897000000000000000e+04 1.063441523001529276e-04 1.063441523001529276e-04 1.347060424450319260e-05 1.347060424450319260e-05 5.836182481289142743e-06 5.836182481289142743e-06
3.962000000000000000e+03 3.962000000000000000e+04 1.000869669951498508e-04 1.000869669951498508e-04 1.256315135833574459e-05 1.256315135833574459e-05 5.631391104543581605e-06 5.631391104543581605e-06
4.028000000000000000e+03 4.028000000000000000e+04 9.682004019850865006e-05 9.682004019850865006e-05 1.186027657240629196e-05 1.186027657240629196e-05 1.279712250834563747e-05 1.279712250834563747e-05
4.095000000000000000e+03 4.095000000000000000e+04 1.365687930956482887e-04 1.365687930956482887e-04 1.152719869423890486e-05 1.152719869423890486e-05 5.337265065463725477e-06 5.337265065463725477e-06
4.163000000000000000e+03 4.163000000000000000e+04 9.049016080098226666e-05 9.049016080098226666e-05 1.083204915630631149e-05 1.083204915630631149e-05 5.255788437352748588e-06 5.255788437352748588e-06
4.232000000000000000e+03 4.232000000000000000e+04 8.777965558692812920e-05 8.777965558692812920e-05 1.047681143973022699e-05 1.047681143973022699e-05 5.001054432796081528e-06 5.001054432796081528e-06
4.302000000000000000e+03 4.302000000000000000e+04 8.146823529386892915e-05 8.146823529386892915e-05 9.913252142723649740e-06 9.913252142723649740e-06 4.915945282846223563e-06 4.915945282846223563e-06
4.374000000000000000e+03 4.374000000000000000e+04 9.594163566362112761e-05 9.594163566362112761e-05 1.169165625469759107e-05 1.169165625469759107e-05 4.697711119661107659e-06 4.697711119661107659e-06
4.446000000000000000e+03 4.446000000000000000e+04 4.204774159006774426e-04 4.204774159006774426e-04 8.964425433077849448e-06 8.964425433077849448e-06 1.963679642358329147e-05 1.963679642358329147e-05
4.520000000000000000e+03 4.520000000000000000e+04 7.685328455409035087e-05 7.685328455409035087e-05 8.578856068197637796e-06 8.578856068197637796e-06 4.547125172393862158e-06 4.547125172393862158e-06
4.595000000000000000e+03 4.595000000000000000e+04 7.863280188757926226e-05 7.863280188757926226e-05 8.248151061707176268e-06 8.248151061707176268e-06 4.424227881827391684e-06 4.424227881827391684e-06
4.672000000000000000e+03 4.672000000000000000e+04 2.740058116614818573e-04 2.740058116614818573e-04 1.507249817223055288e-05 1.507249817223055288e-05 4.247309334459714592e-06 4.247309334459714592e-06
4.749000000000000000e+03 4.749000000000000000e+04 7.300707511603832245e-05 7.300707511603832245e-05 7.802015716151800007e-06 7.802015716151800007e-06 4.164683559793047607e-06 4.164683559793047607e-06
4.828000000000000000e+03 4.828000000000000000e+04 7.161715620895847678e-05 7.161715620895847678e-05 7.615873073518741876e-06 7.615873073518741876e-06 4.010254997410811484e-06 4.010254997410811484e-06
4.908000000000000000e+03 4.908000000000000000e+04 6.747709994670003653e-05 6.747709994670003653e-05 8.264589268947020173e-06 8.264589268947020173e-06 4.493409505812451243e-06 4.493409505812451243e-06
4.990000000000000000e+03 4.990000000000000000e+04 6.246236443985253572e-05 6.246236443985253572e-05 7.244802418426843360e-06 7.244802418426843360e-06 3.800442300416762009e-06 3.800442300416762009e-06
5.073000000000000000e+03 5.073000000000000000e+04 7.699262641835957766e-05 7.699262641835957766e-05 6.829596713942009956e-06 6.829596713942009956e-06 3.700143679452594370e-06 3.700143679452594370e-06
5.157000000000000000e+03 5.157000000000000000e+04 6.738479714840650558e-05 6.738479714840650558e-05 6.503847998828860000e-06 6.503847998828860000e-06 3.658818968688137829e-06 3.658818968688137829e-06
5.243000000000000000e+03 5.243000000000000000e+04 8.142428123392164707e-05 8.142428123392164707e-05 6.973369181650923565e-06 6.973369181650923565e-06 3.562790652722469531e-06 3.562790652722469531e-06
5.330000000000000000e+03 5.330000000000000000e+04 5.711676203645765781e-05 5.711676203645765781e-05 6.258550911297788844e-06 6.258550911297788844e-06 3.403410119062755257e-06 3.403410119062755257e-06
5.418000000000000000e+03 5.418000000000000000e+04 5.768182381871156394e-05 5.768182381871156394e-05 5.940214123256737366e-06 5.940214123256737366e-06 3.549367647792678326e-06 3.549367647792678326e-06
5.508000000000000000e+03 5.508000000000000000e+04 1.069481513695791364e-04 1.069481513695791364e-04 5.924422112002503127e-06 5.924422112002503127e-06 3.233878487662877887e-06 3.233878487662877887e-06
5.600000000000000000e+03 5.600000000000000000e+04 7.085013930918648839e-05 7.085013930918648839e-05 5.606308150163386017e-06 5.606308150163386017e-06 8.084858563961461186e-06 8.084858563961461186e-06
5.693000000000000000e+03 5.693000000000000000e+04 6.078236401663161814e-05 6.078236401663161814e-05 8.116821991279721260e-04 8.116821991279721260e-04 3.458617356955073774e-06 3.458617356955073774e-06
5.787000000000000000e+03 5.787000000000000000e+04 5.540929851122200489e-05 5.540929851122200489e-05 1.017502108879853040e-05 1.017502108879853040e-05 3.255173851357540116e-06 3.255173851357540116e-06
5.883000000000000000e+03 5.883000000000000000e+04 5.779483763035386801e-05 5.779483763035386801e-05 7.639127943548373878e-06 7.639127943548373878e-06 3.164263489452423528e-06 3.164263489452423528e-06
5.981000000000000000e+03 5.981000000000000000e+04 4.760971205541864038e-05 4.760971205541864038e-05 7.098772584868129343e-06 7.098772584868129343e-06 3.080071564909303561e-06 3.080071564909303561e-06
6.080000000000000000e+03 6.080000000000000000e+04 4.747220373246818781e-05 4.747220373246818781e-05 6.720633791701402515e-06 6.720633791701402515e-06 2.999439630002598278e-06 2.999439630002598278e-06
6.181000000000000000e+03 6.181000000000000000e+04 1.721323787933215499e-04 1.721323787933215499e-04 6.395415766746737063e-06 6.395415766746737063e-06 3.204363565600942820e-06 3.204363565600942820e-06
6.284000000000000000e+03 6.284000000000000000e+04 4.467041435418650508e-05 4.467041435418650508e-05 6.100945029174908996e-06 6.100945029174908996e-06 2.837145757439429872e-06 2.837145757439429872e-06
6.389000000000000000e+03 6.389000000000000000e+04 4.259628622094169259e-05 4.259628622094169259e-05 5.836416676174849272e-06 5.836416676174849272e-06 2.769999809970613569e-06 2.769999809970613569e-06
6.495000000000000000e+03 6.495000000000000000e+04 6.484330515377223492e-05 6.484330515377223492e-05 5.638413313135970384e-06 5.638413313135970384e-06 2.693398982955841348e-06 2.693398982955841348e-06
6.602000000000000000e+03 6.602000000000000000e+04 8.984630403574556112e-05 8.984630403574556112e-05 5.421883543021976948e-06 5.421883543021976948e-06 9.954519555321894586e-06 9.954519555321894586e-06
6.712000000000000000e+03 6.712000000000000000e+04 3.995468432549387217e-05 3.995468432549387217e-05 6.330608812277205288e-06 6.330608812277205288e-06 2.586235950730042532e-06 2.586235950730042532e-06
6.824000000000000000e+03 6.824000000000000000e+04 3.705707058543339372e-05 3.705707058543339372e-05 4.975241608917713165e-06 4.975241608917713165e-06 2.531570999053656124e-06 2.531570999053656124e-06
6.937000000000000000e+03 6.937000000000000000e+04 1.846821978688240051e-04 1.846821978688240051e-04 4.790176717506255955e-06 4.790176717506255955e-06 2.454092054904322140e-06 2.454092054904322140e-06
7.052000000000000000e+03 7.052000000000000000e+04 3.418642882024869323e-05 3.418642882024869323e-05 4.614292265614494681e-06 4.614292265614494681e-06 2.689072744033182971e-06 2.689072744033182971e-06
7.169000000000000000e+03 7.169000000000000000e+04 3.236235352233052254e-05 3.236235352233052254e-05 5.340134521247819066e-06 5.340134521247819066e-06 2.336624447707436047e-06 2.336624447707436047e-06
7.288000000000000000e+03 7.288000000000000000e+04 6.804838631069287658e-05 6.804838631069287658e-05 4.322512722865212709e-06 4.322512722865212709e-06 2.289049461978720501e-06 2.289049461978720501e-06
7.409000000000000000e+03 7.409000000000000000e+04 3.186850153724662960e-05 3.186850153724662960e-05 4.174765308562200516e-06 4.174765308562200516e-06 2.470726940373424441e-06 2.470726940373424441e-06
7.532000000000000000e+03 7.532000000000000000e+04 2.866006252588704228e-05 2.866006252588704228e-05 7.965034455992281437e-06 7.965034455992281437e-06 2.202476707680034451e-06 2.202476707680034451e-06
7.658000000000000000e+03 7.658000000000000000e+04 3.017658673343248665e-05 3.017658673343248665e-05 3.941024260711856186e-06 3.941024260711856186e-06 2.140916421922156587e-06 2.140916421922156587e-06
7.785000000000000000e+03 7.785000000000000000e+04 1.468995906179770827e-04 1.468995906179770827e-04 4.443726538738701493e-06 4.443726538738701493e-06 5.889366730116307735e-05 5.889366730116307735e-05
7.914000000000000000e+03 7.914000000000000000e+04 5.149584467289969325e-05 5.149584467289969325e-05 3.678939719975460321e-06 3.678939719975460321e-06 3.057166168218827806e-06 3.057166168218827806e-06
8.045000000000000000e+03 8.045000000000000000e+04 3.925585042452439666e-05 3.925585042452439666e-05 8.606314804637804627e-05 8.606314804637804627e-05 2.915532604674808681e-06 2.915532604674808681e-06
8.179000000000000000e+03 8.179000000000000000e+04 3.351343912072479725e-05 3.351343912072479725e-05 4.953797997586661950e-06 4.953797997586661950e-06 2.791921815514797345e-06 2.791921815514797345e-06
8.315000000000000000e+03 8.315000000000000000e+04 2.990043140016496181e-05 2.990043140016496181e-05 4.573518253891961649e-06 4.573518253891961649e-06 2.681574642338091508e-06 2.681574642338091508e-06
8.453000000000000000e+03 8.453000000000000000e+04 2.790432336041703820e-05 2.790432336041703820e-05 4.351008101366460323e-06 4.351008101366460323e-06 2.581091166575788520e-06 2.581091166575788520e-06
8.593000000000000000e+03 8.593000000000000000e+04 2.881799264287110418e-05 2.881799264287110418e-05 4.166314738540677354e-06 4.166314738540677354e-06 2.488431618985487148e-06 2.488431618985487148e-06
8.736000000000000000e+03 8.736000000000000000e+04 3.059109803871251643e-05 3.059109803871251643e-05 3.982360794907435775e-06 3.982360794907435775e-06 2.401745405222754925e-06 2.401745405222754925e-06
8.881000000000000000e+03 8.881000000000000000e+04 2.311841308255679905e-05 2.311841308255679905e-05 3.840936642518499866e-06 3.840936642518499866e-06 2.320804014743771404e-06 2.320804014743771404e-06
9.029000000000000000e+03 9.029000000000000000e+04 2.228784796898253262e-05 2.228784796898253262e-05 3.668958697744528763e-06 3.668958697744528763e-06 2.245216364826774225e-06 2.245216364826774225e-06
9.179000000000000000e+03 9.179000000000000000e+04 2.031949043157510459e-05 2.031949043157510459e-05 3.535137238941388205e-06 3.535137238941388205e-06 2.175603185605723411e-06 2.175603185605723411e-06
9.331000000000000000e+03 9.331000000000000000e+04 2.057523306575603783e-05 2.057523306575603783e-05 3.402422862563980743e-06 3.402422862563980743e-06 2.104813574987929314e-06 2.104813574987929314e-06
9.486000000000000000e+03 9.486000000000000000e+04 1.868086837930604815e-05 1.868086837930604815e-05 3.333206450406578369e-06 3.333206450406578369e-06 2.057522351606166922e-06 2.057522351606166922e-06
9.644000000000000000e+03 9.644000000000000000e+04 8.237395377364009619e-05 8.237395377364009619e-05 3.171481694153044373e-06 3.171481694153044373e-06 1.979693934117676690e-06 1.979693934117676690e-06
9.804000000000000000e+03 9.804000000000000000e+04 1.888651968329213560e-05 1.888651968329213560e-05 3.063879148612613790e-06 3.063879148612613790e-06 1.933949988597305492e-06 1.933949988597305492e-06
9.967000000000000000e+03 9.967000000000000000e+04 1.734827128530014306e-05 1.734827128530014306e-05 2.967323325719917193e-06 2.967323325719917193e-06 1.914248514367500320e-06 1.914248514367500320e-06
1.013200000000000000e+04 1.013200000000000000e+05 1.641920607653446496e-05 1.641920607653446496e-05 2.899720357163459994e-06 2.899720357163459994e-06 1.838892330852104351e-06 1.838892330852104351e-06
1.030000000000000000e+04 1.030000000000000000e+05 1.877385329862590879e-05 1.877385329862590879e-05 2.799635467454208992e-06 2.799635467454208992e-06 1.759811084411921911e-06 1.759811084411921911e-06
1.047100000000000000e+04 1.047100000000000000e+05 1.637999230297282338e-05 1.637999230297282338e-05 2.733468363658175804e-06 2.733468363658175804e-06 1.711365712253609672e-06 1.711365712253609672e-06
1.064500000000000000e+04 1.064500000000000000e+05 1.503856765339151025e-05 1.503856765339151025e-05 2.643458401507814415e-06 2.643458401507814415e-06 1.667160290708125103e-06 1.667160290708125103e-06
1.082200000000000000e+04 1.082200000000000000e+05 5.413713370217010379e-05 5.413713370217010379e-05 2.718340056162560359e-06 2.718340056162560359e-06 2.423792466288432479e-06 2.423792466288432479e-06
1.100200000000000000e+04 1.100200000000000000e+05 1.547437932458706200e-05 1.547437932458706200e-05 2.460227051415131427e-06 2.460227051415131427e-06 1.575808937559486367e-06 1.575808937559486367e-06
1.118500000000000000e+04 1.118500000000000000e+05 1.420975786459166557e-05 1.420975786459166557e-05 2.387734866715618409e-06 2.387734866715618409e-06 1.534610191811225377e-06 1.534610191811225377e-06
1.137000000000000000e+04 1.137000000000000000e+05 1.402473844791529700e-05 1.402473844791529700e-05 2.925505441453424282e-06 2.925505441453424282e-06 1.495632886872044764e-06 1.495632886872044764e-06
1.155900000000000000e+04 1.155900000000000000e+05 2.043674248852767050e-05 2.043674248852767050e-05 2.312045126018347219e-06 2.312045126018347219e-06 1.460394742025528103e-06 1.460394742025528103e-06
1.175100000000000000e+04 1.175100000000000000e+05 1.502232589700724930e-05 1.502232589700724930e-05 2.239212790300371125e-06 2.239212790300371125e-06 1.429049461876275018e-06 1.429049461876275018e-06
1.194600000000000000e+04 1.194600000000000000e+05 1.331864586973097175e-05 1.331864586973097175e-05 2.539080924179870635e-06 2.539080924179870635e-06 1.416791064912104048e-06 1.416791064912104048e-06
1.214500000000000000e+04 1.214500000000000000e+05 1.238618278875946999e-05 1.238618278875946999e-05 2.114567450917093083e-06 2.114567450917093083e-06 1.379525997435848694e-06 1.379525997435848694e-06
1.234600000000000000e+04 1.234600000000000000e+05 1.179215360025409609e-05 1.179215360025409609e-05 2.067706645902944729e-06 2.067706645902944729e-06 1.343854933111288119e-06 1.343854933111288119e-06
1.255100000000000000e+04 1.255100000000000000e+05 3.733888297574594617e-05 3.733888297574594617e-05 1.998826974158873782e-06 1.998826974158873782e-06 1.310772859142161906e-06 1.310772859142161906e-06
1.276000000000000000e+04 1.276000000000000000e+05 1.074428291758522391e-05 1.074428291758522391e-05 2.944162115454673767e-04 2.944162115454673767e-04 1.599593133505550213e-06 1.599593133505550213e-06
1.297200000000000000e+04 1.297200000000000000e+05 9.966216566681396216e-06 9.966216566681396216e-06 2.197947196691529825e-06 2.197947196691529825e-06 1.248414719157153741e-06 1.248414719157153741e-06
1.318700000000000000e+04 1.318700000000000000e+05 1.337070989393396303e-05 1.337070989393396303e-05 2.114882363457581960e-06 2.114882363457581960e-06 1.214959752360300627e-06 1.214959752360300627e-06
1.340600000000000000e+04 1.340600000000000000e+05 1.045696808432694525e-05 1.045696808432694525e-05 2.044805114564951509e-06 2.044805114564951509e-06 1.185369228551280685e-06 1.185369228551280685e-06
1.362900000000000000e+04 1.362900000000000000e+05 1.143115332524757832e-05 1.143115332524757832e-05 1.979682565433904529e-06 1.979682565433904529e-06 1.162075704996823333e-06 1.162075704996823333e-06
1.385500000000000000e+04 1.385500000000000000e+05 1.087450436898507178e-05 1.087450436898507178e-05 1.925893229781650007e-06 1.925893229781650007e-06 1.780851221155899111e-06 1.780851221155899111e-06
1.408500000000000000e+04 1.408500000000000000e+05 9.953371773008257151e-06 9.953371773008257151e-06 1.862570570665411651e-06 1.862570570665411651e-06 1.102766077565320302e-06 1.102766077565320302e-06
1.431900000000000000e+04 1.431900000000000000e+05 1.101515590562485158e-05 1.101515590562485158e-05 1.805013425837387331e-06 1.805013425837387331e-06 1.081708660422009416e-06 1.081708660422009416e-06
1.455700000000000000e+04 1.455700000000000000e+05 8.806959158391691744e-06 8.806959158391691744e-06 1.752454863890307024e-06 1.752454863890307024e-06 1.093161699827760458e-06 1.093161699827760458e-06
1.479900000000000000e+04 1.479900000000000000e+05 8.067279850365594029e-06 8.067279850365594029e-06 1.708730223981547169e-06 1.708730223981547169e-06 1.066171762431622483e-06 1.066171762431622483e-06
1.504500000000000000e+04 1.504500000000000000e+05 3.294351699878461659e-05 3.294351699878461659e-05 1.660327484387380537e-06 1.660327484387380537e-06 1.039616563502931967e-06 1.039616563502931967e-06
1.529400000000000000e+04 1.529400000000000000e+05 8.229754712374415249e-06 8.229754712374415249e-06 1.614797383808763698e-06 1.614797383808763698e-06 1.038924665408558212e-06 1.038924665408558212e-06
1.554800000000000000e+04 1.554800000000000000e+05 8.216156857088208199e-06 8.216156857088208199e-06 1.565689899507560767e-06 1.565689899507560767e-06 9.962550393538549542e-07 9.962550393538549542e-07
1.580700000000000000e+04 1.580700000000000000e+05 7.280291356437373906e-06 7.280291356437373906e-06 1.528918232907017227e-06 1.528918232907017227e-06 9.672387477621668950e-07 9.672387477621668950e-07
1.606900000000000000e+04 1.606900000000000000e+05 1.586684084031730890e-04 1.586684084031730890e-04 1.489136366217280738e-06 1.489136366217280738e-06 9.450512834519031458e-07 9.450512834519031458e-07
1.633600000000000000e+04 1.633600000000000000e+05 8.067597264016512781e-06 8.067597264016512781e-06 1.452921765121573117e-06 1.452921765121573117e-06 9.228816679751616903e-07 9.228816679751616903e-07
1.660700000000000000e+04 1.660700000000000000e+05 7.079450824676314369e-06 7.079450824676314369e-06 6.607941031688824296e-06 6.607941031688824296e-06 9.016798117045254912e-07 9.016798117045254912e-07
1.688300000000000000e+04 1.688300000000000000e+05 6.891795237606856972e-06 6.891795237606856972e-06 1.467245283492957242e-06 1.467245283492957242e-06 9.638906703912653029e-07 9.638906703912653029e-07
1.716300000000000000e+04 1.716300000000000000e+05 6.112617484177462757e-06 6.112617484177462757e-06 1.424650463377474807e-06 1.424650463377474807e-06 8.615468232164857909e-07 8.615468232164857909e-07
1.744800000000000000e+04 1.744800000000000000e+05 7.859488505346234888e-06 7.859488505346234888e-06 1.385037421641754918e-06 1.385037421641754918e-06 1.044922100845724344e-06 1.044922100845724344e-06
1.773800000000000000e+04 1.773800000000000000e+05 6.483215656771790236e-06 6.483215656771790236e-06 1.348375462839612737e-06 1.348375462839612737e-06 1.009251946015865542e-06 1.009251946015865542e-06
1.803300000000000000e+04 1.803300000000000000e+05 5.931633040745509788e-06 5.931633040745509788e-06 1.309823005612997804e-06 1.309823005612997804e-06 9.774703357834368944e-07 9.774703357834368944e-07
1.833200000000000000e+04 1.833200000000000000e+05 6.999669949436793104e-06 6.999669949436793104e-06 1.276579496334306896e-06 1.276579496334306896e-06 9.480186236032750458e-07 9.480186236032750458e-07
1.863700000000000000e+04 1.863700000000000000e+05 5.573988801188534126e-06 5.573988801188534126e-06 1.242189682670868933e-06 1.242189682670868933e-06 9.202706223732093349e-07 9.202706223732093349e-07
1.894600000000000000e+04 1.894600000000000000e+05 6.139080505818128586e-05 6.139080505818128586e-05 1.219202317770395894e-06 1.219202317770395894e-06 8.940279485614155419e-07 8.940279485614155419e-07
1.926100000000000000e+04 1.926100000000000000e+05 4.998467829864239320e-06 4.998467829864239320e-06 1.182450660053291358e-06 1.182450660053291358e-06 8.890048661669425201e-07 8.890048661669425201e-07
1.958100000000000000e+04 1.958100000000000000e+05 6.861786459921859205e-06 6.861786459921859205e-06 1.158942836809728760e-06 1.158942836809728760e-06 8.453954478682135232e-07 8.453954478682135232e-07
1.990600000000000000e+04 1.990600000000000000e+05 5.091260845802025869e-06 5.091260845802025869e-06 1.142770543083315715e-06 1.142770543083315715e-06 8.264149187198199797e-07 8.264149187198199797e-07
2.023700000000000000e+04 2.023700000000000000e+05 4.867387815465917811e-06 4.867387815465917811e-06 1.100341023629880510e-06 1.100341023629880510e-06 8.012927992240292951e-07 8.012927992240292951e-07
2.057300000000000000e+04 2.057300000000000000e+05 4.878760137216886505e-06 4.878760137216886505e-06 1.073219664249336347e-06 1.073219664249336347e-06 7.803855623933486640e-07 7.803855623933486640e-07
2.091400000000000000e+04 2.091400000000000000e+05 4.327138412918429822e-06 4.327138412918429822e-06 1.047434921019885223e-06 1.047434921019885223e-06 7.599300033689360134e-07 7.599300033689360134e-07
2.126200000000000000e+04 2.126200000000000000e+05 3.072795880143530667e-05 3.072795880143530667e-05 5.526766017283080146e-06 5.526766017283080146e-06 7.411688898173451889e-07 7.411688898173451889e-07
2.161500000000000000e+04 2.161500000000000000e+05 5.793603122583590448e-06 5.793603122583590448e-06 2.160678832296980545e-06 2.160678832296980545e-06 7.227158675959799439e-07 7.227158675959799439e-07
2.197400000000000000e+04 2.197400000000000000e+05 4.873972102359402925e-06 4.873972102359402925e-06 1.990272266993997619e-06 1.990272266993997619e-06 7.043747700663516298e-07 7.043747700663516298e-07
2.233900000000000000e+04 2.233900000000000000e+05 4.489016646402888000e-06 4.489016646402888000e-06 1.856318704085424542e-06 1.856318704085424542e-06 6.921319481989485212e-07 6.921319481989485212e-07
2.271000000000000000e+04 2.271000000000000000e+05 1.737522143230307847e-05 1.737522143230307847e-05 1.743640837048587855e-06 1.743640837048587855e-06 6.971499146857240703e-07 6.971499146857240703e-07
2.308700000000000000e+04 2.308700000000000000e+05 1.982757385121658444e-04 1.982757385121658444e-04 1.645772726988070644e-06 1.645772726988070644e-06 6.563406032000784762e-07 6.563406032000784762e-07
2.347000000000000000e+04 2.347000000000000000e+05 5.367171979742124677e-06 5.367171979742124677e-06 1.559201791678788140e-06 1.559201791678788140e-06 6.542325081682065502e-07 6.542325081682065502e-07
2.386000000000000000e+04 2.386000000000000000e+05 4.458181138033978641e-06 4.458181138033978641e-06 1.481560161664674524e-06 1.481560161664674524e-06 6.253595756788854487e-07 6.253595756788854487e-07
2.425600000000000000e+04 2.425600000000000000e+05 4.119246568734524772e-06 4.119246568734524772e-06 1.411493258274276741e-06 1.411493258274276741e-06 6.103304031057632528e-07 6.103304031057632528e-07
2.465900000000000000e+04 2.465900000000000000e+05 3.748844619622104801e-06 3.748844619622104801e-06 1.347637521575961728e-06 1.347637521575961728e-06 5.979676416245638393e-07 5.979676416245638393e-07
2.506900000000000000e+04 2.506900000000000000e+05 3.682037004182348028e-06 3.682037004182348028e-06 1.289091756007110234e-06 1.289091756007110234e-06 5.842021550961362664e-07 5.842021550961362664e-07
2.548500000000000000e+04 2.548500000000000000e+05 3.384402816664078273e-06 3.384402816664078273e-06 1.235174408975581173e-06 1.235174408975581173e-06 5.791847570435493253e-07 5.791847570435493253e-07
2.590800000000000000e+04 2.590800000000000000e+05 3.357255081937182695e-06 3.357255081937182695e-06 1.187097382171486970e-06 1.187097382171486970e-06 5.670140694746805821e-07 5.670140694746805821e-07
2.633800000000000000e+04 2.633800000000000000e+05 3.109598310402361676e-06 3.109598310402361676e-06 1.140009544542408548e-06 1.140009544542408548e-06 5.522406354430131614e-07 5.522406354430131614e-07
2.677600000000000000e+04 2.677600000000000000e+05 3.047239715670002624e-06 3.047239715670002624e-06 1.097099584512761794e-06 1.097099584512761794e-06 5.593881269305711612e-07 5.593881269305711612e-07
2.722000000000000000e+04 2.722000000000000000e+05 8.202346180041786283e-06 8.202346180041786283e-06 1.056375481311988551e-06 1.056375481311988551e-06 5.267108349471527617e-07 5.267108349471527617e-07
2.767200000000000000e+04 2.767200000000000000e+05 4.710449502454139292e-06 4.710449502454139292e-06 1.018805278363288380e-06 1.018805278363288380e-06 5.150435526957153343e-07 5.150435526957153343e-07
2.813200000000000000e+04 2.813200000000000000e+05 3.945152002415852621e-06 3.945152002415852621e-06 9.838720416155410931e-07 9.838720416155410931e-07 2.133584075636463240e-06 2.133584075636463240e-06
2.859900000000000000e+04 2.859900000000000000e+05 3.489376013021683320e-06 3.489376013021683320e-06 9.500772648607380688e-07 9.500772648607380688e-07 4.927981080982135609e-07 4.927981080982135609e-07
2.907400000000000000e+04 2.907400000000000000e+05 3.177099415552220307e-06 3.177099415552220307e-06 9.201645525536150672e-07 9.201645525536150672e-07 4.829986437471234240e-07 4.829986437471234240e-07
2.955700000000000000e+04 2.955700000000000000e+05 3.146249127894407138e-06 3.146249127894407138e-06 9.004720027405710425e-07 9.004720027405710425e-07 7.252629438880831003e-05 7.252629438880831003e-05
3.004800000000000000e+04 3.004800000000000000e+05 2.836460680555319414e-06 2.836460680555319414e-06 8.629369858681457117e-07 8.629369858681457117e-07 1.020258423523046076e-06 1.020258423523046076e-06
3.054700000000000000e+04 3.054700000000000000e+05 2.662708311618189327e-06 2.662708311618189327e-06 8.352261602340149693e-07 8.352261602340149693e-07 9.333770094599458389e-07 9.333770094599458389e-07
3.105400000000000000e+04 3.105400000000000000e+05 3.191449877704144455e-06 3.191449877704144455e-06 8.097501904558157548e-07 8.097501904558157548e-07 8.699872751094517298e-07 8.699872751094517298e-07
3.157000000000000000e+04 3.157000000000000000e+05 3.342713171150535345e-06 3.342713171150535345e-06 8.163771099134464748e-07 8.163771099134464748e-07 8.186516424757428467e-07 8.186516424757428467e-07
3.209400000000000000e+04 3.209400000000000000e+05 2.468250841047847643e-06 2.468250841047847643e-06 7.711639113949786406e-07 7.711639113949786406e-07 7.749151791358599439e-07 7.749151791358599439e-07
3.262700000000000000e+04 3.262700000000000000e+05 7.656570232938975096e-05 7.656570232938975096e-05 7.471077196896658279e-07 7.471077196896658279e-07 7.364888006122782826e-07 7.364888006122782826e-07
3.316900000000000000e+04 3.316900000000000000e+05 2.270029199280543253e-06 2.270029199280543253e-06 7.262700592036708258e-07 7.262700592036708258e-07 7.019980330369435251e-07 7.019980330369435251e-07
3.372000000000000000e+04 3.372000000000000000e+05 3.399305114726303145e-06 3.399305114726303145e-06 7.044106951070716605e-07 7.044106951070716605e-07 6.707624038426729385e-07 6.707624038426729385e-07
3.428000000000000000e+04 3.428000000000000000e+05 3.774094693653751165e-06 3.774094693653751165e-06 8.362999324162956327e-07 8.362999324162956327e-07 6.421232683351263404e-07 6.421232683351263404e-07
3.484900000000000000e+04 3.484900000000000000e+05 2.560156644904054701e-06 2.560156644904054701e-06 6.915012704666878562e-07 6.915012704666878562e-07 6.157555390018387698e-07 6.157555390018387698e-07
3.542800000000000000e+04 3.542800000000000000e+05 2.289324584126006812e-06 2.289324584126006812e-06 6.708285695822269190e-07 6.708285695822269190e-07 5.914702114750980400e-07 5.914702114750980400e-07
3.601600000000000000e+04 3.601600000000000000e+05 2.122772229995462112e-06 2.122772229995462112e-06 6.511984906865109224e-07 6.511984906865109224e-07 5.690685611625667661e-07 5.690685611625667661e-07
3.661400000000000000e+04 3.661400000000000000e+05 2.111078856614767574e-06 2.111078856614767574e-06 6.327412052087311167e-07 6.327412052087311167e-07 5.478005391523765866e-07 5.478005391523765866e-07
3.722300000000000000e+04 3.722300000000000000e+05 2.003114332183031365e-06 2.003114332183031365e-06 6.151531692921707872e-07 6.151531692921707872e-07 5.278658363749855198e-07 5.278658363749855198e-07
3.784100000000000000e+04 3.784100000000000000e+05 1.842102165028336458e-06 1.842102165028336458e-06 5.987344593449961394e-07 5.987344593449961394e-07 5.091798129797098227e-07 5.091798129797098227e-07
3.846900000000000000e+04 3.846900000000000000e+05 5.456627150124404579e-06 5.456627150124404579e-06 5.828215421388449613e-07 5.828215421388449613e-07 4.916290095025033224e-07 4.916290095025033224e-07
3.910800000000000000e+04 3.910800000000000000e+05 2.575063717813463882e-06 2.575063717813463882e-06 5.670708560501225293e-07 5.670708560501225293e-07 4.750124276142742019e-07 4.750124276142742019e-07
3.975700000000000000e+04 3.975700000000000000e+05 2.203023996116826311e-06 2.203023996116826311e-06 2.353341784328222275e-03 2.353341784328222275e-03 4.594189135787019040e-07 4.594189135787019040e-07
4.041800000000000000e+04 4.041800000000000000e+05 2.004072484851349145e-06 2.004072484851349145e-06 1.800897507564513944e-06 1.800897507564513944e-06 4.445274726094794460e-07 4.445274726094794460e-07
4.108900000000000000e+04 4.108900000000000000e+05 1.872861730589647777e-06 1.872861730589647777e-06 1.546332896396052092e-06 1.546332896396052092e-06 4.308336087888164911e-07 4.308336087888164911e-07
4.177100000000000000e+04 4.177100000000000000e+05 2.643958578119054437e-05 2.643958578119054437e-05 1.373432723994483240e-06 1.373432723994483240e-06 4.174619903096754570e-07 4.174619903096754570e-07
4.246500000000000000e+04 4.246500000000000000e+05 2.019967951127910055e-06 2.019967951127910055e-06 1.241804511664668098e-06 1.241804511664668098e-06 4.048274035994836595e-07 4.048274035994836595e-07
4.317000000000000000e+04 4.317000000000000000e+05 4.480202733248006552e-06 4.480202733248006552e-06 1.136452738137450069e-06 1.136452738137450069e-06 3.932273671125585679e-07 3.932273671125585679e-07
4.388700000000000000e+04 4.388700000000000000e+05 1.708808667899575084e-06 1.708808667899575084e-06 1.049248453455220442e-06 1.049248453455220442e-06 3.872900151691283099e-07 3.872900151691283099e-07
4.461600000000000000e+04 4.461600000000000000e+05 1.584107394592138007e-06 1.584107394592138007e-06 9.754136272022151388e-07 9.754136272022151388e-07 3.756952651201572735e-07 3.756952651201572735e-07
4.535700000000000000e+04 4.535700000000000000e+05 1.580106641085876618e-06 1.580106641085876618e-06 9.117858326135319658e-07 9.117858326135319658e-07 3.651073825494677294e-07 3.651073825494677294e-07
4.611000000000000000e+04 4.611000000000000000e+05 1.457272219340666197e-06 1.457272219340666197e-06 8.562460607208777219e-07 8.562460607208777219e-07 3.603598202062130440e-07 3.603598202062130440e-07
4.687600000000000000e+04 4.687600000000000000e+05 1.834876093198545277e-05 1.834876093198545277e-05 8.071899628703249618e-07 8.071899628703249618e-07 3.442643219386809506e-07 3.442643219386809506e-07
4.765400000000000000e+04 4.765400000000000000e+05 3.806042514042928815e-06 3.806042514042928815e-06 7.635028396180132404e-07 7.635028396180132404e-07 3.602068829877680400e-07 3.602068829877680400e-07
4.844600000000000000e+04 4.844600000000000000e+05 2.728623258008155972e-06 2.728623258008155972e-06 7.241698085636016913e-07 7.241698085636016913e-07 3.258340086631505983e-07 3.258340086631505983e-07
4.925000000000000000e+04 4.925000000000000000e+05 2.291352302563609555e-06 2.291352302563609555e-06 6.886691608087858185e-07 6.886691608087858185e-07 3.170896434312453493e-07 3.170896434312453493e-07
5.006800000000000000e+04 5.006800000000000000e+05 2.024459263338940218e-06 2.024459263338940218e-06 6.562978001056762878e-07 6.562978001056762878e-07 3.085240791733667720e-07 3.085240791733667720e-07
5.090000000000000000e+04 5.090000000000000000e+05 1.845496854002703913e-06 1.845496854002703913e-06 6.268793413255480118e-07 6.268793413255480118e-07 3.002876383106922731e-07 3.002876383106922731e-07
5.174500000000000000e+04 5.174500000000000000e+05 1.682680363046529237e-06 1.682680363046529237e-06 5.995780725243093912e-07 5.995780725243093912e-07 2.939917749245068990e-07 2.939917749245068990e-07
5.260400000000000000e+04 5.260400000000000000e+05 1.563308273944130633e-06 1.563308273944130633e-06 5.742698476751684211e-07 5.742698476751684211e-07 2.854147851394372992e-07 2.854147851394372992e-07
5.347800000000000000e+04 5.347800000000000000e+05 1.464401748307864182e-06 1.464401748307864182e-06 6.822048135290970095e-07 6.822048135290970095e-07 2.775528287202178035e-07 2.775528287202178035e-07
5.436600000000000000e+04 5.436600000000000000e+05 1.382760160595353227e-06 1.382760160595353227e-06 5.294624543239478953e-07 5.294624543239478953e-07 2.755298567080899375e-07 2.755298567080899375e-07
5.526900000000000000e+04 5.526900000000000000e+05 1.445522912035812624e-06 1.445522912035812624e-06 5.096396193948748987e-07 5.096396193948748987e-07 2.683635784705984406e-07 2.683635784705984406e-07
5.618700000000000000e+04 5.618700000000000000e+05 1.242217990693461616e-06 1.242217990693461616e-06 4.975053684574959334e-07 4.975053684574959334e-07 2.633182134559319820e-07 2.633182134559319820e-07
5.712000000000000000e+04 5.712000000000000000e+05 1.269841504836222157e-06 1.269841504836222157e-06 4.731973035632108804e-07 4.731973035632108804e-07 2.548519546508032363e-07 2.548519546508032363e-07
5.806900000000000000e+04 5.806900000000000000e+05 1.148321075561398175e-06 1.148321075561398175e-06 4.563955826597521082e-07 4.563955826597521082e-07 2.484769368038541870e-07 2.484769368038541870e-07
5.903300000000000000e+04 5.903300000000000000e+05 1.089461875380948186e-06 1.089461875380948186e-06 4.406593632211297518e-07 4.406593632211297518e-07 2.438281967442890164e-07 2.438281967442890164e-07
6.001300000000000000e+04 6.001300000000000000e+05 1.134243234446330462e-06 1.134243234446330462e-06 4.257546777353127254e-07 4.257546777353127254e-07 2.367283968851552345e-07 2.367283968851552345e-07
6.101000000000000000e+04 6.101000000000000000e+05 1.066347067535389215e-06 1.066347067535389215e-06 4.119079335396236274e-07 4.119079335396236274e-07 2.309220974439085694e-07 2.309220974439085694e-07
6.202300000000000000e+04 6.202300000000000000e+05 1.041601876750064548e-06 1.041601876750064548e-06 4.162171762800426222e-07 4.162171762800426222e-07 2.253627258141932543e-07 2.253627258141932543e-07
6.305300000000000000e+04 6.305300000000000000e+05 9.587000704414094798e-07 9.587000704414094798e-07 3.889818174229731085e-07 3.889818174229731085e-07 2.199885926756905974e-07 2.199885926756905974e-07
6.410000000000000000e+04 6.410000000000000000e+05 1.360760279567330144e-06 1.360760279567330144e-06 3.769576437662180979e-07 3.769576437662180979e-07 2.164356232015052228e-07 2.164356232015052228e-07
6.516500000000000000e+04 6.516500000000000000e+05 1.102130909202969633e-06 1.102130909202969633e-06 3.646421191660920158e-07 3.646421191660920158e-07 2.112633126216678647e-07 2.112633126216678647e-07
6.624700000000000000e+04 6.624700000000000000e+05 1.013449605125060771e-06 1.013449605125060771e-06 3.539964836818398908e-07 3.539964836818398908e-07 2.063727748691235320e-07 2.063727748691235320e-07
6.734700000000000000e+04 6.734700000000000000e+05 9.646853413869393989e-07 9.646853413869393989e-07 3.448656400451000081e-07 3.448656400451000081e-07 2.014711952824654873e-07 2.014711952824654873e-07
6.846600000000000000e+04 6.846600000000000000e+05 9.005585184240771923e-07 9.005585184240771923e-07 3.344745778122160118e-07 3.344745778122160118e-07 1.967814711179016740e-07 1.967814711179016740e-07
6.960300000000000000e+04 6.960300000000000000e+05 9.486133058089762926e-05 9.486133058089762926e-05 3.245395134854334174e-07 3.245395134854334174e-07 1.926701997945201583e-07 1.926701997945201583e-07
7.075800000000000000e+04 7.075800000000000000e+05 9.430199270354933105e-07 9.430199270354933105e-07 3.152327394673193339e-07 3.152327394673193339e-07 7.258948926391894929e-07 7.258948926391894929e-07
7.193400000000000000e+04 7.193400000000000000e+05 8.725236284590209834e-07 8.725236284590209834e-07 3.061721258745819796e-07 3.061721258745819796e-07 5.990404474687238690e-07 5.990404474687238690e-07
7.312800000000000000e+04 7.312800000000000000e+05 8.200788670365000144e-07 8.200788670365000144e-07 2.990291818605328444e-07 2.990291818605328444e-07 5.292279752211470623e-07 5.292279752211470623e-07
7.434300000000000000e+04 7.434300000000000000e+05 7.881270107645832468e-07 7.881270107645832468e-07 2.899349169638298918e-07 2.899349169638298918e-07 4.793101311406644527e-07 4.793101311406644527e-07
7.557700000000000000e+04 7.557700000000000000e+05 7.540884325862862170e-07 7.540884325862862170e-07 2.819293456468585646e-07 2.819293456468585646e-07 4.399822159939503763e-07 4.399822159939503763e-07
7.683200000000000000e+04 7.683200000000000000e+05 1.953663286258233711e-06 1.953663286258233711e-06 2.749890484210482100e-07 2.749890484210482100e-07 4.076428581356594805e-07 4.076428581356594805e-07
7.810800000000000000e+04 7.810800000000000000e+05 8.241482305493263993e-07 8.241482305493263993e-07 3.725879764715500642e-07 3.725879764715500642e-07 3.796056944338488393e-07 3.796056944338488393e-07
7.940500000000000000e+04 7.940500000000000000e+05 7.613310231135983486e-07 7.613310231135983486e-07 3.539545048170111841e-07 3.539545048170111841e-07 3.568694637579028495e-07 3.568694637579028495e-07
8.072400000000000000e+04 8.072400000000000000e+05 7.213743629108648747e-07 7.213743629108648747e-07 3.379904285338852787e-07 3.379904285338852787e-07 3.345287780120997922e-07 3.345287780120997922e-07
8.206500000000000000e+04 8.206500000000000000e+05 6.815859023845405318e-07 6.815859023845405318e-07 3.237291537061537383e-07 3.237291537061537383e-07 3.158685331072774716e-07 3.158685331072774716e-07
8.342800000000000000e+04 8.342800000000000000e+05 3.396969077584799379e-06 3.396969077584799379e-06 3.108097530457598623e-07 3.108097530457598623e-07 2.991467056290275650e-07 2.991467056290275650e-07
8.481300000000000000e+04 8.481300000000000000e+05 1.795609932742081583e-06 1.795609932742081583e-06 2.989619360960205086e-07 2.989619360960205086e-07 2.840008619386935607e-07 2.840008619386935607e-07
8.622100000000000000e+04 8.622100000000000000e+05 1.419511931999295484e-06 1.419511931999295484e-06 2.879502858377236407e-07 2.879502858377236407e-07 2.705402266656165011e-07 2.705402266656165011e-07
8.765300000000000000e+04 8.765300000000000000e+05 1.220310650751343928e-06 1.220310650751343928e-06 2.782351771202229429e-07 2.782351771202229429e-07 2.579530473667546175e-07 2.579530473667546175e-07
8.910900000000000000e+04 8.910900000000000000e+05 1.083586994354845956e-06 1.083586994354845956e-06 2.689002371880633291e-07 2.689002371880633291e-07 2.463717123646347318e-07 2.463717123646347318e-07
9.058900000000000000e+04 9.058900000000000000e+05 9.835200671659549698e-07 9.835200671659549698e-07 2.593081376289774198e-07 2.593081376289774198e-07 2.360519317790021887e-07 2.360519317790021887e-07
9.209300000000000000e+04 9.209300000000000000e+05 8.952573580245370977e-07 8.952573580245370977e-07 2.508294301151181571e-07 2.508294301151181571e-07 2.261631095734628616e-07 2.261631095734628616e-07
9.362300000000000000e+04 9.362300000000000000e+05 1.128528765548253432e-06 1.128528765548253432e-06 2.432190626677765977e-07 2.432190626677765977e-07 2.170283863733857288e-07 2.170283863733857288e-07
9.517700000000000000e+04 9.517700000000000000e+05 7.828244861229904927e-07 7.828244861229904927e-07 2.353568504531722283e-07 2.353568504531722283e-07 2.087975872200331651e-07 2.087975872200331651e-07
9.675800000000000000e+04 9.675800000000000000e+05 9.985345741370110773e-07 9.985345741370110773e-07 2.283935742752873921e-07 2.283935742752873921e-07 2.009366824040625943e-07 2.009366824040625943e-07
9.836500000000000000e+04 9.836500000000000000e+05 8.706689982318494003e-07 8.706689982318494003e-07 2.223792563427196001e-07 2.223792563427196001e-07 1.932822755179586238e-07 1.932822755179586238e-07
9.999800000000000000e+04 9.999800000000000000e+05 7.316633059417654295e-07 7.316633059417654295e-07 2.170453683447703952e-07 2.170453683447703952e-07 1.869260159992336412e-07 1.869260159992336412e-07


==> dat/results_learnednoise.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 8.829133212566375732e-02 1.650919318199157715e-01 8.969850838184356689e-02 1.665727198123931885e-01 8.941686898469924927e-02 1.671214997768402100e-01
2.000000000000000000e+00 2.000000000000000000e+01 8.791968226432800293e-02 1.648571193218231201e-01 8.909992128610610962e-02 1.662670522928237915e-01 8.847437798976898193e-02 1.667341291904449463e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.744932711124420166e-02 1.645525991916656494e-01 8.833596110343933105e-02 1.658761054277420044e-01 8.732343465089797974e-02 1.662511080503463745e-01
4.000000000000000000e+00 4.000000000000000000e+01 8.692636340856552124e-02 1.641849875450134277e-01 8.747707307338714600e-02 1.654363423585891724e-01 8.606795221567153931e-02 1.657025814056396484e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.640551567077636719e-02 1.637975871562957764e-01 8.656720817089080811e-02 1.649704575538635254e-01 8.475977927446365356e-02 1.651720404624938965e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.589984476566314697e-02 1.634137034416198730e-01 8.566296100616455078e-02 1.645084321498870850e-01 8.343454450368881226e-02 1.646936833858489990e-01
7.000000000000000000e+00 7.000000000000000000e+01 8.541579544544219971e-02 1.630600243806838989e-01 8.480442315340042114e-02 1.640797406435012817e-01 8.212190121412277222e-02 1.642813682556152344e-01
8.000000000000000000e+00 8.000000000000000000e+01 8.495457470417022705e-02 1.627405583858489990e-01 8.398893475532531738e-02 1.637014150619506836e-01 8.092597872018814087e-02 1.639175713062286377e-01
9.000000000000000000e+00 9.000000000000000000e+01 8.454260975122451782e-02 1.624577641487121582e-01 8.323979377746582031e-02 1.633809506893157959e-01 7.978723943233489990e-02 1.635947227478027344e-01
1.000000000000000000e+01 1.000000000000000000e+02 8.418311178684234619e-02 1.622098386287689209e-01 8.256448805332183838e-02 1.631059646606445312e-01 7.878766953945159912e-02 1.633578240871429443e-01
1.100000000000000000e+01 1.100000000000000000e+02 8.386996388435363770e-02 1.619896888732910156e-01 8.195701986551284790e-02 1.628687381744384766e-01 7.789754867553710938e-02 1.631735265254974365e-01
1.200000000000000000e+01 1.200000000000000000e+02 8.359293639659881592e-02 1.618003696203231812e-01 8.142629265785217285e-02 1.626719832420349121e-01 7.707431912422180176e-02 1.630781739950180054e-01
1.300000000000000000e+01 1.300000000000000000e+02 8.334718644618988037e-02 1.616400927305221558e-01 8.093304932117462158e-02 1.625156402587890625e-01 7.628272473812103271e-02 1.629583686590194702e-01
1.400000000000000000e+01 1.400000000000000000e+02 8.313167840242385864e-02 1.615029424428939819e-01 8.049489557743072510e-02 1.623892486095428467e-01 7.533276826143264771e-02 1.629905104637145996e-01
1.500000000000000000e+01 1.500000000000000000e+02 8.294934034347534180e-02 1.613889932632446289e-01 8.009147644042968750e-02 1.622852385044097900e-01 7.455015182495117188e-02 1.629546582698822021e-01
1.600000000000000000e+01 1.600000000000000000e+02 8.279626071453094482e-02 1.612903773784637451e-01 7.971527427434921265e-02 1.622038632631301880e-01 7.385574281215667725e-02 1.630355417728424072e-01
1.700000000000000000e+01 1.700000000000000000e+02 8.266665041446685791e-02 1.612059324979782104e-01 7.935744524002075195e-02 1.621427834033966064e-01 7.299137115478515625e-02 1.630973815917968750e-01
1.800000000000000000e+01 1.800000000000000000e+02 8.255407959222793579e-02 1.611347496509552002e-01 7.901479303836822510e-02 1.620983779430389404e-01 7.210196554660797119e-02 1.632769107818603516e-01
1.900000000000000000e+01 1.900000000000000000e+02 8.245301246643066406e-02 1.610751450061798096e-01 7.868266105651855469e-02 1.620659530162811279e-01 7.140161097049713135e-02 1.634111553430557251e-01
2.000000000000000000e+01 2.000000000000000000e+02 8.236090093851089478e-02 1.610249280929565430e-01 7.834570854902267456e-02 1.620521694421768188e-01 7.042971253395080566e-02 1.636596471071243286e-01
2.100000000000000000e+01 2.100000000000000000e+02 8.227673172950744629e-02 1.609829962253570557e-01 7.800659537315368652e-02 1.620527505874633789e-01 6.931114196777343750e-02 1.640032082796096802e-01
2.200000000000000000e+01 2.200000000000000000e+02 8.219422399997711182e-02 1.609503328800201416e-01 7.767044752836227417e-02 1.620676368474960327e-01 6.884872913360595703e-02 1.642307341098785400e-01
2.300000000000000000e+01 2.300000000000000000e+02 8.210887014865875244e-02 1.609240770339965820e-01 7.732929289340972900e-02 1.620957106351852417e-01 6.794020533561706543e-02 1.646189838647842407e-01
2.400000000000000000e+01 2.400000000000000000e+02 8.202363550662994385e-02 1.609016656875610352e-01 7.697331905364990234e-02 1.621349453926086426e-01 6.677711009979248047e-02 1.650799512863159180e-01
2.500000000000000000e+01 2.500000000000000000e+02 8.193959295749664307e-02 1.608832031488418579e-01 7.660519331693649292e-02 1.621864438056945801e-01 6.525197625160217285e-02 1.656790226697921753e-01
2.600000000000000000e+01 2.600000000000000000e+02 8.185648173093795776e-02 1.608682870864868164e-01 7.622837275266647339e-02 1.622557342052459717e-01 6.415075063705444336e-02 1.662738174200057983e-01
2.700000000000000000e+01 2.700000000000000000e+02 8.177267014980316162e-02 1.608564853668212891e-01 7.584299147129058838e-02 1.623420417308807373e-01 6.308087706565856934e-02 1.669486314058303833e-01
2.800000000000000000e+01 2.800000000000000000e+02 8.168832212686538696e-02 1.608478575944900513e-01 7.544557750225067139e-02 1.624399721622467041e-01 6.386869400739669800e-02 1.675068438053131104e-01
2.900000000000000000e+01 2.900000000000000000e+02 8.160333335399627686e-02 1.608435362577438354e-01 7.503451406955718994e-02 1.625539660453796387e-01 5.991292744874954224e-02 1.686286926269531250e-01
3.000000000000000000e+01 3.000000000000000000e+02 8.151594549417495728e-02 1.608432531356811523e-01 7.460930943489074707e-02 1.626868098974227905e-01 6.186078488826751709e-02 1.692361235618591309e-01
3.100000000000000000e+01 3.100000000000000000e+02 8.142580837011337280e-02 1.608473360538482666e-01 7.416742295026779175e-02 1.628375649452209473e-01 6.012613698840141296e-02 1.702032387256622314e-01
3.200000000000000000e+01 3.200000000000000000e+02 8.133473992347717285e-02 1.608551144599914551e-01 7.372601330280303955e-02 1.630035340785980225e-01 5.863154679536819458e-02 1.712239086627960205e-01
3.300000000000000000e+01 3.300000000000000000e+02 8.124373853206634521e-02 1.608662158250808716e-01 7.329706102609634399e-02 1.631917208433151245e-01 5.770625919103622437e-02 1.721179932355880737e-01
3.400000000000000000e+01 3.400000000000000000e+02 8.115045726299285889e-02 1.608816236257553101e-01 7.286150753498077393e-02 1.633902788162231445e-01 5.699535831809043884e-02 1.731959581375122070e-01
3.500000000000000000e+01 3.500000000000000000e+02 8.105544000864028931e-02 1.609012186527252197e-01 7.238233089447021484e-02 1.636139154434204102e-01 5.485735833644866943e-02 1.744080781936645508e-01
3.600000000000000000e+01 3.600000000000000000e+02 8.096049726009368896e-02 1.609250009059906006e-01 7.185478508472442627e-02 1.638594418764114380e-01 5.440659075975418091e-02 1.753644049167633057e-01
3.700000000000000000e+01 3.700000000000000000e+02 8.086477220058441162e-02 1.609531939029693604e-01 7.133905589580535889e-02 1.641245633363723755e-01 5.262091010808944702e-02 1.765483617782592773e-01
3.800000000000000000e+01 3.800000000000000000e+02 8.076599985361099243e-02 1.609854996204376221e-01 7.082170248031616211e-02 1.643925011157989502e-01 5.273792520165443420e-02 1.774641424417495728e-01
3.900000000000000000e+01 3.900000000000000000e+02 8.066476136445999146e-02 1.610208153724670410e-01 7.031048834323883057e-02 1.647052019834518433e-01 4.936313629150390625e-02 1.789531707763671875e-01
4.000000000000000000e+01 4.000000000000000000e+02 8.056275546550750732e-02 1.610586643218994141e-01 6.974098086357116699e-02 1.650230437517166138e-01 4.913043230772018433e-02 1.799743920564651489e-01
4.100000000000000000e+01 4.100000000000000000e+02 8.045959472656250000e-02 1.611002683639526367e-01 6.923824548721313477e-02 1.653522253036499023e-01 4.757039621472358704e-02 1.810901165008544922e-01
4.200000000000000000e+01 4.200000000000000000e+02 8.035379648208618164e-02 1.611462235450744629e-01 6.870490312576293945e-02 1.657027453184127808e-01 4.340826719999313354e-02 1.828806102275848389e-01
4.300000000000000000e+01 4.300000000000000000e+02 8.024455606937408447e-02 1.611956357955932617e-01 6.811112165451049805e-02 1.660757660865783691e-01 4.401830956339836121e-02 1.837185323238372803e-01
4.400000000000000000e+01 4.400000000000000000e+02 8.013357967138290405e-02 1.612479090690612793e-01 6.730938702821731567e-02 1.664922237396240234e-01 4.499701410531997681e-02 1.842503696680068970e-01
4.500000000000000000e+01 4.500000000000000000e+02 8.002094924449920654e-02 1.613023132085800171e-01 6.683573871850967407e-02 1.668568551540374756e-01 4.320484772324562073e-02 1.856892108917236328e-01
4.600000000000000000e+01 4.600000000000000000e+02 7.990467548370361328e-02 1.613595783710479736e-01 6.630901992321014404e-02 1.673024445772171021e-01 4.395814239978790283e-02 1.860007196664810181e-01
4.700000000000000000e+01 4.700000000000000000e+02 7.978563010692596436e-02 1.614203155040740967e-01 6.568831205368041992e-02 1.677421033382415771e-01 4.192581772804260254e-02 1.875381469726562500e-01
4.800000000000000000e+01 4.800000000000000000e+02 7.966348528861999512e-02 1.614829897880554199e-01 6.524179875850677490e-02 1.681936085224151611e-01 4.047496989369392395e-02 1.885791420936584473e-01
4.900000000000000000e+01 4.900000000000000000e+02 7.953903079032897949e-02 1.615471839904785156e-01 6.407886743545532227e-02 1.686748266220092773e-01 4.031217098236083984e-02 1.892586350440979004e-01
5.000000000000000000e+01 5.000000000000000000e+02 7.941170036792755127e-02 1.616149991750717163e-01 6.541435420513153076e-02 1.689539104700088501e-01 3.759266436100006104e-02 1.909186094999313354e-01
5.100000000000000000e+01 5.100000000000000000e+02 7.928088307380676270e-02 1.616854816675186157e-01 6.292051821947097778e-02 1.696060299873352051e-01 3.446087986230850220e-02 1.928559541702270508e-01
5.200000000000000000e+01 5.200000000000000000e+02 7.914689183235168457e-02 1.617569625377655029e-01 6.315129995346069336e-02 1.700252145528793335e-01 3.434717282652854919e-02 1.937026828527450562e-01
5.300000000000000000e+01 5.300000000000000000e+02 7.901023328304290771e-02 1.618324667215347290e-01 6.330862641334533691e-02 1.703324019908905029e-01 3.232762217521667480e-02 1.950248181819915771e-01
5.400000000000000000e+01 5.400000000000000000e+02 7.887023687362670898e-02 1.619103848934173584e-01 6.101787462830543518e-02 1.711440086364746094e-01 3.244911506772041321e-02 1.958215832710266113e-01
5.500000000000000000e+01 5.500000000000000000e+02 7.872746884822845459e-02 1.619889587163925171e-01 6.314934045076370239e-02 1.712602674961090088e-01 3.058445826172828674e-02 1.973285675048828125e-01
5.600000000000000000e+01 5.600000000000000000e+02 7.858194410800933838e-02 1.620726883411407471e-01 6.192766875028610229e-02 1.718455851078033447e-01 2.887520194053649902e-02 1.989133656024932861e-01
5.700000000000000000e+01 5.700000000000000000e+02 7.843284308910369873e-02 1.621547639369964600e-01 6.138113886117935181e-02 1.722937524318695068e-01 2.905809134244918823e-02 1.998593509197235107e-01
5.800000000000000000e+01 5.800000000000000000e+02 7.828080654144287109e-02 1.622444093227386475e-01 6.117735803127288818e-02 1.726672947406768799e-01 2.483808249235153198e-02 2.026119828224182129e-01
5.900000000000000000e+01 5.900000000000000000e+02 7.812604308128356934e-02 1.623322963714599609e-01 6.027507781982421875e-02 1.732302606105804443e-01 2.404414117336273193e-02 2.038134038448333740e-01
6.000000000000000000e+01 6.000000000000000000e+02 7.796876132488250732e-02 1.624236702919006348e-01 5.879290774464607239e-02 1.737446188926696777e-01 2.390426769852638245e-02 2.047622054815292358e-01
6.100000000000000000e+01 6.100000000000000000e+02 7.780885696411132812e-02 1.625201702117919922e-01 5.852967500686645508e-02 1.742122173309326172e-01 2.153709717094898224e-02 2.068963050842285156e-01
6.200000000000000000e+01 6.200000000000000000e+02 7.764565199613571167e-02 1.626163572072982788e-01 5.786731839179992676e-02 1.746353805065155029e-01 2.040598727762699127e-02 2.084006667137145996e-01
6.300000000000000000e+01 6.300000000000000000e+02 7.747945189476013184e-02 1.627185642719268799e-01 5.738752335309982300e-02 1.750794798135757446e-01 2.013181522488594055e-02 2.099121212959289551e-01
6.400000000000000000e+01 6.400000000000000000e+02 7.731091231107711792e-02 1.628179848194122314e-01 5.774726718664169312e-02 1.753977388143539429e-01 1.928387582302093506e-02 2.107672989368438721e-01
6.500000000000000000e+01 6.500000000000000000e+02 7.714174687862396240e-02 1.629272252321243286e-01 5.675373226404190063e-02 1.759313046932220459e-01 1.672456227242946625e-02 2.131553292274475098e-01
6.600000000000000000e+01 6.600000000000000000e+02 7.697343826293945312e-02 1.630281656980514526e-01 5.511343479156494141e-02 1.765547692775726318e-01 1.711724884808063507e-02 2.138918489217758179e-01
6.700000000000000000e+01 6.700000000000000000e+02 7.680439203977584839e-02 1.631484925746917725e-01 5.441826581954956055e-02 1.770230829715728760e-01 1.392542291432619095e-02 2.172122448682785034e-01
6.800000000000000000e+01 6.800000000000000000e+02 7.662674784660339355e-02 1.632492840290069580e-01 5.420690774917602539e-02 1.774848401546478271e-01 1.387823373079299927e-02 2.177172303199768066e-01
7.000000000000000000e+01 7.000000000000000000e+02 7.623025774955749512e-02 1.634908467531204224e-01 5.217436701059341431e-02 1.785923838615417480e-01 1.307586021721363068e-02 2.194431573152542114e-01
7.100000000000000000e+01 7.100000000000000000e+02 7.603511214256286621e-02 1.636188775300979614e-01 5.190651118755340576e-02 1.792034208774566650e-01 1.259007956832647324e-02 2.204196304082870483e-01
7.200000000000000000e+01 7.200000000000000000e+02 7.584003359079360962e-02 1.637411415576934814e-01 4.961182177066802979e-02 1.800534874200820923e-01 1.164436060935258865e-02 2.218313068151473999e-01
7.300000000000000000e+01 7.300000000000000000e+02 7.564400136470794678e-02 1.638756394386291504e-01 4.996059462428092957e-02 1.805565059185028076e-01 1.120554842054843903e-02 2.234250456094741821e-01
7.400000000000000000e+01 7.400000000000000000e+02 7.545808702707290649e-02 1.639955937862396240e-01 4.953837022185325623e-02 1.809893697500228882e-01 1.010383851826190948e-02 2.247187197208404541e-01
7.600000000000000000e+01 7.600000000000000000e+02 7.513348013162612915e-02 1.642552614212036133e-01 4.601811245083808899e-02 1.826515197753906250e-01 1.004557125270366669e-02 2.253919094800949097e-01
7.700000000000000000e+01 7.700000000000000000e+02 7.492177188396453857e-02 1.644308865070343018e-01 4.729350656270980835e-02 1.832378953695297241e-01 8.816268295049667358e-03 2.268888205289840698e-01
7.800000000000000000e+01 7.800000000000000000e+02 7.462923228740692139e-02 1.645536124706268311e-01 4.517992585897445679e-02 1.841359138488769531e-01 8.578722365200519562e-03 2.271226942539215088e-01
7.900000000000000000e+01 7.900000000000000000e+02 7.439509034156799316e-02 1.647094637155532837e-01 4.346567392349243164e-02 1.850152313709259033e-01 8.119542151689529419e-03 2.277619242668151855e-01
8.100000000000000000e+01 8.100000000000000000e+02 7.396303862333297729e-02 1.650134176015853882e-01 4.277779161930084229e-02 1.861439347267150879e-01 6.932559888809919357e-03 2.307671308517456055e-01
8.200000000000000000e+01 8.200000000000000000e+02 7.379239797592163086e-02 1.651503890752792358e-01 4.186749085783958435e-02 1.868556141853332520e-01 5.586819723248481750e-03 2.327727824449539185e-01
8.300000000000000000e+01 8.300000000000000000e+02 7.370688021183013916e-02 1.653366982936859131e-01 4.398117214441299438e-02 1.866682469844818115e-01 5.496538244187831879e-03 2.320642024278640747e-01
8.500000000000000000e+01 8.500000000000000000e+02 7.299649715423583984e-02 1.656472384929656982e-01 3.962255269289016724e-02 1.889455318450927734e-01 4.803791642189025879e-03 2.329562902450561523e-01
8.600000000000000000e+01 8.600000000000000000e+02 7.276303321123123169e-02 1.658173352479934692e-01 4.007557779550552368e-02 1.894767731428146362e-01 4.755472764372825623e-03 2.333109676837921143e-01
8.800000000000000000e+01 8.800000000000000000e+02 7.267822325229644775e-02 1.661633849143981934e-01 3.811541199684143066e-02 1.910248100757598877e-01 4.034812096506357193e-03 2.343113124370574951e-01
8.900000000000000000e+01 8.900000000000000000e+02 7.202592492103576660e-02 1.663315743207931519e-01 3.998369723558425903e-02 1.911058127880096436e-01 3.917154856026172638e-03 2.341967523097991943e-01
9.100000000000000000e+01 9.100000000000000000e+02 7.243740558624267578e-02 1.666611731052398682e-01 3.738173842430114746e-02 1.927490979433059692e-01 3.075339598581194878e-03 2.360695302486419678e-01
9.200000000000000000e+01 9.200000000000000000e+02 7.236736267805099487e-02 1.668156683444976807e-01 3.751259669661521912e-02 1.932448446750640869e-01 3.371392376720905304e-03 2.356772869825363159e-01
9.400000000000000000e+01 9.400000000000000000e+02 7.176179438829421997e-02 1.671587824821472168e-01 3.749944269657135010e-02 1.940829157829284668e-01 3.427029587328433990e-03 2.366358637809753418e-01
9.500000000000000000e+01 9.500000000000000000e+02 7.056065648794174194e-02 1.673908531665802002e-01 3.620547801256179810e-02 1.950431019067764282e-01 2.858697436749935150e-03 2.370687127113342285e-01
9.700000000000000000e+01 9.700000000000000000e+02 7.057866454124450684e-02 1.677064150571823120e-01 3.446926176548004150e-02 1.962833106517791748e-01 2.145899459719657898e-03 2.381635457277297974e-01
9.900000000000000000e+01 9.900000000000000000e+02 7.021459937095642090e-02 1.680950522422790527e-01 3.275740519165992737e-02 1.979980468750000000e-01 2.238488756120204926e-03 2.371430695056915283e-01
1.000000000000000000e+02 1.000000000000000000e+03 6.931152194738388062e-02 1.683041155338287354e-01 3.187418356537818909e-02 1.984256356954574585e-01 1.864068326540291309e-03 2.380448132753372192e-01
1.020000000000000000e+02 1.020000000000000000e+03 6.913775950670242310e-02 1.686913967132568359e-01 3.115799278020858765e-02 1.995027810335159302e-01 1.671413891017436981e-03 2.384932190179824829e-01
1.040000000000000000e+02 1.040000000000000000e+03 6.943766772747039795e-02 1.690395772457122803e-01 3.125072643160820007e-02 1.999104022979736328e-01 1.615871908143162727e-03 2.392055094242095947e-01
1.050000000000000000e+02 1.050000000000000000e+03 6.832344084978103638e-02 1.692963838577270508e-01 3.092009946703910828e-02 2.005208283662796021e-01 1.614384120330214500e-03 2.393462210893630981e-01
1.070000000000000000e+02 1.070000000000000000e+03 6.746938079595565796e-02 1.697417795658111572e-01 3.016059473156929016e-02 2.015546262264251709e-01 1.372386002913117409e-03 2.392575889825820923e-01
1.090000000000000000e+02 1.090000000000000000e+03 6.756454706192016602e-02 1.701098978519439697e-01 2.859581448137760162e-02 2.027711123228073120e-01 1.173294615000486374e-03 2.397989481687545776e-01
1.110000000000000000e+02 1.110000000000000000e+03 6.730748713016510010e-02 1.705295741558074951e-01 2.966316789388656616e-02 2.034565061330795288e-01 1.086248084902763367e-03 2.394717782735824585e-01
1.120000000000000000e+02 1.120000000000000000e+03 6.646379828453063965e-02 1.707873791456222534e-01 2.596716769039630890e-02 2.050098180770874023e-01 1.005145488306879997e-03 2.400241494178771973e-01
1.140000000000000000e+02 1.140000000000000000e+03 6.617411971092224121e-02 1.712215244770050049e-01 2.575089037418365479e-02 2.059828341007232666e-01 9.984099306166172028e-04 2.398636341094970703e-01
1.160000000000000000e+02 1.160000000000000000e+03 6.681424379348754883e-02 1.716079413890838623e-01 2.534740976989269257e-02 2.069776654243469238e-01 9.419424459338188171e-04 2.404108941555023193e-01
1.180000000000000000e+02 1.180000000000000000e+03 6.689077615737915039e-02 1.719915419816970825e-01 2.519354969263076782e-02 2.077801823616027832e-01 8.000024827197194099e-04 2.400176525115966797e-01
1.200000000000000000e+02 1.200000000000000000e+03 6.572103500366210938e-02 1.724355220794677734e-01 2.371427044272422791e-02 2.086352407932281494e-01 7.248435867950320244e-04 2.404177188873291016e-01
1.220000000000000000e+02 1.220000000000000000e+03 6.541506946086883545e-02 1.728935986757278442e-01 1.897323690354824066e-02 2.113050520420074463e-01 7.269971538335084915e-04 2.402425557374954224e-01
1.240000000000000000e+02 1.240000000000000000e+03 6.432811915874481201e-02 1.732789129018783569e-01 2.153203822672367096e-02 2.107014060020446777e-01 6.652485462836921215e-04 2.405799627304077148e-01
1.260000000000000000e+02 1.260000000000000000e+03 6.391907483339309692e-02 1.737416982650756836e-01 2.049992978572845459e-02 2.124956101179122925e-01 6.578132743015885353e-04 2.403992712497711182e-01
1.280000000000000000e+02 1.280000000000000000e+03 6.250120699405670166e-02 1.741265356540679932e-01 1.721541583538055420e-02 2.143280506134033203e-01 7.398054003715515137e-04 2.403736710548400879e-01
1.310000000000000000e+02 1.310000000000000000e+03 6.391996145248413086e-02 1.746628582477569580e-01 1.939291134476661682e-02 2.141077518463134766e-01 5.893255583941936493e-04 2.409236729145050049e-01
1.330000000000000000e+02 1.330000000000000000e+03 6.275635957717895508e-02 1.751870065927505493e-01 1.418936997652053833e-02 2.180425375699996948e-01 5.374167230911552906e-04 2.409377247095108032e-01
1.350000000000000000e+02 1.350000000000000000e+03 6.009682267904281616e-02 1.756725609302520752e-01 1.468592509627342224e-02 2.181621640920639038e-01 5.413632025010883808e-04 2.408793568611145020e-01
1.370000000000000000e+02 1.370000000000000000e+03 5.972095578908920288e-02 1.761375665664672852e-01 1.387360692024230957e-02 2.190180122852325439e-01 5.298333126120269299e-04 2.410655021667480469e-01
1.390000000000000000e+02 1.390000000000000000e+03 6.044427305459976196e-02 1.765719354152679443e-01 1.263864897191524506e-02 2.203168123960494995e-01 4.847140517085790634e-04 2.410933673381805420e-01
1.420000000000000000e+02 1.420000000000000000e+03 5.906280875205993652e-02 1.772966682910919189e-01 1.327049732208251953e-02 2.212345451116561890e-01 4.655767697840929031e-04 2.412401884794235229e-01
1.440000000000000000e+02 1.440000000000000000e+03 5.780805647373199463e-02 1.778170615434646606e-01 1.149069517850875854e-02 2.219786792993545532e-01 4.145074926782399416e-04 2.413091510534286499e-01
1.470000000000000000e+02 1.470000000000000000e+03 5.727235600352287292e-02 1.787761002779006958e-01 9.874308481812477112e-03 2.242518812417984009e-01 3.155749582219868898e-04 2.415032237768173218e-01
1.490000000000000000e+02 1.490000000000000000e+03 5.703661963343620300e-02 1.791878938674926758e-01 8.876241743564605713e-03 2.252103388309478760e-01 3.331713960506021976e-04 2.414782941341400146e-01
1.510000000000000000e+02 1.510000000000000000e+03 5.665245652198791504e-02 1.798174381256103516e-01 8.459221571683883667e-03 2.263346314430236816e-01 3.679950023069977760e-04 2.414823472499847412e-01
1.540000000000000000e+02 1.540000000000000000e+03 5.456838384270668030e-02 1.808893978595733643e-01 9.060634300112724304e-03 2.261398732662200928e-01 4.700970603153109550e-04 2.414050400257110596e-01
1.570000000000000000e+02 1.570000000000000000e+03 5.539305135607719421e-02 1.813618242740631104e-01 8.298357017338275909e-03 2.273450195789337158e-01 4.167056176811456680e-04 2.415660321712493896e-01
1.590000000000000000e+02 1.590000000000000000e+03 5.367132648825645447e-02 1.822267919778823853e-01 1.152828335762023926e-02 2.258939445018768311e-01 4.145033890381455421e-04 2.415326088666915894e-01
1.620000000000000000e+02 1.620000000000000000e+03 5.282963439822196960e-02 1.830714493989944458e-01 1.112504303455352783e-02 2.261447459459304810e-01 3.630571882240474224e-04 2.418469488620758057e-01
1.640000000000000000e+02 1.640000000000000000e+03 5.181246250867843628e-02 1.836431473493576050e-01 1.089483126997947693e-02 2.273617684841156006e-01 2.907740999944508076e-04 2.418709248304367065e-01
1.670000000000000000e+02 1.670000000000000000e+03 5.449160933494567871e-02 1.842592209577560425e-01 9.275279939174652100e-03 2.281175255775451660e-01 2.529062330722808838e-04 2.419216185808181763e-01
1.700000000000000000e+02 1.700000000000000000e+03 5.245364084839820862e-02 1.850260496139526367e-01 9.140398353338241577e-03 2.285214364528656006e-01 2.500687260180711746e-04 2.419628798961639404e-01
1.730000000000000000e+02 1.730000000000000000e+03 5.102036148309707642e-02 1.858616471290588379e-01 9.498326107859611511e-03 2.283749580383300781e-01 3.016494447365403175e-04 2.418645322322845459e-01
1.760000000000000000e+02 1.760000000000000000e+03 5.010261759161949158e-02 1.865176260471343994e-01 8.668825030326843262e-03 2.286076843738555908e-01 2.816514752339571714e-04 2.420766949653625488e-01
1.790000000000000000e+02 1.790000000000000000e+03 5.113536491990089417e-02 1.871407926082611084e-01 7.769821211695671082e-03 2.295975089073181152e-01 3.194033051840960979e-04 2.418805062770843506e-01
1.820000000000000000e+02 1.820000000000000000e+03 4.917851835489273071e-02 1.878117918968200684e-01 6.680576596409082413e-03 2.305044084787368774e-01 2.660198369994759560e-04 2.422102689743041992e-01
1.850000000000000000e+02 1.850000000000000000e+03 4.817911982536315918e-02 1.886051893234252930e-01 6.833552382886409760e-03 2.303044497966766357e-01 1.768233341863378882e-04 2.422192543745040894e-01
1.880000000000000000e+02 1.880000000000000000e+03 4.733388870954513550e-02 1.891408413648605347e-01 7.110721431672573090e-03 2.308892309665679932e-01 3.571225679479539394e-04 2.420378625392913818e-01
1.910000000000000000e+02 1.910000000000000000e+03 5.170231312513351440e-02 1.889808773994445801e-01 7.224654313176870346e-03 2.312694787979125977e-01 1.803422637749463320e-04 2.422808855772018433e-01
1.940000000000000000e+02 1.940000000000000000e+03 5.100852251052856445e-02 1.893121302127838135e-01 5.868742242455482483e-03 2.317454814910888672e-01 2.291974378749728203e-04 2.423075884580612183e-01
1.970000000000000000e+02 1.970000000000000000e+03 4.912197962403297424e-02 1.896018981933593750e-01 5.125558935105800629e-03 2.329014837741851807e-01 2.782420488074421883e-04 2.422950267791748047e-01
2.010000000000000000e+02 2.010000000000000000e+03 4.759222269058227539e-02 1.901117563247680664e-01 4.291532561182975769e-03 2.343960702419281006e-01 1.629767066333442926e-04 2.423301041126251221e-01
2.040000000000000000e+02 2.040000000000000000e+03 5.109820142388343811e-02 1.902334541082382202e-01 5.458456929773092270e-03 2.334867417812347412e-01 2.580718428362160921e-04 2.424550503492355347e-01
2.070000000000000000e+02 2.070000000000000000e+03 4.570854082703590393e-02 1.911126822233200073e-01 5.607808008790016174e-03 2.336724400520324707e-01 3.142524801660329103e-04 2.423920035362243652e-01
2.110000000000000000e+02 2.110000000000000000e+03 4.629641026258468628e-02 1.916766613721847534e-01 6.165211554616689682e-03 2.337682247161865234e-01 1.737898128340020776e-04 2.424255907535552979e-01
2.140000000000000000e+02 2.140000000000000000e+03 4.377272725105285645e-02 1.923235505819320679e-01 5.775325465947389603e-03 2.342863380908966064e-01 1.824018545448780060e-04 2.425428330898284912e-01
2.180000000000000000e+02 2.180000000000000000e+03 4.229808226227760315e-02 1.931636333465576172e-01 4.147572442889213562e-03 2.354111671447753906e-01 1.603949640411883593e-04 2.424466013908386230e-01
2.210000000000000000e+02 2.210000000000000000e+03 4.370689392089843750e-02 1.935479938983917236e-01 3.537657205015420914e-03 2.357275485992431641e-01 1.721339504001662135e-04 2.425589710474014282e-01
2.250000000000000000e+02 2.250000000000000000e+03 4.143312573432922363e-02 1.944826543331146240e-01 3.874251153320074081e-03 2.354938089847564697e-01 1.468417758587747812e-04 2.425301671028137207e-01
2.290000000000000000e+02 2.290000000000000000e+03 4.074211046099662781e-02 1.954576969146728516e-01 3.432894824072718620e-03 2.362940609455108643e-01 1.904556411318480968e-04 2.426334619522094727e-01
2.330000000000000000e+02 2.330000000000000000e+03 3.987300768494606018e-02 1.962777674198150635e-01 3.848119406029582024e-03 2.375584840774536133e-01 3.343523130752146244e-04 2.425635010004043579e-01
2.370000000000000000e+02 2.370000000000000000e+03 4.563229531049728394e-02 1.966026723384857178e-01 3.231785725802183151e-03 2.373336851596832275e-01 1.705908507574349642e-04 2.426787018775939941e-01
2.400000000000000000e+02 2.400000000000000000e+03 4.511997103691101074e-02 1.971882134675979614e-01 3.405881114304065704e-03 2.368565052747726440e-01 1.585280115250498056e-04 2.427373528480529785e-01
2.440000000000000000e+02 2.440000000000000000e+03 4.265373200178146362e-02 1.976879835128784180e-01 4.824196919798851013e-03 2.366820722818374634e-01 1.256346586160361767e-04 2.427996546030044556e-01
2.490000000000000000e+02 2.490000000000000000e+03 3.957150131464004517e-02 1.981493234634399414e-01 2.893279772251844406e-03 2.377951443195343018e-01 1.177485100924968719e-04 2.428094595670700073e-01
2.530000000000000000e+02 2.530000000000000000e+03 3.825381398200988770e-02 1.987425684928894043e-01 2.104774583131074905e-03 2.379897534847259521e-01 1.048926933435723186e-04 2.428594529628753662e-01
2.570000000000000000e+02 2.570000000000000000e+03 4.227207601070404053e-02 1.993755996227264404e-01 1.813682960346341133e-03 2.387039661407470703e-01 1.434244186384603381e-04 2.428499460220336914e-01
2.610000000000000000e+02 2.610000000000000000e+03 3.630312532186508179e-02 2.006540596485137939e-01 1.784787513315677643e-03 2.390058934688568115e-01 2.550693461671471596e-04 2.428316771984100342e-01
2.660000000000000000e+02 2.660000000000000000e+03 3.402590751647949219e-02 2.016123384237289429e-01 1.818995689973235130e-03 2.390408813953399658e-01 1.326306082773953676e-04 2.428689002990722656e-01
2.700000000000000000e+02 2.700000000000000000e+03 3.327295929193496704e-02 2.029945254325866699e-01 2.037858590483665466e-03 2.384464591741561890e-01 1.505414693383499980e-04 2.428509294986724854e-01
2.740000000000000000e+02 2.740000000000000000e+03 3.209996968507766724e-02 2.038142681121826172e-01 1.608119462616741657e-03 2.390609681606292725e-01 1.105816991184838116e-04 2.429838776588439941e-01
2.790000000000000000e+02 2.790000000000000000e+03 3.358563408255577087e-02 2.048945724964141846e-01 1.508888904936611652e-03 2.394187748432159424e-01 9.637576295062899590e-05 2.429752051830291748e-01
2.840000000000000000e+02 2.840000000000000000e+03 3.077546693384647369e-02 2.062280178070068359e-01 1.494525931775569916e-03 2.392038702964782715e-01 9.735618368722498417e-05 2.430033087730407715e-01
2.880000000000000000e+02 2.880000000000000000e+03 3.355719521641731262e-02 2.061077654361724854e-01 1.464960630983114243e-03 2.396261990070343018e-01 1.472178555559366941e-04 2.430385351181030273e-01
2.930000000000000000e+02 2.930000000000000000e+03 3.310602903366088867e-02 2.069670557975769043e-01 1.146008260548114777e-03 2.397876381874084473e-01 7.131254096748307347e-05 2.430027425289154053e-01
2.980000000000000000e+02 2.980000000000000000e+03 3.480920195579528809e-02 2.073261588811874390e-01 1.022871118038892746e-03 2.400354892015457153e-01 9.779995161807164550e-05 2.430653274059295654e-01
3.030000000000000000e+02 3.030000000000000000e+03 4.026316106319427490e-02 2.077247649431228638e-01 1.078499015420675278e-03 2.400665581226348877e-01 1.599466486368328333e-04 2.429695576429367065e-01
3.080000000000000000e+02 3.080000000000000000e+03 3.752431645989418030e-02 2.078756392002105713e-01 1.336514716967940331e-03 2.399500608444213867e-01 1.278710842598229647e-04 2.430186271667480469e-01
3.130000000000000000e+02 3.130000000000000000e+03 2.950026653707027435e-02 2.089082300662994385e-01 7.617073133587837219e-04 2.403664886951446533e-01 1.505557593191042542e-04 2.429494261741638184e-01
3.180000000000000000e+02 3.180000000000000000e+03 3.474013879895210266e-02 2.084464430809020996e-01 1.352169085294008255e-03 2.402742803096771240e-01 7.829008973203599453e-05 2.430714666843414307e-01
3.240000000000000000e+02 3.240000000000000000e+03 3.008460067212581635e-02 2.089870274066925049e-01 8.453663322143256664e-04 2.406491786241531372e-01 5.512627103598788381e-05 2.431905716657638550e-01
3.290000000000000000e+02 3.290000000000000000e+03 2.791134268045425415e-02 2.097473442554473877e-01 7.212189957499504089e-04 2.407113015651702881e-01 6.153230060590431094e-05 2.432125210762023926e-01
3.340000000000000000e+02 3.340000000000000000e+03 2.661321498453617096e-02 2.106518745422363281e-01 1.186823006719350815e-03 2.406922280788421631e-01 1.054347958415746689e-04 2.430880963802337646e-01
3.400000000000000000e+02 3.400000000000000000e+03 2.637020684778690338e-02 2.120315879583358765e-01 1.130518270656466484e-03 2.404227852821350098e-01 1.871175481937825680e-04 2.430633455514907837e-01
3.460000000000000000e+02 3.460000000000000000e+03 2.595433220267295837e-02 2.129798084497451782e-01 7.169385207816958427e-04 2.410991340875625610e-01 7.725592877250164747e-05 2.432813942432403564e-01
3.510000000000000000e+02 3.510000000000000000e+03 2.751019969582557678e-02 2.137954235076904297e-01 7.187031442299485207e-04 2.411056458950042725e-01 5.217864236328750849e-05 2.432705163955688477e-01
3.570000000000000000e+02 3.570000000000000000e+03 2.703927084803581238e-02 2.139564901590347290e-01 8.150018984451889992e-04 2.408916503190994263e-01 4.578382868203334510e-05 2.432656884193420410e-01
3.630000000000000000e+02 3.630000000000000000e+03 2.448314428329467773e-02 2.149515151977539062e-01 7.356330752372741699e-04 2.410311102867126465e-01 6.525106437038630247e-05 2.432406544685363770e-01
3.690000000000000000e+02 3.690000000000000000e+03 2.482122182846069336e-02 2.155386805534362793e-01 6.718069780617952347e-04 2.412624359130859375e-01 2.279948093928396702e-04 2.431998848915100098e-01
3.750000000000000000e+02 3.750000000000000000e+03 2.461867034435272217e-02 2.164029479026794434e-01 8.557585533708333969e-04 2.411076724529266357e-01 9.197157487506046891e-05 2.433156073093414307e-01
3.820000000000000000e+02 3.820000000000000000e+03 2.146053500473499298e-02 2.171739339828491211e-01 7.333890534937381744e-04 2.414020597934722900e-01 5.580622746492736042e-05 2.433754801750183105e-01
3.880000000000000000e+02 3.880000000000000000e+03 1.973812654614448547e-02 2.186064124107360840e-01 5.024687852710485458e-04 2.414567321538925171e-01 4.868486576015129685e-05 2.433158159255981445e-01
3.940000000000000000e+02 3.940000000000000000e+03 2.449101768434047699e-02 2.190884053707122803e-01 5.315319285728037357e-04 2.414439022541046143e-01 1.282920420635491610e-04 2.432577759027481079e-01
4.010000000000000000e+02 4.010000000000000000e+03 2.517588436603546143e-02 2.183917462825775146e-01 8.306927047669887543e-04 2.415593564510345459e-01 6.594786827918142080e-05 2.432725727558135986e-01
4.080000000000000000e+02 4.080000000000000000e+03 2.026681043207645416e-02 2.201115190982818604e-01 4.581451357807964087e-04 2.417733520269393921e-01 5.189559306018054485e-05 2.433841079473495483e-01
4.140000000000000000e+02 4.140000000000000000e+03 2.006408199667930603e-02 2.214642763137817383e-01 3.710038436111062765e-04 2.415668964385986328e-01 4.365409040474332869e-05 2.434110939502716064e-01
4.210000000000000000e+02 4.210000000000000000e+03 1.672520488500595093e-02 2.219963967800140381e-01 5.555826355703175068e-04 2.417109906673431396e-01 1.165003704954870045e-04 2.433669865131378174e-01
4.280000000000000000e+02 4.280000000000000000e+03 1.634866185486316681e-02 2.231471240520477295e-01 8.244871860370039940e-04 2.415304630994796753e-01 9.898784628603607416e-05 2.433370351791381836e-01
4.350000000000000000e+02 4.350000000000000000e+03 2.321006730198860168e-02 2.229761332273483276e-01 4.583745903801172972e-04 2.418383955955505371e-01 4.892437209491617978e-05 2.434660643339157104e-01
4.430000000000000000e+02 4.430000000000000000e+03 1.605590432882308960e-02 2.249114364385604858e-01 5.153153324499726295e-04 2.418866753578186035e-01 5.236663128016516566e-05 2.434202730655670166e-01
4.500000000000000000e+02 4.500000000000000000e+03 1.384494360536336899e-02 2.259721010923385620e-01 4.290201759431511164e-04 2.418276667594909668e-01 7.415845902869477868e-05 2.434384524822235107e-01
4.580000000000000000e+02 4.580000000000000000e+03 1.320275384932756424e-02 2.267920970916748047e-01 3.459049621596932411e-04 2.420147359371185303e-01 3.304819256300106645e-05 2.434701919555664062e-01
4.650000000000000000e+02 4.650000000000000000e+03 1.725601404905319214e-02 2.270696461200714111e-01 3.074096166528761387e-04 2.420351505279541016e-01 2.799359208438545465e-05 2.435106486082077026e-01
4.730000000000000000e+02 4.730000000000000000e+03 1.459830719977617264e-02 2.279294431209564209e-01 6.193262524902820587e-04 2.422500401735305786e-01 2.659792880876921117e-05 2.435338199138641357e-01
4.810000000000000000e+02 4.810000000000000000e+03 1.489213015884160995e-02 2.278680056333541870e-01 3.514583804644644260e-04 2.421240359544754028e-01 1.233399379998445511e-04 2.434835433959960938e-01
4.890000000000000000e+02 4.890000000000000000e+03 1.461171265691518784e-02 2.277968525886535645e-01 2.522455761209130287e-04 2.421178221702575684e-01 5.431882527773268521e-05 2.435277998447418213e-01
4.970000000000000000e+02 4.970000000000000000e+03 1.438078284263610840e-02 2.288317829370498657e-01 6.168728577904403210e-04 2.419120669364929199e-01 2.518943801987916231e-05 2.435707896947860718e-01
5.050000000000000000e+02 5.050000000000000000e+03 1.226327382028102875e-02 2.292647808790206909e-01 3.815716481767594814e-04 2.421559542417526245e-01 2.804514588206075132e-05 2.435950338840484619e-01
5.140000000000000000e+02 5.140000000000000000e+03 1.362209022045135498e-02 2.294484078884124756e-01 3.576666931621730328e-04 2.421759068965911865e-01 1.109427976189181209e-04 2.434163093566894531e-01
5.220000000000000000e+02 5.220000000000000000e+03 1.641748100519180298e-02 2.297759950160980225e-01 3.209986607544124126e-04 2.422296702861785889e-01 3.059145092265680432e-05 2.436269223690032959e-01
5.310000000000000000e+02 5.310000000000000000e+03 1.347865629941225052e-02 2.299974560737609863e-01 4.356799763627350330e-04 2.423495650291442871e-01 2.008037699852138758e-05 2.436181306838989258e-01
5.400000000000000000e+02 5.400000000000000000e+03 1.166210975497961044e-02 2.308811694383621216e-01 3.367112367413938046e-04 2.423915565013885498e-01 4.151817847741767764e-05 2.436106204986572266e-01
5.490000000000000000e+02 5.490000000000000000e+03 1.218925975263118744e-02 2.312900722026824951e-01 2.575279504526406527e-04 2.424111515283584595e-01 4.099574289284646511e-05 2.436223030090332031e-01
5.580000000000000000e+02 5.580000000000000000e+03 1.563881710171699524e-02 2.314217388629913330e-01 4.010542761534452438e-04 2.424323111772537231e-01 3.104823190369643271e-05 2.436368465423583984e-01
5.670000000000000000e+02 5.670000000000000000e+03 1.340610161423683167e-02 2.312016785144805908e-01 2.711462439037859440e-04 2.424605339765548706e-01 2.121254146913997829e-05 2.436520755290985107e-01
5.760000000000000000e+02 5.760000000000000000e+03 1.113988459110260010e-02 2.318730652332305908e-01 2.033519849646836519e-04 2.425247132778167725e-01 3.101854963460937142e-05 2.436712980270385742e-01
5.860000000000000000e+02 5.860000000000000000e+03 1.088572293519973755e-02 2.328356504440307617e-01 4.395322175696492195e-04 2.424401938915252686e-01 2.387980566709302366e-05 2.436094880104064941e-01
5.960000000000000000e+02 5.960000000000000000e+03 1.072934456169605255e-02 2.325430810451507568e-01 2.759219496510922909e-04 2.425258755683898926e-01 2.960303390864282846e-05 2.436951100826263428e-01
6.060000000000000000e+02 6.060000000000000000e+03 1.126437075436115265e-02 2.332997173070907593e-01 2.417041250737383962e-04 2.425998449325561523e-01 1.617929956410080194e-05 2.437129020690917969e-01
6.160000000000000000e+02 6.160000000000000000e+03 1.210615038871765137e-02 2.330003082752227783e-01 3.698534565046429634e-04 2.424881756305694580e-01 3.296083013992756605e-05 2.436805069446563721e-01
6.260000000000000000e+02 6.260000000000000000e+03 1.091671362519264221e-02 2.332277894020080566e-01 1.728225033730268478e-04 2.425832450389862061e-01 6.850130739621818066e-05 2.436867058277130127e-01
6.360000000000000000e+02 6.360000000000000000e+03 1.025241520255804062e-02 2.333893477916717529e-01 3.113851998932659626e-04 2.425099313259124756e-01 1.971019810298457742e-05 2.437075823545455933e-01
6.470000000000000000e+02 6.470000000000000000e+03 9.042227640748023987e-03 2.341675162315368652e-01 2.449736348353326321e-04 2.426817566156387329e-01 1.603750934009440243e-05 2.437309771776199341e-01
6.580000000000000000e+02 6.580000000000000000e+03 8.562008850276470184e-03 2.347430586814880371e-01 1.613171916687861085e-04 2.426842004060745239e-01 1.616232475498691201e-05 2.437427788972854614e-01
6.690000000000000000e+02 6.690000000000000000e+03 8.443793281912803650e-03 2.356313467025756836e-01 3.673574537970125675e-04 2.425855845212936401e-01 4.703371087089180946e-05 2.438078671693801880e-01
6.800000000000000000e+02 6.800000000000000000e+03 7.483010180294513702e-03 2.362213581800460815e-01 2.675204013939946890e-04 2.428378760814666748e-01 1.429105395800434053e-05 2.437941133975982666e-01
6.910000000000000000e+02 6.910000000000000000e+03 7.461839355528354645e-03 2.366272509098052979e-01 1.923872769111767411e-04 2.428294122219085693e-01 1.437602713849628344e-05 2.437609434127807617e-01
7.020000000000000000e+02 7.020000000000000000e+03 6.729668471962213516e-03 2.371594607830047607e-01 3.439628635533154011e-04 2.427423894405364990e-01 6.625589594477787614e-05 2.438123226165771484e-01
7.140000000000000000e+02 7.140000000000000000e+03 6.754480767995119095e-03 2.375838458538055420e-01 1.691298821242526174e-04 2.428739070892333984e-01 2.658345147210638970e-05 2.438115775585174561e-01
7.260000000000000000e+02 7.260000000000000000e+03 6.764421239495277405e-03 2.376381307840347290e-01 2.249288081657141447e-04 2.427719980478286743e-01 1.178560523840133101e-05 2.437973022460937500e-01
7.380000000000000000e+02 7.380000000000000000e+03 6.251689046621322632e-03 2.381444871425628662e-01 1.957692438736557961e-04 2.429008185863494873e-01 4.145450657233595848e-05 2.438453882932662964e-01
7.500000000000000000e+02 7.500000000000000000e+03 8.226383477449417114e-03 2.378748208284378052e-01 1.163656706921756268e-04 2.428380697965621948e-01 3.514972922857850790e-05 2.437603175640106201e-01
7.630000000000000000e+02 7.630000000000000000e+03 6.902666762471199036e-03 2.379353642463684082e-01 2.466404985170811415e-04 2.428886890411376953e-01 1.471261020924430341e-05 2.437786906957626343e-01
7.750000000000000000e+02 7.750000000000000000e+03 6.838090252131223679e-03 2.384406030178070068e-01 1.160381434601731598e-04 2.429266273975372314e-01 1.621148840058594942e-05 2.438116818666458130e-01
7.880000000000000000e+02 7.880000000000000000e+03 6.708538159728050232e-03 2.386278361082077026e-01 2.877573715522885323e-04 2.429430782794952393e-01 1.739922117849346250e-05 2.438226044178009033e-01
8.010000000000000000e+02 8.010000000000000000e+03 5.864651408046483994e-03 2.387839555740356445e-01 1.863560464698821306e-04 2.430289238691329956e-01 1.151970900536980480e-05 2.438420802354812622e-01
8.150000000000000000e+02 8.150000000000000000e+03 6.538806483149528503e-03 2.388888001441955566e-01 1.334208500338718295e-04 2.430596649646759033e-01 2.154021422029472888e-05 2.438517808914184570e-01
8.280000000000000000e+02 8.280000000000000000e+03 6.228639744222164154e-03 2.393824160099029541e-01 1.629180333111435175e-04 2.430143058300018311e-01 1.011884251056471840e-05 2.438679188489913940e-01
8.420000000000000000e+02 8.420000000000000000e+03 6.347940303385257721e-03 2.393020987510681152e-01 1.358513254672288895e-04 2.430366575717926025e-01 8.611351404397282749e-06 2.438670843839645386e-01
8.560000000000000000e+02 8.560000000000000000e+03 5.710520781576633453e-03 2.398109436035156250e-01 1.633857464184984565e-04 2.430269718170166016e-01 1.367415643471758813e-05 2.438796311616897583e-01
8.700000000000000000e+02 8.700000000000000000e+03 5.105516407638788223e-03 2.400437593460083008e-01 1.546363637316972017e-04 2.430944740772247314e-01 7.603463018313050270e-06 2.438813447952270508e-01
8.850000000000000000e+02 8.850000000000000000e+03 4.606548231095075607e-03 2.402122318744659424e-01 1.668277545832097530e-04 2.430769652128219604e-01 1.174384487967472523e-05 2.439273595809936523e-01
8.990000000000000000e+02 8.990000000000000000e+03 5.295910872519016266e-03 2.402095198631286621e-01 1.334510889137163758e-04 2.431960403919219971e-01 2.295352896908298135e-05 2.438487559556961060e-01
9.140000000000000000e+02 9.140000000000000000e+03 4.834013059735298157e-03 2.404305189847946167e-01 9.479225263930857182e-05 2.431710064411163330e-01 8.573830200475640595e-06 2.439217418432235718e-01
9.300000000000000000e+02 9.300000000000000000e+03 4.735214635729789734e-03 2.408230602741241455e-01 2.108876360580325127e-04 2.431383281946182251e-01 1.809640707506332546e-05 2.438996136188507080e-01
9.450000000000000000e+02 9.450000000000000000e+03 4.406852182000875473e-03 2.407354563474655151e-01 7.712513615842908621e-05 2.432577461004257202e-01 1.383547169098164886e-05 2.439143508672714233e-01
9.610000000000000000e+02 9.610000000000000000e+03 4.724186379462480545e-03 2.409670948982238770e-01 1.742715394357219338e-04 2.431348562240600586e-01 1.146113390859682113e-05 2.439422905445098877e-01
9.770000000000000000e+02 9.770000000000000000e+03 4.446839913725852966e-03 2.411404997110366821e-01 1.034846354741603136e-04 2.431299984455108643e-01 9.967081496142782271e-06 2.439322024583816528e-01
9.930000000000000000e+02 9.930000000000000000e+03 4.048273898661136627e-03 2.414270639419555664e-01 2.161442680517211556e-04 2.433153837919235229e-01 1.106780655391048640e-05 2.439096570014953613e-01
1.009000000000000000e+03 1.009000000000000000e+04 4.274830687791109085e-03 2.412980794906616211e-01 9.574418800184503198e-05 2.432934790849685669e-01 9.167526513920165598e-06 2.439431846141815186e-01
1.026000000000000000e+03 1.026000000000000000e+04 3.769293660297989845e-03 2.415604293346405029e-01 9.836944082053378224e-05 2.432293593883514404e-01 1.522587990621104836e-05 2.439507842063903809e-01
1.043000000000000000e+03 1.043000000000000000e+04 3.857006318867206573e-03 2.415601462125778198e-01 1.062771334545686841e-04 2.433519065380096436e-01 1.131920180341694504e-05 2.439796626567840576e-01
1.061000000000000000e+03 1.061000000000000000e+04 3.893025219440460205e-03 2.418808341026306152e-01 1.064055977622047067e-04 2.432889342308044434e-01 4.636445737560279667e-06 2.439505606889724731e-01
1.078000000000000000e+03 1.078000000000000000e+04 3.462028689682483673e-03 2.418553233146667480e-01 7.152414036681875587e-05 2.432702779769897461e-01 9.618666808819398284e-06 2.439729869365692139e-01
1.096000000000000000e+03 1.096000000000000000e+04 3.417831379920244217e-03 2.420729398727416992e-01 8.293373684864491224e-05 2.433679848909378052e-01 1.175964644062332809e-05 2.439776211977005005e-01
1.114000000000000000e+03 1.114000000000000000e+04 3.508603200316429138e-03 2.422913759946823120e-01 1.934048195835202932e-04 2.433019876480102539e-01 4.210503902868367732e-06 2.439741194248199463e-01
1.133000000000000000e+03 1.133000000000000000e+04 3.567083273082971573e-03 2.421419918537139893e-01 6.006610783515498042e-05 2.433816194534301758e-01 8.209241059375926852e-06 2.439824938774108887e-01
1.152000000000000000e+03 1.152000000000000000e+04 3.397263586521148682e-03 2.422775030136108398e-01 1.111343954107724130e-04 2.432713657617568970e-01 7.794992416165769100e-05 2.439725697040557861e-01
1.171000000000000000e+03 1.171000000000000000e+04 3.628829726949334145e-03 2.425191253423690796e-01 8.143196464516222477e-05 2.433510720729827881e-01 9.404326192452572286e-06 2.439810037612915039e-01
1.190000000000000000e+03 1.190000000000000000e+04 2.887842245399951935e-03 2.425538897514343262e-01 8.235409040935337543e-05 2.433825731277465820e-01 6.388835117832059041e-06 2.439813613891601562e-01
1.210000000000000000e+03 1.210000000000000000e+04 2.979158889502286911e-03 2.425699084997177124e-01 5.293965659802779555e-05 2.433664053678512573e-01 7.869761248002760112e-06 2.439880520105361938e-01
1.230000000000000000e+03 1.230000000000000000e+04 2.786158118396997452e-03 2.426580786705017090e-01 5.722253263229504228e-05 2.433976680040359497e-01 4.770365649164887145e-06 2.439903467893600464e-01
1.251000000000000000e+03 1.251000000000000000e+04 2.654626034200191498e-03 2.427384853363037109e-01 1.567424042150378227e-04 2.434145510196685791e-01 4.443590114533435553e-06 2.440098077058792114e-01
1.271000000000000000e+03 1.271000000000000000e+04 3.520370926707983017e-03 2.427700608968734741e-01 6.695002957712858915e-05 2.434675395488739014e-01 4.382163751870393753e-06 2.439999431371688843e-01
1.292000000000000000e+03 1.292000000000000000e+04 2.882667351514101028e-03 2.428481280803680420e-01 1.324009208474308252e-04 2.434589862823486328e-01 7.823176929377950728e-06 2.440036237239837646e-01
1.314000000000000000e+03 1.314000000000000000e+04 3.053553868085145950e-03 2.429424673318862915e-01 3.500085585983470082e-05 2.434740215539932251e-01 4.657880708691664040e-06 2.440163344144821167e-01
1.336000000000000000e+03 1.336000000000000000e+04 2.774745225906372070e-03 2.429504394531250000e-01 1.047165860654786229e-04 2.434662878513336182e-01 8.615797923994250596e-06 2.440150678157806396e-01
1.358000000000000000e+03 1.358000000000000000e+04 2.801878144964575768e-03 2.429823726415634155e-01 8.537476242054253817e-05 2.435686588287353516e-01 4.109413112018955871e-06 2.440390586853027344e-01
1.381000000000000000e+03 1.381000000000000000e+04 2.766156103461980820e-03 2.430144548416137695e-01 5.098777182865887880e-05 2.435701787471771240e-01 5.562941805692389607e-05 2.440106570720672607e-01
1.403000000000000000e+03 1.403000000000000000e+04 2.763607539236545563e-03 2.430650293827056885e-01 8.175295079126954079e-05 2.435591965913772583e-01 7.627026207046583295e-06 2.440512925386428833e-01
1.427000000000000000e+03 1.427000000000000000e+04 2.980814781039953232e-03 2.430627048015594482e-01 4.275760147720575333e-05 2.434984445571899414e-01 3.028827677553636022e-06 2.440352141857147217e-01
1.450000000000000000e+03 1.450000000000000000e+04 2.285344526171684265e-03 2.430869936943054199e-01 1.237149554071947932e-04 2.434330880641937256e-01 4.335553967393934727e-06 2.440288662910461426e-01
1.475000000000000000e+03 1.475000000000000000e+04 2.318772487342357635e-03 2.432841062545776367e-01 4.571946192299947143e-05 2.436063885688781738e-01 3.291047050879569724e-06 2.440495789051055908e-01
1.499000000000000000e+03 1.499000000000000000e+04 2.399611752480268478e-03 2.433157861232757568e-01 4.912730219075456262e-05 2.436069548130035400e-01 2.694013574000564404e-06 2.440566718578338623e-01
1.524000000000000000e+03 1.524000000000000000e+04 2.476530615240335464e-03 2.434966564178466797e-01 5.680466711055487394e-05 2.435761392116546631e-01 2.874827487175934948e-06 2.440535724163055420e-01
1.549000000000000000e+03 1.549000000000000000e+04 2.249201294034719467e-03 2.434583306312561035e-01 6.714624760206788778e-05 2.436043024063110352e-01 3.473444394330726936e-06 2.440605908632278442e-01
1.575000000000000000e+03 1.575000000000000000e+04 2.263573929667472839e-03 2.435609400272369385e-01 5.698834866052493453e-05 2.436568439006805420e-01 2.535152816562913358e-06 2.440694570541381836e-01
1.601000000000000000e+03 1.601000000000000000e+04 2.275007776916027069e-03 2.436206042766571045e-01 7.617140363436192274e-05 2.435443103313446045e-01 1.074941974366083741e-04 2.440213561058044434e-01
1.628000000000000000e+03 1.628000000000000000e+04 2.294431440532207489e-03 2.435252517461776733e-01 2.947742905234917998e-05 2.436471283435821533e-01 1.018379043671302497e-05 2.440491616725921631e-01
1.655000000000000000e+03 1.655000000000000000e+04 2.317347098141908646e-03 2.436003834009170532e-01 1.231182395713403821e-04 2.436864376068115234e-01 2.521503347452380694e-06 2.440655529499053955e-01
1.682000000000000000e+03 1.682000000000000000e+04 2.465751254931092262e-03 2.437912225723266602e-01 2.314118501089978963e-05 2.436469197273254395e-01 4.539878318610135466e-06 2.440802752971649170e-01
1.710000000000000000e+03 1.710000000000000000e+04 2.312128897756338120e-03 2.436352670192718506e-01 2.955932359327562153e-05 2.436513006687164307e-01 2.524554702176828869e-06 2.440763711929321289e-01
1.739000000000000000e+03 1.739000000000000000e+04 2.295137848705053329e-03 2.437701523303985596e-01 1.195569057017564774e-04 2.436462044715881348e-01 5.262269951344933361e-06 2.440928518772125244e-01
1.768000000000000000e+03 1.768000000000000000e+04 1.848098589107394218e-03 2.438496649265289307e-01 3.356951492605730891e-05 2.436372637748718262e-01 4.878234904026612639e-06 2.440740466117858887e-01
1.797000000000000000e+03 1.797000000000000000e+04 1.983614172786474228e-03 2.438129186630249023e-01 4.939404607284814119e-05 2.437216043472290039e-01 2.218733470726874657e-06 2.441028654575347900e-01
1.827000000000000000e+03 1.827000000000000000e+04 1.971943769603967667e-03 2.438870519399642944e-01 3.246981214033439755e-05 2.436710000038146973e-01 3.749127245100680739e-06 2.440855652093887329e-01
1.857000000000000000e+03 1.857000000000000000e+04 2.053001429885625839e-03 2.439846545457839966e-01 3.368336183484643698e-05 2.437525689601898193e-01 2.021886757574975491e-06 2.440991401672363281e-01
1.888000000000000000e+03 1.888000000000000000e+04 1.862678444012999535e-03 2.439888417720794678e-01 2.178585054934956133e-05 2.437368035316467285e-01 2.389998144280980341e-06 2.441100180149078369e-01
1.919000000000000000e+03 1.919000000000000000e+04 2.059277612715959549e-03 2.440450340509414673e-01 1.856011367635801435e-04 2.437585294246673584e-01 2.461001713527366519e-06 2.441044151782989502e-01
1.951000000000000000e+03 1.951000000000000000e+04 1.766488421708345413e-03 2.439457327127456665e-01 4.620697291102260351e-05 2.436619699001312256e-01 1.625561139917408582e-06 2.441136091947555542e-01
1.984000000000000000e+03 1.984000000000000000e+04 1.900386763736605644e-03 2.440159916877746582e-01 3.788819594774395227e-05 2.437355220317840576e-01 2.073426294373348355e-04 2.441156506538391113e-01
2.017000000000000000e+03 2.017000000000000000e+04 1.864931895397603512e-03 2.441459298133850098e-01 1.877485374279785901e-05 2.437247037887573242e-01 4.787747002410469577e-06 2.440890371799468994e-01
2.050000000000000000e+03 2.050000000000000000e+04 1.877173432148993015e-03 2.440760433673858643e-01 1.870158121164422482e-05 2.437541782855987549e-01 2.467293825247907080e-06 2.441079914569854736e-01
2.084000000000000000e+03 2.084000000000000000e+04 1.681690802797675133e-03 2.440844774246215820e-01 2.364013926126062870e-05 2.437743544578552246e-01 2.688697804842377082e-06 2.441168129444122314e-01
2.119000000000000000e+03 2.119000000000000000e+04 1.763579086400568485e-03 2.441034018993377686e-01 5.217181387706659734e-05 2.438231110572814941e-01 1.667888454903732054e-06 2.441093176603317261e-01
2.154000000000000000e+03 2.154000000000000000e+04 1.776132383383810520e-03 2.442172616720199585e-01 2.116756513714790344e-05 2.437995374202728271e-01 7.741655281279236078e-06 2.440983206033706665e-01
2.190000000000000000e+03 2.190000000000000000e+04 1.635362626984715462e-03 2.441783249378204346e-01 6.594020669581368566e-05 2.438122332096099854e-01 4.684205123339779675e-06 2.441183179616928101e-01
2.226000000000000000e+03 2.226000000000000000e+04 1.562243094667792320e-03 2.442366182804107666e-01 4.082532541360706091e-05 2.438202202320098877e-01 1.487428789914702065e-06 2.441292107105255127e-01
2.263000000000000000e+03 2.263000000000000000e+04 1.546532614156603813e-03 2.442308962345123291e-01 1.881521529867313802e-05 2.437776327133178711e-01 3.050263330806046724e-06 2.441163361072540283e-01
2.301000000000000000e+03 2.301000000000000000e+04 1.499884994700551033e-03 2.443175762891769409e-01 2.187567406508605927e-05 2.437994480133056641e-01 1.765575007084407844e-06 2.441420257091522217e-01
2.339000000000000000e+03 2.339000000000000000e+04 1.766406581737101078e-03 2.442867010831832886e-01 1.519534180260961875e-05 2.438335716724395752e-01 1.238104687217855826e-06 2.441387474536895752e-01
2.378000000000000000e+03 2.378000000000000000e+04 1.514541334472596645e-03 2.443850934505462646e-01 3.167193790432065725e-05 2.438131570816040039e-01 1.777848410711158067e-06 2.441381961107254028e-01
2.417000000000000000e+03 2.417000000000000000e+04 1.482904888689517975e-03 2.443098425865173340e-01 3.164797817589715123e-05 2.438970059156417847e-01 1.217108774653752334e-06 2.441432774066925049e-01
2.457000000000000000e+03 2.457000000000000000e+04 1.583351753652095795e-03 2.443661987781524658e-01 1.701149267319124192e-05 2.438516318798065186e-01 1.206490992444742005e-06 2.441442012786865234e-01
2.498000000000000000e+03 2.498000000000000000e+04 1.343019190244376659e-03 2.443555593490600586e-01 1.503804560343269259e-05 2.438469231128692627e-01 1.824627020141633693e-06 2.441540509462356567e-01
2.540000000000000000e+03 2.540000000000000000e+04 1.407999428920447826e-03 2.444753944873809814e-01 3.692720201797783375e-05 2.438479065895080566e-01 9.935160778695717454e-05 2.441411018371582031e-01
2.582000000000000000e+03 2.582000000000000000e+04 1.425259979441761971e-03 2.443945556879043579e-01 1.255547795153688639e-05 2.438688278198242188e-01 4.042844921059440821e-06 2.441188395023345947e-01
2.625000000000000000e+03 2.625000000000000000e+04 1.476960023865103722e-03 2.444992214441299438e-01 8.349798008566722274e-05 2.438461780548095703e-01 1.143680947279790416e-06 2.441397607326507568e-01
2.668000000000000000e+03 2.668000000000000000e+04 1.589903840795159340e-03 2.445768117904663086e-01 1.422756031388416886e-05 2.438359707593917847e-01 1.266605295313638635e-06 2.441457360982894897e-01
2.713000000000000000e+03 2.713000000000000000e+04 1.493413699790835381e-03 2.444786429405212402e-01 1.914192762342281640e-05 2.438922971487045288e-01 2.170498873965698294e-06 2.441456168889999390e-01
2.758000000000000000e+03 2.758000000000000000e+04 1.324834651313722134e-03 2.444608062505722046e-01 1.759987026161979884e-05 2.438947260379791260e-01 1.026243353408062831e-06 2.441571652889251709e-01
2.804000000000000000e+03 2.804000000000000000e+04 1.295048044994473457e-03 2.445713728666305542e-01 1.062066621670965105e-05 2.438890933990478516e-01 1.887015400825475808e-06 2.441626787185668945e-01
2.850000000000000000e+03 2.850000000000000000e+04 1.254104077816009521e-03 2.445226013660430908e-01 3.001168988703284413e-05 2.439313828945159912e-01 1.019217847897380125e-06 2.441626191139221191e-01
2.897000000000000000e+03 2.897000000000000000e+04 1.458537997677922249e-03 2.445001304149627686e-01 7.444574293913319707e-06 2.439126670360565186e-01 3.679720066429581493e-06 2.441691905260086060e-01
2.946000000000000000e+03 2.946000000000000000e+04 1.348710036836564541e-03 2.445534020662307739e-01 3.152852877974510193e-05 2.439099252223968506e-01 1.675720454841211904e-06 2.441645264625549316e-01
2.994000000000000000e+03 2.994000000000000000e+04 1.262214151211082935e-03 2.446025013923645020e-01 1.376511499984189868e-05 2.438823431730270386e-01 8.887718649930320680e-07 2.441735863685607910e-01
3.044000000000000000e+03 3.044000000000000000e+04 1.235707080923020840e-03 2.446190267801284790e-01 1.863659781520254910e-05 2.439302206039428711e-01 1.194013748317956924e-06 2.441821098327636719e-01
3.095000000000000000e+03 3.095000000000000000e+04 1.254230388440191746e-03 2.445424199104309082e-01 8.558171430195216089e-06 2.439144551753997803e-01 9.370358498017594684e-07 2.441780269145965576e-01
3.146000000000000000e+03 3.146000000000000000e+04 1.108581200242042542e-03 2.445434778928756714e-01 1.453765071346424520e-05 2.439402639865875244e-01 1.182835831059492193e-06 2.441737949848175049e-01
3.198000000000000000e+03 3.198000000000000000e+04 1.149325515143573284e-03 2.446375787258148193e-01 4.556158819468691945e-05 2.439629137516021729e-01 1.071433416655054316e-06 2.441758513450622559e-01
3.252000000000000000e+03 3.252000000000000000e+04 1.351351966150105000e-03 2.445524781942367554e-01 8.765839993429835886e-06 2.439396083354949951e-01 2.261086774524301291e-05 2.441593110561370850e-01
3.306000000000000000e+03 3.306000000000000000e+04 1.183128682896494865e-03 2.446096837520599365e-01 8.165996405296027660e-06 2.439387291669845581e-01 1.415792780790070537e-06 2.441483736038208008e-01
3.360000000000000000e+03 3.360000000000000000e+04 1.093044644221663475e-03 2.447114735841751099e-01 9.850818059931043535e-06 2.439764440059661865e-01 1.454314769944176078e-06 2.441614121198654175e-01
3.416000000000000000e+03 3.416000000000000000e+04 1.142166322097182274e-03 2.447232902050018311e-01 2.204881457146257162e-05 2.439815998077392578e-01 7.883626267357612960e-07 2.441784143447875977e-01
3.473000000000000000e+03 3.473000000000000000e+04 1.187671325169503689e-03 2.446707040071487427e-01 8.932676792028360069e-06 2.439439445734024048e-01 7.003964128671213984e-07 2.441793382167816162e-01
3.531000000000000000e+03 3.531000000000000000e+04 1.014814828522503376e-03 2.447302341461181641e-01 5.952029368927469477e-06 2.439656555652618408e-01 7.398033403660519980e-07 2.441812008619308472e-01
3.589000000000000000e+03 3.589000000000000000e+04 1.052491716109216213e-03 2.446383386850357056e-01 6.267297976592089981e-06 2.439860701560974121e-01 6.555746949743479490e-07 2.441875040531158447e-01
3.649000000000000000e+03 3.649000000000000000e+04 1.036229310557246208e-03 2.446831762790679932e-01 3.645080869318917394e-05 2.440056353807449341e-01 9.274199896935897414e-07 2.441875487565994263e-01
3.710000000000000000e+03 3.710000000000000000e+04 1.116729690693318844e-03 2.446226477622985840e-01 1.115613486035726964e-05 2.439835369586944580e-01 1.140250333264702931e-06 2.441981732845306396e-01
3.771000000000000000e+03 3.771000000000000000e+04 1.093875733204185963e-03 2.448350936174392700e-01 6.264374405873240903e-06 2.440060973167419434e-01 6.098081257732701488e-07 2.441946864128112793e-01
3.834000000000000000e+03 3.834000000000000000e+04 1.119283493608236313e-03 2.446969449520111084e-01 1.104065995605196804e-05 2.439799904823303223e-01 7.926138323455234058e-07 2.441940903663635254e-01
3.897000000000000000e+03 3.897000000000000000e+04 9.778209496289491653e-04 2.447344660758972168e-01 7.137828106351662427e-06 2.440157830715179443e-01 6.091777891015226487e-07 2.441997677087783813e-01
3.962000000000000000e+03 3.962000000000000000e+04 9.576688753440976143e-04 2.447876036167144775e-01 6.433074759115697816e-06 2.439794689416885376e-01 6.001493602525442839e-05 2.442158460617065430e-01
4.028000000000000000e+03 4.028000000000000000e+04 9.224489331245422363e-04 2.447726130485534668e-01 8.011291356524452567e-06 2.439980208873748779e-01 7.631531389051815495e-07 2.441948801279067993e-01
4.095000000000000000e+03 4.095000000000000000e+04 9.634686866775155067e-04 2.447250485420227051e-01 4.219023594487225637e-06 2.440107762813568115e-01 6.963527994230389595e-07 2.441951036453247070e-01
4.163000000000000000e+03 4.163000000000000000e+04 9.139785543084144592e-04 2.447158098220825195e-01 5.264538231131155044e-06 2.440188676118850708e-01 5.476726983033586293e-07 2.442005276679992676e-01
4.232000000000000000e+03 4.232000000000000000e+04 8.411113522015511990e-04 2.447107434272766113e-01 4.172453191131353378e-05 2.439800053834915161e-01 5.505320359588949941e-07 2.442063987255096436e-01
4.302000000000000000e+03 4.302000000000000000e+04 9.443936869502067566e-04 2.448602318763732910e-01 5.898322342545725405e-06 2.440053820610046387e-01 5.898987183172721416e-07 2.442091703414916992e-01
4.374000000000000000e+03 4.374000000000000000e+04 8.452822221443057060e-04 2.447124868631362915e-01 4.718014224636135623e-06 2.440327107906341553e-01 7.918185929156607017e-07 2.442070245742797852e-01
4.446000000000000000e+03 4.446000000000000000e+04 8.829053840599954128e-04 2.447323203086853027e-01 5.690928446711041033e-06 2.440342009067535400e-01 1.498557139711920172e-06 2.442214637994766235e-01
4.520000000000000000e+03 4.520000000000000000e+04 8.278700406663119793e-04 2.448132336139678955e-01 2.100864730891771615e-05 2.440294921398162842e-01 4.599597787091624923e-07 2.442146241664886475e-01
4.595000000000000000e+03 4.595000000000000000e+04 8.318971376866102219e-04 2.447701692581176758e-01 4.178625204076524824e-06 2.440416663885116577e-01 2.310352329004672356e-06 2.442188262939453125e-01
4.672000000000000000e+03 4.672000000000000000e+04 8.491186890751123428e-04 2.449325323104858398e-01 7.936108886497095227e-06 2.440441548824310303e-01 4.173864454060094431e-07 2.442159056663513184e-01
4.749000000000000000e+03 4.749000000000000000e+04 8.328647818416357040e-04 2.448254823684692383e-01 7.217808160930871964e-06 2.440596371889114380e-01 4.219040761199721601e-07 2.442179322242736816e-01
4.828000000000000000e+03 4.828000000000000000e+04 8.174552349373698235e-04 2.448007464408874512e-01 5.730298198614036664e-06 2.440814375877380371e-01 4.030816853628493845e-07 2.442199587821960449e-01
4.908000000000000000e+03 4.908000000000000000e+04 8.366633555851876736e-04 2.448597103357315063e-01 2.008109368034638464e-05 2.440680861473083496e-01 4.120919356864760630e-07 2.442215979099273682e-01
4.990000000000000000e+03 4.990000000000000000e+04 9.030241635628044605e-04 2.448294907808303833e-01 4.011709279438946396e-06 2.440528273582458496e-01 4.203670869173947722e-07 2.442239522933959961e-01
5.073000000000000000e+03 5.073000000000000000e+04 7.547438726760447025e-04 2.448510378599166870e-01 5.515303655556635931e-06 2.440730780363082886e-01 4.579922290304239141e-07 2.442239522933959961e-01
5.157000000000000000e+03 5.157000000000000000e+04 8.074920624494552612e-04 2.448579818010330200e-01 9.791086995392106473e-06 2.440910041332244873e-01 5.496580115504912101e-07 2.442299425601959229e-01
5.243000000000000000e+03 5.243000000000000000e+04 7.618397939950227737e-04 2.448024004697799683e-01 1.755956909619271755e-04 2.440779507160186768e-01 3.903698768681351794e-07 2.442293465137481689e-01
5.330000000000000000e+03 5.330000000000000000e+04 9.842454455792903900e-04 2.449138313531875610e-01 3.809173676927457564e-06 2.440530955791473389e-01 4.934410071655292995e-07 2.442353963851928711e-01
5.418000000000000000e+03 5.418000000000000000e+04 7.549971342086791992e-04 2.448571026325225830e-01 3.569380851331516169e-06 2.440688908100128174e-01 1.269266704184701666e-06 2.442111968994140625e-01
5.508000000000000000e+03 5.508000000000000000e+04 7.405529613606631756e-04 2.448307573795318604e-01 3.090000063821207732e-06 2.440673261880874634e-01 3.905215351096558152e-07 2.442226409912109375e-01
5.600000000000000000e+03 5.600000000000000000e+04 7.640659459866583347e-04 2.448081076145172119e-01 7.773088327667210251e-06 2.441125661134719849e-01 3.453750423432211392e-07 2.442284971475601196e-01
5.693000000000000000e+03 5.693000000000000000e+04 7.472953293472528458e-04 2.448908388614654541e-01 4.242873274051817134e-06 2.440832555294036865e-01 3.785185072047170252e-07 2.442331910133361816e-01
5.787000000000000000e+03 5.787000000000000000e+04 7.451201090589165688e-04 2.449607700109481812e-01 3.116755397059023380e-05 2.440685033798217773e-01 3.146396920783445239e-07 2.442322969436645508e-01
5.883000000000000000e+03 5.883000000000000000e+04 7.308002095669507980e-04 2.448547929525375366e-01 1.424653328285785392e-05 2.441201657056808472e-01 3.466004159236035775e-07 2.442329823970794678e-01
5.981000000000000000e+03 5.981000000000000000e+04 6.757441442459821701e-04 2.448715567588806152e-01 2.633656322359456681e-06 2.440945208072662354e-01 9.346117053610214498e-07 2.442292869091033936e-01
6.080000000000000000e+03 6.080000000000000000e+04 7.261650753207504749e-04 2.449285387992858887e-01 5.418728505901526660e-06 2.440901696681976318e-01 3.087118614075734513e-07 2.442312091588973999e-01
6.181000000000000000e+03 6.181000000000000000e+04 6.471421220339834690e-04 2.448779046535491943e-01 2.011962351389229298e-06 2.440861761569976807e-01 2.814161348396737594e-07 2.442335486412048340e-01
6.284000000000000000e+03 6.284000000000000000e+04 6.358792888931930065e-04 2.448640912771224976e-01 4.384380190458614379e-06 2.440959215164184570e-01 3.216459845134522766e-07 2.442385107278823853e-01
6.389000000000000000e+03 6.389000000000000000e+04 6.604642840102314949e-04 2.448699772357940674e-01 4.013494162791175768e-06 2.441266328096389771e-01 3.083763431277475320e-07 2.442407011985778809e-01
6.495000000000000000e+03 6.495000000000000000e+04 6.262659444473683834e-04 2.449623048305511475e-01 2.507081944713718258e-06 2.441037893295288086e-01 2.611589593470853288e-07 2.442397922277450562e-01
6.602000000000000000e+03 6.602000000000000000e+04 7.197905797511339188e-04 2.449579536914825439e-01 2.075651991617633030e-06 2.441167235374450684e-01 4.273439913049514871e-07 2.442354559898376465e-01
6.712000000000000000e+03 6.712000000000000000e+04 6.898144492879509926e-04 2.448788285255432129e-01 1.900041525004780851e-06 2.441270351409912109e-01 2.810244268403039314e-07 2.442426234483718872e-01
6.824000000000000000e+03 6.824000000000000000e+04 6.080211605876684189e-04 2.449350953102111816e-01 1.684238668531179428e-05 2.441296875476837158e-01 2.458797325743944384e-07 2.442434430122375488e-01
6.937000000000000000e+03 6.937000000000000000e+04 6.644652457907795906e-04 2.449082136154174805e-01 2.898975253629032522e-06 2.441100776195526123e-01 2.457629193486354779e-07 2.442444115877151489e-01
7.052000000000000000e+03 7.052000000000000000e+04 6.246662815101444721e-04 2.449737489223480225e-01 2.959870698759914376e-06 2.441426515579223633e-01 1.366463720842148177e-06 2.441946566104888916e-01
7.169000000000000000e+03 7.169000000000000000e+04 6.383074214681982994e-04 2.449511289596557617e-01 1.726437517390877474e-06 2.441152930259704590e-01 2.448207681027270155e-07 2.442351728677749634e-01
7.288000000000000000e+03 7.288000000000000000e+04 5.917908856645226479e-04 2.449228614568710327e-01 1.976298790395958349e-06 2.441325187683105469e-01 2.263263922941405326e-07 2.442403733730316162e-01
7.409000000000000000e+03 7.409000000000000000e+04 6.253190222196280956e-04 2.449304461479187012e-01 4.825462838198291138e-06 2.441287934780120850e-01 2.203477720286173280e-07 2.442429363727569580e-01
7.532000000000000000e+03 7.532000000000000000e+04 6.063892506062984467e-04 2.449474930763244629e-01 2.497370587661862373e-06 2.441330254077911377e-01 2.370773017901228741e-07 2.442459762096405029e-01
7.658000000000000000e+03 7.658000000000000000e+04 6.290423916652798653e-04 2.449250966310501099e-01 3.810677526416839100e-06 2.441402673721313477e-01 2.240239638240382192e-07 2.442486584186553955e-01
7.785000000000000000e+03 7.785000000000000000e+04 5.869619781151413918e-04 2.449957430362701416e-01 1.489493570261402056e-06 2.441057562828063965e-01 1.983078163902973756e-07 2.442485690116882324e-01
7.914000000000000000e+03 7.914000000000000000e+04 5.631149979308247566e-04 2.449595928192138672e-01 1.924711796164046973e-06 2.441258430480957031e-01 2.790922621898062062e-07 2.442504763603210449e-01
8.045000000000000000e+03 8.045000000000000000e+04 5.430005257949233055e-04 2.449288666248321533e-01 2.857228992070304230e-06 2.441267371177673340e-01 2.360690700697887223e-07 2.442508339881896973e-01
8.179000000000000000e+03 8.179000000000000000e+04 5.443362169899046421e-04 2.449605762958526611e-01 2.256324478366877884e-06 2.441315650939941406e-01 1.799526643253557268e-07 2.442525178194046021e-01
8.315000000000000000e+03 8.315000000000000000e+04 5.636331625282764435e-04 2.449246346950531006e-01 6.455247785197570920e-06 2.441342473030090332e-01 1.865497978315033833e-07 2.442541718482971191e-01
8.453000000000000000e+03 8.453000000000000000e+04 5.403643590398132801e-04 2.449564635753631592e-01 1.804279463613056578e-06 2.441433668136596680e-01 1.986592508274043212e-07 2.442527413368225098e-01
8.593000000000000000e+03 8.593000000000000000e+04 5.308673135004937649e-04 2.449064850807189941e-01 1.675934413469803985e-06 2.441530823707580566e-01 1.990587179534486495e-07 2.442556768655776978e-01
8.736000000000000000e+03 8.736000000000000000e+04 5.407514399848878384e-04 2.449386566877365112e-01 1.658219616729184054e-06 2.441614866256713867e-01 3.391283485143503640e-07 2.442547678947448730e-01
8.881000000000000000e+03 8.881000000000000000e+04 5.314032314345240593e-04 2.449325323104858398e-01 2.899491391872288659e-06 2.441537231206893921e-01 1.590559577380190603e-07 2.442575395107269287e-01
9.029000000000000000e+03 9.029000000000000000e+04 5.459728417918086052e-04 2.449523210525512695e-01 4.177623777650296688e-04 2.442116588354110718e-01 2.011968405213337974e-07 2.442603707313537598e-01
9.179000000000000000e+03 9.179000000000000000e+04 5.782344378530979156e-04 2.450014650821685791e-01 2.287936240463750437e-06 2.441387921571731567e-01 1.532328610664990265e-06 2.442652136087417603e-01
9.331000000000000000e+03 9.331000000000000000e+04 4.911473370157182217e-04 2.449680864810943604e-01 9.261341347155394033e-07 2.441491186618804932e-01 1.480944717968668556e-07 2.442592382431030273e-01
9.486000000000000000e+03 9.486000000000000000e+04 4.931426374241709709e-04 2.449631690979003906e-01 1.037259266922774259e-06 2.441536188125610352e-01 2.057009709233170724e-07 2.442625761032104492e-01
9.644000000000000000e+03 9.644000000000000000e+04 5.141819128766655922e-04 2.449976652860641479e-01 1.195600134451524355e-06 2.441646307706832886e-01 1.478851459069119301e-07 2.442622333765029907e-01
9.804000000000000000e+03 9.804000000000000000e+04 5.006489809602499008e-04 2.449154555797576904e-01 1.075650516213499941e-06 2.441630661487579346e-01 1.486215381873989827e-07 2.442628443241119385e-01
9.967000000000000000e+03 9.967000000000000000e+04 5.271504633128643036e-04 2.449806779623031616e-01 1.219013029185589403e-06 2.441725134849548340e-01 1.305848513766250107e-07 2.442636042833328247e-01
1.013200000000000000e+04 1.013200000000000000e+05 4.783716867677867413e-04 2.450187802314758301e-01 1.192424406326608732e-06 2.441422343254089355e-01 2.448045393066422548e-07 2.442597746849060059e-01
1.030000000000000000e+04 1.030000000000000000e+05 4.623680724762380123e-04 2.450132668018341064e-01 1.194273181681637652e-06 2.441582083702087402e-01 1.327055088040651754e-07 2.442616522312164307e-01
1.047100000000000000e+04 1.047100000000000000e+05 5.198105354793369770e-04 2.450804710388183594e-01 7.723257340330746956e-07 2.441710233688354492e-01 1.400660920580776292e-07 2.442635893821716309e-01
1.064500000000000000e+04 1.064500000000000000e+05 4.528720746748149395e-04 2.449093014001846313e-01 1.507702336311922409e-06 2.441755533218383789e-01 1.248711498647026019e-07 2.442658245563507080e-01
1.082200000000000000e+04 1.082200000000000000e+05 4.440851043909788132e-04 2.449725568294525146e-01 9.437977155357657466e-07 2.441800236701965332e-01 1.185905418310539972e-07 2.442660331726074219e-01
1.100200000000000000e+04 1.100200000000000000e+05 4.272093065083026886e-04 2.449732720851898193e-01 7.014508014435705263e-07 2.441816329956054688e-01 1.643349969526752830e-05 2.442338168621063232e-01
1.118500000000000000e+04 1.118500000000000000e+05 4.739869036711752415e-04 2.449629306793212891e-01 1.100587951441411860e-06 2.441886663436889648e-01 1.229849146966444096e-07 2.442585229873657227e-01
1.137000000000000000e+04 1.137000000000000000e+05 4.522919771261513233e-04 2.449506968259811401e-01 6.708408477607008535e-07 2.441903948783874512e-01 1.161264293614294729e-07 2.442627549171447754e-01
1.155900000000000000e+04 1.155900000000000000e+05 4.051520663779228926e-04 2.449443340301513672e-01 1.344261545455083251e-05 2.441554367542266846e-01 1.146750037150923163e-07 2.442642450332641602e-01
1.175100000000000000e+04 1.175100000000000000e+05 4.422881174832582474e-04 2.450039684772491455e-01 8.311800456795026548e-07 2.441750317811965942e-01 1.367186541756382212e-07 2.442670762538909912e-01
1.194600000000000000e+04 1.194600000000000000e+05 4.210397019051015377e-04 2.450106889009475708e-01 6.365423246279533487e-07 2.441840022802352905e-01 1.255711197245545918e-07 2.442663609981536865e-01
1.214500000000000000e+04 1.214500000000000000e+05 4.116294730920344591e-04 2.450036555528640747e-01 1.611869492990081199e-06 2.441993206739425659e-01 1.086107630499100196e-07 2.442673295736312866e-01
1.234600000000000000e+04 1.234600000000000000e+05 4.250369092915207148e-04 2.449214458465576172e-01 7.404947837130748667e-07 2.441984415054321289e-01 3.092522433689737227e-07 2.442726939916610718e-01
1.255100000000000000e+04 1.255100000000000000e+05 4.552148166112601757e-04 2.450088262557983398e-01 1.468493906031653751e-06 2.441906183958053589e-01 9.847307325117071741e-08 2.442691922187805176e-01
1.276000000000000000e+04 1.276000000000000000e+05 3.815718810074031353e-04 2.449240982532501221e-01 6.218273256308748387e-07 2.441985011100769043e-01 1.409264882568095345e-07 2.442735582590103149e-01
1.297200000000000000e+04 1.297200000000000000e+05 4.025187809020280838e-04 2.449403554201126099e-01 4.428462125360965729e-05 2.442528754472732544e-01 9.138267387243104167e-08 2.442717701196670532e-01
1.318700000000000000e+04 1.318700000000000000e+05 3.821981663350015879e-04 2.449633777141571045e-01 6.755639105904265307e-07 2.441975921392440796e-01 9.122221911184169585e-08 2.442729473114013672e-01
1.340600000000000000e+04 1.340600000000000000e+05 3.958032466471195221e-04 2.449418604373931885e-01 2.208009937021415681e-05 2.441934645175933838e-01 1.000880232027157035e-07 2.442745268344879150e-01
1.362900000000000000e+04 1.362900000000000000e+05 4.116886411793529987e-04 2.449450939893722534e-01 4.670378359605820151e-07 2.442058622837066650e-01 8.336079559967402020e-08 2.442735433578491211e-01
1.385500000000000000e+04 1.385500000000000000e+05 3.977037558797746897e-04 2.449474185705184937e-01 5.871531811862951145e-07 2.442110776901245117e-01 4.512144755608460400e-07 2.442764788866043091e-01
1.408500000000000000e+04 1.408500000000000000e+05 3.807761240750551224e-04 2.449712753295898438e-01 4.479352355701848865e-07 2.442115545272827148e-01 7.886478670116048306e-08 2.442747354507446289e-01
1.431900000000000000e+04 1.431900000000000000e+05 3.597133618313819170e-04 2.449698746204376221e-01 1.260905628441832960e-05 2.442099153995513916e-01 9.146910429080890026e-08 2.442736029624938965e-01
1.455700000000000000e+04 1.455700000000000000e+05 3.565462538972496986e-04 2.449702620506286621e-01 5.008517973692505620e-07 2.442144751548767090e-01 3.520014615787658840e-06 2.442736029624938965e-01
1.479900000000000000e+04 1.479900000000000000e+05 3.503722546156495810e-04 2.449555099010467529e-01 4.942891109749325551e-07 2.442149221897125244e-01 7.606713836594281020e-08 2.442760765552520752e-01
1.504500000000000000e+04 1.504500000000000000e+05 3.630681603681296110e-04 2.450145483016967773e-01 4.132642459353519371e-07 2.442153692245483398e-01 7.516420197362094768e-08 2.442759722471237183e-01
1.529400000000000000e+04 1.529400000000000000e+05 3.629919956438243389e-04 2.450011521577835083e-01 2.771617118924041279e-06 2.442255318164825439e-01 7.676232627318313462e-08 2.442761808633804321e-01
1.554800000000000000e+04 1.554800000000000000e+05 3.617834299802780151e-04 2.449712902307510376e-01 4.099442207916581538e-07 2.442208528518676758e-01 6.864888746349606663e-08 2.442771643400192261e-01
1.580700000000000000e+04 1.580700000000000000e+05 3.407885960768908262e-04 2.449904978275299072e-01 1.110000312110059895e-06 2.442287355661392212e-01 6.853635170500638196e-08 2.442783713340759277e-01
1.606900000000000000e+04 1.606900000000000000e+05 3.197172190994024277e-04 2.449388504028320312e-01 3.613438934735313524e-07 2.442247867584228516e-01 6.600226498676420306e-08 2.442791461944580078e-01
1.633600000000000000e+04 1.633600000000000000e+05 3.412614460103213787e-04 2.449724674224853516e-01 2.134648866558563896e-06 2.442002892494201660e-01 4.672124589433224173e-07 2.442752718925476074e-01
1.660700000000000000e+04 1.660700000000000000e+05 3.072064428124576807e-04 2.449600100517272949e-01 3.836147755009733373e-07 2.442150712013244629e-01 6.131279661758526345e-08 2.442794740200042725e-01
1.688300000000000000e+04 1.688300000000000000e+05 3.125602961517870426e-04 2.449609637260437012e-01 3.609112013691628817e-07 2.442223131656646729e-01 6.080806258523807628e-08 2.442802786827087402e-01
1.716300000000000000e+04 1.716300000000000000e+05 3.381725400686264038e-04 2.449561357498168945e-01 3.444743583713716362e-07 2.442248463630676270e-01 8.153398312060744502e-08 2.442823797464370728e-01
1.744800000000000000e+04 1.744800000000000000e+05 3.036882262676954269e-04 2.449538856744766235e-01 4.799698558599629905e-07 2.442156076431274414e-01 6.181844014463422354e-08 2.442801594734191895e-01
1.773800000000000000e+04 1.773800000000000000e+05 2.993291127495467663e-04 2.449350059032440186e-01 3.862344897243019659e-07 2.442236691713333130e-01 8.149632435561215971e-08 2.442824393510818481e-01
1.803300000000000000e+04 1.803300000000000000e+05 3.185072564519941807e-04 2.449535727500915527e-01 1.128531835092871916e-06 2.442273646593093872e-01 5.630518984389709658e-08 2.442782819271087646e-01
1.833200000000000000e+04 1.833200000000000000e+05 2.890632604248821735e-04 2.449624240398406982e-01 6.561621148648555391e-07 2.442326992750167847e-01 5.809166125914089207e-08 2.442801445722579956e-01
1.863700000000000000e+04 1.863700000000000000e+05 2.881704131141304970e-04 2.449622750282287598e-01 3.509833845782850403e-07 2.442323863506317139e-01 5.798888835784055118e-08 2.442804574966430664e-01
1.894600000000000000e+04 1.894600000000000000e+05 2.885261783376336098e-04 2.449333667755126953e-01 1.479021648265188560e-06 2.442332953214645386e-01 5.112038081733771833e-08 2.442815452814102173e-01
1.926100000000000000e+04 1.926100000000000000e+05 3.202132065780460835e-04 2.449787259101867676e-01 2.663941245373280253e-07 2.442336976528167725e-01 5.537052771842354559e-08 2.442832291126251221e-01
1.958100000000000000e+04 1.958100000000000000e+05 2.852688776329159737e-04 2.448771595954895020e-01 2.953178181996918283e-07 2.442366778850555420e-01 5.097076538618239283e-08 2.442822456359863281e-01
1.990600000000000000e+04 1.990600000000000000e+05 2.821850357577204704e-04 2.449215054512023926e-01 2.503855967006529681e-07 2.442392110824584961e-01 4.996146785174460092e-08 2.442837059497833252e-01
2.023700000000000000e+04 2.023700000000000000e+05 2.880964602809399366e-04 2.449321001768112183e-01 2.385451125519466586e-07 2.442403733730316162e-01 4.750166837652614049e-08 2.442814856767654419e-01
2.057300000000000000e+04 2.057300000000000000e+05 2.862302353605628014e-04 2.450014352798461914e-01 2.418190092612348963e-07 2.442409098148345947e-01 4.666707553724336321e-08 2.442829459905624390e-01
2.091400000000000000e+04 2.091400000000000000e+05 2.956461976282298565e-04 2.449333667755126953e-01 6.114877351137693040e-07 2.442106604576110840e-01 4.644022766342459363e-08 2.442833334207534790e-01
2.126200000000000000e+04 2.126200000000000000e+05 2.892234479077160358e-04 2.449898719787597656e-01 3.366380099123489344e-07 2.442280054092407227e-01 4.522058105749238166e-08 2.442842423915863037e-01
2.161500000000000000e+04 2.161500000000000000e+05 2.723868528846651316e-04 2.449537962675094604e-01 3.382907607374363579e-07 2.442348599433898926e-01 4.252858332165487809e-08 2.442844659090042114e-01
2.197400000000000000e+04 2.197400000000000000e+05 2.680637990124523640e-04 2.449734807014465332e-01 4.668099222726596054e-07 2.442402690649032593e-01 4.273147169442381710e-08 2.442846894264221191e-01
2.233900000000000000e+04 2.233900000000000000e+05 2.680217148736119270e-04 2.449494898319244385e-01 1.008020831250178162e-06 2.442367076873779297e-01 4.597118419269463629e-08 2.442848831415176392e-01
2.271000000000000000e+04 2.271000000000000000e+05 2.688607783056795597e-04 2.449402213096618652e-01 2.105446981204295298e-07 2.442421317100524902e-01 3.955601712846146256e-08 2.442856132984161377e-01
2.308700000000000000e+04 2.308700000000000000e+05 2.577320847194641829e-04 2.449119389057159424e-01 2.879872340599831659e-07 2.442471385002136230e-01 3.894771438694988319e-08 2.442863732576370239e-01
2.347000000000000000e+04 2.347000000000000000e+05 2.568674972280859947e-04 2.449332177639007568e-01 1.895152649922238197e-06 2.442400753498077393e-01 3.790104230461111001e-08 2.442865371704101562e-01
2.386000000000000000e+04 2.386000000000000000e+05 2.545255410950630903e-04 2.449574470520019531e-01 2.025389278514921898e-07 2.442480623722076416e-01 3.690793448640761198e-08 2.442866861820220947e-01
2.425600000000000000e+04 2.425600000000000000e+05 2.586491173133254051e-04 2.449399828910827637e-01 1.998815974957324215e-07 2.442491650581359863e-01 3.914335167110039038e-08 2.442869693040847778e-01
2.465900000000000000e+04 2.465900000000000000e+05 2.499603433534502983e-04 2.448765635490417480e-01 1.818898738292773487e-07 2.442509531974792480e-01 4.146256173953588586e-07 2.442859858274459839e-01
2.506900000000000000e+04 2.506900000000000000e+05 2.691345289349555969e-04 2.449687868356704712e-01 1.928530508621406625e-07 2.442462593317031860e-01 3.323834363300193218e-08 2.442877739667892456e-01
2.548500000000000000e+04 2.548500000000000000e+05 2.577686100266873837e-04 2.448865175247192383e-01 1.989611746466835029e-07 2.442508339881896973e-01 3.287849281718990824e-08 2.442881762981414795e-01
2.590800000000000000e+04 2.590800000000000000e+05 2.475944056641310453e-04 2.449595928192138672e-01 1.755349501308955951e-07 2.442527562379837036e-01 5.045285789151421341e-08 2.442887723445892334e-01
2.633800000000000000e+04 2.633800000000000000e+05 2.268525131512433290e-04 2.448917925357818604e-01 2.902335722865245771e-07 2.442373931407928467e-01 3.488685251795686781e-08 2.442840635776519775e-01
2.677600000000000000e+04 2.677600000000000000e+05 2.335118770133703947e-04 2.449415922164916992e-01 1.986227999850598280e-07 2.442475408315658569e-01 3.552911209681042237e-08 2.442869842052459717e-01
2.722000000000000000e+04 2.722000000000000000e+05 2.341973304282873869e-04 2.449312508106231689e-01 2.043313145350111881e-07 2.442527860403060913e-01 3.185860464327561203e-08 2.442871630191802979e-01
2.767200000000000000e+04 2.767200000000000000e+05 2.224085474153980613e-04 2.449018359184265137e-01 2.115648527478697360e-07 2.442500293254852295e-01 4.219259253090967832e-08 2.442883700132369995e-01
2.813200000000000000e+04 2.813200000000000000e+05 2.377170312684029341e-04 2.449265718460083008e-01 6.738769684488943312e-07 2.442482560873031616e-01 3.223662048412734293e-08 2.442884445190429688e-01
2.859900000000000000e+04 2.859900000000000000e+05 2.383197279414162040e-04 2.449621558189392090e-01 1.614095879176602466e-07 2.442561984062194824e-01 2.893641237733390881e-08 2.442888617515563965e-01
2.907400000000000000e+04 2.907400000000000000e+05 2.098581899190321565e-04 2.449011802673339844e-01 1.827311848501267377e-07 2.442565262317657471e-01 2.952613442630536156e-08 2.442894279956817627e-01
2.955700000000000000e+04 2.955700000000000000e+05 2.334866439923644066e-04 2.449279725551605225e-01 1.595049781144552981e-07 2.442561089992523193e-01 2.750375927007553400e-08 2.442897409200668335e-01
3.004800000000000000e+04 3.004800000000000000e+05 2.216773427790030837e-04 2.448910027742385864e-01 1.818076214021857595e-07 2.442565858364105225e-01 2.670700993689933966e-08 2.442894876003265381e-01
3.054700000000000000e+04 3.054700000000000000e+05 2.296254970133304596e-04 2.449079006910324097e-01 4.135306994612619746e-07 2.442544400691986084e-01 2.624510919702061074e-08 2.442902028560638428e-01
3.105400000000000000e+04 3.105400000000000000e+05 2.299427869729697704e-04 2.449299842119216919e-01 1.401984945914591663e-07 2.442617714405059814e-01 2.604908289072227490e-08 2.442905157804489136e-01
3.157000000000000000e+04 3.157000000000000000e+05 2.095660165650770068e-04 2.448889762163162231e-01 1.361612618211438530e-07 2.442592680454254150e-01 2.487605144096960430e-08 2.442907989025115967e-01
3.209400000000000000e+04 3.209400000000000000e+05 2.175827103201299906e-04 2.449098229408264160e-01 1.279627497297042282e-07 2.442608773708343506e-01 2.387938025094626937e-08 2.442909926176071167e-01
3.262700000000000000e+04 3.262700000000000000e+05 2.010740136029198766e-04 2.448736876249313354e-01 1.204458044412604067e-07 2.442637532949447632e-01 2.429490564281877596e-08 2.442912161350250244e-01
3.316900000000000000e+04 3.316900000000000000e+05 2.118219708791002631e-04 2.448840737342834473e-01 1.387245163186889840e-07 2.442530095577239990e-01 2.268878418476560910e-08 2.442915439605712891e-01
3.372000000000000000e+04 3.372000000000000000e+05 2.019715902861207724e-04 2.448563277721405029e-01 1.386439976158726495e-07 2.442613691091537476e-01 2.202909143989018048e-08 2.442917525768280029e-01
3.428000000000000000e+04 3.428000000000000000e+05 2.048436144832521677e-04 2.449033856391906738e-01 1.700822309658178710e-07 2.442644983530044556e-01 8.034627541064764955e-08 2.442941963672637939e-01
3.484900000000000000e+04 3.484900000000000000e+05 2.003443369176238775e-04 2.448668181896209717e-01 1.129713780301244697e-07 2.442634999752044678e-01 2.125439735323197965e-08 2.442921102046966553e-01
3.542800000000000000e+04 3.542800000000000000e+05 1.938784262165427208e-04 2.449014484882354736e-01 1.220018646108655958e-07 2.442654967308044434e-01 2.104505369970866013e-08 2.442924678325653076e-01
3.601600000000000000e+04 3.601600000000000000e+05 2.035198849625885487e-04 2.449281811714172363e-01 3.859298885799944401e-06 2.442331314086914062e-01 2.055225145625172445e-08 2.442928999662399292e-01
3.661400000000000000e+04 3.661400000000000000e+05 1.975691993720829487e-04 2.449203133583068848e-01 2.074179690225719241e-07 2.442683279514312744e-01 3.627680911222341820e-08 2.442941665649414062e-01
3.722300000000000000e+04 3.722300000000000000e+05 2.062630665022879839e-04 2.448683828115463257e-01 9.725436456164970878e-08 2.442684471607208252e-01 1.893007173237037932e-08 2.442931532859802246e-01
3.784100000000000000e+04 3.784100000000000000e+05 1.889662817120552063e-04 2.448924481868743896e-01 1.000631186798273120e-07 2.442690879106521606e-01 1.868044030572946212e-08 2.442934513092041016e-01
3.846900000000000000e+04 3.846900000000000000e+05 1.952240709215402603e-04 2.449126839637756348e-01 9.018067714805511059e-08 2.442695498466491699e-01 1.817735828524291719e-08 2.442932426929473877e-01
3.910800000000000000e+04 3.910800000000000000e+05 1.889138948172330856e-04 2.448636442422866821e-01 8.679670315814291826e-08 2.442697286605834961e-01 1.824738049549523566e-08 2.442935109138488770e-01
3.975700000000000000e+04 3.975700000000000000e+05 1.859985350165516138e-04 2.448737025260925293e-01 2.035525312749086879e-07 2.442703098058700562e-01 1.715439523763961915e-08 2.442938387393951416e-01
4.041800000000000000e+04 4.041800000000000000e+05 1.837662712205201387e-04 2.448697388172149658e-01 8.117103789118118584e-08 2.442711591720581055e-01 1.699812202105022152e-08 2.442940771579742432e-01
4.108900000000000000e+04 4.108900000000000000e+05 1.897471956908702850e-04 2.448842525482177734e-01 9.437808046186546562e-08 2.442730218172073364e-01 4.916199358717676660e-08 2.442932128906250000e-01
4.177100000000000000e+04 4.177100000000000000e+05 1.857833995018154383e-04 2.448956221342086792e-01 1.870699861683533527e-07 2.442727982997894287e-01 1.591529041888861684e-08 2.442944794893264771e-01
4.246500000000000000e+04 4.246500000000000000e+05 1.938903296831995249e-04 2.449073791503906250e-01 1.034489756079892686e-07 2.442634105682373047e-01 1.629251755730365403e-08 2.442949712276458740e-01
4.317000000000000000e+04 4.317000000000000000e+05 1.949928991962224245e-04 2.448908388614654541e-01 1.382557712759080459e-07 2.442712932825088501e-01 1.520162840051852982e-08 2.442948520183563232e-01
4.388700000000000000e+04 4.388700000000000000e+05 1.895541208796203136e-04 2.448680698871612549e-01 1.150581709907783079e-07 2.442688196897506714e-01 1.487217815565600176e-08 2.442948818206787109e-01
4.461600000000000000e+04 4.461600000000000000e+05 1.852156274253502488e-04 2.448757588863372803e-01 7.917310540506150573e-08 2.442729175090789795e-01 1.441661900969393173e-08 2.442951202392578125e-01
4.535700000000000000e+04 4.535700000000000000e+05 1.783236366463825107e-04 2.448715269565582275e-01 7.730680806616874179e-08 2.442697882652282715e-01 1.499264712379044795e-08 2.442955076694488525e-01
4.611000000000000000e+04 4.611000000000000000e+05 1.673887600190937519e-04 2.448535710573196411e-01 7.940876400880370056e-08 2.442730069160461426e-01 1.357646173261173317e-08 2.442955672740936279e-01
4.687600000000000000e+04 4.687600000000000000e+05 1.670209167059510946e-04 2.448645234107971191e-01 7.014371306013345020e-08 2.442742139101028442e-01 1.774376912067054946e-08 2.442877888679504395e-01
4.765400000000000000e+04 4.765400000000000000e+05 1.646388409426435828e-04 2.448694258928298950e-01 7.068850038649543421e-08 2.442744076251983643e-01 1.596971799244784052e-08 2.442917227745056152e-01
4.844600000000000000e+04 4.844600000000000000e+05 1.674420200288295746e-04 2.448816299438476562e-01 6.460055601564818062e-08 2.442763447761535645e-01 2.142092192514155613e-08 2.442927658557891846e-01
4.925000000000000000e+04 4.925000000000000000e+05 1.606973091838881373e-04 2.448586523532867432e-01 7.765154208527746960e-08 2.442678511142730713e-01 1.586221287652733736e-08 2.442935407161712646e-01
5.006800000000000000e+04 5.006800000000000000e+05 1.635722874198108912e-04 2.448500990867614746e-01 7.292138093362154905e-08 2.442742735147476196e-01 1.405402549892187380e-08 2.442942559719085693e-01
5.090000000000000000e+04 5.090000000000000000e+05 1.666971656959503889e-04 2.448849081993103027e-01 7.068255314379712217e-08 2.442756295204162598e-01 1.347194800160878003e-08 2.442946732044219971e-01
5.174500000000000000e+04 5.174500000000000000e+05 1.618036185391247272e-04 2.448699176311492920e-01 5.896598764820737415e-08 2.442767620086669922e-01 1.313778064115922461e-08 2.442950606346130371e-01
5.260400000000000000e+04 5.260400000000000000e+05 1.576753711560741067e-04 2.448696196079254150e-01 6.267320884489890886e-08 2.442781925201416016e-01 1.297940244171513768e-08 2.442954778671264648e-01
5.347800000000000000e+04 5.347800000000000000e+05 1.582458207849413157e-04 2.448429167270660400e-01 5.769808453237601498e-08 2.442790567874908447e-01 1.236696167694617543e-08 2.442956119775772095e-01
5.436600000000000000e+04 5.436600000000000000e+05 1.608316961210221052e-04 2.448671162128448486e-01 2.187689460697583854e-05 2.442999780178070068e-01 1.203323840570647008e-08 2.442957907915115356e-01
5.526900000000000000e+04 5.526900000000000000e+05 1.466849644202739000e-04 2.448363751173019409e-01 6.730375901042862097e-08 2.442773282527923584e-01 1.162764817763672909e-08 2.442960739135742188e-01
5.618700000000000000e+04 5.618700000000000000e+05 1.587129663676023483e-04 2.448358833789825439e-01 6.775717054097185610e-08 2.442783862352371216e-01 1.130283955319555389e-08 2.442963123321533203e-01
5.712000000000000000e+04 5.712000000000000000e+05 1.461062638554722071e-04 2.448421716690063477e-01 1.198261685431134538e-07 2.442802786827087402e-01 1.204483979222459311e-08 2.442967146635055542e-01
5.806900000000000000e+04 5.806900000000000000e+05 1.594799978192895651e-04 2.448115348815917969e-01 3.854502665490144864e-06 2.442705035209655762e-01 1.442813601926218325e-08 2.442967295646667480e-01
5.903300000000000000e+04 5.903300000000000000e+05 1.486085238866508007e-04 2.448021471500396729e-01 5.028964977782379719e-08 2.442810833454132080e-01 1.039129848834363656e-08 2.442968636751174927e-01
6.001300000000000000e+04 6.001300000000000000e+05 1.523247774457558990e-04 2.447988390922546387e-01 5.156044124987602117e-08 2.442818284034729004e-01 1.023609197403629878e-08 2.442970275878906250e-01
6.101000000000000000e+04 6.101000000000000000e+05 1.399708562530577183e-04 2.447940409183502197e-01 4.847502310667550773e-08 2.442821860313415527e-01 9.878111661976163305e-09 2.442971616983413696e-01
6.202300000000000000e+04 6.202300000000000000e+05 1.402529014740139246e-04 2.447845339775085449e-01 2.391548605373827741e-06 2.442751526832580566e-01 1.342557354178097739e-08 2.442974746227264404e-01
6.305300000000000000e+04 6.305300000000000000e+05 1.436013262718915939e-04 2.448122203350067139e-01 4.340672177249871311e-08 2.442832589149475098e-01 9.348712914913903660e-09 2.442974746227264404e-01
6.410000000000000000e+04 6.410000000000000000e+05 1.312473177677020431e-04 2.447910606861114502e-01 6.830642718114177114e-08 2.442828714847564697e-01 9.102611109312874760e-09 2.442976534366607666e-01
6.516500000000000000e+04 6.516500000000000000e+05 1.356864086119458079e-04 2.447787523269653320e-01 3.903481626821303507e-08 2.442841231822967529e-01 9.277376200600429001e-09 2.442978620529174805e-01
6.624700000000000000e+04 6.624700000000000000e+05 1.354439882561564445e-04 2.447737455368041992e-01 4.050210833383971476e-08 2.442845404148101807e-01 2.575538701421464793e-06 2.442862689495086670e-01
6.734700000000000000e+04 6.734700000000000000e+05 1.278410491067916155e-04 2.447758316993713379e-01 4.724246238652085594e-08 2.442792654037475586e-01 8.458559186408365349e-09 2.442979216575622559e-01
6.846600000000000000e+04 6.846600000000000000e+05 1.256182440556585789e-04 2.447643280029296875e-01 4.140978404620909714e-08 2.442833483219146729e-01 8.269813278616311436e-09 2.442980706691741943e-01
6.960300000000000000e+04 6.960300000000000000e+05 1.296542468480765820e-04 2.447624504566192627e-01 4.243779727630681009e-08 2.442836314439773560e-01 8.112914784419444914e-09 2.442983686923980713e-01
7.075800000000000000e+04 7.075800000000000000e+05 1.313794782618060708e-04 2.447989284992218018e-01 3.896516176382647245e-08 2.442848384380340576e-01 7.861325812541508640e-09 2.442984580993652344e-01
7.193400000000000000e+04 7.193400000000000000e+05 1.258557604160159826e-04 2.447701692581176758e-01 2.379300099164538551e-07 2.442794293165206909e-01 7.982610128465239541e-09 2.442985475063323975e-01
7.312800000000000000e+04 7.312800000000000000e+05 1.230735360877588391e-04 2.447840869426727295e-01 3.573921247834732640e-08 2.442852109670639038e-01 7.429044934781359188e-09 2.442985773086547852e-01
7.434300000000000000e+04 7.434300000000000000e+05 1.266681938432157040e-04 2.447698712348937988e-01 3.223272315722169878e-08 2.442860454320907593e-01 7.455662753841352242e-09 2.442986518144607544e-01
7.557700000000000000e+04 7.557700000000000000e+05 1.235422096215188503e-04 2.447752058506011963e-01 3.240657875380748010e-08 2.442866265773773193e-01 7.212409780521511493e-09 2.442989051342010498e-01
7.683200000000000000e+04 7.683200000000000000e+05 1.134680205723270774e-04 2.447699904441833496e-01 5.191304097706961329e-08 2.442753016948699951e-01 8.420590447144604695e-09 2.442989051342010498e-01
7.810800000000000000e+04 7.810800000000000000e+05 1.171746043837629259e-04 2.447757124900817871e-01 5.596928076556650922e-08 2.442817687988281250e-01 6.756327053381028236e-09 2.442989647388458252e-01
7.940500000000000000e+04 7.940500000000000000e+05 1.192101481137797236e-04 2.447895109653472900e-01 3.663013359300748562e-08 2.442837655544281006e-01 6.585429090932848339e-09 2.442991137504577637e-01
8.072400000000000000e+04 8.072400000000000000e+05 1.198888639919459820e-04 2.447756826877593994e-01 3.474169574246843695e-08 2.442843466997146606e-01 6.505915806087614328e-09 2.442992478609085083e-01
8.206500000000000000e+04 8.206500000000000000e+05 1.245731982635334134e-04 2.447769045829772949e-01 3.258794123439656687e-08 2.442856132984161377e-01 6.304048394412120615e-09 2.442993521690368652e-01
8.342800000000000000e+04 8.342800000000000000e+05 1.120724191423505545e-04 2.447526156902313232e-01 4.862775782044082007e-08 2.442851066589355469e-01 6.120659534758488007e-09 2.442994713783264160e-01
8.481300000000000000e+04 8.481300000000000000e+05 1.113065300160087645e-04 2.447536289691925049e-01 3.157176919899029599e-08 2.442867755889892578e-01 7.618856656677053252e-09 2.442993223667144775e-01
8.622100000000000000e+04 8.622100000000000000e+05 1.113624894060194492e-04 2.447599917650222778e-01 2.931100162584243662e-08 2.442875504493713379e-01 5.879338793590704881e-09 2.442996203899383545e-01
8.765300000000000000e+04 8.765300000000000000e+05 1.073738385457545519e-04 2.447403073310852051e-01 2.690436318175670749e-08 2.442879974842071533e-01 5.298409632814582437e-06 2.442524731159210205e-01
8.910900000000000000e+04 8.910900000000000000e+05 1.165588764706626534e-04 2.447261959314346313e-01 4.788675767031236319e-08 2.442877292633056641e-01 6.365787008633105870e-09 2.442979663610458374e-01
9.058900000000000000e+04 9.058900000000000000e+05 1.180644176201894879e-04 2.447451651096343994e-01 2.605321824944439868e-08 2.442880868911743164e-01 6.009508890514325685e-09 2.442987114191055298e-01
9.209300000000000000e+04 9.209300000000000000e+05 1.045687386067584157e-04 2.447329610586166382e-01 2.786958219758162159e-08 2.442887127399444580e-01 6.993341461480895305e-09 2.442991584539413452e-01
9.362300000000000000e+04 9.362300000000000000e+05 1.066811964847147465e-04 2.447272688150405884e-01 2.442045854422758566e-08 2.442894876003265381e-01 5.882928366673922937e-09 2.442993223667144775e-01
9.517700000000000000e+04 9.517700000000000000e+05 1.036623289110139012e-04 2.447389364242553711e-01 2.409974086958754924e-08 2.442899644374847412e-01 9.361533770402274968e-09 2.442997395992279053e-01
9.675800000000000000e+04 9.675800000000000000e+05 1.046582619892433286e-04 2.447253167629241943e-01 6.147770648112782510e-08 2.442911714315414429e-01 5.368884004042229208e-09 2.442996203899383545e-01
9.836500000000000000e+04 9.836500000000000000e+05 1.105334376916289330e-04 2.447253614664077759e-01 2.261949916260164173e-08 2.442905008792877197e-01 5.224587429353277912e-09 2.442997992038726807e-01
9.999800000000000000e+04 9.999800000000000000e+05 1.031031133607029915e-04 2.447305917739868164e-01 2.117184649819137121e-08 2.442906498908996582e-01 5.096547184280098008e-09 2.442999184131622314e-01


==> dat/results_nimg.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 7.950396835803985596e-02 7.444515079259872437e-02 1.041302829980850220e-01 9.981021285057067871e-02 1.206397116184234619e-01 1.143900603055953979e-01
2.000000000000000000e+00 2.000000000000000000e+01 5.830650776624679565e-02 5.213991180062294006e-02 7.834848761558532715e-02 7.072976231575012207e-02 1.425967812538146973e-01 1.385504305362701416e-01
3.000000000000000000e+00 3.000000000000000000e+01 4.406642168760299683e-02 3.702591359615325928e-02 7.559247314929962158e-02 6.949387490749359131e-02 6.029634177684783936e-02 5.365851894021034241e-02
4.000000000000000000e+00 4.000000000000000000e+01 3.902468830347061157e-02 3.174573183059692383e-02 4.649699851870536804e-02 3.961537033319473267e-02 1.189434379339218140e-01 1.154778301715850830e-01
5.000000000000000000e+00 5.000000000000000000e+01 3.409466519951820374e-02 2.626661211252212524e-02 4.810801893472671509e-02 4.149087890982627869e-02 4.647266119718551636e-02 3.996755927801132202e-02
6.000000000000000000e+00 6.000000000000000000e+01 3.100222162902355194e-02 2.266976423561573029e-02 4.041779786348342896e-02 3.320703282952308655e-02 5.563628673553466797e-02 4.787463694810867310e-02
7.000000000000000000e+00 7.000000000000000000e+01 2.825917676091194153e-02 1.952894590795040131e-02 3.585505485534667969e-02 2.789727039635181427e-02 6.028878316283226013e-02 5.202296376228332520e-02
8.000000000000000000e+00 8.000000000000000000e+01 2.599106915295124054e-02 1.695949584245681763e-02 3.380020707845687866e-02 2.530814893543720245e-02 4.823987185955047607e-02 3.947542235255241394e-02
9.000000000000000000e+00 9.000000000000000000e+01 2.434235066175460815e-02 1.505367830395698547e-02 3.109683282673358917e-02 2.228732965886592865e-02 3.468891978263854980e-02 2.533150464296340942e-02
1.000000000000000000e+01 1.000000000000000000e+02 2.347275987267494202e-02 1.391145959496498108e-02 2.856479212641716003e-02 1.955335587263107300e-02 3.257212787866592407e-02 2.310313284397125244e-02
1.100000000000000000e+01 1.100000000000000000e+02 2.299197949469089508e-02 1.314337085932493210e-02 2.709541097283363342e-02 1.789189688861370087e-02 3.588940575718879700e-02 2.638077735900878906e-02
1.200000000000000000e+01 1.200000000000000000e+02 2.272797934710979462e-02 1.261758059263229370e-02 2.606282383203506470e-02 1.660679653286933899e-02 3.587129712104797363e-02 2.619064599275588989e-02
1.300000000000000000e+01 1.300000000000000000e+02 2.257383614778518677e-02 1.226127147674560547e-02 2.569517865777015686e-02 1.594932377338409424e-02 3.290280327200889587e-02 2.296562120318412781e-02
1.400000000000000000e+01 1.400000000000000000e+02 2.243510261178016663e-02 1.197776384651660919e-02 2.585300989449024200e-02 1.583827286958694458e-02 3.029524534940719604e-02 2.008752897381782532e-02
1.500000000000000000e+01 1.500000000000000000e+02 2.199371904134750366e-02 1.140355877578258514e-02 2.582402527332305908e-02 1.559701189398765564e-02 2.927959151566028595e-02 1.885875314474105835e-02
1.600000000000000000e+01 1.600000000000000000e+02 2.142752707004547119e-02 1.073949690908193588e-02 2.528145909309387207e-02 1.489715091884136200e-02 2.877224981784820557e-02 1.821505464613437653e-02
1.700000000000000000e+01 1.700000000000000000e+02 2.095849253237247467e-02 1.021610572934150696e-02 2.472608163952827454e-02 1.423593331128358841e-02 2.830879017710685730e-02 1.768549345433712006e-02
1.800000000000000000e+01 1.800000000000000000e+02 2.049391344189643860e-02 9.761990047991275787e-03 2.432942017912864685e-02 1.377893332391977310e-02 2.778099849820137024e-02 1.715219393372535706e-02
1.900000000000000000e+01 1.900000000000000000e+02 2.008843421936035156e-02 9.409452788531780243e-03 2.366373874247074127e-02 1.306526456028223038e-02 2.714841067790985107e-02 1.656111329793930054e-02
2.000000000000000000e+01 2.000000000000000000e+02 1.976179704070091248e-02 9.151030331850051880e-03 2.320374548435211182e-02 1.260525733232498169e-02 2.649661339819431305e-02 1.598934642970561981e-02
2.100000000000000000e+01 2.100000000000000000e+02 1.946147531270980835e-02 8.905628696084022522e-03 2.276177518069744110e-02 1.219274662435054779e-02 2.594623528420925140e-02 1.554731838405132294e-02
2.200000000000000000e+01 2.200000000000000000e+02 1.918815076351165771e-02 8.651650510728359222e-03 2.230922877788543701e-02 1.179972756654024124e-02 2.558359503746032715e-02 1.530230231583118439e-02
2.300000000000000000e+01 2.300000000000000000e+02 1.897897757589817047e-02 8.442888036370277405e-03 2.201979607343673706e-02 1.159132458269596100e-02 2.533657848834991455e-02 1.515470724552869797e-02
2.400000000000000000e+01 2.400000000000000000e+02 1.878692954778671265e-02 8.250294253230094910e-03 2.182430773973464966e-02 1.147333253175020218e-02 2.504657581448554993e-02 1.491946354508399963e-02
2.500000000000000000e+01 2.500000000000000000e+02 1.850177161395549774e-02 7.993923500180244446e-03 2.157302573323249817e-02 1.127256080508232117e-02 2.470122091472148895e-02 1.458405051380395889e-02
2.600000000000000000e+01 2.600000000000000000e+02 1.830378547310829163e-02 7.837306708097457886e-03 2.125925756990909576e-02 1.096959132701158524e-02 2.432450279593467712e-02 1.417929958552122116e-02
2.700000000000000000e+01 2.700000000000000000e+02 1.812883093953132629e-02 7.683902047574520111e-03 2.096893452107906342e-02 1.065991539508104324e-02 2.393354102969169617e-02 1.373857632279396057e-02
2.800000000000000000e+01 2.800000000000000000e+02 1.792774908244609833e-02 7.482108660042285919e-03 2.078343369066715240e-02 1.045999675989151001e-02 2.357081137597560883e-02 1.331805251538753510e-02
2.900000000000000000e+01 2.900000000000000000e+02 1.779385656118392944e-02 7.312303874641656876e-03 2.056898176670074463e-02 1.024665776640176773e-02 2.329317852854728699e-02 1.298836059868335724e-02
3.000000000000000000e+01 3.000000000000000000e+02 1.758944243192672729e-02 7.066571153700351715e-03 2.030208148062229156e-02 9.994080290198326111e-03 2.310597337782382965e-02 1.276138983666896820e-02
3.100000000000000000e+01 3.100000000000000000e+02 1.742820255458354950e-02 6.880900822579860687e-03 2.008873037993907928e-02 9.798603132367134094e-03 2.294563129544258118e-02 1.257893815636634827e-02
3.200000000000000000e+01 3.200000000000000000e+02 1.731618866324424744e-02 6.771462969481945038e-03 1.992873102426528931e-02 9.640248492360115051e-03 2.275290340185165405e-02 1.238220557570457458e-02
3.300000000000000000e+01 3.300000000000000000e+02 1.715040579438209534e-02 6.608142517507076263e-03 1.974778994917869568e-02 9.435816667973995209e-03 2.251274138689041138e-02 1.215553656220436096e-02
3.400000000000000000e+01 3.400000000000000000e+02 1.702900230884552002e-02 6.489804945886135101e-03 1.951757445931434631e-02 9.169491007924079895e-03 2.224272862076759338e-02 1.191406790167093277e-02
3.500000000000000000e+01 3.500000000000000000e+02 1.689939759671688080e-02 6.370188668370246887e-03 1.935839466750621796e-02 8.975013159215450287e-03 2.199429459869861603e-02 1.170362625271081924e-02
3.600000000000000000e+01 3.600000000000000000e+02 1.679114811122417450e-02 6.252548657357692719e-03 1.919884793460369110e-02 8.779152296483516693e-03 2.181512862443923950e-02 1.156669110059738159e-02
3.700000000000000000e+01 3.700000000000000000e+02 1.667619124054908752e-02 6.096517667174339294e-03 1.904537156224250793e-02 8.598051033914089203e-03 2.168190293014049530e-02 1.146678254008293152e-02
3.800000000000000000e+01 3.800000000000000000e+02 1.654922217130661011e-02 5.973964929580688477e-03 1.893601939082145691e-02 8.473468944430351257e-03 2.153809927403926849e-02 1.133444160223007202e-02
3.900000000000000000e+01 3.900000000000000000e+02 1.642630994319915771e-02 5.845311097800731659e-03 1.876215636730194092e-02 8.289752528071403503e-03 2.136314101517200470e-02 1.114833168685436249e-02
4.000000000000000000e+01 4.000000000000000000e+02 1.632070541381835938e-02 5.739600397646427155e-03 1.862398348748683929e-02 8.150984533131122589e-03 2.118881791830062866e-02 1.094602327793836594e-02
4.100000000000000000e+01 4.100000000000000000e+02 1.622237265110015869e-02 5.673629231750965118e-03 1.849526166915893555e-02 8.021486923098564148e-03 2.101807668805122375e-02 1.073540560901165009e-02
4.200000000000000000e+01 4.200000000000000000e+02 1.616835221648216248e-02 5.621078889816999435e-03 1.835177652537822723e-02 7.874755188822746277e-03 2.084818854928016663e-02 1.052358373999595642e-02
4.300000000000000000e+01 4.300000000000000000e+02 1.625400967895984650e-02 5.712024867534637451e-03 1.825248450040817261e-02 7.773142307996749878e-03 2.070027403533458710e-02 1.033557578921318054e-02
4.400000000000000000e+01 4.400000000000000000e+02 1.683480292558670044e-02 6.288366392254829407e-03 1.811617240309715271e-02 7.632710039615631104e-03 2.057585492730140686e-02 1.018140930682420731e-02
4.500000000000000000e+01 4.500000000000000000e+02 1.732090674340724945e-02 6.815302185714244843e-03 1.799938827753067017e-02 7.508005015552043915e-03 2.046540379524230957e-02 1.005406863987445831e-02
4.600000000000000000e+01 4.600000000000000000e+02 1.676045171916484833e-02 6.147114560008049011e-03 1.790636777877807617e-02 7.410832215100526810e-03 2.033631131052970886e-02 9.915613569319248199e-03
4.700000000000000000e+01 4.700000000000000000e+02 1.629781164228916168e-02 5.712779238820075989e-03 1.779408939182758331e-02 7.293263450264930725e-03 2.020127885043621063e-02 9.776774793863296509e-03
4.800000000000000000e+01 4.800000000000000000e+02 1.659814268350601196e-02 6.103664170950651169e-03 1.768590509891510010e-02 7.175422739237546921e-03 2.007099427282810211e-02 9.644899517297744751e-03
4.900000000000000000e+01 4.900000000000000000e+02 1.611423678696155548e-02 5.582222249358892441e-03 1.757284067571163177e-02 7.049286738038063049e-03 1.995236054062843323e-02 9.522895328700542450e-03
5.000000000000000000e+01 5.000000000000000000e+02 1.630848646163940430e-02 5.767838098108768463e-03 1.746796071529388428e-02 6.940022110939025879e-03 1.983890309929847717e-02 9.402675554156303406e-03
5.100000000000000000e+01 5.100000000000000000e+02 1.594504900276660919e-02 5.412493366748094559e-03 1.736048236489295959e-02 6.832598708570003510e-03 1.972096040844917297e-02 9.274935349822044373e-03
5.200000000000000000e+01 5.200000000000000000e+02 1.598233357071876526e-02 5.461173132061958313e-03 1.725928485393524170e-02 6.728454492986202240e-03 1.960496604442596436e-02 9.148182347416877747e-03
5.300000000000000000e+01 5.300000000000000000e+02 1.578670553863048553e-02 5.265510641038417816e-03 1.716534607112407684e-02 6.626428104937076569e-03 1.949303783476352692e-02 9.025499224662780762e-03
5.400000000000000000e+01 5.400000000000000000e+02 1.572906598448753357e-02 5.232673604041337967e-03 1.706318184733390808e-02 6.497539579868316650e-03 1.938268542289733887e-02 8.908438496291637421e-03
5.500000000000000000e+01 5.500000000000000000e+02 1.564195938408374786e-02 5.173584446310997009e-03 1.697731949388980865e-02 6.399039179086685181e-03 1.927352324128150940e-02 8.795754984021186829e-03
5.600000000000000000e+01 5.600000000000000000e+02 1.553302258253097534e-02 5.060735158622264862e-03 1.687813922762870789e-02 6.295552477240562439e-03 1.917207613587379456e-02 8.695226162672042847e-03
5.700000000000000000e+01 5.700000000000000000e+02 1.550702564418315887e-02 5.020691547542810440e-03 1.679101772606372833e-02 6.217388436198234558e-03 1.907226815819740295e-02 8.598439395427703857e-03
5.800000000000000000e+01 5.800000000000000000e+02 1.536719128489494324e-02 4.905243404209613800e-03 1.670499704778194427e-02 6.130588706582784653e-03 1.897089928388595581e-02 8.496232330799102783e-03
5.900000000000000000e+01 5.900000000000000000e+02 1.541382819414138794e-02 4.962003789842128754e-03 1.661494374275207520e-02 6.047402974218130112e-03 1.886626891791820526e-02 8.380504325032234192e-03
6.000000000000000000e+01 6.000000000000000000e+02 1.553875207901000977e-02 5.135416518896818161e-03 1.654075086116790771e-02 5.965174641460180283e-03 1.876867748796939850e-02 8.266245946288108826e-03
6.100000000000000000e+01 6.100000000000000000e+02 1.624390482902526855e-02 5.795792210847139359e-03 1.646734587848186493e-02 5.890620872378349304e-03 1.867448538541793823e-02 8.157867006957530975e-03
6.200000000000000000e+01 6.200000000000000000e+02 1.666972041130065918e-02 6.317705847322940826e-03 1.647632196545600891e-02 5.889749154448509216e-03 1.856699213385581970e-02 8.040651679039001465e-03
6.300000000000000000e+01 6.300000000000000000e+02 1.599454320967197418e-02 5.552688147872686386e-03 1.654596626758575439e-02 5.990145727992057800e-03 1.846853084862232208e-02 7.934419438242912292e-03
6.400000000000000000e+01 6.400000000000000000e+02 1.581405103206634521e-02 5.323267541825771332e-03 1.687861792743206024e-02 6.335113197565078735e-03 1.838235557079315186e-02 7.838827557861804962e-03
6.500000000000000000e+01 6.500000000000000000e+02 1.591920107603073120e-02 5.488949362188577652e-03 1.642899960279464722e-02 5.836247466504573822e-03 1.829740405082702637e-02 7.748882751911878586e-03
6.600000000000000000e+01 6.600000000000000000e+02 1.565505936741828918e-02 5.183263681828975677e-03 1.623947732150554657e-02 5.705005954951047897e-03 1.821088790893554688e-02 7.662903517484664917e-03
6.700000000000000000e+01 6.700000000000000000e+02 1.558779180049896240e-02 5.118754226714372635e-03 1.638844981789588928e-02 5.841507576406002045e-03 1.812867075204849243e-02 7.576965726912021637e-03
6.800000000000000000e+01 6.800000000000000000e+02 1.543791405856609344e-02 5.033627152442932129e-03 1.645462401211261749e-02 5.888447631150484085e-03 1.803385280072689056e-02 7.478194311261177063e-03
6.900000000000000000e+01 6.900000000000000000e+02 1.536879315972328186e-02 4.981683567166328430e-03 1.631535403430461884e-02 5.783121101558208466e-03 1.794948056340217590e-02 7.390223443508148193e-03
7.000000000000000000e+01 7.000000000000000000e+02 1.524273864924907684e-02 4.826033487915992737e-03 1.651791110634803772e-02 5.980531685054302216e-03 1.785695739090442657e-02 7.288701366633176804e-03
7.100000000000000000e+01 7.100000000000000000e+02 1.519022043794393539e-02 4.782335832715034485e-03 1.664968580007553101e-02 6.104961968958377838e-03 1.776080019772052765e-02 7.184213027358055115e-03
7.200000000000000000e+01 7.200000000000000000e+02 1.509692519903182983e-02 4.742363467812538147e-03 1.618111133575439453e-02 5.623699631541967392e-03 1.768193207681179047e-02 7.101712748408317566e-03
7.300000000000000000e+01 7.300000000000000000e+02 1.508116908371448517e-02 4.739036783576011658e-03 1.606477983295917511e-02 5.579834338277578354e-03 1.758857630193233490e-02 7.010339759290218353e-03
7.400000000000000000e+01 7.400000000000000000e+02 1.494082808494567871e-02 4.581573419272899628e-03 1.607520133256912231e-02 5.548684857785701752e-03 1.750616356730461121e-02 6.920148152858018875e-03
7.500000000000000000e+01 7.500000000000000000e+02 1.487103849649429321e-02 4.524122457951307297e-03 1.611742749810218811e-02 5.554955452680587769e-03 1.744595542550086975e-02 6.855315994471311569e-03
7.600000000000000000e+01 7.600000000000000000e+02 1.484901085495948792e-02 4.526996053755283356e-03 1.589581742882728577e-02 5.383209325373172760e-03 1.737410947680473328e-02 6.771634332835674286e-03
7.700000000000000000e+01 7.700000000000000000e+02 1.481292583048343658e-02 4.472529981285333633e-03 1.577142067253589630e-02 5.282999016344547272e-03 1.729321107268333435e-02 6.675842218101024628e-03
7.800000000000000000e+01 7.800000000000000000e+02 1.483168639242649078e-02 4.530764184892177582e-03 1.582086086273193359e-02 5.300818942487239838e-03 1.726859435439109802e-02 6.661370396614074707e-03
7.900000000000000000e+01 7.900000000000000000e+02 1.513216085731983185e-02 4.832317586988210678e-03 1.569867134094238281e-02 5.209985654801130295e-03 1.718031056225299835e-02 6.555336527526378632e-03
8.000000000000000000e+01 8.000000000000000000e+02 1.576111093163490295e-02 5.473344586789608002e-03 1.555774081498384476e-02 5.056993104517459869e-03 1.710637286305427551e-02 6.487876642495393753e-03
8.100000000000000000e+01 8.100000000000000000e+02 1.645822077989578247e-02 6.141130812466144562e-03 1.555173564702272415e-02 5.062185693532228470e-03 1.701628789305686951e-02 6.404996849596500397e-03
8.200000000000000000e+01 8.200000000000000000e+02 1.519556157290935516e-02 4.855712410062551498e-03 1.546976435929536819e-02 5.017465446144342422e-03 1.697510294616222382e-02 6.343158893287181854e-03
8.300000000000000000e+01 8.300000000000000000e+02 1.498676743358373642e-02 4.683101084083318710e-03 1.552716922014951706e-02 4.995956085622310638e-03 1.689017936587333679e-02 6.274404469877481461e-03
8.400000000000000000e+01 8.400000000000000000e+02 1.547639444470405579e-02 5.117896478623151779e-03 1.526783220469951630e-02 4.806683864444494247e-03 1.681138016283512115e-02 6.206032820045948029e-03
8.500000000000000000e+01 8.500000000000000000e+02 1.477305777370929718e-02 4.381808917969465256e-03 1.535179652273654938e-02 4.881767090409994125e-03 1.691125705838203430e-02 6.319767795503139496e-03
8.700000000000000000e+01 8.700000000000000000e+02 1.480647735297679901e-02 4.545588046312332153e-03 1.560993213206529617e-02 5.154467187821865082e-03 1.693642511963844299e-02 6.319031585007905960e-03
8.800000000000000000e+01 8.800000000000000000e+02 1.475556753575801849e-02 4.441258963197469711e-03 1.566069759428501129e-02 5.207627080380916595e-03 1.720050349831581116e-02 6.568055599927902222e-03
8.900000000000000000e+01 8.900000000000000000e+02 1.480792928487062454e-02 4.534536972641944885e-03 1.635192707180976868e-02 5.862410180270671844e-03 1.708551310002803802e-02 6.445958744734525681e-03
9.000000000000000000e+01 9.000000000000000000e+02 1.449208147823810577e-02 4.271601326763629913e-03 1.693063229322433472e-02 6.556215696036815643e-03 1.706041768193244934e-02 6.372091826051473618e-03
9.100000000000000000e+01 9.100000000000000000e+02 1.463860087096691132e-02 4.423125181347131729e-03 1.696668937802314758e-02 6.402716040611267090e-03 1.671881228685379028e-02 6.041508167982101440e-03
9.300000000000000000e+01 9.300000000000000000e+02 1.445507071912288666e-02 4.241791553795337677e-03 1.630491949617862701e-02 5.881642922759056091e-03 1.688179932534694672e-02 6.283334922045469284e-03
9.400000000000000000e+01 9.400000000000000000e+02 1.446682959794998169e-02 4.288852214813232422e-03 1.573347300291061401e-02 5.230011884123086929e-03 1.667921245098114014e-02 6.035754457116127014e-03
9.500000000000000000e+01 9.500000000000000000e+02 1.441864483058452606e-02 4.260123707354068756e-03 1.584334671497344971e-02 5.298477597534656525e-03 1.649135164916515350e-02 5.810671020299196243e-03
9.600000000000000000e+01 9.600000000000000000e+02 1.443178206682205200e-02 4.250711295753717422e-03 1.557757612317800522e-02 5.078215617686510086e-03 1.659805700182914734e-02 5.972130689769983292e-03
9.800000000000000000e+01 9.800000000000000000e+02 1.421852223575115204e-02 4.103613086044788361e-03 1.541793253272771835e-02 4.968882538378238678e-03 1.640773937106132507e-02 5.749644711613655090e-03
9.900000000000000000e+01 9.900000000000000000e+02 1.407778635621070862e-02 3.936391323804855347e-03 1.552772615104913712e-02 5.089811515063047409e-03 1.623455435037612915e-02 5.598894320428371429e-03
1.000000000000000000e+02 1.000000000000000000e+03 1.411000825464725494e-02 3.986342344433069229e-03 1.534805633127689362e-02 4.946420900523662567e-03 1.630066893994808197e-02 5.662251263856887817e-03
1.010000000000000000e+02 1.010000000000000000e+03 1.415895111858844757e-02 4.082698374986648560e-03 1.526499539613723755e-02 4.846321418881416321e-03 1.629428751766681671e-02 5.613155663013458252e-03
1.030000000000000000e+02 1.030000000000000000e+03 1.440432853996753693e-02 4.289702977985143661e-03 1.507838442921638489e-02 4.687719978392124176e-03 1.610657945275306702e-02 5.467770621180534363e-03
1.040000000000000000e+02 1.040000000000000000e+03 1.512107159942388535e-02 5.085213109850883484e-03 1.504880655556917191e-02 4.682905972003936768e-03 1.605536229908466339e-02 5.416356958448886871e-03
1.060000000000000000e+02 1.060000000000000000e+03 1.459458842873573303e-02 4.526045173406600952e-03 1.490511745214462280e-02 4.492468200623989105e-03 1.588695310056209564e-02 5.216875113546848297e-03
1.070000000000000000e+02 1.070000000000000000e+03 1.427724398672580719e-02 4.212464205920696259e-03 1.502354629337787628e-02 4.603485576808452606e-03 1.581025309860706329e-02 5.169216077774763107e-03
1.080000000000000000e+02 1.080000000000000000e+03 1.465478632599115372e-02 4.565991461277008057e-03 1.496578939259052277e-02 4.572291858494281769e-03 1.584316417574882507e-02 5.213691387325525284e-03
1.100000000000000000e+02 1.100000000000000000e+03 1.435422711074352264e-02 4.288001451641321182e-03 1.479389797896146774e-02 4.400381818413734436e-03 1.579223945736885071e-02 5.127512849867343903e-03
1.110000000000000000e+02 1.110000000000000000e+03 1.432923413813114166e-02 4.250955767929553986e-03 1.480720564723014832e-02 4.437737166881561279e-03 1.576961949467658997e-02 5.129879806190729141e-03
1.130000000000000000e+02 1.130000000000000000e+03 1.431092061102390289e-02 4.300703760236501694e-03 1.452910341322422028e-02 4.147824831306934357e-03 1.558660063892602921e-02 4.948344547301530838e-03
1.140000000000000000e+02 1.140000000000000000e+03 1.414859481155872345e-02 4.133417271077632904e-03 1.472100615501403809e-02 4.416512791067361832e-03 1.565067656338214874e-02 5.021248012781143188e-03
1.160000000000000000e+02 1.160000000000000000e+03 1.410955842584371567e-02 4.145914688706398010e-03 1.597890630364418030e-02 5.698936525732278824e-03 1.579970307648181915e-02 5.148451309651136398e-03
1.170000000000000000e+02 1.170000000000000000e+03 1.392301544547080994e-02 3.940301947295665741e-03 1.720369793474674225e-02 6.745687685906887054e-03 1.567197963595390320e-02 5.051559302955865860e-03
1.190000000000000000e+02 1.190000000000000000e+03 1.381497085094451904e-02 3.910619299858808517e-03 1.601893082261085510e-02 5.641349125653505325e-03 1.548747252672910690e-02 4.821964539587497711e-03
1.210000000000000000e+02 1.210000000000000000e+03 1.384459901601076126e-02 3.947185352444648743e-03 1.553481817245483398e-02 5.031184293329715729e-03 1.563489437103271484e-02 5.022700875997543335e-03
1.220000000000000000e+02 1.220000000000000000e+03 1.376784592866897583e-02 3.904568962752819061e-03 1.512279361486434937e-02 4.680090583860874176e-03 1.538346335291862488e-02 4.751767497509717941e-03
1.240000000000000000e+02 1.240000000000000000e+03 1.458754017949104309e-02 4.745237529277801514e-03 1.488878391683101654e-02 4.451720509678125381e-03 1.556725241243839264e-02 4.937450401484966278e-03
1.250000000000000000e+02 1.250000000000000000e+03 1.468716748058795929e-02 4.804419353604316711e-03 1.507004722952842712e-02 4.680804908275604248e-03 1.527132373303174973e-02 4.648874048143625259e-03
1.270000000000000000e+02 1.270000000000000000e+03 1.425976213067770004e-02 4.378437995910644531e-03 1.493337005376815796e-02 4.604818765074014664e-03 1.532658003270626068e-02 4.745999816805124283e-03
1.290000000000000000e+02 1.290000000000000000e+03 1.397471223026514053e-02 4.068862646818161011e-03 1.460723858326673508e-02 4.287983756512403488e-03 1.538657490164041519e-02 4.818174988031387329e-03
1.310000000000000000e+02 1.310000000000000000e+03 1.401123590767383575e-02 4.127800464630126953e-03 1.450286991894245148e-02 4.135872237384319305e-03 1.525516714900732040e-02 4.666092805564403534e-03
1.320000000000000000e+02 1.320000000000000000e+03 1.366741396486759186e-02 3.798244055360555649e-03 1.444857940077781677e-02 4.090127069503068924e-03 1.539380289614200592e-02 4.876076243817806244e-03
1.340000000000000000e+02 1.340000000000000000e+03 1.372232753783464432e-02 3.914780914783477783e-03 1.444066129624843597e-02 4.097240045666694641e-03 1.516550034284591675e-02 4.590660333633422852e-03
1.360000000000000000e+02 1.360000000000000000e+03 1.358345337212085724e-02 3.798255464062094688e-03 1.439194194972515106e-02 4.075371660292148590e-03 1.498179882764816284e-02 4.410537425428628922e-03
1.380000000000000000e+02 1.380000000000000000e+03 1.367861032485961914e-02 3.926467150449752808e-03 1.413463801145553589e-02 3.828385146334767342e-03 1.497050654143095016e-02 4.463871009647846222e-03
1.390000000000000000e+02 1.390000000000000000e+03 1.378202252089977264e-02 4.018197767436504364e-03 1.408759504556655884e-02 3.799361642450094223e-03 1.505194138735532761e-02 4.534918349236249924e-03
1.410000000000000000e+02 1.410000000000000000e+03 1.405911520123481750e-02 4.312212578952312469e-03 1.414315402507781982e-02 3.909199498593807220e-03 1.492754183709621429e-02 4.431932698935270309e-03
1.430000000000000000e+02 1.430000000000000000e+03 1.383947208523750305e-02 4.073888063430786133e-03 1.392045896500349045e-02 3.684414550662040710e-03 1.524437498301267624e-02 4.702243953943252563e-03
1.450000000000000000e+02 1.450000000000000000e+03 1.341686956584453583e-02 3.688093740493059158e-03 1.379752531647682190e-02 3.602270502597093582e-03 1.487478427588939667e-02 4.374567884951829910e-03
1.470000000000000000e+02 1.470000000000000000e+03 1.359455287456512451e-02 3.900756360962986946e-03 1.430268585681915283e-02 4.085085354745388031e-03 1.478466950356960297e-02 4.292775876820087433e-03
1.490000000000000000e+02 1.490000000000000000e+03 1.332195848226547241e-02 3.684992901980876923e-03 1.721461117267608643e-02 6.969993002712726593e-03 1.473681163042783737e-02 4.255561623722314835e-03
1.510000000000000000e+02 1.510000000000000000e+03 1.317255198955535889e-02 3.572519868612289429e-03 1.527551002800464630e-02 4.927884787321090698e-03 1.454291865229606628e-02 4.086161032319068909e-03
1.530000000000000000e+02 1.530000000000000000e+03 1.331646926701068878e-02 3.723298897966742516e-03 1.502325572073459625e-02 4.627789836376905441e-03 1.453682035207748413e-02 4.079023376107215881e-03
1.550000000000000000e+02 1.550000000000000000e+03 1.350040920078754425e-02 3.904826706275343895e-03 1.488047838211059570e-02 4.573948215693235397e-03 1.470652967691421509e-02 4.251172766089439392e-03
1.570000000000000000e+02 1.570000000000000000e+03 1.491693221032619476e-02 5.291147157549858093e-03 1.487064175307750702e-02 4.523111972957849503e-03 1.484707370400428772e-02 4.383567720651626587e-03
1.590000000000000000e+02 1.590000000000000000e+03 1.370531879365444183e-02 4.077556077390909195e-03 1.471377629786729813e-02 4.510674159973859787e-03 1.493179984390735626e-02 4.421958234161138535e-03
1.610000000000000000e+02 1.610000000000000000e+03 1.355444267392158508e-02 3.905306803062558174e-03 1.449963264167308807e-02 4.229435697197914124e-03 1.502002030611038208e-02 4.504946991801261902e-03
1.630000000000000000e+02 1.630000000000000000e+03 1.336617767810821533e-02 3.675826359540224075e-03 1.409712992608547211e-02 3.876296803355216980e-03 1.487680897116661072e-02 4.373753443360328674e-03
1.660000000000000000e+02 1.660000000000000000e+03 1.331915799528360367e-02 3.713647602126002312e-03 1.403021626174449921e-02 3.760355291888117790e-03 1.494742557406425476e-02 4.505132790654897690e-03
1.680000000000000000e+02 1.680000000000000000e+03 1.324035041034221649e-02 3.684553550556302071e-03 1.404172740876674652e-02 3.884143661707639694e-03 1.480303704738616943e-02 4.360713995993137360e-03
1.700000000000000000e+02 1.700000000000000000e+03 1.304368488490581512e-02 3.538250923156738281e-03 1.384907774627208710e-02 3.639525501057505608e-03 1.458126492798328400e-02 4.135680384933948517e-03
1.720000000000000000e+02 1.720000000000000000e+03 1.293248869478702545e-02 3.484475426375865936e-03 1.367285754531621933e-02 3.497126512229442596e-03 1.447125617414712906e-02 4.079589620232582092e-03
1.750000000000000000e+02 1.750000000000000000e+03 1.380401756614446640e-02 4.362629260867834091e-03 1.358640380203723907e-02 3.477875143289566040e-03 1.437924988567829132e-02 4.011923447251319885e-03
1.770000000000000000e+02 1.770000000000000000e+03 1.453434489667415619e-02 5.024343263357877731e-03 1.374979969114065170e-02 3.649309277534484863e-03 1.433597225695848465e-02 3.898947732523083687e-03
1.790000000000000000e+02 1.790000000000000000e+03 1.406896207481622696e-02 4.537140019237995148e-03 1.350250281393527985e-02 3.483058419078588486e-03 1.436273846775293350e-02 3.990365657955408096e-03
1.820000000000000000e+02 1.820000000000000000e+03 1.329669170081615448e-02 3.716714680194854736e-03 1.341122295707464218e-02 3.382273949682712555e-03 1.409808546304702759e-02 3.761845873668789864e-03
1.840000000000000000e+02 1.840000000000000000e+03 1.331176236271858215e-02 3.823722712695598602e-03 1.336150057613849640e-02 3.399285953491926193e-03 1.403766684234142303e-02 3.720475593581795692e-03
1.860000000000000000e+02 1.860000000000000000e+03 1.316084619611501694e-02 3.641934599727392197e-03 1.338340342044830322e-02 3.439722815528512001e-03 1.410629600286483765e-02 3.706554649397730827e-03
1.890000000000000000e+02 1.890000000000000000e+03 1.284697372466325760e-02 3.442074637860059738e-03 1.366583630442619324e-02 3.692647907882928848e-03 1.568643003702163696e-02 5.298517644405364990e-03
1.910000000000000000e+02 1.910000000000000000e+03 1.274187862873077393e-02 3.317222697660326958e-03 1.397072151303291321e-02 4.073361400514841080e-03 1.465169619768857956e-02 4.240576177835464478e-03
1.940000000000000000e+02 1.940000000000000000e+03 1.262027490884065628e-02 3.321744035929441452e-03 1.381545513868331909e-02 3.798234276473522186e-03 1.465243287384510040e-02 4.184743389487266541e-03
1.970000000000000000e+02 1.970000000000000000e+03 1.306746620684862137e-02 3.885761834681034088e-03 1.354444213211536407e-02 3.534844378009438515e-03 1.418741792440414429e-02 3.776801051571965218e-03
1.990000000000000000e+02 1.990000000000000000e+03 1.398685108870267868e-02 4.750232212245464325e-03 1.345359720289707184e-02 3.540916368365287781e-03 1.419179700314998627e-02 3.935183398425579071e-03
2.020000000000000000e+02 2.020000000000000000e+03 1.360759511590003967e-02 4.161494784057140350e-03 1.322430558502674103e-02 3.302090568467974663e-03 1.389603503048419952e-02 3.617008682340383530e-03
2.050000000000000000e+02 2.050000000000000000e+03 1.303331181406974792e-02 3.660895861685276031e-03 1.327311899513006210e-02 3.415430895984172821e-03 1.372810266911983490e-02 3.448182018473744392e-03
2.070000000000000000e+02 2.070000000000000000e+03 1.285677216947078705e-02 3.535224590450525284e-03 1.332532428205013275e-02 3.538383869454264641e-03 1.367876119911670685e-02 3.392077516764402390e-03
2.100000000000000000e+02 2.100000000000000000e+03 1.263556722551584244e-02 3.385335206985473633e-03 1.317177340388298035e-02 3.330174367874860764e-03 1.374868676066398621e-02 3.508622525259852409e-03
2.130000000000000000e+02 2.130000000000000000e+03 1.266495790332555771e-02 3.486501984298229218e-03 1.383368670940399170e-02 4.011027049273252487e-03 1.377572678029537201e-02 3.465262707322835922e-03
2.160000000000000000e+02 2.160000000000000000e+03 1.277297921478748322e-02 3.709752811118960381e-03 1.332954224199056625e-02 3.436184488236904144e-03 1.455750875174999237e-02 4.301501438021659851e-03
2.190000000000000000e+02 2.190000000000000000e+03 1.543910522013902664e-02 5.987309850752353668e-03 1.327167637646198273e-02 3.461436368525028229e-03 1.422782521694898605e-02 4.000563174486160278e-03
2.210000000000000000e+02 2.210000000000000000e+03 1.457880623638629913e-02 5.207708105444908142e-03 1.306232623755931854e-02 3.306619357317686081e-03 1.394922100007534027e-02 3.640615148469805717e-03
2.240000000000000000e+02 2.240000000000000000e+03 1.346970535814762115e-02 3.969147801399230957e-03 1.291513815522193909e-02 3.211727598682045937e-03 1.384050678461790085e-02 3.609988838434219360e-03
2.270000000000000000e+02 2.270000000000000000e+03 1.310695335268974304e-02 3.580673132091760635e-03 1.294817775487899780e-02 3.303421661257743835e-03 1.369306910783052444e-02 3.525715321302413940e-03
2.300000000000000000e+02 2.300000000000000000e+03 1.297068223357200623e-02 3.547743894159793854e-03 1.290680468082427979e-02 3.270270302891731262e-03 1.359153259545564651e-02 3.460810054093599319e-03
2.330000000000000000e+02 2.330000000000000000e+03 1.258069183677434921e-02 3.240637946873903275e-03 1.313309557735919952e-02 3.521359525620937347e-03 1.347050443291664124e-02 3.318761475384235382e-03
2.370000000000000000e+02 2.370000000000000000e+03 1.227067783474922180e-02 3.099643159657716751e-03 1.384959369897842407e-02 4.060271661728620529e-03 1.366817951202392578e-02 3.546358086168766022e-03
2.400000000000000000e+02 2.400000000000000000e+03 1.226913370192050934e-02 3.193211276084184647e-03 1.335406117141246796e-02 3.606143174692988396e-03 1.355767250061035156e-02 3.507431596517562866e-03
2.430000000000000000e+02 2.430000000000000000e+03 1.213277876377105713e-02 3.162492066621780396e-03 1.289528049528598785e-02 3.155816346406936646e-03 1.338909380137920380e-02 3.286333288997411728e-03
2.460000000000000000e+02 2.460000000000000000e+03 1.326744724065065384e-02 4.232548177242279053e-03 1.292171236127614975e-02 3.213874064385890961e-03 1.326503790915012360e-02 3.212041687220335007e-03
2.490000000000000000e+02 2.490000000000000000e+03 1.304344087839126587e-02 3.876944771036505699e-03 1.272452156990766525e-02 3.106084885075688362e-03 1.324728876352310181e-02 3.179798368364572525e-03
2.530000000000000000e+02 2.530000000000000000e+03 1.299527660012245178e-02 3.793073352426290512e-03 1.264320872724056244e-02 3.112248145043849945e-03 1.334261149168014526e-02 3.330534789711236954e-03
2.560000000000000000e+02 2.560000000000000000e+03 1.258909609168767929e-02 3.281932789832353592e-03 1.280375476926565170e-02 3.337512258440256119e-03 1.308373641222715378e-02 3.039150033146142960e-03
2.590000000000000000e+02 2.590000000000000000e+03 1.242369599640369415e-02 3.268255153670907021e-03 1.308015547692775726e-02 3.480890765786170959e-03 1.324141211807727814e-02 3.251650370657444000e-03
2.630000000000000000e+02 2.630000000000000000e+03 1.211657281965017319e-02 3.151810262352228165e-03 1.261540502309799194e-02 3.107467666268348694e-03 1.362775452435016632e-02 3.634334076195955276e-03
2.660000000000000000e+02 2.660000000000000000e+03 1.214378885924816132e-02 3.269115462899208069e-03 1.250573713332414627e-02 3.041133051738142967e-03 1.331934891641139984e-02 3.257786389440298080e-03
2.700000000000000000e+02 2.700000000000000000e+03 1.201375760138034821e-02 3.220422659069299698e-03 1.229835674166679382e-02 2.940985839813947678e-03 1.323770359158515930e-02 3.203951055184006691e-03
2.730000000000000000e+02 2.730000000000000000e+03 1.237304694950580597e-02 3.656027605757117271e-03 1.297276839613914490e-02 3.589924657717347145e-03 1.309162378311157227e-02 3.138484898954629898e-03
2.770000000000000000e+02 2.770000000000000000e+03 1.275842078030109406e-02 3.898859489709138870e-03 1.332830917090177536e-02 3.660805989056825638e-03 1.294167153537273407e-02 3.041817340999841690e-03
2.810000000000000000e+02 2.810000000000000000e+03 1.257403194904327393e-02 3.764380700886249542e-03 1.286772266030311584e-02 3.259648568928241730e-03 1.343346200883388519e-02 3.329559229314327240e-03
2.850000000000000000e+02 2.850000000000000000e+03 1.206202246248722076e-02 3.226776141673326492e-03 1.265262439846992493e-02 3.113795537501573563e-03 1.308075617998838425e-02 3.009706735610961914e-03
2.880000000000000000e+02 2.880000000000000000e+03 1.188939064741134644e-02 3.136259503662586212e-03 1.259378157556056976e-02 3.124394454061985016e-03 1.301782950758934021e-02 3.026229096576571465e-03
2.920000000000000000e+02 2.920000000000000000e+03 1.170472614467144012e-02 3.063837531954050064e-03 1.242137141525745392e-02 3.082358743995428085e-03 1.291978731751441956e-02 3.026112914085388184e-03
2.960000000000000000e+02 2.960000000000000000e+03 1.167344581335783005e-02 3.185740904882550240e-03 1.204759161919355392e-02 2.781189978122711182e-03 1.277480460703372955e-02 2.949517220258712769e-03
3.000000000000000000e+02 3.000000000000000000e+03 1.360567659139633179e-02 4.996206611394882202e-03 1.213314849883317947e-02 2.904771128669381142e-03 1.323731429874897003e-02 3.289077896624803543e-03
3.040000000000000000e+02 3.040000000000000000e+03 1.268349215388298035e-02 3.763476386666297913e-03 1.558009255677461624e-02 6.236690562218427658e-03 1.272203866392374039e-02 2.873973920941352844e-03
3.080000000000000000e+02 3.080000000000000000e+03 1.237064786255359650e-02 3.614868037402629852e-03 1.351388450711965561e-02 3.738601226359605789e-03 1.297078002244234085e-02 3.254765644669532776e-03
3.120000000000000000e+02 3.120000000000000000e+03 1.182213984429836273e-02 3.137600142508745193e-03 1.299929991364479065e-02 3.215020988136529922e-03 1.282742433249950409e-02 2.962044440209865570e-03
3.160000000000000000e+02 3.160000000000000000e+03 1.158267818391323090e-02 3.033932996913790703e-03 1.266058348119258881e-02 3.019442316144704819e-03 1.255738828331232071e-02 2.827463671565055847e-03
3.200000000000000000e+02 3.200000000000000000e+03 1.172624807804822922e-02 3.333675675094127655e-03 1.237851567566394806e-02 2.887357724830508232e-03 1.268531102687120438e-02 3.009601496160030365e-03
3.250000000000000000e+02 3.250000000000000000e+03 1.364384591579437256e-02 4.921644926071166992e-03 1.206255331635475159e-02 2.743123099207878113e-03 1.288027316331863403e-02 3.033325541764497757e-03
3.290000000000000000e+02 3.290000000000000000e+03 1.191944070160388947e-02 3.267076797783374786e-03 1.221362873911857605e-02 2.977957483381032944e-03 1.269090175628662109e-02 3.004051512107253075e-03
3.330000000000000000e+02 3.330000000000000000e+03 1.190588437020778656e-02 3.369632409885525703e-03 1.224994752556085587e-02 3.133041784167289734e-03 1.239386387169361115e-02 2.711895154789090157e-03
3.380000000000000000e+02 3.380000000000000000e+03 1.138747762888669968e-02 2.871955279260873795e-03 1.273876614868640900e-02 3.515346208587288857e-03 1.236297562718391418e-02 2.796685323119163513e-03
3.420000000000000000e+02 3.420000000000000000e+03 1.142347045242786407e-02 3.157087136059999466e-03 1.243558712303638458e-02 3.160620341077446938e-03 1.412969548255205154e-02 4.264631774276494980e-03
3.470000000000000000e+02 3.470000000000000000e+03 1.173519250005483627e-02 3.572960849851369858e-03 1.189145818352699280e-02 2.805824857205152512e-03 1.290186308324337006e-02 3.032984212040901184e-03
3.510000000000000000e+02 3.510000000000000000e+03 1.244155876338481903e-02 4.123957827687263489e-03 1.185068674385547638e-02 2.892022952437400818e-03 1.264740247279405594e-02 2.945043612271547318e-03
3.560000000000000000e+02 3.560000000000000000e+03 1.163393817842006683e-02 3.285681828856468201e-03 1.178678218275308609e-02 2.856712322682142258e-03 1.241569034755229950e-02 2.843084512278437614e-03
3.610000000000000000e+02 3.610000000000000000e+03 1.126342453062534332e-02 3.096276428550481796e-03 1.269594393670558929e-02 3.557682037353515625e-03 1.222355011850595474e-02 2.738153096288442612e-03
3.660000000000000000e+02 3.660000000000000000e+03 1.141388900578022003e-02 3.415292361751198769e-03 1.249421574175357819e-02 3.240088000893592834e-03 1.316190697252750397e-02 3.653347957879304886e-03
3.700000000000000000e+02 3.700000000000000000e+03 1.190055720508098602e-02 3.772201947867870331e-03 1.199579052627086639e-02 2.890752162784337997e-03 1.258531957864761353e-02 3.107779426500201225e-03
3.750000000000000000e+02 3.750000000000000000e+03 1.141240634024143219e-02 3.292536130174994469e-03 1.216950640082359314e-02 3.111174330115318298e-03 1.219406165182590485e-02 2.758745569735765457e-03
3.800000000000000000e+02 3.800000000000000000e+03 1.110545359551906586e-02 3.128522075712680817e-03 1.194787863641977310e-02 3.053364809602499008e-03 1.225013285875320435e-02 2.962896134704351425e-03
3.850000000000000000e+02 3.850000000000000000e+03 1.140776742249727249e-02 3.412863472476601601e-03 1.203634683042764664e-02 3.205740824341773987e-03 1.198801212012767792e-02 2.710940781980752945e-03
3.910000000000000000e+02 3.910000000000000000e+03 1.120019331574440002e-02 3.292610868811607361e-03 1.152740605175495148e-02 2.700289478525519371e-03 1.202543638646602631e-02 2.802545670419931412e-03
3.960000000000000000e+02 3.960000000000000000e+03 1.159144751727581024e-02 3.727415576577186584e-03 1.152678299695253372e-02 2.810704987496137619e-03 1.281221956014633179e-02 3.304962068796157837e-03
4.010000000000000000e+02 4.010000000000000000e+03 1.147719286382198334e-02 3.544033272191882133e-03 1.213167328387498856e-02 3.396028419956564903e-03 1.214964594691991806e-02 2.860314911231398582e-03
4.060000000000000000e+02 4.060000000000000000e+03 1.110872160643339157e-02 3.187691560015082359e-03 1.151391118764877319e-02 2.764615695923566818e-03 1.175860315561294556e-02 2.589742187410593033e-03
4.120000000000000000e+02 4.120000000000000000e+03 1.087842229753732681e-02 3.065006108954548836e-03 1.159445755183696747e-02 3.032158827409148216e-03 1.211646106094121933e-02 3.147848416119813919e-03
4.170000000000000000e+02 4.170000000000000000e+03 1.103333197534084320e-02 3.361450973898172379e-03 1.283497549593448639e-02 4.057463724166154861e-03 1.216507144272327423e-02 2.906723646447062492e-03
4.230000000000000000e+02 4.230000000000000000e+03 1.134125050157308578e-02 3.548160428181290627e-03 1.202973071485757828e-02 3.233779221773147583e-03 1.184181123971939087e-02 2.785908058285713196e-03
4.280000000000000000e+02 4.280000000000000000e+03 1.092155929654836655e-02 3.133678808808326721e-03 1.152947172522544861e-02 2.858136314898729324e-03 1.161916181445121765e-02 2.663336694240570068e-03
4.340000000000000000e+02 4.340000000000000000e+03 1.107687223702669144e-02 3.444448346272110939e-03 1.130500901490449905e-02 2.812295453622937202e-03 1.257337816059589386e-02 3.406994044780731201e-03
4.400000000000000000e+02 4.400000000000000000e+03 1.115181855857372284e-02 3.543265396729111671e-03 1.262278109788894653e-02 3.965917974710464478e-03 1.198374107480049133e-02 2.754911314696073532e-03
4.460000000000000000e+02 4.460000000000000000e+03 1.254220679402351379e-02 4.370538517832756042e-03 1.138668507337570190e-02 2.798042260110378265e-03 1.165061257779598236e-02 2.586171496659517288e-03
4.520000000000000000e+02 4.520000000000000000e+03 1.128240674734115601e-02 3.227323526516556740e-03 1.143395714461803436e-02 3.012239933013916016e-03 1.149720605462789536e-02 2.691533649340271950e-03
4.580000000000000000e+02 4.580000000000000000e+03 1.067756954580545425e-02 2.948798239231109619e-03 1.283964980393648148e-02 4.215385764837265015e-03 1.174709759652614594e-02 2.810086589306592941e-03
4.640000000000000000e+02 4.640000000000000000e+03 1.052404940128326416e-02 3.152129240334033966e-03 1.175643783062696457e-02 3.125316463410854340e-03 1.164895109832286835e-02 2.831878140568733215e-03
4.700000000000000000e+02 4.700000000000000000e+03 1.265976671129465103e-02 5.212941672652959824e-03 1.124550215899944305e-02 2.755463821813464165e-03 1.152156665921211243e-02 2.882291795685887337e-03
4.760000000000000000e+02 4.760000000000000000e+03 1.129967905580997467e-02 3.482008120045065880e-03 1.099631469696760178e-02 2.807273296639323235e-03 1.161521673202514648e-02 2.683591097593307495e-03
4.820000000000000000e+02 4.820000000000000000e+03 1.082202792167663574e-02 3.225109074264764786e-03 1.221372932195663452e-02 3.868944011628627777e-03 1.146686915308237076e-02 2.831073245033621788e-03
4.890000000000000000e+02 4.890000000000000000e+03 1.052859425544738770e-02 3.122414927929639816e-03 1.151429116725921631e-02 3.097235690802335739e-03 1.241847593337297440e-02 3.674790030345320702e-03
4.950000000000000000e+02 4.950000000000000000e+03 1.163696125149726868e-02 4.120122175663709641e-03 1.113293878734111786e-02 2.954094437882304192e-03 1.165111456066370010e-02 2.892102580517530441e-03
5.020000000000000000e+02 5.020000000000000000e+03 1.070918608456850052e-02 3.309654304757714272e-03 1.089682430028915405e-02 2.908271271735429764e-03 1.125009730458259583e-02 2.762244548648595810e-03
5.080000000000000000e+02 5.080000000000000000e+03 1.055584847927093506e-02 3.346589859575033188e-03 1.155768055468797684e-02 3.316450398415327072e-03 1.177468337118625641e-02 3.196259960532188416e-03
5.150000000000000000e+02 5.150000000000000000e+03 1.104053482413291931e-02 3.761902917176485062e-03 1.144047826528549194e-02 3.215552307665348053e-03 1.145213656127452850e-02 2.863270463421940804e-03
5.220000000000000000e+02 5.220000000000000000e+03 1.099835522472858429e-02 3.377308370545506477e-03 1.098666898906230927e-02 2.862475113943219185e-03 1.206977106630802155e-02 3.634644672274589539e-03
5.290000000000000000e+02 5.290000000000000000e+03 1.071125641465187073e-02 3.326699370518326759e-03 1.172808557748794556e-02 3.707906231284141541e-03 1.116558536887168884e-02 2.721935976296663284e-03
5.360000000000000000e+02 5.360000000000000000e+03 1.038897410035133362e-02 3.301568329334259033e-03 1.086870394647121429e-02 2.962093101814389229e-03 1.114993914961814880e-02 3.036763286218047142e-03
5.430000000000000000e+02 5.430000000000000000e+03 1.198822259902954102e-02 4.806087817996740341e-03 1.081128139048814774e-02 2.982046455144882202e-03 1.157073490321636200e-02 2.811804413795471191e-03
5.500000000000000000e+02 5.500000000000000000e+03 1.122721098363399506e-02 3.715256229043006897e-03 1.312166824936866760e-02 5.190475843846797943e-03 1.097499951720237732e-02 2.663897583261132240e-03
5.580000000000000000e+02 5.580000000000000000e+03 1.033435296267271042e-02 3.190890187397599220e-03 1.135373488068580627e-02 2.939325291663408279e-03 1.245121378451585770e-02 3.993923775851726532e-03
5.650000000000000000e+02 5.650000000000000000e+03 1.018613576889038086e-02 3.370713442564010620e-03 1.082751806825399399e-02 2.672889735549688339e-03 1.119338069111108780e-02 2.754837740212678909e-03
5.730000000000000000e+02 5.730000000000000000e+03 1.098195463418960571e-02 3.803675528615713120e-03 1.066455058753490448e-02 2.978623844683170319e-03 1.089942641556262970e-02 2.830958459526300430e-03
5.800000000000000000e+02 5.800000000000000000e+03 1.030211616307497025e-02 3.388582263141870499e-03 1.140829734504222870e-02 3.677206113934516907e-03 1.099452003836631775e-02 2.950798254460096359e-03
5.880000000000000000e+02 5.880000000000000000e+03 1.010007970035076141e-02 3.381420392543077469e-03 1.103048771619796753e-02 3.191647818312048912e-03 1.150265336036682129e-02 3.167733550071716309e-03
5.960000000000000000e+02 5.960000000000000000e+03 1.150931045413017273e-02 4.544673487544059753e-03 1.067610923200845718e-02 3.068530466407537460e-03 1.108438894152641296e-02 2.935538534075021744e-03
6.040000000000000000e+02 6.040000000000000000e+03 1.053695566952228546e-02 3.391398815438151360e-03 1.102004759013652802e-02 3.449684474617242813e-03 1.068444922566413879e-02 2.903668442741036415e-03
6.120000000000000000e+02 6.120000000000000000e+03 1.004709303379058838e-02 3.210038878023624420e-03 1.096852868795394897e-02 3.360014641657471657e-03 1.133603043854236603e-02 3.073945175856351852e-03
6.200000000000000000e+02 6.200000000000000000e+03 1.090922299772500992e-02 4.177886992692947388e-03 1.105204876512289047e-02 3.505729604512453079e-03 1.070412807166576385e-02 2.845997922122478485e-03
6.280000000000000000e+02 6.280000000000000000e+03 9.949101135134696960e-03 3.310560481622815132e-03 1.036925613880157471e-02 3.125573042780160904e-03 1.163590699434280396e-02 3.769321367144584656e-03
6.360000000000000000e+02 6.360000000000000000e+03 1.038303226232528687e-02 3.990093246102333069e-03 1.231844536960124969e-02 4.389144945889711380e-03 1.090774871408939362e-02 3.097762819379568100e-03
6.450000000000000000e+02 6.450000000000000000e+03 1.011554431170225143e-02 3.387332893908023834e-03 1.097230892628431320e-02 2.920599654316902161e-03 1.110030338168144226e-02 3.344797994941473007e-03
6.530000000000000000e+02 6.530000000000000000e+03 9.824758395552635193e-03 3.348259720951318741e-03 1.047190092504024506e-02 2.898118458688259125e-03 1.050942949950695038e-02 2.958743833005428314e-03
6.620000000000000000e+02 6.620000000000000000e+03 1.125281862914562225e-02 4.721515811979770660e-03 1.011248864233493805e-02 3.053327556699514389e-03 1.055843010544776917e-02 2.966317348182201385e-03
6.710000000000000000e+02 6.710000000000000000e+03 1.022932864725589752e-02 3.503300016745924950e-03 1.070666033774614334e-02 3.055528039112687111e-03 1.056866254657506943e-02 3.251038724556565285e-03
6.800000000000000000e+02 6.800000000000000000e+03 9.603152051568031311e-03 3.232981543987989426e-03 1.036775112152099609e-02 3.030708059668540955e-03 1.045262254774570465e-02 3.198185004293918610e-03
6.890000000000000000e+02 6.890000000000000000e+03 1.056066434830427170e-02 4.255463369190692902e-03 1.144030317664146423e-02 4.240063019096851349e-03 1.087499596178531647e-02 3.153948113322257996e-03
6.980000000000000000e+02 6.980000000000000000e+03 1.019084826111793518e-02 3.619175869971513748e-03 1.036611385643482208e-02 3.185092937201261520e-03 1.032061316072940826e-02 3.170960117131471634e-03
7.070000000000000000e+02 7.070000000000000000e+03 9.604614228010177612e-03 3.409902798011898994e-03 1.036853250116109848e-02 3.582881297916173935e-03 1.295225229114294052e-02 5.199191160500049591e-03
7.160000000000000000e+02 7.160000000000000000e+03 1.127156615257263184e-02 5.058558657765388489e-03 1.121219247579574585e-02 3.669702680781483650e-03 1.079318858683109283e-02 2.760651055723428726e-03
7.260000000000000000e+02 7.260000000000000000e+03 1.040196232497692108e-02 3.727128030732274055e-03 1.013233512639999390e-02 2.941923681646585464e-03 1.011145953088998795e-02 2.964137122035026550e-03
7.360000000000000000e+02 7.360000000000000000e+03 9.495630860328674316e-03 3.318227129057049751e-03 1.310813333839178085e-02 6.066600326448678970e-03 1.046668551862239838e-02 3.579272422939538956e-03
7.450000000000000000e+02 7.450000000000000000e+03 1.014576666057109833e-02 4.043583758175373077e-03 1.085265167057514191e-02 3.073974279686808586e-03 1.027956139296293259e-02 3.135528648272156715e-03
7.550000000000000000e+02 7.550000000000000000e+03 1.010450627654790878e-02 3.722855821251869202e-03 9.980259463191032410e-03 2.916195197030901909e-03 1.014298480004072189e-02 3.335640532895922661e-03
7.650000000000000000e+02 7.650000000000000000e+03 9.474633261561393738e-03 3.459211438894271851e-03 1.138185523450374603e-02 4.313703626394271851e-03 1.058849785476922989e-02 3.467487636953592300e-03
7.750000000000000000e+02 7.750000000000000000e+03 1.032391563057899475e-02 4.089014604687690735e-03 1.010265201330184937e-02 3.136141691356897354e-03 9.873804636299610138e-03 3.193509997799992561e-03
7.860000000000000000e+02 7.860000000000000000e+03 9.588461369276046753e-03 3.420903347432613373e-03 9.790327399969100952e-03 3.305576974526047707e-03 1.018649525940418243e-02 3.465634770691394806e-03
7.960000000000000000e+02 7.960000000000000000e+03 9.608488529920578003e-03 3.757351078093051910e-03 1.062543224543333054e-02 3.350930288434028625e-03 1.072958204895257950e-02 3.820271696895360947e-03
8.070000000000000000e+02 8.070000000000000000e+03 9.868877939879894257e-03 3.765300381928682327e-03 9.701060131192207336e-03 3.026322461664676666e-03 9.642150253057479858e-03 3.239610930904746056e-03
8.170000000000000000e+02 8.170000000000000000e+03 9.317086078226566315e-03 3.545690327882766724e-03 1.395776495337486267e-02 6.774224340915679932e-03 1.065123453736305237e-02 3.659083275124430656e-03
8.280000000000000000e+02 8.280000000000000000e+03 9.739806875586509705e-03 3.804383799433708191e-03 1.037969533354043961e-02 3.087359014898538589e-03 9.697517380118370056e-03 3.336995374411344528e-03
8.390000000000000000e+02 8.390000000000000000e+03 9.240230545401573181e-03 3.624680684879422188e-03 9.557589888572692871e-03 3.063296433538198471e-03 1.011301949620246887e-02 3.385009942576289177e-03
8.500000000000000000e+02 8.500000000000000000e+03 9.955439716577529907e-03 4.268574062734842300e-03 1.131939329206943512e-02 4.308074247092008591e-03 1.032632403075695038e-02 3.898015012964606285e-03
8.620000000000000000e+02 8.620000000000000000e+03 9.363537654280662537e-03 3.720628796145319939e-03 9.894153103232383728e-03 3.178658429533243179e-03 9.715287014842033386e-03 3.280416829511523247e-03
8.730000000000000000e+02 8.730000000000000000e+03 9.606110863387584686e-03 4.101140424609184265e-03 9.310888126492500305e-03 3.236486576497554779e-03 1.134228520095348358e-02 4.837143234908580780e-03
8.850000000000000000e+02 8.850000000000000000e+03 1.001505553722381592e-02 3.844521241262555122e-03 1.015593018382787704e-02 3.524827305227518082e-03 9.508514776825904846e-03 3.493454540148377419e-03
8.960000000000000000e+02 8.960000000000000000e+03 9.038697928190231323e-03 3.392863785848021507e-03 9.523025713860988617e-03 3.349086968228220940e-03 9.491257369518280029e-03 3.615447552874684334e-03
9.080000000000000000e+02 9.080000000000000000e+03 9.656436741352081299e-03 4.491020925343036652e-03 1.025613211095333099e-02 3.986738622188568115e-03 1.074877846986055374e-02 4.507203586399555206e-03
9.200000000000000000e+02 9.200000000000000000e+03 9.777878411114215851e-03 3.623121418058872223e-03 9.566050022840499878e-03 3.573988331481814384e-03 9.395611472427845001e-03 3.554973984137177467e-03
9.330000000000000000e+02 9.330000000000000000e+03 8.942499756813049316e-03 3.549255430698394775e-03 9.860100224614143372e-03 3.822679631412029266e-03 9.379973635077476501e-03 3.588820807635784149e-03
9.450000000000000000e+02 9.450000000000000000e+03 1.177082490175962448e-02 6.394779309630393982e-03 9.451925754547119141e-03 3.446484450250864029e-03 9.544466622173786163e-03 3.750244388356804848e-03
9.580000000000000000e+02 9.580000000000000000e+03 9.323699399828910828e-03 3.516817931085824966e-03 1.204775646328926086e-02 5.935252178460359573e-03 9.356250986456871033e-03 3.947333898395299911e-03
9.700000000000000000e+02 9.700000000000000000e+03 8.938506245613098145e-03 3.871172433719038963e-03 9.567060507833957672e-03 3.290209453552961349e-03 9.682342410087585449e-03 4.104994703084230423e-03
9.830000000000000000e+02 9.830000000000000000e+03 1.000678353011608124e-02 4.675417207181453705e-03 9.030740708112716675e-03 3.657566616311669350e-03 9.208005852997303009e-03 3.912446089088916779e-03
9.960000000000000000e+02 9.960000000000000000e+03 9.573857299983501434e-03 4.317258019000291824e-03 1.041487045586109161e-02 3.618581686168909073e-03 9.762559086084365845e-03 3.837698837742209435e-03
1.009000000000000000e+03 1.009000000000000000e+04 8.973895572125911713e-03 3.727608826011419296e-03 9.101180359721183777e-03 3.320291172713041306e-03 8.948498405516147614e-03 3.726484719663858414e-03
1.023000000000000000e+03 1.023000000000000000e+04 9.135623462498188019e-03 4.282269626855850220e-03 1.070597302168607712e-02 4.821021575480699539e-03 8.939968422055244446e-03 3.850052831694483757e-03
1.036000000000000000e+03 1.036000000000000000e+04 9.667566046118736267e-03 4.367865622043609619e-03 9.298293851315975189e-03 3.263820894062519073e-03 9.776949882507324219e-03 3.905960591509938240e-03
1.050000000000000000e+03 1.050000000000000000e+04 8.864888921380043030e-03 4.006000235676765442e-03 8.753895759582519531e-03 3.692016471177339554e-03 8.666686713695526123e-03 3.735328093171119690e-03
1.064000000000000000e+03 1.064000000000000000e+04 9.536933153867721558e-03 4.263817798346281052e-03 9.151739999651908875e-03 3.636936657130718231e-03 9.170701727271080017e-03 3.844350343570113182e-03
1.078000000000000000e+03 1.078000000000000000e+04 8.469855412840843201e-03 3.699702443554997444e-03 9.749565273523330688e-03 4.168468527495861053e-03 9.130314923822879791e-03 3.931927494704723358e-03
1.092000000000000000e+03 1.092000000000000000e+04 9.412739425897598267e-03 4.354191944003105164e-03 8.705318905413150787e-03 3.773418720811605453e-03 8.682508021593093872e-03 4.120791330933570862e-03
1.107000000000000000e+03 1.107000000000000000e+04 8.545707911252975464e-03 3.775670658797025681e-03 9.827465750277042389e-03 4.123135004192590714e-03 8.690593764185905457e-03 3.912029322236776352e-03
1.122000000000000000e+03 1.122000000000000000e+04 9.157730266451835632e-03 4.186085890978574753e-03 8.745589293539524078e-03 3.936004359275102615e-03 9.094204753637313843e-03 4.126796498894691467e-03
1.137000000000000000e+03 1.137000000000000000e+04 8.683895692229270935e-03 4.156066570430994034e-03 9.102199226617813110e-03 3.703032853081822395e-03 1.006315555423498154e-02 5.527606233954429626e-03
1.152000000000000000e+03 1.152000000000000000e+04 8.835894055664539337e-03 4.038368817418813705e-03 1.007921900600194931e-02 4.786695353686809540e-03 8.315414190292358398e-03 3.986166790127754211e-03
1.167000000000000000e+03 1.167000000000000000e+04 9.384772740304470062e-03 4.846165422350168228e-03 8.616039529442787170e-03 3.705843817442655563e-03 9.488966315984725952e-03 3.994743339717388153e-03
1.182000000000000000e+03 1.182000000000000000e+04 8.662185631692409515e-03 4.187414422631263733e-03 1.121996063739061356e-02 4.701445810496807098e-03 8.332866244018077850e-03 4.253241233527660370e-03
1.198000000000000000e+03 1.198000000000000000e+04 9.145754389464855194e-03 4.142781719565391541e-03 8.820489048957824707e-03 3.274798393249511719e-03 8.581547066569328308e-03 4.242943134158849716e-03
1.214000000000000000e+03 1.214000000000000000e+04 8.157629519701004028e-03 3.873750567436218262e-03 9.447820484638214111e-03 4.861944355070590973e-03 8.657800033688545227e-03 4.566859453916549683e-03
1.230000000000000000e+03 1.230000000000000000e+04 9.591864421963691711e-03 4.690547939389944077e-03 8.885055780410766602e-03 3.659161506220698357e-03 8.172698318958282471e-03 4.229052457958459854e-03
1.246000000000000000e+03 1.246000000000000000e+04 8.205153048038482666e-03 3.914636094123125076e-03 8.993485011160373688e-03 4.747529979795217514e-03 8.728021755814552307e-03 4.480774514377117157e-03
1.263000000000000000e+03 1.263000000000000000e+04 9.521692059934139252e-03 4.870873875916004181e-03 8.452231064438819885e-03 4.085790365934371948e-03 8.501635864377021790e-03 4.658401012420654297e-03
1.280000000000000000e+03 1.280000000000000000e+04 8.096667006611824036e-03 3.960082307457923889e-03 8.527304977178573608e-03 3.871539141982793808e-03 8.013968355953693390e-03 4.592258483171463013e-03
1.297000000000000000e+03 1.297000000000000000e+04 8.778950199484825134e-03 3.943586722016334534e-03 9.274559095501899719e-03 4.528941586613655090e-03 7.943583652377128601e-03 4.401536658406257629e-03
1.314000000000000000e+03 1.314000000000000000e+04 7.958231493830680847e-03 3.937277011573314667e-03 7.946752011775970459e-03 3.939047921448945999e-03 8.038803935050964355e-03 4.438878502696752548e-03
1.331000000000000000e+03 1.331000000000000000e+04 9.456462226808071136e-03 4.856284242123365402e-03 8.717030286788940430e-03 4.241249989718198776e-03 9.408324025571346283e-03 5.168981850147247314e-03
1.349000000000000000e+03 1.349000000000000000e+04 8.138937875628471375e-03 4.137295298278331757e-03 9.359963238239288330e-03 4.850297234952449799e-03 7.854925468564033508e-03 4.938795696943998337e-03
1.367000000000000000e+03 1.367000000000000000e+04 9.142181836068630219e-03 4.628574475646018982e-03 8.255487307906150818e-03 4.340746905654668808e-03 7.790595293045043945e-03 4.762474447488784790e-03
1.385000000000000000e+03 1.385000000000000000e+04 8.140487596392631531e-03 4.108124412596225739e-03 8.358001708984375000e-03 4.171635489910840988e-03 7.540858350694179535e-03 4.486006218940019608e-03
1.403000000000000000e+03 1.403000000000000000e+04 8.233240805566310883e-03 4.230612888932228088e-03 8.228728547692298889e-03 4.399754106998443604e-03 7.670889142900705338e-03 4.673140123486518860e-03
1.422000000000000000e+03 1.422000000000000000e+04 8.751914836466312408e-03 4.480833187699317932e-03 8.320903405547142029e-03 4.220934584736824036e-03 7.773622870445251465e-03 4.693647846579551697e-03
1.441000000000000000e+03 1.441000000000000000e+04 9.064015932381153107e-03 5.015957634896039963e-03 8.858535438776016235e-03 5.052723921835422516e-03 7.803179789334535599e-03 4.608810413628816605e-03
1.460000000000000000e+03 1.460000000000000000e+04 8.087052963674068451e-03 4.330541007220745087e-03 7.747343741357326508e-03 4.331489093601703644e-03 7.909634150564670563e-03 4.840591922402381897e-03
1.479000000000000000e+03 1.479000000000000000e+04 8.261267095804214478e-03 4.585520364344120026e-03 7.963734678924083710e-03 4.216442815959453583e-03 8.199089206755161285e-03 4.946760833263397217e-03
1.499000000000000000e+03 1.499000000000000000e+04 8.051593787968158722e-03 4.287965595722198486e-03 7.905076257884502411e-03 4.237211309373378754e-03 7.845008745789527893e-03 4.712766967713832855e-03
1.519000000000000000e+03 1.519000000000000000e+04 1.011062227189540863e-02 6.159284152090549469e-03 8.511465042829513550e-03 4.922374151647090912e-03 7.630545645952224731e-03 4.709900356829166412e-03
1.539000000000000000e+03 1.539000000000000000e+04 7.561367005109786987e-03 4.039530176669359207e-03 1.026281714439392090e-02 6.392051000148057938e-03 7.537297904491424561e-03 5.352905951440334320e-03
1.559000000000000000e+03 1.559000000000000000e+04 8.583719842135906219e-03 4.635781981050968170e-03 7.506995461881160736e-03 4.577531479299068451e-03 7.907848805189132690e-03 5.884702317416667938e-03
1.580000000000000000e+03 1.580000000000000000e+04 7.620535325258970261e-03 4.346513189375400543e-03 7.948213256895542145e-03 4.056284204125404358e-03 7.428299169987440109e-03 5.331283435225486755e-03
1.601000000000000000e+03 1.601000000000000000e+04 8.123576641082763672e-03 4.149915650486946106e-03 9.367942810058593750e-03 5.547902546823024750e-03 7.296022959053516388e-03 5.193611606955528259e-03
1.622000000000000000e+03 1.622000000000000000e+04 8.401477709412574768e-03 5.426349118351936340e-03 7.370390929281711578e-03 4.341209307312965393e-03 6.986442487686872482e-03 5.166336894035339355e-03
1.644000000000000000e+03 1.644000000000000000e+04 7.740256376564502716e-03 4.221689887344837189e-03 7.465104106813669205e-03 4.308073315769433975e-03 6.982631515711545944e-03 5.093355663120746613e-03
1.666000000000000000e+03 1.666000000000000000e+04 8.989387191832065582e-03 5.402431357651948929e-03 7.941478863358497620e-03 4.719404969364404678e-03 6.920791231095790863e-03 5.308087915182113647e-03
1.688000000000000000e+03 1.688000000000000000e+04 7.368675433099269867e-03 4.275025799870491028e-03 8.644755929708480835e-03 5.339032039046287537e-03 6.858293898403644562e-03 5.380332935601472855e-03
1.710000000000000000e+03 1.710000000000000000e+04 8.044082671403884888e-03 4.538088105618953705e-03 7.107577286660671234e-03 4.568206612020730972e-03 6.740214303135871887e-03 5.588230676949024200e-03
1.733000000000000000e+03 1.733000000000000000e+04 9.446965530514717102e-03 5.907645449042320251e-03 7.419411092996597290e-03 4.570124670863151550e-03 6.961574777960777283e-03 5.725211929529905319e-03
1.756000000000000000e+03 1.756000000000000000e+04 7.325923070311546326e-03 4.451574757695198059e-03 7.329011801630258560e-03 4.515762440860271454e-03 6.545129232108592987e-03 5.577139556407928467e-03
1.779000000000000000e+03 1.779000000000000000e+04 7.461514323949813843e-03 4.512039478868246078e-03 7.523779757320880890e-03 4.843485541641712189e-03 6.457672454416751862e-03 5.311921704560518265e-03
1.803000000000000000e+03 1.803000000000000000e+04 7.671182509511709213e-03 4.579492378979921341e-03 7.158340886235237122e-03 4.655820783227682114e-03 6.268206052482128143e-03 5.662383511662483215e-03
1.827000000000000000e+03 1.827000000000000000e+04 8.295475505292415619e-03 4.974115174263715744e-03 7.099766284227371216e-03 4.772692453116178513e-03 6.165768485516309738e-03 5.389855708926916122e-03
1.851000000000000000e+03 1.851000000000000000e+04 9.563628584146499634e-03 6.528963334858417511e-03 8.880279958248138428e-03 6.492676213383674622e-03 6.633125711232423782e-03 5.067198071628808975e-03
1.875000000000000000e+03 1.875000000000000000e+04 7.252520415931940079e-03 4.636894445866346359e-03 6.826369091868400574e-03 4.971773829311132431e-03 6.405244115740060806e-03 5.817405879497528076e-03
1.900000000000000000e+03 1.900000000000000000e+04 7.413035724312067032e-03 4.569504410028457642e-03 6.707069464027881622e-03 4.658817779272794724e-03 6.272638216614723206e-03 5.729258526116609573e-03
1.926000000000000000e+03 1.926000000000000000e+04 7.979718968272209167e-03 4.773842170834541321e-03 7.086469791829586029e-03 4.696671850979328156e-03 7.058272138237953186e-03 6.504768505692481995e-03
1.951000000000000000e+03 1.951000000000000000e+04 1.031206920742988586e-02 6.944232154637575150e-03 7.946072146296501160e-03 4.667669534683227539e-03 6.679963320493698120e-03 5.864057689905166626e-03
1.977000000000000000e+03 1.977000000000000000e+04 7.159044034779071808e-03 4.431657493114471436e-03 8.669937029480934143e-03 6.838669069111347198e-03 6.656100973486900330e-03 5.585425067692995071e-03
2.003000000000000000e+03 2.003000000000000000e+04 8.467512205243110657e-03 5.260088481009006500e-03 7.330138236284255981e-03 5.676898173987865448e-03 6.934341974556446075e-03 5.521192215383052826e-03
2.030000000000000000e+03 2.030000000000000000e+04 8.563358336687088013e-03 6.237179040908813477e-03 6.422139704227447510e-03 4.869830328971147537e-03 6.596850696951150894e-03 6.490429863333702087e-03
2.057000000000000000e+03 2.057000000000000000e+04 7.036512251943349838e-03 4.518253728747367859e-03 6.639971397817134857e-03 4.720258526504039764e-03 6.495781242847442627e-03 6.267851218581199646e-03
2.084000000000000000e+03 2.084000000000000000e+04 8.725783787667751312e-03 5.758699029684066772e-03 6.999906152486801147e-03 4.805938806384801865e-03 5.953521467745304108e-03 6.281537935137748718e-03
2.112000000000000000e+03 2.112000000000000000e+04 9.455940686166286469e-03 6.647548638284206390e-03 6.761071272194385529e-03 5.173848941922187805e-03 5.910660605877637863e-03 6.133428309112787247e-03
2.140000000000000000e+03 2.140000000000000000e+04 6.843615323305130005e-03 4.740301053971052170e-03 6.974640302360057831e-03 5.207744427025318146e-03 5.879465490579605103e-03 6.615636870265007019e-03
2.168000000000000000e+03 2.168000000000000000e+04 7.041782606393098831e-03 4.713225178420543671e-03 6.853290833532810211e-03 4.888636060059070587e-03 6.256022490561008453e-03 6.771777756512165070e-03
2.197000000000000000e+03 2.197000000000000000e+04 7.500610314309597015e-03 4.996015690267086029e-03 7.003695238381624222e-03 5.131312180310487747e-03 6.347928196191787720e-03 6.567915901541709900e-03
2.226000000000000000e+03 2.226000000000000000e+04 7.293888833373785019e-03 4.890127573162317276e-03 7.159468717873096466e-03 6.016807630658149719e-03 6.539375055581331253e-03 5.670381244271993637e-03
2.255000000000000000e+03 2.255000000000000000e+04 7.073392160236835480e-03 4.951170179992914200e-03 6.830711849033832550e-03 5.781476385891437531e-03 6.044360343366861343e-03 6.593849509954452515e-03
2.285000000000000000e+03 2.285000000000000000e+04 6.890150718390941620e-03 4.960460122674703598e-03 7.578705437481403351e-03 6.022720597684383392e-03 6.086233071982860565e-03 6.923314183950424194e-03
2.316000000000000000e+03 2.316000000000000000e+04 6.928104441612958908e-03 4.871618002653121948e-03 6.744295358657836914e-03 5.567712709307670593e-03 5.265822168439626694e-03 6.583302747458219528e-03
2.346000000000000000e+03 2.346000000000000000e+04 7.657447829842567444e-03 5.469690077006816864e-03 6.624760106205940247e-03 6.107107736170291901e-03 4.952488467097282410e-03 6.694951094686985016e-03
2.378000000000000000e+03 2.378000000000000000e+04 7.042535580694675446e-03 5.074716173112392426e-03 6.328510586172342300e-03 6.081083323806524277e-03 7.538903504610061646e-03 6.910011172294616699e-03
2.409000000000000000e+03 2.409000000000000000e+04 6.897251587361097336e-03 4.924878943711519241e-03 6.535823922604322433e-03 5.579813849180936813e-03 7.700599730014801025e-03 7.229964248836040497e-03
2.441000000000000000e+03 2.441000000000000000e+04 6.715448573231697083e-03 5.027477629482746124e-03 6.364645902067422867e-03 5.449425894767045975e-03 6.542452611029148102e-03 6.600255146622657776e-03
2.473000000000000000e+03 2.473000000000000000e+04 6.799321621656417847e-03 5.105270538479089737e-03 6.835451349616050720e-03 6.416845601052045822e-03 6.136756390333175659e-03 6.448453292250633240e-03
2.506000000000000000e+03 2.506000000000000000e+04 7.396323606371879578e-03 5.654840730130672455e-03 6.969598587602376938e-03 6.058403290808200836e-03 5.697530694305896759e-03 6.383215077221393585e-03
2.539000000000000000e+03 2.539000000000000000e+04 6.923862267285585403e-03 5.312763154506683350e-03 6.035738624632358551e-03 5.411277059465646744e-03 4.868729971349239349e-03 6.939729675650596619e-03
2.573000000000000000e+03 2.573000000000000000e+04 6.943034473806619644e-03 5.279412493109703064e-03 5.884642247110605240e-03 5.659773480147123337e-03 5.763422697782516479e-03 7.208732888102531433e-03
2.607000000000000000e+03 2.607000000000000000e+04 6.916533689945936203e-03 5.077422596514225006e-03 6.012423895299434662e-03 5.796347744762897491e-03 6.250442937016487122e-03 8.055139333009719849e-03
2.642000000000000000e+03 2.642000000000000000e+04 7.843415252864360809e-03 5.997953936457633972e-03 6.359165534377098083e-03 6.286471150815486908e-03 6.040395237505435944e-03 7.195180747658014297e-03
2.677000000000000000e+03 2.677000000000000000e+04 7.516034878790378571e-03 5.919059738516807556e-03 7.345381192862987518e-03 6.840482354164123535e-03 4.710629582405090332e-03 6.780193187296390533e-03
2.712000000000000000e+03 2.712000000000000000e+04 7.202337495982646942e-03 5.370472557842731476e-03 7.102672010660171509e-03 7.332921959459781647e-03 5.148151889443397522e-03 7.707526441663503647e-03
2.748000000000000000e+03 2.748000000000000000e+04 7.382028736174106598e-03 5.555852316319942474e-03 5.753771867603063583e-03 5.856520496308803558e-03 4.308228380978107452e-03 7.207105867564678192e-03
2.785000000000000000e+03 2.785000000000000000e+04 6.730309221893548965e-03 5.353313870728015900e-03 5.773939657956361771e-03 6.201485171914100647e-03 4.756250418722629547e-03 7.359932176768779755e-03
2.822000000000000000e+03 2.822000000000000000e+04 7.107526063919067383e-03 5.706463009119033813e-03 5.915833637118339539e-03 6.075211800634860992e-03 4.965337924659252167e-03 7.910247892141342163e-03
2.859000000000000000e+03 2.859000000000000000e+04 6.934390403330326080e-03 5.548499524593353271e-03 6.262655369937419891e-03 6.212208420038223267e-03 4.597215913236141205e-03 7.867556065320968628e-03
2.897000000000000000e+03 2.897000000000000000e+04 6.808828562498092651e-03 5.386191420257091522e-03 6.041119806468486786e-03 6.332417018711566925e-03 4.801413975656032562e-03 8.153090253472328186e-03
2.936000000000000000e+03 2.936000000000000000e+04 6.886356510221958160e-03 5.719223059713840485e-03 5.923757329583168030e-03 6.475950591266155243e-03 5.107563920319080353e-03 7.624226622283458710e-03
2.975000000000000000e+03 2.975000000000000000e+04 7.359393872320652008e-03 6.413508206605911255e-03 5.373706109821796417e-03 6.200859788805246353e-03 4.473974928259849548e-03 7.745707873255014420e-03
3.014000000000000000e+03 3.014000000000000000e+04 6.463555619120597839e-03 5.500825121998786926e-03 6.174311973154544830e-03 6.709923502057790756e-03 4.780773073434829712e-03 7.269878871738910675e-03
3.054000000000000000e+03 3.054000000000000000e+04 6.418795324862003326e-03 5.358388647437095642e-03 5.414283834397792816e-03 6.192791275680065155e-03 4.522975534200668335e-03 7.917920127511024475e-03
3.095000000000000000e+03 3.095000000000000000e+04 7.449029944837093353e-03 6.389901507645845413e-03 5.469247698783874512e-03 6.429515779018402100e-03 3.981850109994411469e-03 7.774477358907461166e-03
3.136000000000000000e+03 3.136000000000000000e+04 6.723700556904077530e-03 5.589688662439584732e-03 7.379990536719560623e-03 7.507520727813243866e-03 4.070003982633352280e-03 7.537259720265865326e-03
3.177000000000000000e+03 3.177000000000000000e+04 6.780342664569616318e-03 5.850448273122310638e-03 5.380609072744846344e-03 6.182752083986997604e-03 4.398630466312170029e-03 7.616319693624973297e-03
3.219000000000000000e+03 3.219000000000000000e+04 6.898307241499423981e-03 5.915787070989608765e-03 5.558029282838106155e-03 6.595046725124120712e-03 4.017953295260667801e-03 7.938520982861518860e-03
3.262000000000000000e+03 3.262000000000000000e+04 6.101196166127920151e-03 5.447640549391508102e-03 5.609958432614803314e-03 6.870763842016458511e-03 4.489920102059841156e-03 7.785911671817302704e-03
3.305000000000000000e+03 3.305000000000000000e+04 5.985103547573089600e-03 5.475766025483608246e-03 5.274183116853237152e-03 6.511399988085031509e-03 5.000739824026823044e-03 8.820368908345699310e-03
3.349000000000000000e+03 3.349000000000000000e+04 6.410208530724048615e-03 5.536938086152076721e-03 5.267547909170389175e-03 6.421627942472696304e-03 4.501111805438995361e-03 8.704282343387603760e-03
3.394000000000000000e+03 3.394000000000000000e+04 6.700430996716022491e-03 6.235412321984767914e-03 5.206765141338109970e-03 6.638987455517053604e-03 5.118048749864101410e-03 8.948201313614845276e-03
3.439000000000000000e+03 3.439000000000000000e+04 7.496126461774110794e-03 6.556876935064792633e-03 5.830611567944288254e-03 6.666835397481918335e-03 3.546353662386536598e-03 8.315673097968101501e-03
3.484000000000000000e+03 3.484000000000000000e+04 6.598568987101316452e-03 6.033402401953935623e-03 5.395589862018823624e-03 7.051148451864719391e-03 4.820656031370162964e-03 7.725436240434646606e-03
3.530000000000000000e+03 3.530000000000000000e+04 6.706330459564924240e-03 6.115386262536048889e-03 6.019814871251583099e-03 7.471654564142227173e-03 3.431703196838498116e-03 8.025333285331726074e-03
3.577000000000000000e+03 3.577000000000000000e+04 7.661014795303344727e-03 7.516453973948955536e-03 5.774968303740024567e-03 7.335935719311237335e-03 3.418870503082871437e-03 8.161959238350391388e-03
3.625000000000000000e+03 3.625000000000000000e+04 6.216560956090688705e-03 5.886942613869905472e-03 4.796488210558891296e-03 6.746446713805198669e-03 3.674868494272232056e-03 8.036935701966285706e-03
3.673000000000000000e+03 3.673000000000000000e+04 6.488256156444549561e-03 6.271281279623508453e-03 5.055738613009452820e-03 6.867648568004369736e-03 4.101293161511421204e-03 8.778998628258705139e-03
3.722000000000000000e+03 3.722000000000000000e+04 6.342910230159759521e-03 5.896573886275291443e-03 4.666368477046489716e-03 6.605574861168861389e-03 3.543971572071313858e-03 8.287876844406127930e-03
3.771000000000000000e+03 3.771000000000000000e+04 7.556303869932889938e-03 7.491508033126592636e-03 5.227284040302038193e-03 7.032341789454221725e-03 3.491723444312810898e-03 8.727799169719219208e-03
3.821000000000000000e+03 3.821000000000000000e+04 6.118249148130416870e-03 5.877140909433364868e-03 4.926919005811214447e-03 7.074693683534860611e-03 3.359828377142548561e-03 8.417950943112373352e-03
3.872000000000000000e+03 3.872000000000000000e+04 6.226818077266216278e-03 5.842819344252347946e-03 5.093505606055259705e-03 7.194339297711849213e-03 3.769267816096544266e-03 8.160427212715148926e-03
3.923000000000000000e+03 3.923000000000000000e+04 5.833784118294715881e-03 5.812780931591987610e-03 4.838975146412849426e-03 6.756749469786882401e-03 3.332189982756972313e-03 8.934289216995239258e-03
3.975000000000000000e+03 3.975000000000000000e+04 7.407222874462604523e-03 6.933338008821010590e-03 5.462258122861385345e-03 7.091795094311237335e-03 3.381120972335338593e-03 8.819761686027050018e-03
4.028000000000000000e+03 4.028000000000000000e+04 6.433982867747545242e-03 6.273298524320125580e-03 6.415939889848232269e-03 9.249307215213775635e-03 3.214569529518485069e-03 8.522153832018375397e-03
4.081000000000000000e+03 4.081000000000000000e+04 6.928614340722560883e-03 6.725372746586799622e-03 4.576514940708875656e-03 7.160522975027561188e-03 3.120688721537590027e-03 8.689159527420997620e-03
4.135000000000000000e+03 4.135000000000000000e+04 6.268422119319438934e-03 6.299166474491357803e-03 4.930732306092977524e-03 7.503415457904338837e-03 4.092709161341190338e-03 9.041860699653625488e-03
4.190000000000000000e+03 4.190000000000000000e+04 6.013906095176935196e-03 6.082301959395408630e-03 4.590547643601894379e-03 7.019273936748504639e-03 3.629030194133520126e-03 9.101718664169311523e-03
4.246000000000000000e+03 4.246000000000000000e+04 6.334755569696426392e-03 6.235805805772542953e-03 5.148412659764289856e-03 7.795523852109909058e-03 3.614331595599651337e-03 9.640727192163467407e-03
4.302000000000000000e+03 4.302000000000000000e+04 6.058644503355026245e-03 6.165530532598495483e-03 5.477867554873228073e-03 8.597892709076404572e-03 4.225332289934158325e-03 9.473109617829322815e-03
4.359000000000000000e+03 4.359000000000000000e+04 6.592670455574989319e-03 6.992696784436702728e-03 4.609914962202310562e-03 7.525274995714426041e-03 2.667518332600593567e-03 9.225592017173767090e-03
4.417000000000000000e+03 4.417000000000000000e+04 5.527037661522626877e-03 5.982673726975917816e-03 4.338766913861036301e-03 7.203393615782260895e-03 3.698002081364393234e-03 9.649131447076797485e-03
4.476000000000000000e+03 4.476000000000000000e+04 6.109425798058509827e-03 6.728492677211761475e-03 4.606534726917743683e-03 7.566750515252351761e-03 3.151738783344626427e-03 8.668659254908561707e-03
4.535000000000000000e+03 4.535000000000000000e+04 5.822316743433475494e-03 6.086128763854503632e-03 4.741208162158727646e-03 7.495484780520200729e-03 2.648858353495597839e-03 9.143983013927936554e-03
4.595000000000000000e+03 4.595000000000000000e+04 5.870305001735687256e-03 6.314754486083984375e-03 4.237418994307518005e-03 7.171620614826679230e-03 3.138210624456405640e-03 9.369932115077972412e-03
4.656000000000000000e+03 4.656000000000000000e+04 5.525869783014059067e-03 6.113995797932147980e-03 4.322704393416643143e-03 7.452859077602624893e-03 3.184063360095024109e-03 9.432142600417137146e-03
4.718000000000000000e+03 4.718000000000000000e+04 5.702501162886619568e-03 6.097129546105861664e-03 4.576410166919231415e-03 7.664811797440052032e-03 2.995565999299287796e-03 9.238067083060741425e-03
4.780000000000000000e+03 4.780000000000000000e+04 6.093655712902545929e-03 6.777355447411537170e-03 4.997386597096920013e-03 8.240221999585628510e-03 3.004192840307950974e-03 1.017145812511444092e-02
4.844000000000000000e+03 4.844000000000000000e+04 5.968621931970119476e-03 6.702103186398744583e-03 4.159792326390743256e-03 7.691483944654464722e-03 3.072501858696341515e-03 9.181046858429908752e-03
4.908000000000000000e+03 4.908000000000000000e+04 5.337753798812627792e-03 6.098512094467878342e-03 4.283908288925886154e-03 7.826378569006919861e-03 3.026687772944569588e-03 9.352890774607658386e-03
4.973000000000000000e+03 4.973000000000000000e+04 6.110518239438533783e-03 6.606585346162319183e-03 4.230387508869171143e-03 7.775996346026659012e-03 3.142271423712372780e-03 9.045159444212913513e-03
5.039000000000000000e+03 5.039000000000000000e+04 5.462193861603736877e-03 6.327104754745960236e-03 4.294501151889562607e-03 7.534843403846025467e-03 2.778236754238605499e-03 9.551954455673694611e-03
5.106000000000000000e+03 5.106000000000000000e+04 5.205007269978523254e-03 6.269950419664382935e-03 4.289480857551097870e-03 8.027895353734493256e-03 2.426416613161563873e-03 9.671909734606742859e-03
5.174000000000000000e+03 5.174000000000000000e+04 6.224485114216804504e-03 7.145125418901443481e-03 4.112834110856056213e-03 7.947258651256561279e-03 2.229815348982810974e-03 9.565753862261772156e-03
5.242000000000000000e+03 5.242000000000000000e+04 5.793266464024782181e-03 6.681814789772033691e-03 3.885952290147542953e-03 7.525810040533542633e-03 3.070151433348655701e-03 9.459353983402252197e-03
5.312000000000000000e+03 5.312000000000000000e+04 5.699599161744117737e-03 6.800183095037937164e-03 4.517932422459125519e-03 7.869289256632328033e-03 3.180067054927349091e-03 9.561334736645221710e-03
5.382000000000000000e+03 5.382000000000000000e+04 5.500527098774909973e-03 6.313033867627382278e-03 4.065697081387042999e-03 7.908415049314498901e-03 2.792385173961520195e-03 1.004048809409141541e-02
5.454000000000000000e+03 5.454000000000000000e+04 5.577312782406806946e-03 6.653014570474624634e-03 4.321959335356950760e-03 8.282643742859363556e-03 2.422303427010774612e-03 9.819984436035156250e-03
5.526000000000000000e+03 5.526000000000000000e+04 6.472579203546047211e-03 7.511876523494720459e-03 4.284226801246404648e-03 7.695836946368217468e-03 2.427573082968592644e-03 9.676380082964897156e-03
5.599000000000000000e+03 5.599000000000000000e+04 5.076241679489612579e-03 6.282830610871315002e-03 5.216040648519992828e-03 8.875224739313125610e-03 3.008154686540365219e-03 1.012155413627624512e-02
5.674000000000000000e+03 5.674000000000000000e+04 5.366955418139696121e-03 6.448208354413509369e-03 4.205615725368261337e-03 8.585800416767597198e-03 2.132958732545375824e-03 9.796286933124065399e-03
5.749000000000000000e+03 5.749000000000000000e+04 5.512102507054805756e-03 6.594362203031778336e-03 4.671170376241207123e-03 8.582105860114097595e-03 2.660256111994385719e-03 9.445507079362869263e-03
5.825000000000000000e+03 5.825000000000000000e+04 5.192010663449764252e-03 6.768519524484872818e-03 4.186246078461408615e-03 8.606010116636753082e-03 2.195685170590877533e-03 9.727424010634422302e-03
5.902000000000000000e+03 5.902000000000000000e+04 5.356926005333662033e-03 6.751795299351215363e-03 3.808089066296815872e-03 8.043911308050155640e-03 1.886823796667158604e-03 9.782679378986358643e-03
5.981000000000000000e+03 5.981000000000000000e+04 6.129353307187557220e-03 7.466867100447416306e-03 3.781580831855535507e-03 7.993862032890319824e-03 2.083756960928440094e-03 9.936584159731864929e-03
6.060000000000000000e+03 6.060000000000000000e+04 5.338976159691810608e-03 6.625476293265819550e-03 3.785883076488971710e-03 8.421241305768489838e-03 2.062459243461489677e-03 9.820831939578056335e-03
6.140000000000000000e+03 6.140000000000000000e+04 5.457349121570587158e-03 7.015803363174200058e-03 4.978056065738201141e-03 8.861806243658065796e-03 2.274278085678815842e-03 9.723585098981857300e-03
6.222000000000000000e+03 6.222000000000000000e+04 5.352898500859737396e-03 6.904568988829851151e-03 4.856036044657230377e-03 8.588882163166999817e-03 2.037316560745239258e-03 1.002369169145822525e-02
6.304000000000000000e+03 6.304000000000000000e+04 5.164642818272113800e-03 6.669384427368640900e-03 4.212930332869291306e-03 8.435972034931182861e-03 2.283816225826740265e-03 1.005392521619796753e-02
6.388000000000000000e+03 6.388000000000000000e+04 5.406892858445644379e-03 6.727867759764194489e-03 4.580020904541015625e-03 9.059933014214038849e-03 2.435335423797369003e-03 1.026155799627304077e-02
6.473000000000000000e+03 6.473000000000000000e+04 5.079709459096193314e-03 6.533680483698844910e-03 4.144238308072090149e-03 8.340807631611824036e-03 1.940558548085391521e-03 1.012298464775085449e-02
6.559000000000000000e+03 6.559000000000000000e+04 5.918700248003005981e-03 7.357224822044372559e-03 3.409289522096514702e-03 7.974490523338317871e-03 2.267099451273679733e-03 1.046270690858364105e-02
6.646000000000000000e+03 6.646000000000000000e+04 4.912677221000194550e-03 6.558001972734928131e-03 3.503557760268449783e-03 8.369224146008491516e-03 2.013321267440915108e-03 1.018290221691131592e-02
6.734000000000000000e+03 6.734000000000000000e+04 4.889160394668579102e-03 6.623766385018825531e-03 3.797155804932117462e-03 8.470749482512474060e-03 2.284905640408396721e-03 1.019725669175386429e-02
6.823000000000000000e+03 6.823000000000000000e+04 5.483318120241165161e-03 7.352747954428195953e-03 3.803920932114124298e-03 8.973513729870319366e-03 2.118276199325919151e-03 1.010769233107566833e-02
6.914000000000000000e+03 6.914000000000000000e+04 5.390659440308809280e-03 6.940864026546478271e-03 4.988074302673339844e-03 8.675614371895790100e-03 1.877868315204977989e-03 1.023393310606479645e-02
7.005000000000000000e+03 7.005000000000000000e+04 4.978578537702560425e-03 6.915097124874591827e-03 4.410282243043184280e-03 9.072091430425643921e-03 2.129708416759967804e-03 1.016621664166450500e-02
7.098000000000000000e+03 7.098000000000000000e+04 5.308971740305423737e-03 7.270341739058494568e-03 3.978597931563854218e-03 8.651612326502799988e-03 1.698037376627326012e-03 1.020381413400173187e-02
7.192000000000000000e+03 7.192000000000000000e+04 6.189389154314994812e-03 7.599164731800556183e-03 4.360392689704895020e-03 9.286860004067420959e-03 1.654657535254955292e-03 9.840300306677818298e-03
7.288000000000000000e+03 7.288000000000000000e+04 5.154137499630451202e-03 7.061520125716924667e-03 3.540345001965761185e-03 8.759883232414722443e-03 1.858742209151387215e-03 1.000493019819259644e-02
7.384000000000000000e+03 7.384000000000000000e+04 5.774386227130889893e-03 7.409540936350822449e-03 3.512561786919832230e-03 8.470731787383556366e-03 1.672943588346242905e-03 1.051227562129497528e-02
7.482000000000000000e+03 7.482000000000000000e+04 4.687448032200336456e-03 6.801183335483074188e-03 3.097219392657279968e-03 8.528993465006351471e-03 2.435434376820921898e-03 1.089082658290863037e-02
7.582000000000000000e+03 7.582000000000000000e+04 4.776501096785068512e-03 6.744332611560821533e-03 3.037345595657825470e-03 8.510409854352474213e-03 2.479506190866231918e-03 1.049959473311901093e-02
7.682000000000000000e+03 7.682000000000000000e+04 5.166723392903804779e-03 7.067458704113960266e-03 3.295231144875288010e-03 8.689995855093002319e-03 1.943732844665646553e-03 1.031504943966865540e-02
7.784000000000000000e+03 7.784000000000000000e+04 5.713211372494697571e-03 7.964417338371276855e-03 3.616717644035816193e-03 8.997622877359390259e-03 2.202749252319335938e-03 1.067694090306758881e-02
7.887000000000000000e+03 7.887000000000000000e+04 5.052346736192703247e-03 7.265275344252586365e-03 3.853142727166414261e-03 9.440548717975616455e-03 1.881256466731429100e-03 1.006925292313098907e-02
7.992000000000000000e+03 7.992000000000000000e+04 5.709522403776645660e-03 7.400502916425466537e-03 3.611417021602392197e-03 8.647218346595764160e-03 1.814248971641063690e-03 1.049579866230487823e-02
8.098000000000000000e+03 8.098000000000000000e+04 5.240479484200477600e-03 7.450590375810861588e-03 3.814856521785259247e-03 8.815413340926170349e-03 2.244070637971162796e-03 1.103267632424831390e-02
8.205000000000000000e+03 8.205000000000000000e+04 5.403466057032346725e-03 7.568946573883295059e-03 3.620012430474162102e-03 8.901076391339302063e-03 1.551840105094015598e-03 1.060180272907018661e-02
8.314000000000000000e+03 8.314000000000000000e+04 5.580211989581584930e-03 7.469918578863143921e-03 2.927379682660102844e-03 8.849213831126689911e-03 1.262243720702826977e-03 1.029079034924507141e-02
8.424000000000000000e+03 8.424000000000000000e+04 5.198854953050613403e-03 7.252101320773363113e-03 3.001972334459424019e-03 8.536194451153278351e-03 1.559713855385780334e-03 1.040674746036529541e-02
8.536000000000000000e+03 8.536000000000000000e+04 4.879971034824848175e-03 7.138122338801622391e-03 3.704938106238842010e-03 9.136559441685676575e-03 1.619814662262797356e-03 1.060627959668636322e-02
8.649000000000000000e+03 8.649000000000000000e+04 4.629197530448436737e-03 7.125255651772022247e-03 3.054923145100474358e-03 8.595947176218032837e-03 1.391442725434899330e-03 1.050491537898778915e-02
8.764000000000000000e+03 8.764000000000000000e+04 5.073225125670433044e-03 7.725587580353021622e-03 4.023252055048942566e-03 9.106565266847610474e-03 1.414707629010081291e-03 1.051912363618612289e-02
8.880000000000000000e+03 8.880000000000000000e+04 4.477738402783870697e-03 7.107526995241641998e-03 3.286160994321107864e-03 9.168973192572593689e-03 1.832778332754969597e-03 1.069791428744792938e-02
8.998000000000000000e+03 8.998000000000000000e+04 4.674301948398351669e-03 7.270925678312778473e-03 3.215853124856948853e-03 8.827734738588333130e-03 1.902477350085973740e-03 1.135194860398769379e-02
9.118000000000000000e+03 9.118000000000000000e+04 5.008532665669918060e-03 7.285670377314090729e-03 3.038263414055109024e-03 8.918575942516326904e-03 1.774875447154045105e-03 1.060507539659738541e-02
9.238000000000000000e+03 9.238000000000000000e+04 4.854654893279075623e-03 7.599315140396356583e-03 2.886050380766391754e-03 8.908083662390708923e-03 1.439397805370390415e-03 1.083817519247531891e-02
9.361000000000000000e+03 9.361000000000000000e+04 5.154107697308063507e-03 7.523312233388423920e-03 3.161128377541899681e-03 9.037435054779052734e-03 1.276670838706195354e-03 1.067557279020547867e-02
9.485000000000000000e+03 9.485000000000000000e+04 4.399196244776248932e-03 7.141368463635444641e-03 2.952286507934331894e-03 8.998997509479522705e-03 1.204497530125081539e-03 1.060506422072649002e-02
9.611000000000000000e+03 9.611000000000000000e+04 5.003928206861019135e-03 7.899069227278232574e-03 3.279337193816900253e-03 9.052790701389312744e-03 1.484868233092129230e-03 1.068081706762313843e-02
9.738000000000000000e+03 9.738000000000000000e+04 4.780056886374950409e-03 7.526253350079059601e-03 3.480555023998022079e-03 9.415872395038604736e-03 1.380117842927575111e-03 1.076630689203739166e-02
9.868000000000000000e+03 9.868000000000000000e+04 4.907249938696622849e-03 7.570415735244750977e-03 2.842099871486425400e-03 8.923804387450218201e-03 2.348259091377258301e-03 1.134024187922477722e-02
9.998000000000000000e+03 9.998000000000000000e+04 4.752227105200290680e-03 7.531026378273963928e-03 2.974450355395674706e-03 9.021351113915443420e-03 1.504547894001007080e-03 1.070320419967174530e-02


==> dat/results_noise.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 8.815031498670578003e-02 1.625142544507980347e-01 9.047135710716247559e-02 1.697463095188140869e-01 8.896727859973907471e-02 1.707725077867507935e-01
2.000000000000000000e+00 2.000000000000000000e+01 8.749403059482574463e-02 1.623016744852066040e-01 8.885076642036437988e-02 1.673783510923385620e-01 8.708336949348449707e-02 1.673486381769180298e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.673976361751556396e-02 1.621394157409667969e-01 8.721655607223510742e-02 1.647700667381286621e-01 8.570262789726257324e-02 1.644490659236907959e-01
4.000000000000000000e+00 4.000000000000000000e+01 8.603210747241973877e-02 1.621085405349731445e-01 8.597084879875183105e-02 1.625321507453918457e-01 8.499550819396972656e-02 1.625017374753952026e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.545255661010742188e-02 1.622279882431030273e-01 8.522038161754608154e-02 1.608920693397521973e-01 8.466571569442749023e-02 1.613719463348388672e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.503013104200363159e-02 1.624712347984313965e-01 8.486124873161315918e-02 1.598721444606781006e-01 8.441479504108428955e-02 1.607493162155151367e-01
7.000000000000000000e+00 7.000000000000000000e+01 8.476495742797851562e-02 1.627848893404006958e-01 8.471445739269256592e-02 1.593397110700607300e-01 8.414348959922790527e-02 1.604777127504348755e-01
8.000000000000000000e+00 8.000000000000000000e+01 8.461672067642211914e-02 1.630947738885879517e-01 8.462698757648468018e-02 1.591475009918212891e-01 8.387197554111480713e-02 1.604951769113540649e-01
9.000000000000000000e+00 9.000000000000000000e+01 8.453887701034545898e-02 1.633573770523071289e-01 8.451733738183975220e-02 1.591741144657135010e-01 8.363100886344909668e-02 1.607420146465301514e-01
1.000000000000000000e+01 1.000000000000000000e+02 8.449100703001022339e-02 1.635429859161376953e-01 8.436823636293411255e-02 1.593654751777648926e-01 8.342836797237396240e-02 1.611775159835815430e-01
1.100000000000000000e+01 1.100000000000000000e+02 8.444544672966003418e-02 1.636365056037902832e-01 8.418889343738555908e-02 1.596669256687164307e-01 8.325761556625366211e-02 1.616394221782684326e-01
1.200000000000000000e+01 1.200000000000000000e+02 8.438295125961303711e-02 1.636278778314590454e-01 8.400070667266845703e-02 1.600250899791717529e-01 8.311501145362854004e-02 1.620632708072662354e-01
1.300000000000000000e+01 1.300000000000000000e+02 8.429822325706481934e-02 1.635249555110931396e-01 8.382958918809890747e-02 1.604356765747070312e-01 8.299165964126586914e-02 1.624288260936737061e-01
1.400000000000000000e+01 1.400000000000000000e+02 8.419697731733322144e-02 1.633427888154983521e-01 8.368383347988128662e-02 1.608568131923675537e-01 8.287210762500762939e-02 1.627132147550582886e-01
1.500000000000000000e+01 1.500000000000000000e+02 8.408617973327636719e-02 1.631106436252593994e-01 8.356727659702301025e-02 1.612609624862670898e-01 8.274737000465393066e-02 1.628952026367187500e-01
1.600000000000000000e+01 1.600000000000000000e+02 8.397462964057922363e-02 1.628494560718536377e-01 8.347414433956146240e-02 1.616111099720001221e-01 8.261772990226745605e-02 1.629774868488311768e-01
1.700000000000000000e+01 1.700000000000000000e+02 8.387014269828796387e-02 1.625823974609375000e-01 8.339674770832061768e-02 1.618868708610534668e-01 8.249537646770477295e-02 1.629928946495056152e-01
1.800000000000000000e+01 1.800000000000000000e+02 8.377766609191894531e-02 1.623301506042480469e-01 8.332745730876922607e-02 1.620865762233734131e-01 8.238566666841506958e-02 1.629674434661865234e-01
1.900000000000000000e+01 1.900000000000000000e+02 8.369960635900497437e-02 1.621057689189910889e-01 8.326092362403869629e-02 1.622060835361480713e-01 8.228991925716400146e-02 1.629230827093124390e-01
2.000000000000000000e+01 2.000000000000000000e+02 8.363515883684158325e-02 1.619169712066650391e-01 8.319544792175292969e-02 1.622534543275833130e-01 8.220250904560089111e-02 1.628760099411010742e-01
2.100000000000000000e+01 2.100000000000000000e+02 8.358208090066909790e-02 1.617632508277893066e-01 8.313021808862686157e-02 1.622447669506072998e-01 8.211936801671981812e-02 1.628382205963134766e-01
2.200000000000000000e+01 2.200000000000000000e+02 8.353790640830993652e-02 1.616456210613250732e-01 8.306694775819778442e-02 1.622005999088287354e-01 8.203874528408050537e-02 1.628103554248809814e-01
2.300000000000000000e+01 2.300000000000000000e+02 8.350046724081039429e-02 1.615588963031768799e-01 8.300764113664627075e-02 1.621333956718444824e-01 8.196147531270980835e-02 1.627768278121948242e-01
2.400000000000000000e+01 2.400000000000000000e+02 8.346758782863616943e-02 1.614992618560791016e-01 8.295242488384246826e-02 1.620585620403289795e-01 8.188600838184356689e-02 1.627302914857864380e-01
2.500000000000000000e+01 2.500000000000000000e+02 8.343717455863952637e-02 1.614629477262496948e-01 8.290164172649383545e-02 1.619872599840164185e-01 8.181381225585937500e-02 1.626755297183990479e-01
2.600000000000000000e+01 2.600000000000000000e+02 8.340845257043838501e-02 1.614499390125274658e-01 8.285287022590637207e-02 1.619244217872619629e-01 8.174537122249603271e-02 1.626072078943252563e-01
2.700000000000000000e+01 2.700000000000000000e+02 8.338060975074768066e-02 1.614568233489990234e-01 8.280554413795471191e-02 1.618783175945281982e-01 8.167912811040878296e-02 1.625431776046752930e-01
2.800000000000000000e+01 2.800000000000000000e+02 8.335305750370025635e-02 1.614811718463897705e-01 8.275894075632095337e-02 1.618515104055404663e-01 8.161212503910064697e-02 1.625013649463653564e-01
2.900000000000000000e+01 2.900000000000000000e+02 8.332580327987670898e-02 1.615207493305206299e-01 8.271299302577972412e-02 1.618423759937286377e-01 8.154416084289550781e-02 1.624817401170730591e-01
3.000000000000000000e+01 3.000000000000000000e+02 8.329869806766510010e-02 1.615732014179229736e-01 8.266852051019668579e-02 1.618523150682449341e-01 8.147747069597244263e-02 1.624742746353149414e-01
3.100000000000000000e+01 3.100000000000000000e+02 8.327188342809677124e-02 1.616350412368774414e-01 8.262568712234497070e-02 1.618779003620147705e-01 8.141301572322845459e-02 1.624815613031387329e-01
3.200000000000000000e+01 3.200000000000000000e+02 8.324568718671798706e-02 1.617042422294616699e-01 8.258490264415740967e-02 1.619130522012710571e-01 8.135132491588592529e-02 1.625036895275115967e-01
3.300000000000000000e+01 3.300000000000000000e+02 8.322037756443023682e-02 1.617780625820159912e-01 8.254617452621459961e-02 1.619557738304138184e-01 8.129046857357025146e-02 1.625296920537948608e-01
3.400000000000000000e+01 3.400000000000000000e+02 8.319599926471710205e-02 1.618524640798568726e-01 8.250938355922698975e-02 1.620021462440490723e-01 8.122858405113220215e-02 1.625509858131408691e-01
3.500000000000000000e+01 3.500000000000000000e+02 8.317258208990097046e-02 1.619247198104858398e-01 8.247406780719757080e-02 1.620477139949798584e-01 8.116716146469116211e-02 1.625789403915405273e-01
3.600000000000000000e+01 3.600000000000000000e+02 8.315020799636840820e-02 1.619928926229476929e-01 8.244024217128753662e-02 1.620881855487823486e-01 8.110806345939636230e-02 1.626197844743728638e-01
3.700000000000000000e+01 3.700000000000000000e+02 8.312896639108657837e-02 1.620564311742782593e-01 8.240761607885360718e-02 1.621184796094894409e-01 8.104982972145080566e-02 1.626843363046646118e-01
3.800000000000000000e+01 3.800000000000000000e+02 8.310883492231369019e-02 1.621135175228118896e-01 8.237572014331817627e-02 1.621371507644653320e-01 8.099084347486495972e-02 1.627779155969619751e-01
3.900000000000000000e+01 3.900000000000000000e+02 8.308956027030944824e-02 1.621630191802978516e-01 8.234368264675140381e-02 1.621451526880264282e-01 8.093199133872985840e-02 1.628955006599426270e-01
4.000000000000000000e+01 4.000000000000000000e+02 8.307065069675445557e-02 1.622050702571868896e-01 8.231125771999359131e-02 1.621451973915100098e-01 8.087450265884399414e-02 1.630195081233978271e-01
4.100000000000000000e+01 4.100000000000000000e+02 8.305222541093826294e-02 1.622398495674133301e-01 8.227847516536712646e-02 1.621406078338623047e-01 8.081720769405364990e-02 1.631312668323516846e-01
4.200000000000000000e+01 4.200000000000000000e+02 8.303426206111907959e-02 1.622681468725204468e-01 8.224593847990036011e-02 1.621359437704086304e-01 8.075997233390808105e-02 1.632202118635177612e-01
4.300000000000000000e+01 4.300000000000000000e+02 8.301693946123123169e-02 1.622908860445022583e-01 8.221386373043060303e-02 1.621343493461608887e-01 8.070322871208190918e-02 1.632917523384094238e-01
4.400000000000000000e+01 4.400000000000000000e+02 8.299993723630905151e-02 1.623085737228393555e-01 8.218258619308471680e-02 1.621363461017608643e-01 8.064549416303634644e-02 1.633442342281341553e-01
4.500000000000000000e+01 4.500000000000000000e+02 8.298312127590179443e-02 1.623215973377227783e-01 8.215203881263732910e-02 1.621419489383697510e-01 8.058755844831466675e-02 1.633815616369247437e-01
4.600000000000000000e+01 4.600000000000000000e+02 8.296631276607513428e-02 1.623309850692749023e-01 8.212185651063919067e-02 1.621517390012741089e-01 8.053068816661834717e-02 1.634030342102050781e-01
4.700000000000000000e+01 4.700000000000000000e+02 8.294965326786041260e-02 1.623386144638061523e-01 8.209185302257537842e-02 1.621659100055694580e-01 8.047495782375335693e-02 1.634123921394348145e-01
4.800000000000000000e+01 4.800000000000000000e+02 8.293329924345016479e-02 1.623456627130508423e-01 8.206209540367126465e-02 1.621836274862289429e-01 8.041889965534210205e-02 1.634255349636077881e-01
4.900000000000000000e+01 4.900000000000000000e+02 8.291722089052200317e-02 1.623526811599731445e-01 8.203259110450744629e-02 1.622054129838943481e-01 8.036220073699951172e-02 1.634531915187835693e-01
5.000000000000000000e+01 5.000000000000000000e+02 8.290129899978637695e-02 1.623599827289581299e-01 8.200326561927795410e-02 1.622326821088790894e-01 8.030597120523452759e-02 1.634896546602249146e-01
5.100000000000000000e+01 5.100000000000000000e+02 8.288546651601791382e-02 1.623681783676147461e-01 8.197417855262756348e-02 1.622673869132995605e-01 8.024990558624267578e-02 1.635343134403228760e-01
5.200000000000000000e+01 5.200000000000000000e+02 8.286966383457183838e-02 1.623771190643310547e-01 8.194526284933090210e-02 1.623094081878662109e-01 8.019411563873291016e-02 1.635889858007431030e-01
5.300000000000000000e+01 5.300000000000000000e+02 8.285406231880187988e-02 1.623874306678771973e-01 8.191654086112976074e-02 1.623576730489730835e-01 8.013799041509628296e-02 1.636411547660827637e-01
5.400000000000000000e+01 5.400000000000000000e+02 8.283863961696624756e-02 1.623987853527069092e-01 8.188798278570175171e-02 1.624093651771545410e-01 8.008194714784622192e-02 1.636885404586791992e-01
5.500000000000000000e+01 5.500000000000000000e+02 8.282336592674255371e-02 1.624109447002410889e-01 8.185955882072448730e-02 1.624620407819747925e-01 8.002614229917526245e-02 1.637372076511383057e-01
5.600000000000000000e+01 5.600000000000000000e+02 8.280827850103378296e-02 1.624236553907394409e-01 8.183127641677856445e-02 1.625126004219055176e-01 7.997006177902221680e-02 1.637964993715286255e-01
5.700000000000000000e+01 5.700000000000000000e+02 8.279340714216232300e-02 1.624368727207183838e-01 8.180307596921920776e-02 1.625581383705139160e-01 7.991433143615722656e-02 1.638635843992233276e-01
5.800000000000000000e+01 5.800000000000000000e+02 8.277872204780578613e-02 1.624504029750823975e-01 8.177505433559417725e-02 1.625979542732238770e-01 7.985858619213104248e-02 1.639184355735778809e-01
5.900000000000000000e+01 5.900000000000000000e+02 8.276413381099700928e-02 1.624645888805389404e-01 8.174715191125869751e-02 1.626299470663070679e-01 7.980267703533172607e-02 1.639502197504043579e-01
6.000000000000000000e+01 6.000000000000000000e+02 8.274969458580017090e-02 1.624796390533447266e-01 8.171924948692321777e-02 1.626543998718261719e-01 7.974627614021301270e-02 1.639777123928070068e-01
6.100000000000000000e+01 6.100000000000000000e+02 8.273538202047348022e-02 1.624954938888549805e-01 8.169136941432952881e-02 1.626727283000946045e-01 7.969011366367340088e-02 1.640114933252334595e-01
6.200000000000000000e+01 6.200000000000000000e+02 8.272112905979156494e-02 1.625121980905532837e-01 8.166342973709106445e-02 1.626864820718765259e-01 7.963393628597259521e-02 1.640429049730300903e-01
6.300000000000000000e+01 6.300000000000000000e+02 8.270691335201263428e-02 1.625292599201202393e-01 8.163554221391677856e-02 1.626978665590286255e-01 7.957778126001358032e-02 1.640785634517669678e-01
6.400000000000000000e+01 6.400000000000000000e+02 8.269280195236206055e-02 1.625462770462036133e-01 8.160781860351562500e-02 1.627082526683807373e-01 7.952132076025009155e-02 1.641112565994262695e-01
6.500000000000000000e+01 6.500000000000000000e+02 8.267883956432342529e-02 1.625634133815765381e-01 8.158017694950103760e-02 1.627182066440582275e-01 7.946482300758361816e-02 1.641355901956558228e-01
6.600000000000000000e+01 6.600000000000000000e+02 8.266495913267135620e-02 1.625800877809524536e-01 8.155255019664764404e-02 1.627279818058013916e-01 7.940861582756042480e-02 1.641579866409301758e-01
6.700000000000000000e+01 6.700000000000000000e+02 8.265110850334167480e-02 1.625959575176239014e-01 8.152495324611663818e-02 1.627384424209594727e-01 7.935247570276260376e-02 1.642032265663146973e-01
6.800000000000000000e+01 6.800000000000000000e+02 8.263728022575378418e-02 1.626109033823013306e-01 8.149743825197219849e-02 1.627499461174011230e-01 7.929630577564239502e-02 1.642496734857559204e-01
7.000000000000000000e+01 7.000000000000000000e+02 8.260974287986755371e-02 1.626376360654830933e-01 8.144254237413406372e-02 1.627845764160156250e-01 7.918380200862884521e-02 1.643589287996292114e-01
7.100000000000000000e+01 7.100000000000000000e+02 8.259601891040802002e-02 1.626498997211456299e-01 8.141501992940902710e-02 1.628068983554840088e-01 7.912741601467132568e-02 1.643910706043243408e-01
7.200000000000000000e+01 7.200000000000000000e+02 8.258228003978729248e-02 1.626617759466171265e-01 8.138757944107055664e-02 1.628321707248687744e-01 7.907107472419738770e-02 1.644442826509475708e-01
7.300000000000000000e+01 7.300000000000000000e+02 8.256854861974716187e-02 1.626735627651214600e-01 8.136007934808731079e-02 1.628603041172027588e-01 7.901465147733688354e-02 1.644908487796783447e-01
7.400000000000000000e+01 7.400000000000000000e+02 8.255486935377120972e-02 1.626853644847869873e-01 8.133246004581451416e-02 1.628904491662979126e-01 7.895812392234802246e-02 1.645318418741226196e-01
7.600000000000000000e+01 7.600000000000000000e+02 8.252770453691482544e-02 1.627094894647598267e-01 8.127727359533309937e-02 1.629543006420135498e-01 7.884788513183593750e-02 1.645936965942382812e-01
7.700000000000000000e+01 7.700000000000000000e+02 8.251418173313140869e-02 1.627217531204223633e-01 8.124954998493194580e-02 1.629857122898101807e-01 7.879408448934555054e-02 1.646114885807037354e-01
7.800000000000000000e+01 7.800000000000000000e+02 8.250071108341217041e-02 1.627338975667953491e-01 8.122187852859497070e-02 1.630171388387680054e-01 7.874031364917755127e-02 1.646171659231185913e-01
7.900000000000000000e+01 7.900000000000000000e+02 8.248721063137054443e-02 1.627458631992340088e-01 8.119425177574157715e-02 1.630496680736541748e-01 7.868484407663345337e-02 1.646523773670196533e-01
8.100000000000000000e+01 8.100000000000000000e+02 8.246012032032012939e-02 1.627689898014068604e-01 8.113916963338851929e-02 1.631127148866653442e-01 7.856896519660949707e-02 1.647233217954635620e-01
8.200000000000000000e+01 8.200000000000000000e+02 8.244657516479492188e-02 1.627809703350067139e-01 8.111160993576049805e-02 1.631408333778381348e-01 7.851043343544006348e-02 1.647274643182754517e-01
8.300000000000000000e+01 8.300000000000000000e+02 8.243300020694732666e-02 1.627929806709289551e-01 8.108401298522949219e-02 1.631671190261840820e-01 7.845469564199447632e-02 1.648189574480056763e-01
8.500000000000000000e+01 8.500000000000000000e+02 8.240585029125213623e-02 1.628166884183883667e-01 8.102875947952270508e-02 1.632196307182312012e-01 7.834874093532562256e-02 1.648709923028945923e-01
8.600000000000000000e+01 8.600000000000000000e+02 8.239230513572692871e-02 1.628277003765106201e-01 8.100111782550811768e-02 1.632440686225891113e-01 7.829591631889343262e-02 1.648762226104736328e-01
8.800000000000000000e+01 8.800000000000000000e+02 8.236517757177352905e-02 1.628478765487670898e-01 8.094584941864013672e-02 1.632843613624572754e-01 7.818458974361419678e-02 1.649565398693084717e-01
8.900000000000000000e+01 8.900000000000000000e+02 8.235159516334533691e-02 1.628572344779968262e-01 8.091805875301361084e-02 1.633022427558898926e-01 7.813484966754913330e-02 1.649760603904724121e-01
9.100000000000000000e+01 9.100000000000000000e+02 8.232440054416656494e-02 1.628763377666473389e-01 8.086229115724563599e-02 1.633397936820983887e-01 7.802194356918334961e-02 1.650257706642150879e-01
9.200000000000000000e+01 9.200000000000000000e+02 8.231075108051300049e-02 1.628868877887725830e-01 8.083440363407135010e-02 1.633587181568145752e-01 7.795549929141998291e-02 1.650722920894622803e-01
9.400000000000000000e+01 9.400000000000000000e+02 8.228347450494766235e-02 1.629095524549484253e-01 8.077862858772277832e-02 1.633974760770797729e-01 7.783548533916473389e-02 1.651348322629928589e-01
9.500000000000000000e+01 9.500000000000000000e+02 8.226979523897171021e-02 1.629213094711303711e-01 8.075073361396789551e-02 1.634149253368377686e-01 7.779675722122192383e-02 1.651377230882644653e-01
9.700000000000000000e+01 9.700000000000000000e+02 8.224236965179443359e-02 1.629439443349838257e-01 8.069476485252380371e-02 1.634479761123657227e-01 7.768809795379638672e-02 1.651942431926727295e-01
9.900000000000000000e+01 9.900000000000000000e+02 8.221501111984252930e-02 1.629641056060791016e-01 8.063868433237075806e-02 1.634807586669921875e-01 7.755988836288452148e-02 1.652759313583374023e-01
1.000000000000000000e+02 1.000000000000000000e+03 8.220140635967254639e-02 1.629736721515655518e-01 8.061058819293975830e-02 1.634961366653442383e-01 7.751503586769104004e-02 1.653189659118652344e-01
1.020000000000000000e+02 1.020000000000000000e+03 8.217430859804153442e-02 1.629919409751892090e-01 8.055429160594940186e-02 1.635300517082214355e-01 7.744406908750534058e-02 1.652897596359252930e-01
1.040000000000000000e+02 1.040000000000000000e+03 8.214710652828216553e-02 1.630099266767501831e-01 8.049772679805755615e-02 1.635611057281494141e-01 7.729042321443557739e-02 1.653448790311813354e-01
1.050000000000000000e+02 1.050000000000000000e+03 8.213353157043457031e-02 1.630190461874008179e-01 8.046939969062805176e-02 1.635748296976089478e-01 7.727196812629699707e-02 1.655554473400115967e-01
1.070000000000000000e+02 1.070000000000000000e+03 8.210628479719161987e-02 1.630372405052185059e-01 8.041259646415710449e-02 1.636031866073608398e-01 7.711941003799438477e-02 1.654945462942123413e-01
1.090000000000000000e+02 1.090000000000000000e+03 8.207890391349792480e-02 1.630578041076660156e-01 8.035573363304138184e-02 1.636372655630111694e-01 7.706500589847564697e-02 1.655769795179367065e-01
1.110000000000000000e+02 1.110000000000000000e+03 8.205138891935348511e-02 1.630797237157821655e-01 8.029872924089431763e-02 1.636738181114196777e-01 7.694789767265319824e-02 1.656558513641357422e-01
1.120000000000000000e+02 1.120000000000000000e+03 8.203765004873275757e-02 1.630892753601074219e-01 8.027017861604690552e-02 1.636872887611389160e-01 7.689227908849716187e-02 1.656802743673324585e-01
1.140000000000000000e+02 1.140000000000000000e+03 8.201019465923309326e-02 1.631073206663131714e-01 8.021290600299835205e-02 1.637143492698669434e-01 7.677544653415679932e-02 1.656998693943023682e-01
1.160000000000000000e+02 1.160000000000000000e+03 8.198264241218566895e-02 1.631263196468353271e-01 8.015552163124084473e-02 1.637424081563949585e-01 7.673872262239456177e-02 1.659407317638397217e-01
1.180000000000000000e+02 1.180000000000000000e+03 8.195504546165466309e-02 1.631464660167694092e-01 8.009816706180572510e-02 1.637690514326095581e-01 7.650543749332427979e-02 1.659179329872131348e-01
1.200000000000000000e+02 1.200000000000000000e+03 8.192730695009231567e-02 1.631690412759780884e-01 8.004072308540344238e-02 1.637989729642868042e-01 7.649999856948852539e-02 1.659368127584457397e-01
1.220000000000000000e+02 1.220000000000000000e+03 8.189964294433593750e-02 1.631919145584106445e-01 7.998318970203399658e-02 1.638336330652236938e-01 7.635992020368576050e-02 1.660212576389312744e-01
1.240000000000000000e+02 1.240000000000000000e+03 8.187197148799896240e-02 1.632128059864044189e-01 7.992532849311828613e-02 1.638735830783843994e-01 7.621987164020538330e-02 1.660815775394439697e-01
1.260000000000000000e+02 1.260000000000000000e+03 8.184421807527542114e-02 1.632344424724578857e-01 7.986740767955780029e-02 1.639137268066406250e-01 7.612901926040649414e-02 1.662820875644683838e-01
1.280000000000000000e+02 1.280000000000000000e+03 8.181652426719665527e-02 1.632569432258605957e-01 7.980936765670776367e-02 1.639468669891357422e-01 7.604460418224334717e-02 1.664444208145141602e-01
1.310000000000000000e+02 1.310000000000000000e+03 8.177503943443298340e-02 1.632823646068572998e-01 7.972185313701629639e-02 1.639895737171173096e-01 7.583842426538467407e-02 1.664688140153884888e-01
1.330000000000000000e+02 1.330000000000000000e+03 8.174721896648406982e-02 1.632961630821228027e-01 7.966331392526626587e-02 1.640166789293289185e-01 7.577138394117355347e-02 1.664914190769195557e-01
1.350000000000000000e+02 1.350000000000000000e+03 8.171929419040679932e-02 1.633103042840957642e-01 7.960467040538787842e-02 1.640471220016479492e-01 7.561063021421432495e-02 1.663146018981933594e-01
1.370000000000000000e+02 1.370000000000000000e+03 8.169129490852355957e-02 1.633269190788269043e-01 7.954575121402740479e-02 1.640831530094146729e-01 7.545331865549087524e-02 1.663657128810882568e-01
1.390000000000000000e+02 1.390000000000000000e+03 8.166319131851196289e-02 1.633420437574386597e-01 7.948680222034454346e-02 1.641214191913604736e-01 7.559054344892501831e-02 1.667757779359817505e-01
1.420000000000000000e+02 1.420000000000000000e+03 8.162069320678710938e-02 1.633622795343399048e-01 7.939793169498443604e-02 1.641804426908493042e-01 7.533268630504608154e-02 1.669873595237731934e-01
1.440000000000000000e+02 1.440000000000000000e+03 8.159217238426208496e-02 1.633747816085815430e-01 7.933818548917770386e-02 1.642229557037353516e-01 7.533501833677291870e-02 1.669963896274566650e-01
1.470000000000000000e+02 1.470000000000000000e+03 8.154934644699096680e-02 1.633985638618469238e-01 7.924909889698028564e-02 1.642744839191436768e-01 7.499026507139205933e-02 1.668000519275665283e-01
1.490000000000000000e+02 1.490000000000000000e+03 8.152070641517639160e-02 1.634121835231781006e-01 7.918985188007354736e-02 1.642976701259613037e-01 7.505312561988830566e-02 1.665965318679809570e-01
1.510000000000000000e+02 1.510000000000000000e+03 8.149195462465286255e-02 1.634236574172973633e-01 7.912850379943847656e-02 1.643134355545043945e-01 7.481127977371215820e-02 1.670945584774017334e-01
1.540000000000000000e+02 1.540000000000000000e+03 8.144865930080413818e-02 1.634381413459777832e-01 7.903727889060974121e-02 1.643588393926620483e-01 7.489972561597824097e-02 1.670845448970794678e-01
1.570000000000000000e+02 1.570000000000000000e+03 8.140519261360168457e-02 1.634543538093566895e-01 7.894732058048248291e-02 1.644256412982940674e-01 7.446265965700149536e-02 1.672959327697753906e-01
1.590000000000000000e+02 1.590000000000000000e+03 8.137606084346771240e-02 1.634643077850341797e-01 7.888517528772354126e-02 1.644617170095443726e-01 7.446855306625366211e-02 1.672639846801757812e-01
1.620000000000000000e+02 1.620000000000000000e+03 8.133232593536376953e-02 1.634797155857086182e-01 7.879219949245452881e-02 1.645190268754959106e-01 7.446497678756713867e-02 1.668479442596435547e-01
1.640000000000000000e+02 1.640000000000000000e+03 8.130303025245666504e-02 1.634874939918518066e-01 7.873138040304183960e-02 1.645520627498626709e-01 7.423356920480728149e-02 1.679048836231231689e-01
1.670000000000000000e+02 1.670000000000000000e+03 8.125901967287063599e-02 1.635022461414337158e-01 7.864664494991302490e-02 1.646090447902679443e-01 7.400994747877120972e-02 1.675810068845748901e-01
1.700000000000000000e+02 1.700000000000000000e+03 8.121488243341445923e-02 1.635223925113677979e-01 7.854545116424560547e-02 1.646747589111328125e-01 7.406595349311828613e-02 1.670779883861541748e-01
1.730000000000000000e+02 1.730000000000000000e+03 8.117085695266723633e-02 1.635411679744720459e-01 7.845671474933624268e-02 1.647302210330963135e-01 7.397512346506118774e-02 1.676440834999084473e-01
1.760000000000000000e+02 1.760000000000000000e+03 8.112670481204986572e-02 1.635649800300598145e-01 7.836519926786422729e-02 1.647855937480926514e-01 7.401978224515914917e-02 1.676533073186874390e-01
1.790000000000000000e+02 1.790000000000000000e+03 8.108247816562652588e-02 1.635813713073730469e-01 7.826651632785797119e-02 1.648446917533874512e-01 7.463475316762924194e-02 1.681561470031738281e-01
1.820000000000000000e+02 1.820000000000000000e+03 8.103820681571960449e-02 1.635960936546325684e-01 7.818508148193359375e-02 1.648812890052795410e-01 7.443802058696746826e-02 1.692739427089691162e-01
1.850000000000000000e+02 1.850000000000000000e+03 8.099388331174850464e-02 1.636060178279876709e-01 7.808689773082733154e-02 1.649372875690460205e-01 7.375697791576385498e-02 1.687594354152679443e-01
1.880000000000000000e+02 1.880000000000000000e+03 8.094941824674606323e-02 1.636251062154769897e-01 7.799090445041656494e-02 1.649958193302154541e-01 7.353983819484710693e-02 1.679674685001373291e-01
1.910000000000000000e+02 1.910000000000000000e+03 8.090490102767944336e-02 1.636447012424468994e-01 7.789877057075500488e-02 1.650538146495819092e-01 7.422173023223876953e-02 1.696841418743133545e-01
1.940000000000000000e+02 1.940000000000000000e+03 8.086016774177551270e-02 1.636641621589660645e-01 7.780318707227706909e-02 1.651300489902496338e-01 7.334041595458984375e-02 1.688812822103500366e-01
1.970000000000000000e+02 1.970000000000000000e+03 8.081530034542083740e-02 1.636926531791687012e-01 7.771422713994979858e-02 1.651628017425537109e-01 7.327641546726226807e-02 1.674604713916778564e-01
2.010000000000000000e+02 2.010000000000000000e+03 8.075554668903350830e-02 1.637291610240936279e-01 7.758133113384246826e-02 1.652879714965820312e-01 7.306171208620071411e-02 1.684112995862960815e-01
2.040000000000000000e+02 2.040000000000000000e+03 8.071067929267883301e-02 1.637487113475799561e-01 7.749289274215698242e-02 1.653295010328292847e-01 7.311995327472686768e-02 1.697111576795578003e-01
2.070000000000000000e+02 2.070000000000000000e+03 8.066553622484207153e-02 1.637687981128692627e-01 7.739429920911788940e-02 1.653285622596740723e-01 7.266788184642791748e-02 1.696309298276901245e-01
2.110000000000000000e+02 2.110000000000000000e+03 8.060555160045623779e-02 1.638025194406509399e-01 7.725255191326141357e-02 1.654447615146636963e-01 7.323038578033447266e-02 1.702141314744949341e-01
2.140000000000000000e+02 2.140000000000000000e+03 8.056046813726425171e-02 1.638264656066894531e-01 7.716709375381469727e-02 1.655460298061370850e-01 7.380650937557220459e-02 1.702838242053985596e-01
2.180000000000000000e+02 2.180000000000000000e+03 8.050075918436050415e-02 1.638564318418502808e-01 7.703980803489685059e-02 1.655526459217071533e-01 7.283735275268554688e-02 1.698251068592071533e-01
2.210000000000000000e+02 2.210000000000000000e+03 8.045603334903717041e-02 1.638770103454589844e-01 7.695652544498443604e-02 1.656567454338073730e-01 7.221255451440811157e-02 1.709965318441390991e-01
2.250000000000000000e+02 2.250000000000000000e+03 8.039610087871551514e-02 1.639147400856018066e-01 7.681055366992950439e-02 1.656507551670074463e-01 7.233089208602905273e-02 1.705526411533355713e-01
2.290000000000000000e+02 2.290000000000000000e+03 8.033594489097595215e-02 1.639579534530639648e-01 7.669317722320556641e-02 1.658530533313751221e-01 7.250696420669555664e-02 1.694911122322082520e-01
2.330000000000000000e+02 2.330000000000000000e+03 8.027552068233489990e-02 1.639976054430007935e-01 7.655704766511917114e-02 1.659063845872879028e-01 7.198400795459747314e-02 1.704402416944503784e-01
2.370000000000000000e+02 2.370000000000000000e+03 8.021506667137145996e-02 1.640349477529525757e-01 7.640666514635086060e-02 1.659774184226989746e-01 7.171606272459030151e-02 1.675854921340942383e-01
2.400000000000000000e+02 2.400000000000000000e+03 8.016949892044067383e-02 1.640702486038208008e-01 7.632476836442947388e-02 1.659334599971771240e-01 7.154586166143417358e-02 1.696563661098480225e-01
2.440000000000000000e+02 2.440000000000000000e+03 8.010882884263992310e-02 1.641125380992889404e-01 7.626858353614807129e-02 1.660974025726318359e-01 7.307597994804382324e-02 1.704241931438446045e-01
2.490000000000000000e+02 2.490000000000000000e+03 8.003185689449310303e-02 1.641615927219390869e-01 7.601885497570037842e-02 1.661635488271713257e-01 7.157072424888610840e-02 1.709835529327392578e-01
2.530000000000000000e+02 2.530000000000000000e+03 7.997106760740280151e-02 1.641862243413925171e-01 7.592055946588516235e-02 1.664534211158752441e-01 7.152858376502990723e-02 1.721896678209304810e-01
2.570000000000000000e+02 2.570000000000000000e+03 7.991024851799011230e-02 1.642138659954071045e-01 7.589329779148101807e-02 1.663402467966079712e-01 7.134094834327697754e-02 1.713861823081970215e-01
2.610000000000000000e+02 2.610000000000000000e+03 7.984739542007446289e-02 1.642597168684005737e-01 7.572115957736968994e-02 1.665496528148651123e-01 7.080546021461486816e-02 1.700915992259979248e-01
2.660000000000000000e+02 2.660000000000000000e+03 7.977062463760375977e-02 1.642945408821105957e-01 7.544736564159393311e-02 1.664935350418090820e-01 7.178580760955810547e-02 1.705419719219207764e-01
2.700000000000000000e+02 2.700000000000000000e+03 7.970739901065826416e-02 1.643436998128890991e-01 7.537484169006347656e-02 1.668795347213745117e-01 7.103216648101806641e-02 1.713044047355651855e-01
2.740000000000000000e+02 2.740000000000000000e+03 7.964479923248291016e-02 1.643945276737213135e-01 7.524877786636352539e-02 1.666504144668579102e-01 7.199983298778533936e-02 1.724895834922790527e-01
2.790000000000000000e+02 2.790000000000000000e+03 7.956822216510772705e-02 1.644189059734344482e-01 7.505716383457183838e-02 1.667684912681579590e-01 7.100775837898254395e-02 1.698535382747650146e-01
2.840000000000000000e+02 2.840000000000000000e+03 7.948885858058929443e-02 1.644466817378997803e-01 7.489745318889617920e-02 1.667631119489669800e-01 6.986892223358154297e-02 1.712619662284851074e-01
2.880000000000000000e+02 2.880000000000000000e+03 7.942882180213928223e-02 1.644833087921142578e-01 7.484006881713867188e-02 1.671181023120880127e-01 6.964294612407684326e-02 1.714767813682556152e-01
2.930000000000000000e+02 2.930000000000000000e+03 7.934647053480148315e-02 1.645388752222061157e-01 7.462034374475479126e-02 1.674596816301345825e-01 6.979960203170776367e-02 1.730097234249114990e-01
2.980000000000000000e+02 2.980000000000000000e+03 7.926753908395767212e-02 1.646043658256530762e-01 7.469998300075531006e-02 1.665664613246917725e-01 6.983807682991027832e-02 1.735877394676208496e-01
3.030000000000000000e+02 3.030000000000000000e+03 7.919762283563613892e-02 1.646655201911926270e-01 7.465544342994689941e-02 1.673270314931869507e-01 7.155147194862365723e-02 1.749135255813598633e-01
3.080000000000000000e+02 3.080000000000000000e+03 7.912002503871917725e-02 1.646989136934280396e-01 7.416244596242904663e-02 1.673836559057235718e-01 7.058559358119964600e-02 1.725201606750488281e-01
3.130000000000000000e+02 3.130000000000000000e+03 7.903249561786651611e-02 1.647320091724395752e-01 7.434210181236267090e-02 1.674592494964599609e-01 6.960494071245193481e-02 1.716678738594055176e-01
3.180000000000000000e+02 3.180000000000000000e+03 7.895812392234802246e-02 1.647856980562210083e-01 7.396111637353897095e-02 1.671544462442398071e-01 6.923529505729675293e-02 1.724130213260650635e-01
3.240000000000000000e+02 3.240000000000000000e+03 7.886488735675811768e-02 1.648443192243576050e-01 7.376101613044738770e-02 1.676982641220092773e-01 6.901275366544723511e-02 1.712403595447540283e-01
3.290000000000000000e+02 3.290000000000000000e+03 7.877396792173385620e-02 1.649207025766372681e-01 7.348468899726867676e-02 1.681623458862304688e-01 7.012705504894256592e-02 1.721744984388351440e-01
3.340000000000000000e+02 3.340000000000000000e+03 7.869680225849151611e-02 1.649682819843292236e-01 7.347404956817626953e-02 1.681632399559020996e-01 6.937621533870697021e-02 1.719868481159210205e-01
3.400000000000000000e+02 3.400000000000000000e+03 7.859942317008972168e-02 1.650155931711196899e-01 7.346689701080322266e-02 1.674333214759826660e-01 6.886407732963562012e-02 1.760224848985671997e-01
3.460000000000000000e+02 3.460000000000000000e+03 7.851624488830566406e-02 1.651083081960678101e-01 7.315069437026977539e-02 1.680714786052703857e-01 6.769113242626190186e-02 1.736067235469818115e-01
3.510000000000000000e+02 3.510000000000000000e+03 7.842223346233367920e-02 1.651444584131240845e-01 7.330356538295745850e-02 1.675332486629486084e-01 6.876018643379211426e-02 1.721309572458267212e-01
3.570000000000000000e+02 3.570000000000000000e+03 7.832201570272445679e-02 1.651717424392700195e-01 7.269155979156494141e-02 1.687481850385665894e-01 6.964193284511566162e-02 1.750760376453399658e-01
3.630000000000000000e+02 3.630000000000000000e+03 7.822281122207641602e-02 1.652452051639556885e-01 7.258571684360504150e-02 1.675295084714889526e-01 6.882691383361816406e-02 1.755730211734771729e-01
3.690000000000000000e+02 3.690000000000000000e+03 7.813508808612823486e-02 1.653813421726226807e-01 7.251502573490142822e-02 1.684535741806030273e-01 6.887279450893402100e-02 1.733096539974212646e-01
3.750000000000000000e+02 3.750000000000000000e+03 7.803910970687866211e-02 1.653959751129150391e-01 7.363009452819824219e-02 1.690568029880523682e-01 6.800872087478637695e-02 1.781878173351287842e-01
3.820000000000000000e+02 3.820000000000000000e+03 7.792786508798599243e-02 1.654395759105682373e-01 7.239644229412078857e-02 1.697390377521514893e-01 6.734697520732879639e-02 1.746483594179153442e-01
3.880000000000000000e+02 3.880000000000000000e+03 7.781274616718292236e-02 1.655633449554443359e-01 7.224287837743759155e-02 1.703467965126037598e-01 6.660924851894378662e-02 1.742314845323562622e-01
3.940000000000000000e+02 3.940000000000000000e+03 7.771882414817810059e-02 1.656233221292495728e-01 7.214586436748504639e-02 1.684406101703643799e-01 6.989699602127075195e-02 1.826381981372833252e-01
4.010000000000000000e+02 4.010000000000000000e+03 7.764428853988647461e-02 1.655485630035400391e-01 7.178888469934463501e-02 1.680054962635040283e-01 6.789158284664154053e-02 1.732988059520721436e-01
4.080000000000000000e+02 4.080000000000000000e+03 7.756868004798889160e-02 1.657159179449081421e-01 7.199798524379730225e-02 1.699406504631042480e-01 6.745855510234832764e-02 1.760667562484741211e-01
4.140000000000000000e+02 4.140000000000000000e+03 7.737471163272857666e-02 1.657794117927551270e-01 7.185652852058410645e-02 1.691128611564636230e-01 6.763738393783569336e-02 1.738918274641036987e-01
4.210000000000000000e+02 4.210000000000000000e+03 7.724964618682861328e-02 1.658830344676971436e-01 7.123604416847229004e-02 1.698505580425262451e-01 6.613878160715103149e-02 1.747676730155944824e-01
4.280000000000000000e+02 4.280000000000000000e+03 7.719275355339050293e-02 1.659510731697082520e-01 7.147949934005737305e-02 1.690333783626556396e-01 6.551300734281539917e-02 1.720237880945205688e-01
4.350000000000000000e+02 4.350000000000000000e+03 7.707341015338897705e-02 1.660877764225006104e-01 7.207997888326644897e-02 1.713543236255645752e-01 6.767788529396057129e-02 1.748083829879760742e-01
4.430000000000000000e+02 4.430000000000000000e+03 7.686181366443634033e-02 1.660535931587219238e-01 7.121130079030990601e-02 1.708936393260955811e-01 6.652568280696868896e-02 1.762921214103698730e-01
4.500000000000000000e+02 4.500000000000000000e+03 7.679285109043121338e-02 1.661825180053710938e-01 7.124868035316467285e-02 1.726481914520263672e-01 6.579069793224334717e-02 1.746000051498413086e-01
4.580000000000000000e+02 4.580000000000000000e+03 7.663871347904205322e-02 1.660843193531036377e-01 7.110115885734558105e-02 1.741907000541687012e-01 6.699827313423156738e-02 1.768172085285186768e-01
4.650000000000000000e+02 4.650000000000000000e+03 7.647912204265594482e-02 1.664357185363769531e-01 7.006630301475524902e-02 1.704820990562438965e-01 6.623159348964691162e-02 1.780484318733215332e-01
4.730000000000000000e+02 4.730000000000000000e+03 7.649700343608856201e-02 1.662369370460510254e-01 7.161532342433929443e-02 1.737365722656250000e-01 6.724093109369277954e-02 1.747509837150573730e-01
4.810000000000000000e+02 4.810000000000000000e+03 7.619649916887283325e-02 1.665803492069244385e-01 7.239703834056854248e-02 1.732891499996185303e-01 6.445518881082534790e-02 1.746860146522521973e-01
4.890000000000000000e+02 4.890000000000000000e+03 7.621821761131286621e-02 1.668906211853027344e-01 6.984278559684753418e-02 1.698149144649505615e-01 6.660681962966918945e-02 1.801362633705139160e-01
4.970000000000000000e+02 4.970000000000000000e+03 7.604421675205230713e-02 1.666626632213592529e-01 7.107399404048919678e-02 1.683899611234664917e-01 6.437730789184570312e-02 1.774487942457199097e-01
5.050000000000000000e+02 5.050000000000000000e+03 7.576322555541992188e-02 1.670868247747421265e-01 7.007399201393127441e-02 1.743928194046020508e-01 6.821727752685546875e-02 1.764372140169143677e-01
5.140000000000000000e+02 5.140000000000000000e+03 7.580314576625823975e-02 1.666861474514007568e-01 7.114619016647338867e-02 1.761209666728973389e-01 6.598962098360061646e-02 1.794490516185760498e-01
5.220000000000000000e+02 5.220000000000000000e+03 7.585383206605911255e-02 1.670307964086532593e-01 6.975006312131881714e-02 1.742815971374511719e-01 6.390333175659179688e-02 1.785670816898345947e-01
5.310000000000000000e+02 5.310000000000000000e+03 7.548799365758895874e-02 1.669505387544631958e-01 6.870558857917785645e-02 1.724075973033905029e-01 6.643132865428924561e-02 1.776580214500427246e-01
5.400000000000000000e+02 5.400000000000000000e+03 7.540064305067062378e-02 1.673437505960464478e-01 6.968227773904800415e-02 1.683748662471771240e-01 6.417007744312286377e-02 1.787762939929962158e-01
5.490000000000000000e+02 5.490000000000000000e+03 7.516852766275405884e-02 1.673948466777801514e-01 7.005853950977325439e-02 1.707380563020706177e-01 6.378704309463500977e-02 1.742790788412094116e-01
5.580000000000000000e+02 5.580000000000000000e+03 7.534451782703399658e-02 1.676376461982727051e-01 6.805720925331115723e-02 1.703256219625473022e-01 6.431034207344055176e-02 1.755180507898330688e-01
5.670000000000000000e+02 5.670000000000000000e+03 7.493738830089569092e-02 1.678314357995986938e-01 6.983304768800735474e-02 1.778589487075805664e-01 6.500554084777832031e-02 1.778452992439270020e-01
5.760000000000000000e+02 5.760000000000000000e+03 7.483640313148498535e-02 1.677302122116088867e-01 7.001119852066040039e-02 1.757142245769500732e-01 6.189559400081634521e-02 1.777213513851165771e-01
5.860000000000000000e+02 5.860000000000000000e+03 7.471494376659393311e-02 1.685560941696166992e-01 6.809425354003906250e-02 1.725826710462570190e-01 6.518878042697906494e-02 1.741664707660675049e-01
5.960000000000000000e+02 5.960000000000000000e+03 7.535219937562942505e-02 1.696201860904693604e-01 6.904903799295425415e-02 1.683919429779052734e-01 6.432192027568817139e-02 1.788031160831451416e-01
6.060000000000000000e+02 6.060000000000000000e+03 7.422323524951934814e-02 1.676410436630249023e-01 6.924502551555633545e-02 1.735396385192871094e-01 6.388722360134124756e-02 1.785562336444854736e-01
6.160000000000000000e+02 6.160000000000000000e+03 7.435591518878936768e-02 1.680544316768646240e-01 6.784825026988983154e-02 1.713160574436187744e-01 6.374670565128326416e-02 1.779690533876419067e-01
6.260000000000000000e+02 6.260000000000000000e+03 7.446695119142532349e-02 1.685602962970733643e-01 7.183705270290374756e-02 1.688287109136581421e-01 6.230763345956802368e-02 1.800263375043869019e-01
6.360000000000000000e+02 6.360000000000000000e+03 7.438664883375167847e-02 1.690227240324020386e-01 6.745208799839019775e-02 1.729198992252349854e-01 6.400482356548309326e-02 1.751993596553802490e-01
6.470000000000000000e+02 6.470000000000000000e+03 7.356098294258117676e-02 1.683799475431442261e-01 6.657488644123077393e-02 1.721752136945724487e-01 6.255376338958740234e-02 1.798284202814102173e-01
6.580000000000000000e+02 6.580000000000000000e+03 7.357984781265258789e-02 1.681872904300689697e-01 7.080118358135223389e-02 1.797433197498321533e-01 6.365172564983367920e-02 1.788799166679382324e-01
6.690000000000000000e+02 6.690000000000000000e+03 7.344406098127365112e-02 1.699997633695602417e-01 6.799273937940597534e-02 1.704149395227432251e-01 6.258904188871383667e-02 1.824382543563842773e-01
6.800000000000000000e+02 6.800000000000000000e+03 7.311637699604034424e-02 1.677408814430236816e-01 6.824277341365814209e-02 1.798598766326904297e-01 6.301319599151611328e-02 1.793889403343200684e-01
6.910000000000000000e+02 6.910000000000000000e+03 7.355099916458129883e-02 1.689693778753280640e-01 6.812658160924911499e-02 1.793493032455444336e-01 6.368322670459747314e-02 1.841317415237426758e-01
7.020000000000000000e+02 7.020000000000000000e+03 7.270054519176483154e-02 1.683993041515350342e-01 6.649686396121978760e-02 1.752566099166870117e-01 6.206922233104705811e-02 1.855073869228363037e-01
7.140000000000000000e+02 7.140000000000000000e+03 7.321322709321975708e-02 1.695558428764343262e-01 6.725673377513885498e-02 1.733129769563674927e-01 6.312206387519836426e-02 1.857497394084930420e-01
7.260000000000000000e+02 7.260000000000000000e+03 7.344789803028106689e-02 1.695504039525985718e-01 6.591128557920455933e-02 1.759027540683746338e-01 6.252582371234893799e-02 1.873334348201751709e-01
7.380000000000000000e+02 7.380000000000000000e+03 7.252113521099090576e-02 1.701491773128509521e-01 6.988961249589920044e-02 1.761324554681777954e-01 6.614515930414199829e-02 1.840473562479019165e-01
7.500000000000000000e+02 7.500000000000000000e+03 7.286902517080307007e-02 1.710830181837081909e-01 6.626308709383010864e-02 1.754904687404632568e-01 6.114411726593971252e-02 1.809971779584884644e-01
7.630000000000000000e+02 7.630000000000000000e+03 7.202436774969100952e-02 1.702239811420440674e-01 6.560614705085754395e-02 1.784085631370544434e-01 5.940282344818115234e-02 1.776607036590576172e-01
7.750000000000000000e+02 7.750000000000000000e+03 7.222840189933776855e-02 1.696644723415374756e-01 6.692369282245635986e-02 1.753654628992080688e-01 6.629368662834167480e-02 1.849492788314819336e-01
7.880000000000000000e+02 7.880000000000000000e+03 7.173609733581542969e-02 1.695106029510498047e-01 6.724212318658828735e-02 1.688913255929946899e-01 6.074579060077667236e-02 1.824442744255065918e-01
8.010000000000000000e+02 8.010000000000000000e+03 7.200078666210174561e-02 1.713367998600006104e-01 6.833961606025695801e-02 1.847058832645416260e-01 6.174124032258987427e-02 1.839554011821746826e-01
8.150000000000000000e+02 8.150000000000000000e+03 7.270987331867218018e-02 1.732091605663299561e-01 6.621994078159332275e-02 1.809476613998413086e-01 6.088202446699142456e-02 1.869875937700271606e-01
8.280000000000000000e+02 8.280000000000000000e+03 7.292531430721282959e-02 1.731727123260498047e-01 6.606273353099822998e-02 1.768416166305541992e-01 5.940315499901771545e-02 1.785027384757995605e-01
8.420000000000000000e+02 8.420000000000000000e+03 7.234030216932296753e-02 1.728624403476715088e-01 6.487944722175598145e-02 1.758328080177307129e-01 6.202275305986404419e-02 1.826967298984527588e-01
8.560000000000000000e+02 8.560000000000000000e+03 7.222013175487518311e-02 1.706537604331970215e-01 6.425748765468597412e-02 1.747665703296661377e-01 5.925956368446350098e-02 1.741742789745330811e-01
8.700000000000000000e+02 8.700000000000000000e+03 7.130874693393707275e-02 1.708131730556488037e-01 6.732179969549179077e-02 1.784439384937286377e-01 6.216499209403991699e-02 1.869237720966339111e-01
8.850000000000000000e+02 8.850000000000000000e+03 7.083933800458908081e-02 1.705598235130310059e-01 6.370791792869567871e-02 1.763570308685302734e-01 5.919296666979789734e-02 1.802731007337570190e-01
8.990000000000000000e+02 8.990000000000000000e+03 7.187922298908233643e-02 1.724678277969360352e-01 6.535123288631439209e-02 1.796773523092269897e-01 5.979453027248382568e-02 1.843878328800201416e-01
9.140000000000000000e+02 9.140000000000000000e+03 7.285255193710327148e-02 1.709204763174057007e-01 6.557056307792663574e-02 1.734617054462432861e-01 6.276930123567581177e-02 1.875522285699844360e-01
9.300000000000000000e+02 9.300000000000000000e+03 7.310139387845993042e-02 1.725668013095855713e-01 6.910224258899688721e-02 1.898377090692520142e-01 5.787108466029167175e-02 1.795793324708938599e-01
9.450000000000000000e+02 9.450000000000000000e+03 7.088282704353332520e-02 1.713703721761703491e-01 6.406881660223007202e-02 1.759776622056961060e-01 6.007637456059455872e-02 1.821746677160263062e-01
9.610000000000000000e+02 9.610000000000000000e+03 7.057394087314605713e-02 1.705979406833648682e-01 6.688489019870758057e-02 1.866242885589599609e-01 5.845972150564193726e-02 1.811815500259399414e-01
9.770000000000000000e+02 9.770000000000000000e+03 7.081721723079681396e-02 1.717262864112854004e-01 6.412006914615631104e-02 1.718323230743408203e-01 5.777385085821151733e-02 1.809464991092681885e-01
9.930000000000000000e+02 9.930000000000000000e+03 7.192353904247283936e-02 1.728725731372833252e-01 6.516368687152862549e-02 1.755935549736022949e-01 5.974842607975006104e-02 1.887973546981811523e-01
1.009000000000000000e+03 1.009000000000000000e+04 7.042840868234634399e-02 1.706900000572204590e-01 6.380747258663177490e-02 1.806617677211761475e-01 5.803561210632324219e-02 1.840837895870208740e-01
1.026000000000000000e+03 1.026000000000000000e+04 7.019433379173278809e-02 1.722899377346038818e-01 6.514953076839447021e-02 1.803098022937774658e-01 5.764668807387351990e-02 1.811166554689407349e-01
1.043000000000000000e+03 1.043000000000000000e+04 7.341223955154418945e-02 1.756738126277923584e-01 6.471331417560577393e-02 1.761367470026016235e-01 5.939048156142234802e-02 1.881466805934906006e-01
1.061000000000000000e+03 1.061000000000000000e+04 6.970519572496414185e-02 1.716228276491165161e-01 6.207750737667083740e-02 1.744302660226821899e-01 6.010724604129791260e-02 1.885099709033966064e-01
1.078000000000000000e+03 1.078000000000000000e+04 6.984040141105651855e-02 1.719836592674255371e-01 6.431241333484649658e-02 1.825770437717437744e-01 5.797164142131805420e-02 1.858919858932495117e-01
1.096000000000000000e+03 1.096000000000000000e+04 6.940546631813049316e-02 1.730251163244247437e-01 6.321527063846588135e-02 1.785732507705688477e-01 5.721161514520645142e-02 1.898161768913269043e-01
1.114000000000000000e+03 1.114000000000000000e+04 7.016389071941375732e-02 1.727980822324752808e-01 6.847468018531799316e-02 1.795870810747146606e-01 5.490641295909881592e-02 1.837549656629562378e-01
1.133000000000000000e+03 1.133000000000000000e+04 7.154074311256408691e-02 1.744899749755859375e-01 6.302224099636077881e-02 1.785267591476440430e-01 5.900720134377479553e-02 1.842391788959503174e-01
1.152000000000000000e+03 1.152000000000000000e+04 6.972650438547134399e-02 1.738121360540390015e-01 6.177208572626113892e-02 1.800408065319061279e-01 5.670122802257537842e-02 1.880554109811782837e-01
1.171000000000000000e+03 1.171000000000000000e+04 6.883111596107482910e-02 1.716257631778717041e-01 6.434797495603561401e-02 1.737385988235473633e-01 5.792006850242614746e-02 1.877565979957580566e-01
1.190000000000000000e+03 1.190000000000000000e+04 6.918568909168243408e-02 1.741334348917007446e-01 6.236107274889945984e-02 1.834749281406402588e-01 5.916221439838409424e-02 1.851543486118316650e-01
1.210000000000000000e+03 1.210000000000000000e+04 6.858459115028381348e-02 1.732880175113677979e-01 6.277909874916076660e-02 1.824614107608795166e-01 5.750998109579086304e-02 1.836406886577606201e-01
1.230000000000000000e+03 1.230000000000000000e+04 6.814721226692199707e-02 1.735433191061019897e-01 6.181635707616806030e-02 1.797281950712203979e-01 5.745156109333038330e-02 1.891710758209228516e-01
1.251000000000000000e+03 1.251000000000000000e+04 6.748852133750915527e-02 1.732736527919769287e-01 6.618516147136688232e-02 1.901116371154785156e-01 5.561885982751846313e-02 1.882346272468566895e-01
1.271000000000000000e+03 1.271000000000000000e+04 6.880834698677062988e-02 1.752031743526458740e-01 5.999067425727844238e-02 1.776104569435119629e-01 5.600984394550323486e-02 1.884964257478713989e-01
1.292000000000000000e+03 1.292000000000000000e+04 6.974523514509201050e-02 1.762665808200836182e-01 6.081978976726531982e-02 1.779135614633560181e-01 5.470933020114898682e-02 1.822157055139541626e-01
1.314000000000000000e+03 1.314000000000000000e+04 6.849601864814758301e-02 1.740995645523071289e-01 6.388030946254730225e-02 1.867952942848205566e-01 5.527085810899734497e-02 1.846606433391571045e-01
1.336000000000000000e+03 1.336000000000000000e+04 6.860992312431335449e-02 1.777293384075164795e-01 6.210658699274063110e-02 1.756650507450103760e-01 5.692785233259201050e-02 1.949453055858612061e-01
1.358000000000000000e+03 1.358000000000000000e+04 6.927561759948730469e-02 1.774912178516387939e-01 6.247964501380920410e-02 1.780219525098800659e-01 5.672667920589447021e-02 1.824284940958023071e-01
1.381000000000000000e+03 1.381000000000000000e+04 6.887686252593994141e-02 1.767194569110870361e-01 6.103600561618804932e-02 1.845286637544631958e-01 5.368125438690185547e-02 1.879032552242279053e-01
1.403000000000000000e+03 1.403000000000000000e+04 6.870490312576293945e-02 1.768440008163452148e-01 6.183991953730583191e-02 1.748654246330261230e-01 5.328080430626869202e-02 1.894384026527404785e-01
1.427000000000000000e+03 1.427000000000000000e+04 6.819123029708862305e-02 1.749169826507568359e-01 6.344743072986602783e-02 1.833135634660720825e-01 5.423840880393981934e-02 1.883611530065536499e-01
1.450000000000000000e+03 1.450000000000000000e+04 7.032809406518936157e-02 1.750638186931610107e-01 6.034907698631286621e-02 1.787536293268203735e-01 5.809094756841659546e-02 1.901178658008575439e-01
1.475000000000000000e+03 1.475000000000000000e+04 6.961445510387420654e-02 1.772066950798034668e-01 6.230173259973526001e-02 1.796692907810211182e-01 5.458506196737289429e-02 1.916801035404205322e-01
1.499000000000000000e+03 1.499000000000000000e+04 6.872926652431488037e-02 1.748016923666000366e-01 6.104300916194915771e-02 1.857614517211914062e-01 5.232094600796699524e-02 1.874598115682601929e-01
1.524000000000000000e+03 1.524000000000000000e+04 6.674456596374511719e-02 1.752956509590148926e-01 5.959816277027130127e-02 1.818479746580123901e-01 5.649409443140029907e-02 1.906257569789886475e-01
1.549000000000000000e+03 1.549000000000000000e+04 6.789849698543548584e-02 1.738665103912353516e-01 6.297941505908966064e-02 1.850144863128662109e-01 5.446064472198486328e-02 1.944599449634552002e-01
1.575000000000000000e+03 1.575000000000000000e+04 6.623974442481994629e-02 1.744666397571563721e-01 6.019688397645950317e-02 1.842116117477416992e-01 5.492704734206199646e-02 1.894712448120117188e-01
1.601000000000000000e+03 1.601000000000000000e+04 6.791167706251144409e-02 1.788679361343383789e-01 6.234242767095565796e-02 1.913434118032455444e-01 5.146372690796852112e-02 1.930788457393646240e-01
1.628000000000000000e+03 1.628000000000000000e+04 6.692327558994293213e-02 1.771862208843231201e-01 6.059987097978591919e-02 1.761968433856964111e-01 5.676130577921867371e-02 1.917435973882675171e-01
1.655000000000000000e+03 1.655000000000000000e+04 6.555323302745819092e-02 1.769065409898757935e-01 6.040520966053009033e-02 1.851997375488281250e-01 5.572206526994705200e-02 1.925696134567260742e-01
1.682000000000000000e+03 1.682000000000000000e+04 6.722740828990936279e-02 1.776818782091140747e-01 6.016056612133979797e-02 1.781807243824005127e-01 5.357051268219947815e-02 1.944125592708587646e-01
1.710000000000000000e+03 1.710000000000000000e+04 6.746163964271545410e-02 1.762561202049255371e-01 5.952475965023040771e-02 1.795276105403900146e-01 5.323290824890136719e-02 1.836154162883758545e-01
1.739000000000000000e+03 1.739000000000000000e+04 6.592513620853424072e-02 1.786317080259323120e-01 5.885060131549835205e-02 1.778730005025863647e-01 5.268406122922897339e-02 1.902232468128204346e-01
1.768000000000000000e+03 1.768000000000000000e+04 6.444393098354339600e-02 1.766273677349090576e-01 5.820309370756149292e-02 1.861622333526611328e-01 5.165259540081024170e-02 1.943978816270828247e-01
1.797000000000000000e+03 1.797000000000000000e+04 6.721229851245880127e-02 1.793617308139801025e-01 5.857817083597183228e-02 1.834774613380432129e-01 5.228695273399353027e-02 1.906954050064086914e-01
1.827000000000000000e+03 1.827000000000000000e+04 6.566151976585388184e-02 1.771959215402603149e-01 5.531774088740348816e-02 1.799927651882171631e-01 4.797657206654548645e-02 1.894154250621795654e-01
1.857000000000000000e+03 1.857000000000000000e+04 6.699596345424652100e-02 1.798377484083175659e-01 5.882052332162857056e-02 1.874006539583206177e-01 5.299276858568191528e-02 1.900441795587539673e-01
1.888000000000000000e+03 1.888000000000000000e+04 6.579160690307617188e-02 1.756876260042190552e-01 5.837884545326232910e-02 1.909665018320083618e-01 5.149023234844207764e-02 1.910993158817291260e-01
1.919000000000000000e+03 1.919000000000000000e+04 6.672480702400207520e-02 1.798985004425048828e-01 5.577819049358367920e-02 1.854334771633148193e-01 5.083745718002319336e-02 1.892556697130203247e-01
1.951000000000000000e+03 1.951000000000000000e+04 6.890855729579925537e-02 1.796470433473587036e-01 5.958671867847442627e-02 1.882656216621398926e-01 4.833042621612548828e-02 1.915914714336395264e-01
1.984000000000000000e+03 1.984000000000000000e+04 6.632144004106521606e-02 1.805609166622161865e-01 6.189835816621780396e-02 1.912891864776611328e-01 4.873514175415039062e-02 1.875668913125991821e-01
2.017000000000000000e+03 2.017000000000000000e+04 6.539569795131683350e-02 1.785849183797836304e-01 5.726282671093940735e-02 1.909311413764953613e-01 4.899022355675697327e-02 1.958973854780197144e-01
2.050000000000000000e+03 2.050000000000000000e+04 6.597426533699035645e-02 1.805165261030197144e-01 5.762783437967300415e-02 1.787746697664260864e-01 5.141597613692283630e-02 1.959672868251800537e-01
2.084000000000000000e+03 2.084000000000000000e+04 6.357674300670623779e-02 1.748239547014236450e-01 5.865067988634109497e-02 1.824868023395538330e-01 4.825207963585853577e-02 1.879239678382873535e-01
2.119000000000000000e+03 2.119000000000000000e+04 6.416942179203033447e-02 1.788048744201660156e-01 5.518753081560134888e-02 1.796695291996002197e-01 4.780920967459678650e-02 1.938985884189605713e-01
2.154000000000000000e+03 2.154000000000000000e+04 6.772187352180480957e-02 1.827801167964935303e-01 5.628301948308944702e-02 1.802001297473907471e-01 4.779115319252014160e-02 1.934069544076919556e-01
2.190000000000000000e+03 2.190000000000000000e+04 6.503306329250335693e-02 1.809461861848831177e-01 5.723484605550765991e-02 1.850895881652832031e-01 4.543505609035491943e-02 1.946213841438293457e-01
2.226000000000000000e+03 2.226000000000000000e+04 6.585136801004409790e-02 1.804187744855880737e-01 5.496105551719665527e-02 1.786150634288787842e-01 4.881012812256813049e-02 1.916471272706985474e-01
2.263000000000000000e+03 2.263000000000000000e+04 6.507161259651184082e-02 1.798520386219024658e-01 5.618663132190704346e-02 1.840933710336685181e-01 4.746975377202033997e-02 1.905437856912612915e-01
2.301000000000000000e+03 2.301000000000000000e+04 6.358351558446884155e-02 1.780793964862823486e-01 5.561043322086334229e-02 1.806897670030593872e-01 4.713813215494155884e-02 1.952897310256958008e-01
2.339000000000000000e+03 2.339000000000000000e+04 6.291641294956207275e-02 1.780504137277603149e-01 5.777737125754356384e-02 1.861864626407623291e-01 4.754412919282913208e-02 1.931090354919433594e-01
2.378000000000000000e+03 2.378000000000000000e+04 6.421348452568054199e-02 1.772958040237426758e-01 5.295944586396217346e-02 1.792372763156890869e-01 4.973548650741577148e-02 2.022708058357238770e-01
2.417000000000000000e+03 2.417000000000000000e+04 6.281557679176330566e-02 1.780652105808258057e-01 5.433857440948486328e-02 1.820387989282608032e-01 5.064667016267776489e-02 2.011665105819702148e-01
2.457000000000000000e+03 2.457000000000000000e+04 6.444142013788223267e-02 1.770344376564025879e-01 5.567556247115135193e-02 1.878107190132141113e-01 4.669137671589851379e-02 1.899645030498504639e-01
2.498000000000000000e+03 2.498000000000000000e+04 6.296621263027191162e-02 1.790219396352767944e-01 5.574909225106239319e-02 1.941836327314376831e-01 4.530481249094009399e-02 1.946426928043365479e-01
2.540000000000000000e+03 2.540000000000000000e+04 6.225474923849105835e-02 1.803945004940032959e-01 5.550714582204818726e-02 1.958937197923660278e-01 4.803599789738655090e-02 1.911542117595672607e-01
2.582000000000000000e+03 2.582000000000000000e+04 6.364507973194122314e-02 1.782356798648834229e-01 5.595514550805091858e-02 1.879875063896179199e-01 4.645798727869987488e-02 2.013863772153854370e-01
2.625000000000000000e+03 2.625000000000000000e+04 6.313906610012054443e-02 1.799734979867935181e-01 5.477929115295410156e-02 1.928891837596893311e-01 4.453571140766143799e-02 1.981453597545623779e-01
2.668000000000000000e+03 2.668000000000000000e+04 6.441102921962738037e-02 1.801685243844985962e-01 5.669733881950378418e-02 1.933406591415405273e-01 4.550043866038322449e-02 1.948062181472778320e-01
2.713000000000000000e+03 2.713000000000000000e+04 6.293359398841857910e-02 1.777738928794860840e-01 5.372168868780136108e-02 1.846016347408294678e-01 4.639698937535285950e-02 2.044955641031265259e-01
2.758000000000000000e+03 2.758000000000000000e+04 6.189417466521263123e-02 1.784259378910064697e-01 5.229221284389495850e-02 1.877632439136505127e-01 4.585055261850357056e-02 1.984575539827346802e-01
2.804000000000000000e+03 2.804000000000000000e+04 6.213496625423431396e-02 1.788089126348495483e-01 5.483926087617874146e-02 1.936937272548675537e-01 4.421696811914443970e-02 1.940308213233947754e-01
2.850000000000000000e+03 2.850000000000000000e+04 5.974458530545234680e-02 1.788079291582107544e-01 5.003688484430313110e-02 1.797634363174438477e-01 4.455341026186943054e-02 1.968797445297241211e-01
2.897000000000000000e+03 2.897000000000000000e+04 6.381188333034515381e-02 1.810551881790161133e-01 5.276388674974441528e-02 1.944243609905242920e-01 4.389691725373268127e-02 1.955313384532928467e-01
2.946000000000000000e+03 2.946000000000000000e+04 6.247505545616149902e-02 1.817387640476226807e-01 5.318952351808547974e-02 1.940970718860626221e-01 4.403852298855781555e-02 2.043191343545913696e-01
2.994000000000000000e+03 2.994000000000000000e+04 6.200583651661872864e-02 1.805593520402908325e-01 5.322885140776634216e-02 1.960764378309249878e-01 4.452050849795341492e-02 1.976766437292098999e-01
3.044000000000000000e+03 3.044000000000000000e+04 6.188008189201354980e-02 1.855220645666122437e-01 5.147608369588851929e-02 1.904230266809463501e-01 4.418283700942993164e-02 1.932470351457595825e-01
3.095000000000000000e+03 3.095000000000000000e+04 5.913700163364410400e-02 1.780470609664916992e-01 5.495952069759368896e-02 1.890888512134552002e-01 4.097039997577667236e-02 1.995662450790405273e-01
3.146000000000000000e+03 3.146000000000000000e+04 6.029570847749710083e-02 1.807175576686859131e-01 5.025860294699668884e-02 1.903023570775985718e-01 4.218463972210884094e-02 2.018447816371917725e-01
3.198000000000000000e+03 3.198000000000000000e+04 6.123314425349235535e-02 1.805885434150695801e-01 5.466466024518013000e-02 2.001677304506301880e-01 4.300100356340408325e-02 1.934007704257965088e-01
3.252000000000000000e+03 3.252000000000000000e+04 6.093402206897735596e-02 1.822932660579681396e-01 5.169795453548431396e-02 1.885583698749542236e-01 4.351749271154403687e-02 1.923731267452239990e-01
3.306000000000000000e+03 3.306000000000000000e+04 5.811788886785507202e-02 1.818511337041854858e-01 5.211900547146797180e-02 1.869951933622360229e-01 4.149281233549118042e-02 2.050342261791229248e-01
3.360000000000000000e+03 3.360000000000000000e+04 5.916463956236839294e-02 1.800392717123031616e-01 5.112981423735618591e-02 1.959017515182495117e-01 4.278109967708587646e-02 1.988802403211593628e-01
3.416000000000000000e+03 3.416000000000000000e+04 6.120700389146804810e-02 1.814554333686828613e-01 5.260896682739257812e-02 1.918748617172241211e-01 3.912148624658584595e-02 1.995304226875305176e-01
3.473000000000000000e+03 3.473000000000000000e+04 6.133287400007247925e-02 1.870219111442565918e-01 4.889622330665588379e-02 1.891130208969116211e-01 4.388768598437309265e-02 2.031538486480712891e-01
3.531000000000000000e+03 3.531000000000000000e+04 6.324920803308486938e-02 1.837377548217773438e-01 5.166602879762649536e-02 2.005794048309326172e-01 4.104326665401458740e-02 1.940071284770965576e-01
3.589000000000000000e+03 3.589000000000000000e+04 6.056457385420799255e-02 1.809649616479873657e-01 4.901005700230598450e-02 1.933438777923583984e-01 3.991883248090744019e-02 2.018120735883712769e-01
3.649000000000000000e+03 3.649000000000000000e+04 6.254857033491134644e-02 1.842522621154785156e-01 4.991854354739189148e-02 1.885783821344375610e-01 4.197712615132331848e-02 2.074609398841857910e-01
3.710000000000000000e+03 3.710000000000000000e+04 5.831518396735191345e-02 1.845214664936065674e-01 4.998269304633140564e-02 1.932562887668609619e-01 4.074686765670776367e-02 2.004024982452392578e-01
3.771000000000000000e+03 3.771000000000000000e+04 6.053183227777481079e-02 1.885399222373962402e-01 5.086485296487808228e-02 1.959135234355926514e-01 4.110202938318252563e-02 2.006159126758575439e-01
3.834000000000000000e+03 3.834000000000000000e+04 5.874296277761459351e-02 1.814427822828292847e-01 4.915522783994674683e-02 1.860230416059494019e-01 4.140880703926086426e-02 2.000424265861511230e-01
3.897000000000000000e+03 3.897000000000000000e+04 6.171702221035957336e-02 1.886760145425796509e-01 5.100052058696746826e-02 1.906899511814117432e-01 4.204187542200088501e-02 2.088599950075149536e-01
3.962000000000000000e+03 3.962000000000000000e+04 6.003494560718536377e-02 1.835314035415649414e-01 4.800046235322952271e-02 1.967761516571044922e-01 4.124601185321807861e-02 2.110840976238250732e-01
4.028000000000000000e+03 4.028000000000000000e+04 6.081696972250938416e-02 1.850935518741607666e-01 4.848418384790420532e-02 1.973366737365722656e-01 3.771773725748062134e-02 1.994866430759429932e-01
4.095000000000000000e+03 4.095000000000000000e+04 5.710855871438980103e-02 1.860490739345550537e-01 4.816041886806488037e-02 1.933322846889495850e-01 4.101444035768508911e-02 2.060562372207641602e-01
4.163000000000000000e+03 4.163000000000000000e+04 5.702369660139083862e-02 1.845449358224868774e-01 4.887691885232925415e-02 1.950454562902450562e-01 4.075903072953224182e-02 2.027115523815155029e-01
4.232000000000000000e+03 4.232000000000000000e+04 5.915417894721031189e-02 1.841718852519989014e-01 4.713993892073631287e-02 1.953723430633544922e-01 4.039671272039413452e-02 2.082706838846206665e-01
4.302000000000000000e+03 4.302000000000000000e+04 5.814135819673538208e-02 1.844862699508666992e-01 4.935261607170104980e-02 1.906610578298568726e-01 3.614378347992897034e-02 2.001892626285552979e-01
4.374000000000000000e+03 4.374000000000000000e+04 5.545108020305633545e-02 1.833889037370681763e-01 4.765877872705459595e-02 1.984080374240875244e-01 3.490140289068222046e-02 2.057517617940902710e-01
4.446000000000000000e+03 4.446000000000000000e+04 5.963220819830894470e-02 1.860947310924530029e-01 4.763565212488174438e-02 1.933454871177673340e-01 3.588679432868957520e-02 2.002523839473724365e-01
4.520000000000000000e+03 4.520000000000000000e+04 5.753302946686744690e-02 1.871351897716522217e-01 4.710031300783157349e-02 2.010031938552856445e-01 3.675952926278114319e-02 2.042711228132247925e-01
4.595000000000000000e+03 4.595000000000000000e+04 5.748667567968368530e-02 1.850885450839996338e-01 4.716063290834426880e-02 1.962012946605682373e-01 3.683709353208541870e-02 2.051965594291687012e-01
4.672000000000000000e+03 4.672000000000000000e+04 5.988282337784767151e-02 1.873643249273300171e-01 4.533534497022628784e-02 1.913258731365203857e-01 3.305625170469284058e-02 2.073666900396347046e-01
4.749000000000000000e+03 4.749000000000000000e+04 5.965796485543251038e-02 1.874212324619293213e-01 4.845844581723213196e-02 1.920164823532104492e-01 3.420004248619079590e-02 2.052560001611709595e-01
4.828000000000000000e+03 4.828000000000000000e+04 5.810309201478958130e-02 1.849817484617233276e-01 4.817451164126396179e-02 2.020660787820816040e-01 3.414816409349441528e-02 2.048975229263305664e-01
4.908000000000000000e+03 4.908000000000000000e+04 5.559237673878669739e-02 1.853368133306503296e-01 4.343509301543235779e-02 1.963845789432525635e-01 3.517802059650421143e-02 2.061325907707214355e-01
4.990000000000000000e+03 4.990000000000000000e+04 5.722139403223991394e-02 1.908794939517974854e-01 4.522968456149101257e-02 1.973249465227127075e-01 3.310207277536392212e-02 2.010746747255325317e-01
5.073000000000000000e+03 5.073000000000000000e+04 5.474547296762466431e-02 1.866112947463989258e-01 4.467974603176116943e-02 1.928106695413589478e-01 3.446009382605552673e-02 2.055660784244537354e-01
5.157000000000000000e+03 5.157000000000000000e+04 5.397785082459449768e-02 1.837747544050216675e-01 4.277744144201278687e-02 1.926620304584503174e-01 3.502276167273521423e-02 2.077784836292266846e-01
5.243000000000000000e+03 5.243000000000000000e+04 5.556162074208259583e-02 1.881733238697052002e-01 4.497092962265014648e-02 2.018863856792449951e-01 3.473074734210968018e-02 2.098660022020339966e-01
5.330000000000000000e+03 5.330000000000000000e+04 5.585463717579841614e-02 1.898700445890426636e-01 4.441662132740020752e-02 1.972981691360473633e-01 3.456498682498931885e-02 2.094686180353164673e-01
5.418000000000000000e+03 5.418000000000000000e+04 5.685978382825851440e-02 1.901293694972991943e-01 4.485796764492988586e-02 1.949760019779205322e-01 3.236186504364013672e-02 2.120699882507324219e-01
5.508000000000000000e+03 5.508000000000000000e+04 5.590981990098953247e-02 1.825852841138839722e-01 4.126914963126182556e-02 1.959345042705535889e-01 3.568684309720993042e-02 2.138826102018356323e-01
5.600000000000000000e+03 5.600000000000000000e+04 5.818468704819679260e-02 1.871159076690673828e-01 4.328148439526557922e-02 1.936587095260620117e-01 3.315185755491256714e-02 1.997834742069244385e-01
5.693000000000000000e+03 5.693000000000000000e+04 5.711406469345092773e-02 1.863806396722793579e-01 4.350979253649711609e-02 2.068803608417510986e-01 3.261081874370574951e-02 2.111623585224151611e-01
5.787000000000000000e+03 5.787000000000000000e+04 5.443786457180976868e-02 1.887529492378234863e-01 4.532919079065322876e-02 1.931244432926177979e-01 3.293036669492721558e-02 2.154931128025054932e-01
5.883000000000000000e+03 5.883000000000000000e+04 5.454078316688537598e-02 1.855717599391937256e-01 4.291511327028274536e-02 1.987252086400985718e-01 3.529171645641326904e-02 2.188647687435150146e-01
5.981000000000000000e+03 5.981000000000000000e+04 5.425348132848739624e-02 1.882520169019699097e-01 4.350089281797409058e-02 2.044761031866073608e-01 3.108321689069271088e-02 2.121022492647171021e-01
6.080000000000000000e+03 6.080000000000000000e+04 5.384376272559165955e-02 1.922532767057418823e-01 4.662577435374259949e-02 2.042754143476486206e-01 2.803968265652656555e-02 2.126312702894210815e-01
6.181000000000000000e+03 6.181000000000000000e+04 5.625199526548385620e-02 1.872247755527496338e-01 4.557740315794944763e-02 1.993972063064575195e-01 3.044708073139190674e-02 2.083095014095306396e-01
6.284000000000000000e+03 6.284000000000000000e+04 5.413028225302696228e-02 1.888031810522079468e-01 4.287265241146087646e-02 1.962030082941055298e-01 3.348911926150321960e-02 2.143640816211700439e-01
6.389000000000000000e+03 6.389000000000000000e+04 5.333975702524185181e-02 1.897768080234527588e-01 4.253205657005310059e-02 2.047299891710281372e-01 2.911134809255599976e-02 2.152131348848342896e-01
6.495000000000000000e+03 6.495000000000000000e+04 5.196830257773399353e-02 1.851909309625625610e-01 4.347222298383712769e-02 1.998160779476165771e-01 2.947633340954780579e-02 2.160025984048843384e-01
6.602000000000000000e+03 6.602000000000000000e+04 5.540999025106430054e-02 1.942798793315887451e-01 4.055948555469512939e-02 2.084762006998062134e-01 3.175852447748184204e-02 2.128878533840179443e-01
6.712000000000000000e+03 6.712000000000000000e+04 5.588968098163604736e-02 1.882173717021942139e-01 3.884326666593551636e-02 1.949503421783447266e-01 2.747568301856517792e-02 2.105627357959747314e-01
6.824000000000000000e+03 6.824000000000000000e+04 5.456042289733886719e-02 1.931244432926177979e-01 4.368609562516212463e-02 1.984862238168716431e-01 2.811932191252708435e-02 2.175937592983245850e-01
6.937000000000000000e+03 6.937000000000000000e+04 5.147050321102142334e-02 1.854097545146942139e-01 4.132648557424545288e-02 1.961608976125717163e-01 3.121763095259666443e-02 2.182986438274383545e-01
7.052000000000000000e+03 7.052000000000000000e+04 5.426677316427230835e-02 1.924718469381332397e-01 4.369413107633590698e-02 2.000929713249206543e-01 2.744324877858161926e-02 2.096455842256546021e-01
7.169000000000000000e+03 7.169000000000000000e+04 5.183539167046546936e-02 1.882376074790954590e-01 3.949764370918273926e-02 2.049173116683959961e-01 2.958730980753898621e-02 2.112151682376861572e-01
7.288000000000000000e+03 7.288000000000000000e+04 5.125429481267929077e-02 1.906811743974685669e-01 3.803227469325065613e-02 2.087148874998092651e-01 2.577319741249084473e-02 2.146653831005096436e-01
7.409000000000000000e+03 7.409000000000000000e+04 5.219123885035514832e-02 1.946291476488113403e-01 4.164871945977210999e-02 2.079523205757141113e-01 2.637203969061374664e-02 2.135006338357925415e-01
7.532000000000000000e+03 7.532000000000000000e+04 5.342345684766769409e-02 1.920344233512878418e-01 3.651800006628036499e-02 2.097880244255065918e-01 2.798992209136486053e-02 2.245340645313262939e-01
7.658000000000000000e+03 7.658000000000000000e+04 5.463672429323196411e-02 1.969761401414871216e-01 3.665076568722724915e-02 1.982365548610687256e-01 2.852829918265342712e-02 2.174642980098724365e-01
7.785000000000000000e+03 7.785000000000000000e+04 5.176322162151336670e-02 1.954677104949951172e-01 3.955159336328506470e-02 2.019358277320861816e-01 2.558565884828567505e-02 2.133198082447052002e-01
7.914000000000000000e+03 7.914000000000000000e+04 5.282627046108245850e-02 1.977914571762084961e-01 3.902962058782577515e-02 1.990588903427124023e-01 2.644610777497291565e-02 2.163505554199218750e-01
8.045000000000000000e+03 8.045000000000000000e+04 5.143146961927413940e-02 1.924023330211639404e-01 3.697608411312103271e-02 1.969026923179626465e-01 2.673322521150112152e-02 2.155876308679580688e-01
8.179000000000000000e+03 8.179000000000000000e+04 5.090001225471496582e-02 1.935663074254989624e-01 3.844150155782699585e-02 2.066775709390640259e-01 2.478427253663539886e-02 2.172426283359527588e-01
8.315000000000000000e+03 8.315000000000000000e+04 5.257914960384368896e-02 1.913851946592330933e-01 3.601031750440597534e-02 2.127977907657623291e-01 2.452445589005947113e-02 2.188060432672500610e-01
8.453000000000000000e+03 8.453000000000000000e+04 5.425063520669937134e-02 1.934888958930969238e-01 3.499239683151245117e-02 2.012155055999755859e-01 2.512058988213539124e-02 2.122755348682403564e-01
8.593000000000000000e+03 8.593000000000000000e+04 4.973472654819488525e-02 1.939616501331329346e-01 3.517977893352508545e-02 1.975343972444534302e-01 2.679033204913139343e-02 2.171852290630340576e-01
8.736000000000000000e+03 8.736000000000000000e+04 5.021477863192558289e-02 1.909495890140533447e-01 3.599865362048149109e-02 2.117189764976501465e-01 2.394800819456577301e-02 2.138765454292297363e-01
8.881000000000000000e+03 8.881000000000000000e+04 5.011578276753425598e-02 1.948092728853225708e-01 3.735547512769699097e-02 2.053900659084320068e-01 2.288494445383548737e-02 2.215029895305633545e-01
9.029000000000000000e+03 9.029000000000000000e+04 4.891548305749893188e-02 1.947298347949981689e-01 3.489816188812255859e-02 2.065322101116180420e-01 2.314912527799606323e-02 2.231423258781433105e-01
9.179000000000000000e+03 9.179000000000000000e+04 4.656209796667098999e-02 1.911066323518753052e-01 3.912551701068878174e-02 2.158930897712707520e-01 2.129159308969974518e-02 2.179818749427795410e-01
9.331000000000000000e+03 9.331000000000000000e+04 5.403487756848335266e-02 1.996458768844604492e-01 3.272415325045585632e-02 2.077553570270538330e-01 2.226599678397178650e-02 2.244129180908203125e-01
9.486000000000000000e+03 9.486000000000000000e+04 4.969262331724166870e-02 1.931070238351821899e-01 3.532783687114715576e-02 2.059417963027954102e-01 2.165500447154045105e-02 2.177968025207519531e-01
9.644000000000000000e+03 9.644000000000000000e+04 4.900869727134704590e-02 1.927975416183471680e-01 3.836276009678840637e-02 2.059943974018096924e-01 2.380605228245258331e-02 2.188541442155838013e-01
9.804000000000000000e+03 9.804000000000000000e+04 4.835848510265350342e-02 1.914766430854797363e-01 3.204604238271713257e-02 2.046855390071868896e-01 2.049535326659679413e-02 2.208163738250732422e-01
9.967000000000000000e+03 9.967000000000000000e+04 4.973239451646804810e-02 1.932797878980636597e-01 3.425469249486923218e-02 2.113500833511352539e-01 2.190814539790153503e-02 2.180112302303314209e-01
1.013200000000000000e+04 1.013200000000000000e+05 4.834241420030593872e-02 1.888225674629211426e-01 3.290510922670364380e-02 2.110619246959686279e-01 2.119545824825763702e-02 2.244727015495300293e-01
1.030000000000000000e+04 1.030000000000000000e+05 4.869508743286132812e-02 2.017601728439331055e-01 3.451957926154136658e-02 2.126653492450714111e-01 2.401147224009037018e-02 2.259334623813629150e-01
1.047100000000000000e+04 1.047100000000000000e+05 4.742931574583053589e-02 1.918425261974334717e-01 3.598263114690780640e-02 2.115120589733123779e-01 2.015005424618721008e-02 2.258393764495849609e-01
1.064500000000000000e+04 1.064500000000000000e+05 4.864600300788879395e-02 1.969008445739746094e-01 3.473709523677825928e-02 2.085463702678680420e-01 2.102855034172534943e-02 2.255037426948547363e-01
1.082200000000000000e+04 1.082200000000000000e+05 4.754317924380302429e-02 2.010362148284912109e-01 3.214157745242118835e-02 2.108112275600433350e-01 2.133685350418090820e-02 2.247266620397567749e-01
1.100200000000000000e+04 1.100200000000000000e+05 4.893030226230621338e-02 2.029250264167785645e-01 3.495632857084274292e-02 2.174776941537857056e-01 1.844733953475952148e-02 2.262045741081237793e-01
1.118500000000000000e+04 1.118500000000000000e+05 4.843241721391677856e-02 1.982730627059936523e-01 3.106931783258914948e-02 2.111366242170333862e-01 1.998251676559448242e-02 2.251966893672943115e-01
1.137000000000000000e+04 1.137000000000000000e+05 4.848808422684669495e-02 1.929376721382141113e-01 3.089169412851333618e-02 2.181521058082580566e-01 2.121192216873168945e-02 2.211650609970092773e-01
1.155900000000000000e+04 1.155900000000000000e+05 4.938023537397384644e-02 1.981009244918823242e-01 2.923592180013656616e-02 2.087183147668838501e-01 1.870297268033027649e-02 2.229178249835968018e-01
1.175100000000000000e+04 1.175100000000000000e+05 4.447120428085327148e-02 1.968453526496887207e-01 3.054482676088809967e-02 2.128996849060058594e-01 2.026845514774322510e-02 2.224567085504531860e-01
1.194600000000000000e+04 1.194600000000000000e+05 4.684858769178390503e-02 2.031583040952682495e-01 3.127598017454147339e-02 2.204231619834899902e-01 1.941174082458019257e-02 2.254377603530883789e-01
1.214500000000000000e+04 1.214500000000000000e+05 4.635311663150787354e-02 1.939705461263656616e-01 3.192462027072906494e-02 2.186975032091140747e-01 1.678458228707313538e-02 2.252236157655715942e-01
1.234600000000000000e+04 1.234600000000000000e+05 4.570238664746284485e-02 1.974576264619827271e-01 2.924531325697898865e-02 2.177051901817321777e-01 1.667149364948272705e-02 2.240309417247772217e-01
1.255100000000000000e+04 1.255100000000000000e+05 4.533539712429046631e-02 2.006900608539581299e-01 3.110447153449058533e-02 2.160916030406951904e-01 1.744537800550460815e-02 2.277342975139617920e-01
1.276000000000000000e+04 1.276000000000000000e+05 4.534116759896278381e-02 1.967881917953491211e-01 2.786380797624588013e-02 2.102363109588623047e-01 1.674729213118553162e-02 2.227241694927215576e-01
1.297200000000000000e+04 1.297200000000000000e+05 4.591132700443267822e-02 1.969308555126190186e-01 2.594626322388648987e-02 2.114524245262145996e-01 1.918476819992065430e-02 2.291769385337829590e-01
1.318700000000000000e+04 1.318700000000000000e+05 4.672355204820632935e-02 2.005733847618103027e-01 3.203667700290679932e-02 2.207610458135604858e-01 1.644703373312950134e-02 2.292987108230590820e-01
1.340600000000000000e+04 1.340600000000000000e+05 4.758743941783905029e-02 2.051343470811843872e-01 2.607405558228492737e-02 2.058940231800079346e-01 1.694082096219062805e-02 2.281411588191986084e-01
1.362900000000000000e+04 1.362900000000000000e+05 4.560667648911476135e-02 2.014963626861572266e-01 3.080892562866210938e-02 2.172009050846099854e-01 1.623738929629325867e-02 2.276314795017242432e-01
1.385500000000000000e+04 1.385500000000000000e+05 4.278348386287689209e-02 1.992427855730056763e-01 2.981988713145256042e-02 2.140768766403198242e-01 1.786086708307266235e-02 2.292423248291015625e-01
1.408500000000000000e+04 1.408500000000000000e+05 4.373217746615409851e-02 2.045170068740844727e-01 3.097744286060333252e-02 2.128056287765502930e-01 1.533627510070800781e-02 2.264176905155181885e-01
1.431900000000000000e+04 1.431900000000000000e+05 4.629672318696975708e-02 2.038240432739257812e-01 2.755577117204666138e-02 2.183367311954498291e-01 1.485128141939640045e-02 2.299399077892303467e-01
1.455700000000000000e+04 1.455700000000000000e+05 4.349645972251892090e-02 1.980402171611785889e-01 2.704927697777748108e-02 2.171254456043243408e-01 1.383253931999206543e-02 2.277307212352752686e-01
1.479900000000000000e+04 1.479900000000000000e+05 4.303449392318725586e-02 1.964936852455139160e-01 2.607557922601699829e-02 2.158696502447128296e-01 1.433805003762245178e-02 2.209524363279342651e-01
1.504500000000000000e+04 1.504500000000000000e+05 4.232120513916015625e-02 1.985196769237518311e-01 2.830593101680278778e-02 2.096687257289886475e-01 1.743084564805030823e-02 2.326687872409820557e-01
1.529400000000000000e+04 1.529400000000000000e+05 4.182932525873184204e-02 2.013530135154724121e-01 2.864249050617218018e-02 2.214065194129943848e-01 1.353390235453844070e-02 2.330495417118072510e-01
1.554800000000000000e+04 1.554800000000000000e+05 4.618314281105995178e-02 2.060772478580474854e-01 2.486610412597656250e-02 2.192955911159515381e-01 1.312842406332492828e-02 2.332775443792343140e-01
1.580700000000000000e+04 1.580700000000000000e+05 4.146986082196235657e-02 2.038689702749252319e-01 2.676855027675628662e-02 2.138412892818450928e-01 1.239762082695960999e-02 2.308749854564666748e-01
1.606900000000000000e+04 1.606900000000000000e+05 4.293018206954002380e-02 2.016820609569549561e-01 2.854280918836593628e-02 2.222020924091339111e-01 1.357842888683080673e-02 2.300316840410232544e-01
1.633600000000000000e+04 1.633600000000000000e+05 4.566248506307601929e-02 2.031277716159820557e-01 2.574957907199859619e-02 2.203468233346939087e-01 1.299730502068996429e-02 2.288013100624084473e-01
1.660700000000000000e+04 1.660700000000000000e+05 3.992625698447227478e-02 2.075360268354415894e-01 2.623331174254417419e-02 2.168940007686614990e-01 1.374455727636814117e-02 2.346059083938598633e-01
1.688300000000000000e+04 1.688300000000000000e+05 4.279076680541038513e-02 2.042419761419296265e-01 2.401856705546379089e-02 2.178080379962921143e-01 1.300307922065258026e-02 2.316800355911254883e-01
1.716300000000000000e+04 1.716300000000000000e+05 4.307282716035842896e-02 1.997035741806030273e-01 2.715091221034526825e-02 2.176568061113357544e-01 1.417956501245498657e-02 2.239959537982940674e-01
1.744800000000000000e+04 1.744800000000000000e+05 4.477021098136901855e-02 2.041752785444259644e-01 2.451622113585472107e-02 2.225211113691329956e-01 1.393887214362621307e-02 2.331824153661727905e-01
1.773800000000000000e+04 1.773800000000000000e+05 4.406385868787765503e-02 2.063940763473510742e-01 2.233782038092613220e-02 2.132914215326309204e-01 1.167338714003562927e-02 2.298778593540191650e-01
1.803300000000000000e+04 1.803300000000000000e+05 3.962005674839019775e-02 2.000598609447479248e-01 2.425631321966648102e-02 2.257938683032989502e-01 1.104989647865295410e-02 2.331910431385040283e-01
1.833200000000000000e+04 1.833200000000000000e+05 4.030223563313484192e-02 2.081077396869659424e-01 2.316543646156787872e-02 2.289251983165740967e-01 1.251690182834863663e-02 2.329255938529968262e-01
1.863700000000000000e+04 1.863700000000000000e+05 4.033899679780006409e-02 2.020666003227233887e-01 2.564634382724761963e-02 2.218479812145233154e-01 1.165784336626529694e-02 2.359974384307861328e-01
1.894600000000000000e+04 1.894600000000000000e+05 4.015416651964187622e-02 2.009496539831161499e-01 2.280797250568866730e-02 2.241503447294235229e-01 1.211319677531719208e-02 2.291215658187866211e-01
1.926100000000000000e+04 1.926100000000000000e+05 3.944980353116989136e-02 2.076327353715896606e-01 2.011798880994319916e-02 2.221580743789672852e-01 1.128386892378330231e-02 2.373827397823333740e-01
1.958100000000000000e+04 1.958100000000000000e+05 3.755301609635353088e-02 2.066214680671691895e-01 2.462838590145111084e-02 2.259385287761688232e-01 1.176724582910537720e-02 2.335607409477233887e-01
1.990600000000000000e+04 1.990600000000000000e+05 3.969200327992439270e-02 2.014088779687881470e-01 2.295637689530849457e-02 2.252336144447326660e-01 1.088750828057527542e-02 2.337079048156738281e-01
2.023700000000000000e+04 2.023700000000000000e+05 3.690955042839050293e-02 2.007333934307098389e-01 2.268874086439609528e-02 2.207481563091278076e-01 8.940169587731361389e-03 2.322342395782470703e-01
2.057300000000000000e+04 2.057300000000000000e+05 3.910045698285102844e-02 2.056185007095336914e-01 2.261665463447570801e-02 2.264335006475448608e-01 8.847219869494438171e-03 2.368191480636596680e-01
2.091400000000000000e+04 2.091400000000000000e+05 4.230401292443275452e-02 2.121307551860809326e-01 1.967801526188850403e-02 2.203377485275268555e-01 9.850608184933662415e-03 2.314221262931823730e-01
2.126200000000000000e+04 2.126200000000000000e+05 3.560749441385269165e-02 2.080701440572738647e-01 2.115178853273391724e-02 2.231913208961486816e-01 1.043312065303325653e-02 2.324882447719573975e-01
2.161500000000000000e+04 2.161500000000000000e+05 3.714181482791900635e-02 2.079121321439743042e-01 2.232396975159645081e-02 2.309176772832870483e-01 1.028336770832538605e-02 2.341184616088867188e-01
2.197400000000000000e+04 2.197400000000000000e+05 3.592486307024955750e-02 2.027498930692672729e-01 1.930033043026924133e-02 2.256306707859039307e-01 8.494861423969268799e-03 2.337765991687774658e-01
2.233900000000000000e+04 2.233900000000000000e+05 3.963005170226097107e-02 2.086779773235321045e-01 1.858302205801010132e-02 2.194432765245437622e-01 9.431025944650173187e-03 2.400366812944412231e-01
2.271000000000000000e+04 2.271000000000000000e+05 3.972958773374557495e-02 2.077783942222595215e-01 1.994493603706359863e-02 2.267378717660903931e-01 8.728489279747009277e-03 2.350592017173767090e-01
2.308700000000000000e+04 2.308700000000000000e+05 3.630628436803817749e-02 2.048637568950653076e-01 2.130716294050216675e-02 2.293663024902343750e-01 9.040404111146926880e-03 2.393629997968673706e-01
2.347000000000000000e+04 2.347000000000000000e+05 3.653893619775772095e-02 2.085986584424972534e-01 2.347879670560359955e-02 2.318024039268493652e-01 8.693523705005645752e-03 2.349168956279754639e-01
2.386000000000000000e+04 2.386000000000000000e+05 3.891077265143394470e-02 2.134656310081481934e-01 1.927193813025951385e-02 2.289801836013793945e-01 8.083684369921684265e-03 2.370316088199615479e-01
2.425600000000000000e+04 2.425600000000000000e+05 3.755580633878707886e-02 2.079398781061172485e-01 1.957279071211814880e-02 2.313615977764129639e-01 9.437015280127525330e-03 2.320367991924285889e-01
2.465900000000000000e+04 2.465900000000000000e+05 3.647248446941375732e-02 2.099415063858032227e-01 1.930486783385276794e-02 2.208601236343383789e-01 9.161286056041717529e-03 2.383779734373092651e-01
2.506900000000000000e+04 2.506900000000000000e+05 3.640880808234214783e-02 2.133436352014541626e-01 2.060701325535774231e-02 2.239783406257629395e-01 8.726987056434154510e-03 2.392159700393676758e-01
2.548500000000000000e+04 2.548500000000000000e+05 3.669051826000213623e-02 2.085215747356414795e-01 2.153727784752845764e-02 2.251055985689163208e-01 8.199077099561691284e-03 2.343523055315017700e-01
2.590800000000000000e+04 2.590800000000000000e+05 3.347561135888099670e-02 2.086544036865234375e-01 1.567678526043891907e-02 2.247595787048339844e-01 7.879164069890975952e-03 2.355399876832962036e-01
2.633800000000000000e+04 2.633800000000000000e+05 3.658418357372283936e-02 2.082554250955581665e-01 2.218894287943840027e-02 2.312598526477813721e-01 7.422496564686298370e-03 2.380671501159667969e-01
2.677600000000000000e+04 2.677600000000000000e+05 3.250809758901596069e-02 2.044739127159118652e-01 1.914921961724758148e-02 2.324907481670379639e-01 7.315989583730697632e-03 2.346531748771667480e-01
2.722000000000000000e+04 2.722000000000000000e+05 3.385055810213088989e-02 2.112675160169601440e-01 1.825669780373573303e-02 2.258971631526947021e-01 6.410326343029737473e-03 2.392727434635162354e-01
2.767200000000000000e+04 2.767200000000000000e+05 3.503241389989852905e-02 2.112807780504226685e-01 1.592249237000942230e-02 2.244924604892730713e-01 7.739874534308910370e-03 2.320876270532608032e-01
2.813200000000000000e+04 2.813200000000000000e+05 3.768465667963027954e-02 2.129024565219879150e-01 1.761655136942863464e-02 2.275056540966033936e-01 6.210247986018657684e-03 2.372997850179672241e-01
2.859900000000000000e+04 2.859900000000000000e+05 3.583826124668121338e-02 2.104822993278503418e-01 1.605078950524330139e-02 2.291477322578430176e-01 6.525078788399696350e-03 2.330967783927917480e-01
2.907400000000000000e+04 2.907400000000000000e+05 3.738779574632644653e-02 2.119999229907989502e-01 1.779413595795631409e-02 2.270232439041137695e-01 6.765539292246103287e-03 2.352103888988494873e-01
2.955700000000000000e+04 2.955700000000000000e+05 3.300860151648521423e-02 2.134298980236053467e-01 1.514790859073400497e-02 2.295905649662017822e-01 7.377568166702985764e-03 2.389224767684936523e-01
3.004800000000000000e+04 3.004800000000000000e+05 3.259527683258056641e-02 2.132379859685897827e-01 1.585119217634201050e-02 2.266221642494201660e-01 7.167198695242404938e-03 2.364644110202789307e-01
3.054700000000000000e+04 3.054700000000000000e+05 3.498337045311927795e-02 2.113818526268005371e-01 1.807903125882148743e-02 2.212827801704406738e-01 7.096919231116771698e-03 2.364812493324279785e-01
3.105400000000000000e+04 3.105400000000000000e+05 3.557510673999786377e-02 2.128464281558990479e-01 1.522006839513778687e-02 2.276312410831451416e-01 5.054157227277755737e-03 2.361313849687576294e-01
3.157000000000000000e+04 3.157000000000000000e+05 3.207128122448921204e-02 2.154010832309722900e-01 1.438082661479711533e-02 2.314898371696472168e-01 5.854581482708454132e-03 2.402345091104507446e-01
3.209400000000000000e+04 3.209400000000000000e+05 3.664103895425796509e-02 2.217520177364349365e-01 1.665382087230682373e-02 2.329334616661071777e-01 6.360176950693130493e-03 2.390655577182769775e-01
3.262700000000000000e+04 3.262700000000000000e+05 3.096481598913669586e-02 2.096853852272033691e-01 1.291952840983867645e-02 2.273840010166168213e-01 5.319173447787761688e-03 2.382328808307647705e-01
3.316900000000000000e+04 3.316900000000000000e+05 3.163590654730796814e-02 2.156959772109985352e-01 1.628324016928672791e-02 2.215613722801208496e-01 5.337480921298265457e-03 2.373345345258712769e-01
3.372000000000000000e+04 3.372000000000000000e+05 2.948086708784103394e-02 2.141724079847335815e-01 1.409562677145004272e-02 2.294819951057434082e-01 5.289473570883274078e-03 2.385239303112030029e-01
3.428000000000000000e+04 3.428000000000000000e+05 3.376680612564086914e-02 2.113156616687774658e-01 1.338633149862289429e-02 2.319172024726867676e-01 6.354659330099821091e-03 2.400525510311126709e-01
3.484900000000000000e+04 3.484900000000000000e+05 3.229299187660217285e-02 2.145984768867492676e-01 1.366202905774116516e-02 2.251419723033905029e-01 5.258124321699142456e-03 2.388281673192977905e-01
3.542800000000000000e+04 3.542800000000000000e+05 3.037319704890251160e-02 2.139804959297180176e-01 1.298540551215410233e-02 2.299000918865203857e-01 4.546649288386106491e-03 2.373850047588348389e-01
3.601600000000000000e+04 3.601600000000000000e+05 3.102110698819160461e-02 2.153476327657699585e-01 1.374603901058435440e-02 2.283871173858642578e-01 4.779927432537078857e-03 2.397261559963226318e-01
3.661400000000000000e+04 3.661400000000000000e+05 3.236926347017288208e-02 2.161539494991302490e-01 1.239281520247459412e-02 2.329048216342926025e-01 4.261925350874662399e-03 2.383067309856414795e-01
3.722300000000000000e+04 3.722300000000000000e+05 3.359244763851165771e-02 2.181531637907028198e-01 1.206383481621742249e-02 2.321580797433853149e-01 5.595272406935691833e-03 2.383953481912612915e-01
3.784100000000000000e+04 3.784100000000000000e+05 3.164496272802352905e-02 2.174350917339324951e-01 1.444078516215085983e-02 2.287544906139373779e-01 4.652112722396850586e-03 2.392336130142211914e-01
3.846900000000000000e+04 3.846900000000000000e+05 3.109594993293285370e-02 2.186704576015472412e-01 1.233719661831855774e-02 2.303665727376937866e-01 4.964079707860946655e-03 2.410164475440979004e-01
3.910800000000000000e+04 3.910800000000000000e+05 3.284365683794021606e-02 2.214534878730773926e-01 1.132091041654348373e-02 2.328454852104187012e-01 4.796587862074375153e-03 2.378653883934020996e-01
3.975700000000000000e+04 3.975700000000000000e+05 3.096266835927963257e-02 2.199754416942596436e-01 1.294798403978347778e-02 2.333366423845291138e-01 4.255301319062709808e-03 2.358263731002807617e-01
4.041800000000000000e+04 4.041800000000000000e+05 3.428048267960548401e-02 2.178202569484710693e-01 1.037222053855657578e-02 2.369063496589660645e-01 4.847718402743339539e-03 2.413817346096038818e-01
4.108900000000000000e+04 4.108900000000000000e+05 3.094249218702316284e-02 2.162591218948364258e-01 1.305514108389616013e-02 2.317415773868560791e-01 4.513256717473268509e-03 2.399386763572692871e-01
4.177100000000000000e+04 4.177100000000000000e+05 2.667769789695739746e-02 2.144279479980468750e-01 1.312420330941677094e-02 2.297759950160980225e-01 4.796973429620265961e-03 2.398115545511245728e-01
4.246500000000000000e+04 4.246500000000000000e+05 2.797437086701393127e-02 2.185198664665222168e-01 9.292933158576488495e-03 2.317710816860198975e-01 4.654500167816877365e-03 2.404049932956695557e-01
4.317000000000000000e+04 4.317000000000000000e+05 3.029852733016014099e-02 2.164570838212966919e-01 1.079281419515609741e-02 2.271187305450439453e-01 4.883641377091407776e-03 2.408556044101715088e-01
4.388700000000000000e+04 4.388700000000000000e+05 3.023771569132804871e-02 2.131523936986923218e-01 1.067113503813743591e-02 2.298653423786163330e-01 4.768101498484611511e-03 2.368412017822265625e-01
4.461600000000000000e+04 4.461600000000000000e+05 3.025713562965393066e-02 2.192693054676055908e-01 1.318608969449996948e-02 2.383351325988769531e-01 2.869118470698595047e-03 2.401604503393173218e-01
4.535700000000000000e+04 4.535700000000000000e+05 3.044030629098415375e-02 2.214904427528381348e-01 8.780687116086483002e-03 2.326028347015380859e-01 3.744754940271377563e-03 2.414118200540542603e-01
4.611000000000000000e+04 4.611000000000000000e+05 2.666896209120750427e-02 2.162311971187591553e-01 1.051517762243747711e-02 2.365328222513198853e-01 4.443985875695943832e-03 2.426848709583282471e-01
4.687600000000000000e+04 4.687600000000000000e+05 2.774797007441520691e-02 2.209564596414566040e-01 9.492349810898303986e-03 2.324457317590713501e-01 4.095859825611114502e-03 2.425253689289093018e-01
4.765400000000000000e+04 4.765400000000000000e+05 2.871836721897125244e-02 2.203731238842010498e-01 1.050736196339130402e-02 2.340814173221588135e-01 4.092137794941663742e-03 2.404579818248748779e-01
4.844600000000000000e+04 4.844600000000000000e+05 2.806867100298404694e-02 2.148771882057189941e-01 1.150227338075637817e-02 2.317388355731964111e-01 3.961800597608089447e-03 2.405103147029876709e-01
4.925000000000000000e+04 4.925000000000000000e+05 2.940102107822895050e-02 2.241633236408233643e-01 1.181773748248815536e-02 2.306119501590728760e-01 3.492856631055474281e-03 2.396747171878814697e-01
5.006800000000000000e+04 5.006800000000000000e+05 3.111257217824459076e-02 2.234805524349212646e-01 1.050796732306480408e-02 2.317871749401092529e-01 3.591635497286915779e-03 2.399645745754241943e-01
5.090000000000000000e+04 5.090000000000000000e+05 2.554495446383953094e-02 2.203640043735504150e-01 9.114689193665981293e-03 2.361731529235839844e-01 3.897049697116017342e-03 2.406202256679534912e-01
5.174500000000000000e+04 5.174500000000000000e+05 2.327973023056983948e-02 2.213430106639862061e-01 8.972877636551856995e-03 2.367357462644577026e-01 3.566166851669549942e-03 2.384968698024749756e-01
5.260400000000000000e+04 5.260400000000000000e+05 2.556506358087062836e-02 2.174928635358810425e-01 1.009706314653158188e-02 2.320580333471298218e-01 3.676975611597299576e-03 2.439225167036056519e-01
5.347800000000000000e+04 5.347800000000000000e+05 2.685717120766639709e-02 2.223777770996093750e-01 8.479613810777664185e-03 2.315496504306793213e-01 3.134459489956498146e-03 2.415708303451538086e-01
5.436600000000000000e+04 5.436600000000000000e+05 2.813341841101646423e-02 2.237700819969177246e-01 8.950170129537582397e-03 2.338159829378128052e-01 3.038448747247457504e-03 2.398058474063873291e-01
5.526900000000000000e+04 5.526900000000000000e+05 2.715362794697284698e-02 2.233569622039794922e-01 8.990962058305740356e-03 2.373163402080535889e-01 3.120582085102796555e-03 2.426112443208694458e-01
5.618700000000000000e+04 5.618700000000000000e+05 2.591810189187526703e-02 2.187540084123611450e-01 1.012700609862804413e-02 2.330020666122436523e-01 3.058590460568666458e-03 2.395482063293457031e-01
5.712000000000000000e+04 5.712000000000000000e+05 2.546809427440166473e-02 2.191993147134780884e-01 8.533138781785964966e-03 2.379944622516632080e-01 3.355957567691802979e-03 2.415928244590759277e-01
5.806900000000000000e+04 5.806900000000000000e+05 2.733526751399040222e-02 2.239522784948348999e-01 9.302398189902305603e-03 2.352000474929809570e-01 3.268631407991051674e-03 2.401310503482818604e-01
5.903300000000000000e+04 5.903300000000000000e+05 2.595631405711174011e-02 2.179144620895385742e-01 9.145977906882762909e-03 2.335507869720458984e-01 3.393751801922917366e-03 2.393930107355117798e-01
6.001300000000000000e+04 6.001300000000000000e+05 2.522677928209304810e-02 2.186771184206008911e-01 7.869208231568336487e-03 2.416825294494628906e-01 2.365515567362308502e-03 2.419382631778717041e-01
6.101000000000000000e+04 6.101000000000000000e+05 2.376546710729598999e-02 2.192021608352661133e-01 8.335002698004245758e-03 2.382176518440246582e-01 2.735842484980821609e-03 2.434549331665039062e-01
6.202300000000000000e+04 6.202300000000000000e+05 2.372504211962223053e-02 2.203222811222076416e-01 8.567621931433677673e-03 2.324236631393432617e-01 2.329770708456635475e-03 2.406812012195587158e-01
6.305300000000000000e+04 6.305300000000000000e+05 2.480124868452548981e-02 2.187812477350234985e-01 1.093856431543827057e-02 2.365776300430297852e-01 2.484855474904179573e-03 2.413752377033233643e-01
6.410000000000000000e+04 6.410000000000000000e+05 2.605527266860008240e-02 2.302977740764617920e-01 6.885003298521041870e-03 2.336087822914123535e-01 2.402174752205610275e-03 2.409649789333343506e-01
6.516500000000000000e+04 6.516500000000000000e+05 2.561092004179954529e-02 2.248546183109283447e-01 8.529232814908027649e-03 2.342887371778488159e-01 2.494614105671644211e-03 2.431491464376449585e-01
6.624700000000000000e+04 6.624700000000000000e+05 2.504244819283485413e-02 2.291935235261917114e-01 7.947584614157676697e-03 2.335924357175827026e-01 2.199526410549879074e-03 2.427739202976226807e-01
6.734700000000000000e+04 6.734700000000000000e+05 2.082214131951332092e-02 2.222714871168136597e-01 7.638066075742244720e-03 2.379513680934906006e-01 2.835276303812861443e-03 2.464550286531448364e-01
6.846600000000000000e+04 6.846600000000000000e+05 2.568859234452247620e-02 2.247752547264099121e-01 6.928415037691593170e-03 2.395692318677902222e-01 2.023448701947927475e-03 2.422004789113998413e-01
6.960300000000000000e+04 6.960300000000000000e+05 2.498112991452217102e-02 2.234204709529876709e-01 6.346595473587512970e-03 2.354887127876281738e-01 2.715227659791707993e-03 2.457163631916046143e-01
7.075800000000000000e+04 7.075800000000000000e+05 2.387491427361965179e-02 2.191177457571029663e-01 8.338836953043937683e-03 2.372979819774627686e-01 2.625506371259689331e-03 2.404878288507461548e-01
7.193400000000000000e+04 7.193400000000000000e+05 2.096966840326786041e-02 2.254177033901214600e-01 6.684098392724990845e-03 2.412647008895874023e-01 2.470019273459911346e-03 2.402087748050689697e-01
7.312800000000000000e+04 7.312800000000000000e+05 2.176657691597938538e-02 2.209791541099548340e-01 5.429498385637998581e-03 2.341971695423126221e-01 2.061865758150815964e-03 2.432672977447509766e-01
7.434300000000000000e+04 7.434300000000000000e+05 2.205828763544559479e-02 2.251562029123306274e-01 6.966665852814912796e-03 2.360551208257675171e-01 2.381715690717101097e-03 2.447132915258407593e-01
7.557700000000000000e+04 7.557700000000000000e+05 2.385636232793331146e-02 2.189076840877532959e-01 6.128340959548950195e-03 2.356866747140884399e-01 1.885470468550920486e-03 2.423626184463500977e-01
7.683200000000000000e+04 7.683200000000000000e+05 2.133602835237979889e-02 2.272563874721527100e-01 5.890984553843736649e-03 2.402481436729431152e-01 2.049611415714025497e-03 2.424299120903015137e-01
7.810800000000000000e+04 7.810800000000000000e+05 2.437412738800048828e-02 2.264501750469207764e-01 6.782847456634044647e-03 2.347801178693771362e-01 2.091195434331893921e-03 2.403094470500946045e-01
7.940500000000000000e+04 7.940500000000000000e+05 2.073855511844158173e-02 2.253009527921676636e-01 6.567666307091712952e-03 2.354440838098526001e-01 2.217915141955018044e-03 2.439249753952026367e-01
8.072400000000000000e+04 8.072400000000000000e+05 2.237432450056076050e-02 2.229031026363372803e-01 6.286530755460262299e-03 2.359237670898437500e-01 2.310061827301979065e-03 2.427409887313842773e-01
8.206500000000000000e+04 8.206500000000000000e+05 2.211529016494750977e-02 2.253945767879486084e-01 6.552292034029960632e-03 2.383731603622436523e-01 1.774294301867485046e-03 2.422600388526916504e-01
8.342800000000000000e+04 8.342800000000000000e+05 2.054491266608238220e-02 2.252352833747863770e-01 6.674570962786674500e-03 2.414369881153106689e-01 1.696835621260106564e-03 2.418603003025054932e-01
8.481300000000000000e+04 8.481300000000000000e+05 2.452230080962181091e-02 2.269271016120910645e-01 4.998133517801761627e-03 2.404876351356506348e-01 1.923290314152836800e-03 2.417300939559936523e-01
8.622100000000000000e+04 8.622100000000000000e+05 2.267126739025115967e-02 2.228347659111022949e-01 6.382533349096775055e-03 2.371836304664611816e-01 1.979519613087177277e-03 2.436060011386871338e-01
8.765300000000000000e+04 8.765300000000000000e+05 2.161506935954093933e-02 2.218001186847686768e-01 5.315993912518024445e-03 2.403559982776641846e-01 1.618424314074218273e-03 2.423845678567886353e-01
8.910900000000000000e+04 8.910900000000000000e+05 2.162064611911773682e-02 2.283769547939300537e-01 4.875459708273410797e-03 2.350929677486419678e-01 1.371218007989227772e-03 2.435015439987182617e-01
9.058900000000000000e+04 9.058900000000000000e+05 2.055307291448116302e-02 2.268411219120025635e-01 6.994307972490787506e-03 2.420423179864883423e-01 1.852239947766065598e-03 2.440097332000732422e-01
9.209300000000000000e+04 9.209300000000000000e+05 1.958158984780311584e-02 2.243098020553588867e-01 6.558740511536598206e-03 2.381746768951416016e-01 1.824623905122280121e-03 2.452470362186431885e-01
9.362300000000000000e+04 9.362300000000000000e+05 1.797371357679367065e-02 2.288660705089569092e-01 6.178533658385276794e-03 2.396400123834609985e-01 1.801557722501456738e-03 2.413746714591979980e-01
9.517700000000000000e+04 9.517700000000000000e+05 2.136893197894096375e-02 2.274364531040191650e-01 7.297708652913570404e-03 2.403914630413055420e-01 1.514744013547897339e-03 2.452974617481231689e-01
9.675800000000000000e+04 9.675800000000000000e+05 2.120497077703475952e-02 2.296414375305175781e-01 5.610342603176832199e-03 2.371038049459457397e-01 1.697952859103679657e-03 2.456882596015930176e-01
9.836500000000000000e+04 9.836500000000000000e+05 1.790078170597553253e-02 2.252761721611022949e-01 5.520986858755350113e-03 2.396207600831985474e-01 1.664866227656602859e-03 2.438076585531234741e-01
9.999800000000000000e+04 9.999800000000000000e+05 1.964700967073440552e-02 2.276332974433898926e-01 5.702246446162462234e-03 2.416248023509979248e-01 1.640703179873526096e-03 2.444345206022262573e-01


==> dat/results_noisy.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 9.739125519990921021e-02 7.518428564071655273e-02 1.003959774971008301e-01 8.474386483430862427e-02 1.283306628465652466e-01 9.973654150962829590e-02
2.000000000000000000e+00 2.000000000000000000e+01 9.684620797634124756e-02 8.314685523509979248e-02 1.175204068422317505e-01 8.890667557716369629e-02 1.551661193370819092e-01 1.495305895805358887e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.823677897453308105e-02 7.190444320440292358e-02 8.854219317436218262e-02 7.290924340486526489e-02 9.367994964122772217e-02 8.021755516529083252e-02
4.000000000000000000e+00 4.000000000000000000e+01 8.433799445629119873e-02 6.901566684246063232e-02 9.292700886726379395e-02 7.623252272605895996e-02 1.252669692039489746e-01 1.027588024735450745e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.386419713497161865e-02 6.816368550062179565e-02 9.117460250854492188e-02 7.546333968639373779e-02 1.064889952540397644e-01 8.413740992546081543e-02
6.000000000000000000e+00 6.000000000000000000e+01 8.387546241283416748e-02 6.722944974899291992e-02 8.657425642013549805e-02 6.946068257093429565e-02 9.226389229297637939e-02 7.139667868614196777e-02
7.000000000000000000e+00 7.000000000000000000e+01 8.377812802791595459e-02 6.660251319408416748e-02 8.448717743158340454e-02 6.573931127786636353e-02 8.807174861431121826e-02 6.619627773761749268e-02
8.000000000000000000e+00 8.000000000000000000e+01 8.378612995147705078e-02 6.621266901493072510e-02 8.415688574314117432e-02 6.515802443027496338e-02 8.988273143768310547e-02 6.723986566066741943e-02
9.000000000000000000e+00 9.000000000000000000e+01 8.370792120695114136e-02 6.547577679157257080e-02 8.403198421001434326e-02 6.585304439067840576e-02 8.908183872699737549e-02 6.669519841670989990e-02
1.000000000000000000e+01 1.000000000000000000e+02 8.351699262857437134e-02 6.446769833564758301e-02 8.436963707208633423e-02 6.719262152910232544e-02 8.569661527872085571e-02 6.464517861604690552e-02
1.100000000000000000e+01 1.100000000000000000e+02 8.348263055086135864e-02 6.395032256841659546e-02 8.414673060178756714e-02 6.746736168861389160e-02 8.506152033805847168e-02 6.587022542953491211e-02
1.200000000000000000e+01 1.200000000000000000e+02 8.343075960874557495e-02 6.410261243581771851e-02 8.372449129819869995e-02 6.699454784393310547e-02 8.501713722944259644e-02 6.785684823989868164e-02
1.300000000000000000e+01 1.300000000000000000e+02 8.334459364414215088e-02 6.478759646415710449e-02 8.382253348827362061e-02 6.703794747591018677e-02 8.523984253406524658e-02 6.967395544052124023e-02
1.400000000000000000e+01 1.400000000000000000e+02 8.335544914007186890e-02 6.564538925886154175e-02 8.374851942062377930e-02 6.735447794198989868e-02 8.533335477113723755e-02 7.058303803205490112e-02
1.500000000000000000e+01 1.500000000000000000e+02 8.334341645240783691e-02 6.616709381341934204e-02 8.368656039237976074e-02 6.761453300714492798e-02 8.515959978103637695e-02 7.049177587032318115e-02
1.600000000000000000e+01 1.600000000000000000e+02 8.330433815717697144e-02 6.632250547409057617e-02 8.370995521545410156e-02 6.729985773563385010e-02 8.384793251752853394e-02 6.857796758413314819e-02
1.700000000000000000e+01 1.700000000000000000e+02 8.330743759870529175e-02 6.641125679016113281e-02 8.357963711023330688e-02 6.621380150318145752e-02 8.430323749780654907e-02 6.822755932807922363e-02
1.800000000000000000e+01 1.800000000000000000e+02 8.328802883625030518e-02 6.655879318714141846e-02 8.349290490150451660e-02 6.471146643161773682e-02 8.483788371086120605e-02 6.797978281974792480e-02
1.900000000000000000e+01 1.900000000000000000e+02 8.326485753059387207e-02 6.670746952295303345e-02 8.361575007438659668e-02 6.415607780218124390e-02 8.466044068336486816e-02 6.717710942029953003e-02
2.000000000000000000e+01 2.000000000000000000e+02 8.325269818305969238e-02 6.664513796567916870e-02 8.351006358861923218e-02 6.425927579402923584e-02 8.429539203643798828e-02 6.633897125720977783e-02
2.100000000000000000e+01 2.100000000000000000e+02 8.321169763803482056e-02 6.622138619422912598e-02 8.338342607021331787e-02 6.506805121898651123e-02 8.424226939678192139e-02 6.589165329933166504e-02
2.200000000000000000e+01 2.200000000000000000e+02 8.318873494863510132e-02 6.563463807106018066e-02 8.341163396835327148e-02 6.606632471084594727e-02 8.375613391399383545e-02 6.504944711923599243e-02
2.300000000000000000e+01 2.300000000000000000e+02 8.318094909191131592e-02 6.517493724822998047e-02 8.336692303419113159e-02 6.644596904516220093e-02 8.366611599922180176e-02 6.464418768882751465e-02
2.400000000000000000e+01 2.400000000000000000e+02 8.314526081085205078e-02 6.496913731098175049e-02 8.342637121677398682e-02 6.656412035226821899e-02 8.404753357172012329e-02 6.481827795505523682e-02
2.500000000000000000e+01 2.500000000000000000e+02 8.312620222568511963e-02 6.499140709638595581e-02 8.338013291358947754e-02 6.660223007202148438e-02 8.414786309003829956e-02 6.498885899782180786e-02
2.600000000000000000e+01 2.600000000000000000e+02 8.311320841312408447e-02 6.505849957466125488e-02 8.326625078916549683e-02 6.663819402456283569e-02 8.361306786537170410e-02 6.483016163110733032e-02
2.700000000000000000e+01 2.700000000000000000e+02 8.307596296072006226e-02 6.507836282253265381e-02 8.330647647380828857e-02 6.653985381126403809e-02 8.346473425626754761e-02 6.524772942066192627e-02
2.800000000000000000e+01 2.800000000000000000e+02 8.305215090513229370e-02 6.518242508172988892e-02 8.328492194414138794e-02 6.593167781829833984e-02 8.389145135879516602e-02 6.625550240278244019e-02
2.900000000000000000e+01 2.900000000000000000e+02 8.303145319223403931e-02 6.546561419963836670e-02 8.328564465045928955e-02 6.534601002931594849e-02 8.384889364242553711e-02 6.661429256200790405e-02
3.000000000000000000e+01 3.000000000000000000e+02 8.300494402647018433e-02 6.583908945322036743e-02 8.325459063053131104e-02 6.522226333618164062e-02 8.340283483266830444e-02 6.635324656963348389e-02
3.100000000000000000e+01 3.100000000000000000e+02 8.298551291227340698e-02 6.608843058347702026e-02 8.319022506475448608e-02 6.560498476028442383e-02 8.349232375621795654e-02 6.650926917791366577e-02
3.200000000000000000e+01 3.200000000000000000e+02 8.295404911041259766e-02 6.604053080081939697e-02 8.322574943304061890e-02 6.611864268779754639e-02 8.375126123428344727e-02 6.681787222623825073e-02
3.300000000000000000e+01 3.300000000000000000e+02 8.292557299137115479e-02 6.579092144966125488e-02 8.319832384586334229e-02 6.620099395513534546e-02 8.355748653411865234e-02 6.670421361923217773e-02
3.400000000000000000e+01 3.400000000000000000e+02 8.289825171232223511e-02 6.555912643671035767e-02 8.318565040826797485e-02 6.607000529766082764e-02 8.334037661552429199e-02 6.652761250734329224e-02
3.500000000000000000e+01 3.500000000000000000e+02 8.286187797784805298e-02 6.544572114944458008e-02 8.315476775169372559e-02 6.606031954288482666e-02 8.351508527994155884e-02 6.661455333232879639e-02
3.600000000000000000e+01 3.600000000000000000e+02 8.283876627683639526e-02 6.538172066211700439e-02 8.313123881816864014e-02 6.620056182146072388e-02 8.357506990432739258e-02 6.642839312553405762e-02
3.700000000000000000e+01 3.700000000000000000e+02 8.280715346336364746e-02 6.524394452571868896e-02 8.314026892185211182e-02 6.616780906915664673e-02 8.341319859027862549e-02 6.591208279132843018e-02
3.800000000000000000e+01 3.800000000000000000e+02 8.277261257171630859e-02 6.512203067541122437e-02 8.309609442949295044e-02 6.579994410276412964e-02 8.333707600831985474e-02 6.550320982933044434e-02
3.900000000000000000e+01 3.900000000000000000e+02 8.274072408676147461e-02 6.521122157573699951e-02 8.308091759681701660e-02 6.554079800844192505e-02 8.347367495298385620e-02 6.540845334529876709e-02
4.000000000000000000e+01 4.000000000000000000e+02 8.270316570997238159e-02 6.552676856517791748e-02 8.305040001869201660e-02 6.562643498182296753e-02 8.345136046409606934e-02 6.526245921850204468e-02
4.100000000000000000e+01 4.100000000000000000e+02 8.266906440258026123e-02 6.585857272148132324e-02 8.305184543132781982e-02 6.588664650917053223e-02 8.328999578952789307e-02 6.506587564945220947e-02
4.200000000000000000e+01 4.200000000000000000e+02 8.263202011585235596e-02 6.601729989051818848e-02 8.302961289882659912e-02 6.590569019317626953e-02 8.335454761981964111e-02 6.516697257757186890e-02
4.300000000000000000e+01 4.300000000000000000e+02 8.259606361389160156e-02 6.605264544486999512e-02 8.299911022186279297e-02 6.574162095785140991e-02 8.340541273355484009e-02 6.531505286693572998e-02
4.400000000000000000e+01 4.400000000000000000e+02 8.255396783351898193e-02 6.608600914478302002e-02 8.298121392726898193e-02 6.575158238410949707e-02 8.330009877681732178e-02 6.532215327024459839e-02
4.500000000000000000e+01 4.500000000000000000e+02 8.251495659351348877e-02 6.608043611049652100e-02 8.296087384223937988e-02 6.595242023468017578e-02 8.326564729213714600e-02 6.539221107959747314e-02
4.600000000000000000e+01 4.600000000000000000e+02 8.246683329343795776e-02 6.593133509159088135e-02 8.294472098350524902e-02 6.604371964931488037e-02 8.332116901874542236e-02 6.553550809621810913e-02
4.700000000000000000e+01 4.700000000000000000e+02 8.242299407720565796e-02 6.575149297714233398e-02 8.290660381317138672e-02 6.588278710842132568e-02 8.328834176063537598e-02 6.561381369829177856e-02
4.800000000000000000e+01 4.800000000000000000e+02 8.237277716398239136e-02 6.570099294185638428e-02 8.288969099521636963e-02 6.575779616832733154e-02 8.322056382894515991e-02 6.570743024349212646e-02
4.900000000000000000e+01 4.900000000000000000e+02 8.232475817203521729e-02 6.576020270586013794e-02 8.286352455615997314e-02 6.578703224658966064e-02 8.323709666728973389e-02 6.588907539844512939e-02
5.000000000000000000e+01 5.000000000000000000e+02 8.226796984672546387e-02 6.582376360893249512e-02 8.284388482570648193e-02 6.579336524009704590e-02 8.324915915727615356e-02 6.597451120615005493e-02
5.100000000000000000e+01 5.100000000000000000e+02 8.221399784088134766e-02 6.600566953420639038e-02 8.280640095472335815e-02 6.562010198831558228e-02 8.317044377326965332e-02 6.584207713603973389e-02
5.200000000000000000e+01 5.200000000000000000e+02 8.215430378913879395e-02 6.630912423133850098e-02 8.278287947177886963e-02 6.551621854305267334e-02 8.317194879055023193e-02 6.573908776044845581e-02
5.300000000000000000e+01 5.300000000000000000e+02 8.209191262722015381e-02 6.646150350570678711e-02 8.275051414966583252e-02 6.567975878715515137e-02 8.318001776933670044e-02 6.569150090217590332e-02
5.400000000000000000e+01 5.400000000000000000e+02 8.203063905239105225e-02 6.658403575420379639e-02 8.271925896406173706e-02 6.595767289400100708e-02 8.312246948480606079e-02 6.562226265668869019e-02
5.500000000000000000e+01 5.500000000000000000e+02 8.196468651294708252e-02 6.669830530881881714e-02 8.268100023269653320e-02 6.604640185832977295e-02 8.309811353683471680e-02 6.559894979000091553e-02
5.600000000000000000e+01 5.600000000000000000e+02 8.189377188682556152e-02 6.655416637659072876e-02 8.265061676502227783e-02 6.597656011581420898e-02 8.309287577867507935e-02 6.560666859149932861e-02
5.700000000000000000e+01 5.700000000000000000e+02 8.182215690612792969e-02 6.664115190505981445e-02 8.260933309793472290e-02 6.589608639478683472e-02 8.305012434720993042e-02 6.557824462652206421e-02
5.800000000000000000e+01 5.800000000000000000e+02 8.177813142538070679e-02 6.677778810262680054e-02 8.257016539573669434e-02 6.581091135740280151e-02 8.300612866878509521e-02 6.555899232625961304e-02
5.900000000000000000e+01 5.900000000000000000e+02 8.191338926553726196e-02 6.697288155555725098e-02 8.252716809511184692e-02 6.573915481567382812e-02 8.300046622753143311e-02 6.560792773962020874e-02
6.000000000000000000e+01 6.000000000000000000e+02 8.249036967754364014e-02 6.777232885360717773e-02 8.248176425695419312e-02 6.578209996223449707e-02 8.295893669128417969e-02 6.571342051029205322e-02
6.100000000000000000e+01 6.100000000000000000e+02 8.269612491130828857e-02 6.756672263145446777e-02 8.243520557880401611e-02 6.594044715166091919e-02 8.290900290012359619e-02 6.579187512397766113e-02
6.200000000000000000e+01 6.200000000000000000e+02 8.174022287130355835e-02 6.715339422225952148e-02 8.239389955997467041e-02 6.608148664236068726e-02 8.288553357124328613e-02 6.587803363800048828e-02
6.300000000000000000e+01 6.300000000000000000e+02 8.214837312698364258e-02 6.703297793865203857e-02 8.233514428138732910e-02 6.607292592525482178e-02 8.284486085176467896e-02 6.599333882331848145e-02
6.400000000000000000e+01 6.400000000000000000e+02 8.171608299016952515e-02 6.645303964614868164e-02 8.229895681142807007e-02 6.626637279987335205e-02 8.279109746217727661e-02 6.593191623687744141e-02
6.500000000000000000e+01 6.500000000000000000e+02 8.188121020793914795e-02 6.680513918399810791e-02 8.230619132518768311e-02 6.569455564022064209e-02 8.276028931140899658e-02 6.599690020084381104e-02
6.600000000000000000e+01 6.600000000000000000e+02 8.166873455047607422e-02 6.642006337642669678e-02 8.228911459445953369e-02 6.640956550836563110e-02 8.273810148239135742e-02 6.612137705087661743e-02
6.700000000000000000e+01 6.700000000000000000e+02 8.164323866367340088e-02 6.643666326999664307e-02 8.222159743309020996e-02 6.610004603862762451e-02 8.271390199661254883e-02 6.615293025970458984e-02
6.800000000000000000e+01 6.800000000000000000e+02 8.154879510402679443e-02 6.709720194339752197e-02 8.237567543983459473e-02 6.588848680257797241e-02 8.266156911849975586e-02 6.624346971511840820e-02
6.900000000000000000e+01 6.900000000000000000e+02 8.144451677799224854e-02 6.715919077396392822e-02 8.217608928680419922e-02 6.647758185863494873e-02 8.263572305440902710e-02 6.627877056598663330e-02
7.000000000000000000e+01 7.000000000000000000e+02 8.138382434844970703e-02 6.646424531936645508e-02 8.224993944168090820e-02 6.692190468311309814e-02 8.259668946266174316e-02 6.631083786487579346e-02
7.100000000000000000e+01 7.100000000000000000e+02 8.125715702772140503e-02 6.639614701271057129e-02 8.209209889173507690e-02 6.639025360345840454e-02 8.253813534975051880e-02 6.615164875984191895e-02
7.200000000000000000e+01 7.200000000000000000e+02 8.121800422668457031e-02 6.711047887802124023e-02 8.204208314418792725e-02 6.701588630676269531e-02 8.249747753143310547e-02 6.604421883821487427e-02
7.300000000000000000e+01 7.300000000000000000e+02 8.105592429637908936e-02 6.747703254222869873e-02 8.211555331945419312e-02 6.739523261785507202e-02 8.246024698019027710e-02 6.630739569664001465e-02
7.400000000000000000e+01 7.400000000000000000e+02 8.110696822404861450e-02 6.729596108198165894e-02 8.207951486110687256e-02 6.518078595399856567e-02 8.241405338048934937e-02 6.649473309516906738e-02
7.500000000000000000e+01 7.500000000000000000e+02 8.098258078098297119e-02 6.723907589912414551e-02 8.201199769973754883e-02 6.553182005882263184e-02 8.238471299409866333e-02 6.636112183332443237e-02
7.600000000000000000e+01 7.600000000000000000e+02 8.102382719516754150e-02 6.776300817728042603e-02 8.201801776885986328e-02 6.725006550550460815e-02 8.231901377439498901e-02 6.635774672031402588e-02
7.700000000000000000e+01 7.700000000000000000e+02 8.115459978580474854e-02 6.835383921861648560e-02 8.179914951324462891e-02 6.664046645164489746e-02 8.228579163551330566e-02 6.655187904834747314e-02
7.800000000000000000e+01 7.800000000000000000e+02 8.136583864688873291e-02 6.754818558692932129e-02 8.186073601245880127e-02 6.620171666145324707e-02 8.222809433937072754e-02 6.651081144809722900e-02
7.900000000000000000e+01 7.900000000000000000e+02 8.112360537052154541e-02 6.721696257591247559e-02 8.177638053894042969e-02 6.782890856266021729e-02 8.219058811664581299e-02 6.682372093200683594e-02
8.000000000000000000e+01 8.000000000000000000e+02 8.109606802463531494e-02 6.854702532291412354e-02 8.164611458778381348e-02 6.632544845342636108e-02 8.218371868133544922e-02 6.689222157001495361e-02
8.100000000000000000e+01 8.100000000000000000e+02 8.076220750808715820e-02 6.803150475025177002e-02 8.163293451070785522e-02 6.606738269329071045e-02 8.231254667043685913e-02 6.678256392478942871e-02
8.200000000000000000e+01 8.200000000000000000e+02 8.078623563051223755e-02 6.676386296749114990e-02 8.156222850084304810e-02 6.718449294567108154e-02 8.230792731046676636e-02 6.690090149641036987e-02
8.300000000000000000e+01 8.300000000000000000e+02 8.053404837846755981e-02 6.789982318878173828e-02 8.162673562765121460e-02 6.759136170148849487e-02 8.219908177852630615e-02 6.686817854642868042e-02
8.400000000000000000e+01 8.400000000000000000e+02 8.059417456388473511e-02 6.797368824481964111e-02 8.170951902866363525e-02 6.729072332382202148e-02 8.216837048530578613e-02 6.678479909896850586e-02
8.500000000000000000e+01 8.500000000000000000e+02 8.043928444385528564e-02 6.749787926673889160e-02 8.195102214813232422e-02 6.759531795978546143e-02 8.218127489089965820e-02 6.682022660970687866e-02
8.700000000000000000e+01 8.700000000000000000e+02 8.009944856166839600e-02 6.852989643812179565e-02 8.143749833106994629e-02 6.663306802511215210e-02 8.206540346145629883e-02 6.686058640480041504e-02
8.800000000000000000e+01 8.800000000000000000e+02 8.009940385818481445e-02 6.842634081840515137e-02 8.156770467758178711e-02 6.750588119029998779e-02 8.201776444911956787e-02 6.675897538661956787e-02
8.900000000000000000e+01 8.900000000000000000e+02 8.021580427885055542e-02 6.753560155630111694e-02 8.129984140396118164e-02 6.683715432882308960e-02 8.197468519210815430e-02 6.662446260452270508e-02
9.000000000000000000e+01 9.000000000000000000e+02 8.119809627532958984e-02 7.113058120012283325e-02 8.130826056003570557e-02 6.727935373783111572e-02 8.195815235376358032e-02 6.706666946411132812e-02
9.100000000000000000e+01 9.100000000000000000e+02 8.311783522367477417e-02 6.860502064228057861e-02 8.125890791416168213e-02 6.698411703109741211e-02 8.202610164880752563e-02 6.657195091247558594e-02
9.300000000000000000e+01 9.300000000000000000e+02 8.180048316717147827e-02 6.873974949121475220e-02 8.124941587448120117e-02 6.845820695161819458e-02 8.186654001474380493e-02 6.717325747013092041e-02
9.400000000000000000e+01 9.400000000000000000e+02 8.097219467163085938e-02 6.675954908132553101e-02 8.190502226352691650e-02 6.729084253311157227e-02 8.183738589286804199e-02 6.704393029212951660e-02
9.500000000000000000e+01 9.500000000000000000e+02 8.138273656368255615e-02 6.724660098552703857e-02 8.127802610397338867e-02 6.762404739856719971e-02 8.179059624671936035e-02 6.700375676155090332e-02
9.600000000000000000e+01 9.600000000000000000e+02 8.110984414815902710e-02 6.697052717208862305e-02 8.128226548433303833e-02 6.817939877510070801e-02 8.173249661922454834e-02 6.720656156539916992e-02
9.800000000000000000e+01 9.800000000000000000e+02 8.095964044332504272e-02 6.694421172142028809e-02 8.094508945941925049e-02 6.741022318601608276e-02 8.182485401630401611e-02 6.663621962070465088e-02
9.900000000000000000e+01 9.900000000000000000e+02 8.087736368179321289e-02 6.703779846429824829e-02 8.097716420888900757e-02 6.771953403949737549e-02 8.180621266365051270e-02 6.722377985715866089e-02
1.000000000000000000e+02 1.000000000000000000e+03 8.080429583787918091e-02 6.713633239269256592e-02 8.089147508144378662e-02 6.691434234380722046e-02 8.161862194538116455e-02 6.716127693653106689e-02
1.010000000000000000e+02 1.010000000000000000e+03 8.064740151166915894e-02 6.714288890361785889e-02 8.084511011838912964e-02 6.765915453433990479e-02 8.158642053604125977e-02 6.686412543058395386e-02
1.030000000000000000e+02 1.030000000000000000e+03 8.040913939476013184e-02 6.731757521629333496e-02 8.126477897167205811e-02 6.784102320671081543e-02 8.164855837821960449e-02 6.710098683834075928e-02
1.040000000000000000e+02 1.040000000000000000e+03 8.028526604175567627e-02 6.754378974437713623e-02 8.100718259811401367e-02 6.842378526926040649e-02 8.147919178009033203e-02 6.726197898387908936e-02
1.060000000000000000e+02 1.060000000000000000e+03 7.996055483818054199e-02 6.765959411859512329e-02 8.068504929542541504e-02 6.730698049068450928e-02 8.160056173801422119e-02 6.706056743860244751e-02
1.070000000000000000e+02 1.070000000000000000e+03 7.983752340078353882e-02 6.808900833129882812e-02 8.053837716579437256e-02 6.806998699903488159e-02 8.149434626102447510e-02 6.755428016185760498e-02
1.080000000000000000e+02 1.080000000000000000e+03 7.970142364501953125e-02 6.844411045312881470e-02 8.052739500999450684e-02 6.822384893894195557e-02 8.154353499412536621e-02 6.764508038759231567e-02
1.100000000000000000e+02 1.100000000000000000e+03 7.943204045295715332e-02 6.896901130676269531e-02 8.049359172582626343e-02 6.777153164148330688e-02 8.136350661516189575e-02 6.704978644847869873e-02
1.110000000000000000e+02 1.110000000000000000e+03 7.926380634307861328e-02 6.932041049003601074e-02 8.124090731143951416e-02 6.969390809535980225e-02 8.135727047920227051e-02 6.744855642318725586e-02
1.130000000000000000e+02 1.130000000000000000e+03 7.927662134170532227e-02 7.052014023065567017e-02 8.161786198616027832e-02 6.883000582456588745e-02 8.126091957092285156e-02 6.714671850204467773e-02
1.140000000000000000e+02 1.140000000000000000e+03 7.974565029144287109e-02 6.866309046745300293e-02 8.136849850416183472e-02 6.905639171600341797e-02 8.117523789405822754e-02 6.744548678398132324e-02
1.160000000000000000e+02 1.160000000000000000e+03 8.088712394237518311e-02 6.982739269733428955e-02 8.124795556068420410e-02 6.625945866107940674e-02 8.117033541202545166e-02 6.804870069026947021e-02
1.170000000000000000e+02 1.170000000000000000e+03 8.077429234981536865e-02 6.892241537570953369e-02 8.085889369249343872e-02 6.793048977851867676e-02 8.124753832817077637e-02 6.761438399553298950e-02
1.190000000000000000e+02 1.190000000000000000e+03 8.003672212362289429e-02 6.939729303121566772e-02 8.076131343841552734e-02 6.737949699163436890e-02 8.097432553768157959e-02 6.717880070209503174e-02
1.210000000000000000e+02 1.210000000000000000e+03 7.976067066192626953e-02 6.760558485984802246e-02 8.050961792469024658e-02 6.686100363731384277e-02 8.135001361370086670e-02 6.775705516338348389e-02
1.220000000000000000e+02 1.220000000000000000e+03 7.981051504611968994e-02 6.843536347150802612e-02 8.037981390953063965e-02 6.729978322982788086e-02 8.133450150489807129e-02 6.771469116210937500e-02
1.240000000000000000e+02 1.240000000000000000e+03 7.942166179418563843e-02 6.768230348825454712e-02 8.018787950277328491e-02 6.826192140579223633e-02 8.125514537096023560e-02 6.793495267629623413e-02
1.250000000000000000e+02 1.250000000000000000e+03 7.926403731107711792e-02 6.851626932621002197e-02 8.027743548154830933e-02 6.779205054044723511e-02 8.135663717985153198e-02 6.729707866907119751e-02
1.270000000000000000e+02 1.270000000000000000e+03 7.896290719509124756e-02 6.877649575471878052e-02 8.012581616640090942e-02 6.718922406435012817e-02 8.099591732025146484e-02 6.729345023632049561e-02
1.290000000000000000e+02 1.290000000000000000e+03 7.865749299526214600e-02 6.898143142461776733e-02 8.004703372716903687e-02 6.874366104602813721e-02 8.091796189546585083e-02 6.733573228120803833e-02
1.310000000000000000e+02 1.310000000000000000e+03 7.837907969951629639e-02 6.957063078880310059e-02 7.982998341321945190e-02 6.781782209873199463e-02 8.078163117170333862e-02 6.821353733539581299e-02
1.320000000000000000e+02 1.320000000000000000e+03 7.835508882999420166e-02 7.030818611383438110e-02 7.989661395549774170e-02 6.961672008037567139e-02 8.085146546363830566e-02 6.783515214920043945e-02
1.340000000000000000e+02 1.340000000000000000e+03 8.038243651390075684e-02 7.168735563755035400e-02 8.048775047063827515e-02 6.721532344818115234e-02 8.098891377449035645e-02 6.753827631473541260e-02
1.360000000000000000e+02 1.360000000000000000e+03 8.088164031505584717e-02 7.292710244655609131e-02 8.005071431398391724e-02 6.925942003726959229e-02 8.060797303915023804e-02 6.777850538492202759e-02
1.380000000000000000e+02 1.380000000000000000e+03 7.995989173650741577e-02 6.754557788372039795e-02 7.987251132726669312e-02 6.772194802761077881e-02 8.058597892522811890e-02 6.864460557699203491e-02
1.390000000000000000e+02 1.390000000000000000e+03 8.007885515689849854e-02 6.971531361341476440e-02 7.972721755504608154e-02 6.902676075696945190e-02 8.038552105426788330e-02 6.815207004547119141e-02
1.410000000000000000e+02 1.410000000000000000e+03 7.955267280340194702e-02 6.815766543149948120e-02 7.944707572460174561e-02 6.864516437053680420e-02 8.062903583049774170e-02 6.831011176109313965e-02
1.430000000000000000e+02 1.430000000000000000e+03 7.926783710718154907e-02 6.750958412885665894e-02 7.914361357688903809e-02 6.966641545295715332e-02 8.062528073787689209e-02 6.849408149719238281e-02
1.450000000000000000e+02 1.450000000000000000e+03 7.913118600845336914e-02 6.932100653648376465e-02 8.013471215963363647e-02 7.074571400880813599e-02 8.043512701988220215e-02 6.818136572837829590e-02
1.470000000000000000e+02 1.470000000000000000e+03 7.873092591762542725e-02 6.789441406726837158e-02 7.975834608078002930e-02 6.950872391462326050e-02 8.042402565479278564e-02 6.736225634813308716e-02
1.490000000000000000e+02 1.490000000000000000e+03 7.834292948246002197e-02 7.003767043352127075e-02 7.961505651473999023e-02 6.852148473262786865e-02 8.047932386398315430e-02 6.861266493797302246e-02
1.510000000000000000e+02 1.510000000000000000e+03 7.800533622503280640e-02 6.947321444749832153e-02 7.930703461170196533e-02 6.790478527545928955e-02 8.025324344635009766e-02 6.829820573329925537e-02
1.530000000000000000e+02 1.530000000000000000e+03 7.770626246929168701e-02 7.056296616792678833e-02 7.891160249710083008e-02 7.039001584053039551e-02 8.083190768957138062e-02 6.934106349945068359e-02
1.550000000000000000e+02 1.550000000000000000e+03 7.742224633693695068e-02 7.053757458925247192e-02 7.882270961999893188e-02 6.943488866090774536e-02 8.024966716766357422e-02 6.841447204351425171e-02
1.570000000000000000e+02 1.570000000000000000e+03 7.796494662761688232e-02 7.069668173789978027e-02 7.903622835874557495e-02 7.027964293956756592e-02 8.022728562355041504e-02 6.807323545217514038e-02
1.590000000000000000e+02 1.590000000000000000e+03 8.069888502359390259e-02 7.303454726934432983e-02 7.960332930088043213e-02 6.928338855504989624e-02 8.017723262310028076e-02 6.863561272621154785e-02
1.610000000000000000e+02 1.610000000000000000e+03 7.841686904430389404e-02 7.076017558574676514e-02 7.968132942914962769e-02 6.990933418273925781e-02 8.005195111036300659e-02 6.804366409778594971e-02
1.630000000000000000e+02 1.630000000000000000e+03 7.820408046245574951e-02 6.888730823993682861e-02 7.922567427158355713e-02 6.935216486454010010e-02 8.008404076099395752e-02 6.800720840692520142e-02
1.660000000000000000e+02 1.660000000000000000e+03 7.777138054370880127e-02 6.942190229892730713e-02 7.873110473155975342e-02 6.850194185972213745e-02 7.981233298778533936e-02 6.905625760555267334e-02
1.680000000000000000e+02 1.680000000000000000e+03 7.750080525875091553e-02 7.045897841453552246e-02 7.826572656631469727e-02 6.960317492485046387e-02 7.977981865406036377e-02 6.889097392559051514e-02
1.700000000000000000e+02 1.700000000000000000e+03 7.706965506076812744e-02 6.993393599987030029e-02 7.808077335357666016e-02 7.056510448455810547e-02 8.013600111007690430e-02 6.880064308643341064e-02
1.720000000000000000e+02 1.720000000000000000e+03 7.682730257511138916e-02 7.097271084785461426e-02 7.857134938240051270e-02 7.105842232704162598e-02 7.981288433074951172e-02 6.867841631174087524e-02
1.750000000000000000e+02 1.750000000000000000e+03 7.669453322887420654e-02 7.099972665309906006e-02 7.924277335405349731e-02 6.933966279029846191e-02 7.950346916913986206e-02 6.902050971984863281e-02
1.770000000000000000e+02 1.770000000000000000e+03 8.286546915769577026e-02 7.445010542869567871e-02 7.908783853054046631e-02 7.060396671295166016e-02 7.935117185115814209e-02 6.954277306795120239e-02
1.790000000000000000e+02 1.790000000000000000e+03 7.958247512578964233e-02 7.375933229923248291e-02 7.837457209825515747e-02 6.907714903354644775e-02 7.983353734016418457e-02 6.909692287445068359e-02
1.820000000000000000e+02 1.820000000000000000e+03 7.906538993120193481e-02 7.059755921363830566e-02 7.795637845993041992e-02 7.026197016239166260e-02 7.972487807273864746e-02 6.933497637510299683e-02
1.840000000000000000e+02 1.840000000000000000e+03 7.871752977371215820e-02 6.822535395622253418e-02 7.770768553018569946e-02 7.061747461557388306e-02 7.950060814619064331e-02 6.910131871700286865e-02
1.860000000000000000e+02 1.860000000000000000e+03 7.858823239803314209e-02 6.984674930572509766e-02 7.774928212165832520e-02 7.179886847734451294e-02 7.932437211275100708e-02 6.994943320751190186e-02
1.890000000000000000e+02 1.890000000000000000e+03 7.799835503101348877e-02 6.929373741149902344e-02 7.858229428529739380e-02 7.031805813312530518e-02 7.926757633686065674e-02 6.883826851844787598e-02
1.910000000000000000e+02 1.910000000000000000e+03 7.758414745330810547e-02 6.967559456825256348e-02 7.874199748039245605e-02 7.335257530212402344e-02 7.914200425148010254e-02 6.950536370277404785e-02
1.940000000000000000e+02 1.940000000000000000e+03 7.696183770895004272e-02 6.992873549461364746e-02 7.799832522869110107e-02 7.112215459346771240e-02 7.914692163467407227e-02 7.027572393417358398e-02
1.970000000000000000e+02 1.970000000000000000e+03 7.643231004476547241e-02 7.049378752708435059e-02 7.721576094627380371e-02 7.059913873672485352e-02 7.946727424860000610e-02 7.049836218357086182e-02
1.990000000000000000e+02 1.990000000000000000e+03 7.612383365631103516e-02 7.137438654899597168e-02 7.717318832874298096e-02 7.092493027448654175e-02 7.936051487922668457e-02 6.965398788452148438e-02
2.020000000000000000e+02 2.020000000000000000e+03 7.613672316074371338e-02 7.211656868457794189e-02 7.794237136840820312e-02 7.071307301521301270e-02 7.910902798175811768e-02 6.941473484039306641e-02
2.050000000000000000e+02 2.050000000000000000e+03 7.595640420913696289e-02 7.257352024316787720e-02 7.731150835752487183e-02 7.107977569103240967e-02 7.889928668737411499e-02 6.997753679752349854e-02
2.070000000000000000e+02 2.070000000000000000e+03 7.655090093612670898e-02 7.492734491825103760e-02 7.741263508796691895e-02 7.152886688709259033e-02 7.865199446678161621e-02 7.025022804737091064e-02
2.100000000000000000e+02 2.100000000000000000e+03 7.603006064891815186e-02 7.232168316841125488e-02 7.990171015262603760e-02 7.407227158546447754e-02 7.937127351760864258e-02 7.057037204504013062e-02
2.130000000000000000e+02 2.130000000000000000e+03 7.574522495269775391e-02 7.193326950073242188e-02 7.822845876216888428e-02 7.247474789619445801e-02 7.857523113489151001e-02 7.021149992942810059e-02
2.160000000000000000e+02 2.160000000000000000e+03 7.517956197261810303e-02 7.204879820346832275e-02 7.725727558135986328e-02 7.010520994663238525e-02 7.847291231155395508e-02 6.962677836418151855e-02
2.190000000000000000e+02 2.190000000000000000e+03 7.503867149353027344e-02 7.227012515068054199e-02 7.693341374397277832e-02 7.067086547613143921e-02 7.936631143093109131e-02 7.146468013525009155e-02
2.210000000000000000e+02 2.210000000000000000e+03 7.602194696664810181e-02 7.212124019861221313e-02 7.665324211120605469e-02 7.336100190877914429e-02 7.880003005266189575e-02 7.003676146268844604e-02
2.240000000000000000e+02 2.240000000000000000e+03 7.680661976337432861e-02 7.313208281993865967e-02 7.637753337621688843e-02 7.060689479112625122e-02 7.835658639669418335e-02 6.948623061180114746e-02
2.270000000000000000e+02 2.270000000000000000e+03 7.520541548728942871e-02 7.229883968830108643e-02 7.722948491573333740e-02 7.374197244644165039e-02 7.802328467369079590e-02 7.033881545066833496e-02
2.300000000000000000e+02 2.300000000000000000e+03 7.500389963388442993e-02 7.267352938652038574e-02 7.737438380718231201e-02 7.461140304803848267e-02 7.799313217401504517e-02 7.042455673217773438e-02
2.330000000000000000e+02 2.330000000000000000e+03 7.451008260250091553e-02 7.200829684734344482e-02 7.666223496198654175e-02 7.244042307138442993e-02 7.822769135236740112e-02 7.033014297485351562e-02
2.370000000000000000e+02 2.370000000000000000e+03 7.578079402446746826e-02 7.404448091983795166e-02 7.599571347236633301e-02 7.004566490650177002e-02 7.798832654953002930e-02 7.075997442007064819e-02
2.400000000000000000e+02 2.400000000000000000e+03 7.488554716110229492e-02 7.543695718050003052e-02 7.544129341840744019e-02 7.160037755966186523e-02 7.809878140687942505e-02 7.035826891660690308e-02
2.430000000000000000e+02 2.430000000000000000e+03 7.437162101268768311e-02 7.361879944801330566e-02 7.721136510372161865e-02 7.434917241334915161e-02 7.785580307245254517e-02 7.039991766214370728e-02
2.460000000000000000e+02 2.460000000000000000e+03 7.420303672552108765e-02 7.334635406732559204e-02 7.594566792249679565e-02 7.162028551101684570e-02 7.779964059591293335e-02 7.155669480562210083e-02
2.490000000000000000e+02 2.490000000000000000e+03 7.363072782754898071e-02 7.351914048194885254e-02 7.561323046684265137e-02 7.283256947994232178e-02 7.908835262060165405e-02 7.127411663532257080e-02
2.530000000000000000e+02 2.530000000000000000e+03 7.530197501182556152e-02 7.668432593345642090e-02 7.508327066898345947e-02 7.155966758728027344e-02 7.787227630615234375e-02 7.124643027782440186e-02
2.560000000000000000e+02 2.560000000000000000e+03 7.452598214149475098e-02 7.391900569200515747e-02 7.601974159479141235e-02 7.526666671037673950e-02 7.766747474670410156e-02 7.059583812952041626e-02
2.590000000000000000e+02 2.590000000000000000e+03 7.436146587133407593e-02 7.359203696250915527e-02 7.593033462762832642e-02 7.594916224479675293e-02 7.719267904758453369e-02 7.117033004760742188e-02
2.630000000000000000e+02 2.630000000000000000e+03 7.354159653186798096e-02 7.337942719459533691e-02 7.506153732538223267e-02 7.266219705343246460e-02 7.702959328889846802e-02 7.201155275106430054e-02
2.660000000000000000e+02 2.660000000000000000e+03 7.306090742349624634e-02 7.336796820163726807e-02 7.450853288173675537e-02 7.363701611757278442e-02 7.795996218919754028e-02 7.184380292892456055e-02
2.700000000000000000e+02 2.700000000000000000e+03 7.302179932594299316e-02 7.485350966453552246e-02 7.690805941820144653e-02 7.243729382753372192e-02 7.794475555419921875e-02 7.093600928783416748e-02
2.730000000000000000e+02 2.730000000000000000e+03 7.622665911912918091e-02 7.828514277935028076e-02 7.541617751121520996e-02 7.218821346759796143e-02 7.721932232379913330e-02 7.138212025165557861e-02
2.770000000000000000e+02 2.770000000000000000e+03 7.360314577817916870e-02 7.559280842542648315e-02 7.442727684974670410e-02 7.371343672275543213e-02 7.647968828678131104e-02 7.223623245954513550e-02
2.810000000000000000e+02 2.810000000000000000e+03 7.294220477342605591e-02 7.402412593364715576e-02 7.683522254228591919e-02 7.466648519039154053e-02 7.819086313247680664e-02 7.281872630119323730e-02
2.850000000000000000e+02 2.850000000000000000e+03 7.225008308887481689e-02 7.517963647842407227e-02 7.493008673191070557e-02 7.590951770544052124e-02 7.745014131069183350e-02 7.197220623493194580e-02
2.880000000000000000e+02 2.880000000000000000e+03 7.315173000097274780e-02 7.672634720802307129e-02 7.417489588260650635e-02 7.483518868684768677e-02 7.692290097475051880e-02 7.211160659790039062e-02
2.920000000000000000e+02 2.920000000000000000e+03 7.341502606868743896e-02 7.281344383955001831e-02 7.316644489765167236e-02 7.315266877412796021e-02 7.596113532781600952e-02 7.234857976436614990e-02
2.960000000000000000e+02 2.960000000000000000e+03 7.262884080410003662e-02 7.482990622520446777e-02 7.537227869033813477e-02 7.850633561611175537e-02 7.665374875068664551e-02 7.384833693504333496e-02
3.000000000000000000e+02 3.000000000000000000e+03 7.158467173576354980e-02 7.545100152492523193e-02 7.516825944185256958e-02 7.416665554046630859e-02 7.716163992881774902e-02 7.123578339815139771e-02
3.040000000000000000e+02 3.040000000000000000e+03 7.572036981582641602e-02 7.701173424720764160e-02 7.388456165790557861e-02 7.397598028182983398e-02 7.613013684749603271e-02 7.160225510597229004e-02
3.080000000000000000e+02 3.080000000000000000e+03 7.492240518331527710e-02 7.829771935939788818e-02 7.299768924713134766e-02 7.410641014575958252e-02 7.585811614990234375e-02 7.363655418157577515e-02
3.120000000000000000e+02 3.120000000000000000e+03 7.257492840290069580e-02 7.613971084356307983e-02 7.432404160499572754e-02 7.659463584423065186e-02 7.587383687496185303e-02 7.272382080554962158e-02
3.160000000000000000e+02 3.160000000000000000e+03 7.143488526344299316e-02 7.499957829713821411e-02 7.515802979469299316e-02 7.715849578380584717e-02 7.678024470806121826e-02 7.151024043560028076e-02
3.200000000000000000e+02 3.200000000000000000e+03 7.067163288593292236e-02 7.556417584419250488e-02 7.324021309614181519e-02 7.487634569406509399e-02 7.564704120159149170e-02 7.218615710735321045e-02
3.250000000000000000e+02 3.250000000000000000e+03 7.699280232191085815e-02 7.863444834947586060e-02 7.221898436546325684e-02 7.433618605136871338e-02 7.554986327886581421e-02 7.224091887474060059e-02
3.290000000000000000e+02 3.290000000000000000e+03 7.250359654426574707e-02 7.785787433385848999e-02 7.429890334606170654e-02 7.752369344234466553e-02 7.523639500141143799e-02 7.360646873712539673e-02
3.330000000000000000e+02 3.330000000000000000e+03 7.173462212085723877e-02 7.745558768510818481e-02 7.321599125862121582e-02 7.538355141878128052e-02 7.620690762996673584e-02 7.474491745233535767e-02
3.380000000000000000e+02 3.380000000000000000e+03 7.029542326927185059e-02 7.501919567584991455e-02 7.173678278923034668e-02 7.556516677141189575e-02 7.522559165954589844e-02 7.414285838603973389e-02
3.420000000000000000e+02 3.420000000000000000e+03 6.983420252799987793e-02 7.627038657665252686e-02 7.215219736099243164e-02 7.519728690385818481e-02 7.620669901371002197e-02 7.444375008344650269e-02
3.470000000000000000e+02 3.470000000000000000e+03 7.203344255685806274e-02 7.797215878963470459e-02 7.262516021728515625e-02 7.778957486152648926e-02 7.482352107763290405e-02 7.426986098289489746e-02
3.510000000000000000e+02 3.510000000000000000e+03 7.103248685598373413e-02 7.719583064317703247e-02 7.226605713367462158e-02 7.711286842823028564e-02 7.449904829263687134e-02 7.489557564258575439e-02
3.560000000000000000e+02 3.560000000000000000e+03 6.967093050479888916e-02 7.648395001888275146e-02 7.322628796100616455e-02 7.904307544231414795e-02 7.444116473197937012e-02 7.411519438028335571e-02
3.610000000000000000e+02 3.610000000000000000e+03 6.998193264007568359e-02 7.649709284305572510e-02 7.204301655292510986e-02 7.538960874080657959e-02 7.422740757465362549e-02 7.425642013549804688e-02
3.660000000000000000e+02 3.660000000000000000e+03 7.195364683866500854e-02 7.612528651952743530e-02 7.061713933944702148e-02 7.672850787639617920e-02 7.629154622554779053e-02 7.487565279006958008e-02
3.700000000000000000e+02 3.700000000000000000e+03 7.054854184389114380e-02 7.890324294567108154e-02 7.316489517688751221e-02 7.677187770605087280e-02 7.481756806373596191e-02 7.384795695543289185e-02
3.750000000000000000e+02 3.750000000000000000e+03 6.910945475101470947e-02 7.608792185783386230e-02 7.171984761953353882e-02 7.488998770713806152e-02 7.372015714645385742e-02 7.458437979221343994e-02
3.800000000000000000e+02 3.800000000000000000e+03 6.845141947269439697e-02 7.719945162534713745e-02 7.024222612380981445e-02 7.744944095611572266e-02 7.405544072389602661e-02 7.377471029758453369e-02
3.850000000000000000e+02 3.850000000000000000e+03 7.044300436973571777e-02 7.777600735425949097e-02 7.157981395721435547e-02 8.171900361776351929e-02 7.376699149608612061e-02 7.422205060720443726e-02
3.910000000000000000e+02 3.910000000000000000e+03 6.958871334791183472e-02 7.790076732635498047e-02 6.979160755872726440e-02 7.613892853260040283e-02 7.357474416494369507e-02 7.648878544569015503e-02
3.960000000000000000e+02 3.960000000000000000e+03 6.824889034032821655e-02 7.886427640914916992e-02 7.153005152940750122e-02 7.895555347204208374e-02 7.503622770309448242e-02 7.761278748512268066e-02
4.010000000000000000e+02 4.010000000000000000e+03 7.190335541963577271e-02 7.956375181674957275e-02 7.025124877691268921e-02 7.842878997325897217e-02 7.448914647102355957e-02 7.451733946800231934e-02
4.060000000000000000e+02 4.060000000000000000e+03 6.810207664966583252e-02 7.764714211225509644e-02 6.953299790620803833e-02 7.945234328508377075e-02 7.339097559452056885e-02 7.449106872081756592e-02
4.120000000000000000e+02 4.120000000000000000e+03 6.732887029647827148e-02 7.790636271238327026e-02 7.060688734054565430e-02 8.102893829345703125e-02 7.236761599779129028e-02 7.554675638675689697e-02
4.170000000000000000e+02 4.170000000000000000e+03 6.812103092670440674e-02 8.084285259246826172e-02 6.940288841724395752e-02 7.900616526603698730e-02 7.440870255231857300e-02 7.752175629138946533e-02
4.230000000000000000e+02 4.230000000000000000e+03 6.954234093427658081e-02 7.879598438739776611e-02 6.923045217990875244e-02 8.032855391502380371e-02 7.331581413745880127e-02 7.575547695159912109e-02
4.280000000000000000e+02 4.280000000000000000e+03 6.808435916900634766e-02 7.963261008262634277e-02 7.011514902114868164e-02 8.015219867229461670e-02 7.194378972053527832e-02 7.520321011543273926e-02
4.340000000000000000e+02 4.340000000000000000e+03 6.698228418827056885e-02 7.840808480978012085e-02 6.808564066886901855e-02 7.996962964534759521e-02 7.430975139141082764e-02 7.871642708778381348e-02
4.400000000000000000e+02 4.400000000000000000e+03 6.907695531845092773e-02 7.991575449705123901e-02 6.860918551683425903e-02 8.224945515394210815e-02 7.314892113208770752e-02 7.445632666349411011e-02
4.460000000000000000e+02 4.460000000000000000e+03 6.737907230854034424e-02 8.121218532323837280e-02 7.069864869117736816e-02 8.422116190195083618e-02 7.166802883148193359e-02 7.723509520292282104e-02
4.520000000000000000e+02 4.520000000000000000e+03 6.632652878761291504e-02 8.269351720809936523e-02 6.762863695621490479e-02 8.117166906595230103e-02 7.369428873062133789e-02 7.813501358032226562e-02
4.580000000000000000e+02 4.580000000000000000e+03 6.700050830841064453e-02 8.143891394138336182e-02 6.836869567632675171e-02 8.320224285125732422e-02 7.253113389015197754e-02 7.578035444021224976e-02
4.640000000000000000e+02 4.640000000000000000e+03 6.649041920900344849e-02 8.024947345256805420e-02 6.803813576698303223e-02 8.077169954776763916e-02 7.074959576129913330e-02 7.538616657257080078e-02
4.700000000000000000e+02 4.700000000000000000e+03 6.572209298610687256e-02 8.119997382164001465e-02 6.846162676811218262e-02 8.147288113832473755e-02 7.266767323017120361e-02 8.040398359298706055e-02
4.760000000000000000e+02 4.760000000000000000e+03 6.730471551418304443e-02 8.143399655818939209e-02 6.726218760013580322e-02 8.269973099231719971e-02 7.121036201715469360e-02 7.719823718070983887e-02
4.820000000000000000e+02 4.820000000000000000e+03 6.619263440370559692e-02 8.162369579076766968e-02 6.770070642232894897e-02 8.163601160049438477e-02 7.251539826393127441e-02 7.737767696380615234e-02
4.890000000000000000e+02 4.890000000000000000e+03 6.520992517471313477e-02 8.198903501033782959e-02 6.724442541599273682e-02 8.048420399427413940e-02 7.056082785129547119e-02 7.828773558139801025e-02
4.950000000000000000e+02 4.950000000000000000e+03 6.721521168947219849e-02 8.229410648345947266e-02 6.713226437568664551e-02 8.074362576007843018e-02 7.081505656242370605e-02 7.923443615436553955e-02
5.020000000000000000e+02 5.020000000000000000e+03 6.535682082176208496e-02 8.246168494224548340e-02 6.535315513610839844e-02 8.383297175168991089e-02 7.028806209564208984e-02 7.711455225944519043e-02
5.080000000000000000e+02 5.080000000000000000e+03 6.381449848413467407e-02 8.255702257156372070e-02 6.680206209421157837e-02 8.248733729124069214e-02 7.044486701488494873e-02 7.808564603328704834e-02
5.150000000000000000e+02 5.150000000000000000e+03 6.634633243083953857e-02 8.213579654693603516e-02 6.898368895053863525e-02 8.300912380218505859e-02 6.941634416580200195e-02 7.879216969013214111e-02
5.220000000000000000e+02 5.220000000000000000e+03 6.419104337692260742e-02 8.346336334943771362e-02 6.624440848827362061e-02 8.183751255273818970e-02 7.070831209421157837e-02 7.940772175788879395e-02
5.290000000000000000e+02 5.290000000000000000e+03 7.188761234283447266e-02 8.452314138412475586e-02 6.581552326679229736e-02 8.340056240558624268e-02 6.933985650539398193e-02 7.808931916952133179e-02
5.360000000000000000e+02 5.360000000000000000e+03 6.478229165077209473e-02 8.354923874139785767e-02 6.498272716999053955e-02 8.191958814859390259e-02 6.930831074714660645e-02 7.992504537105560303e-02
5.430000000000000000e+02 5.430000000000000000e+03 6.269791722297668457e-02 8.244747668504714966e-02 6.450429558753967285e-02 8.254756778478622437e-02 6.948325783014297485e-02 7.942016422748565674e-02
5.500000000000000000e+02 5.500000000000000000e+03 6.807930767536163330e-02 8.423078060150146484e-02 6.745137274265289307e-02 8.598357439041137695e-02 7.115487009286880493e-02 7.811012864112854004e-02
5.580000000000000000e+02 5.580000000000000000e+03 6.377413868904113770e-02 8.199562877416610718e-02 6.359966844320297241e-02 8.382908999919891357e-02 6.821110099554061890e-02 7.821756601333618164e-02
5.650000000000000000e+02 5.650000000000000000e+03 6.192603707313537598e-02 8.281624317169189453e-02 6.761693954467773438e-02 8.590293675661087036e-02 6.982713937759399414e-02 8.358559757471084595e-02
5.730000000000000000e+02 5.730000000000000000e+03 6.341882050037384033e-02 8.548787236213684082e-02 6.343597173690795898e-02 8.389692008495330811e-02 6.832292675971984863e-02 8.014373481273651123e-02
5.800000000000000000e+02 5.800000000000000000e+03 6.198445707559585571e-02 8.256562054157257080e-02 6.445388495922088623e-02 8.809715509414672852e-02 6.799915432929992676e-02 8.040340244770050049e-02
5.880000000000000000e+02 5.880000000000000000e+03 6.645594537258148193e-02 8.888377994298934937e-02 6.283913552761077881e-02 8.472019433975219727e-02 7.030199468135833740e-02 8.296642452478408813e-02
5.960000000000000000e+02 5.960000000000000000e+03 6.222028285264968872e-02 8.382186293601989746e-02 6.577081233263015747e-02 8.992677927017211914e-02 6.822206825017929077e-02 7.916408777236938477e-02
6.040000000000000000e+02 6.040000000000000000e+03 6.474255025386810303e-02 8.880718052387237549e-02 6.331340968608856201e-02 8.747817575931549072e-02 6.645159423351287842e-02 8.018092811107635498e-02
6.120000000000000000e+02 6.120000000000000000e+03 6.194747239351272583e-02 8.495178818702697754e-02 6.233521550893783569e-02 8.628396689891815186e-02 6.745640188455581665e-02 8.226832747459411621e-02
6.200000000000000000e+02 6.200000000000000000e+03 6.127017736434936523e-02 8.343660086393356323e-02 6.499005854129791260e-02 8.521570265293121338e-02 6.733720004558563232e-02 8.055064082145690918e-02
6.280000000000000000e+02 6.280000000000000000e+03 6.319657713174819946e-02 8.931083977222442627e-02 6.117102503776550293e-02 8.401571959257125854e-02 6.605622172355651855e-02 8.096906542778015137e-02
6.360000000000000000e+02 6.360000000000000000e+03 6.200183928012847900e-02 8.521842956542968750e-02 6.524281948804855347e-02 9.246014803647994995e-02 6.666330248117446899e-02 8.383419364690780640e-02
6.450000000000000000e+02 6.450000000000000000e+03 6.156045943498611450e-02 8.696912974119186401e-02 6.080532819032669067e-02 8.692607283592224121e-02 6.785871088504791260e-02 8.350980281829833984e-02
6.530000000000000000e+02 6.530000000000000000e+03 6.183910369873046875e-02 8.603456616401672363e-02 6.164928898215293884e-02 8.578866720199584961e-02 6.622619926929473877e-02 8.177658915519714355e-02
6.620000000000000000e+02 6.620000000000000000e+03 6.057534366846084595e-02 8.637084066867828369e-02 6.035555899143218994e-02 8.824644982814788818e-02 6.576359272003173828e-02 8.330356329679489136e-02
6.710000000000000000e+02 6.710000000000000000e+03 6.202259659767150879e-02 8.682721853256225586e-02 6.070362776517868042e-02 8.532396703958511353e-02 6.435400247573852539e-02 8.240448683500289917e-02
6.800000000000000000e+02 6.800000000000000000e+03 6.081629544496536255e-02 8.611582219600677490e-02 6.072063371539115906e-02 8.957042545080184937e-02 6.554250419139862061e-02 8.328941464424133301e-02
6.890000000000000000e+02 6.890000000000000000e+03 5.904911458492279053e-02 8.604265749454498291e-02 6.084763258695602417e-02 8.804854750633239746e-02 6.635794043540954590e-02 8.427816629409790039e-02
6.980000000000000000e+02 6.980000000000000000e+03 6.221678480505943298e-02 8.792728185653686523e-02 5.982379615306854248e-02 8.743073046207427979e-02 6.456007063388824463e-02 8.144761621952056885e-02
7.070000000000000000e+02 7.070000000000000000e+03 6.095283478498458862e-02 8.705765753984451294e-02 6.082975864410400391e-02 8.868166804313659668e-02 6.215406954288482666e-02 8.401110768318176270e-02
7.160000000000000000e+02 7.160000000000000000e+03 5.941748619079589844e-02 8.631855249404907227e-02 5.766856670379638672e-02 8.597356826066970825e-02 6.616529077291488647e-02 8.336637914180755615e-02
7.260000000000000000e+02 7.260000000000000000e+03 6.136037409305572510e-02 8.607731014490127563e-02 6.516998261213302612e-02 9.150243550539016724e-02 6.296852976083755493e-02 8.421855419874191284e-02
7.360000000000000000e+02 7.360000000000000000e+03 5.882086604833602905e-02 8.827082812786102295e-02 5.750552937388420105e-02 8.806378394365310669e-02 6.371448934078216553e-02 8.252725005149841309e-02
7.450000000000000000e+02 7.450000000000000000e+03 6.052943319082260132e-02 8.934401720762252808e-02 5.725135281682014465e-02 8.889116346836090088e-02 6.113819032907485962e-02 8.507308363914489746e-02
7.550000000000000000e+02 7.550000000000000000e+03 6.052178144454956055e-02 8.795862644910812378e-02 5.822652205824851990e-02 8.941604197025299072e-02 6.403443217277526855e-02 8.370154350996017456e-02
7.650000000000000000e+02 7.650000000000000000e+03 5.861105397343635559e-02 8.632868528366088867e-02 6.294105201959609985e-02 9.825641661882400513e-02 6.088324636220932007e-02 8.690503984689712524e-02
7.750000000000000000e+02 7.750000000000000000e+03 5.923093855381011963e-02 8.816802501678466797e-02 5.674465745687484741e-02 8.967089653015136719e-02 6.272357702255249023e-02 8.650322258472442627e-02
7.860000000000000000e+02 7.860000000000000000e+03 5.791353434324264526e-02 8.679112046957015991e-02 5.674427002668380737e-02 9.170710295438766479e-02 6.502275168895721436e-02 9.126864373683929443e-02
7.960000000000000000e+02 7.960000000000000000e+03 5.824795365333557129e-02 9.066283702850341797e-02 6.239777058362960815e-02 9.396373480558395386e-02 6.033238023519515991e-02 8.673334866762161255e-02
8.070000000000000000e+02 8.070000000000000000e+03 5.791125074028968811e-02 8.867245167493820190e-02 5.573446303606033325e-02 9.025612473487854004e-02 6.189312040805816650e-02 8.754935115575790405e-02
8.170000000000000000e+02 8.170000000000000000e+03 5.840668454766273499e-02 8.926878869533538818e-02 5.793420225381851196e-02 9.094969928264617920e-02 6.014766544103622437e-02 8.860745280981063843e-02
8.280000000000000000e+02 8.280000000000000000e+03 5.888308212161064148e-02 8.761018514633178711e-02 5.493918061256408691e-02 9.163095057010650635e-02 6.213402748107910156e-02 8.686330914497375488e-02
8.390000000000000000e+02 8.390000000000000000e+03 5.867461115121841431e-02 9.185586869716644287e-02 5.829315632581710815e-02 9.611135721206665039e-02 5.965405702590942383e-02 9.169369935989379883e-02
8.500000000000000000e+02 8.500000000000000000e+03 5.718103796243667603e-02 9.096800535917282104e-02 5.585863068699836731e-02 9.259345382452011108e-02 5.853468179702758789e-02 8.778528869152069092e-02
8.620000000000000000e+02 8.620000000000000000e+03 5.717164278030395508e-02 9.118507802486419678e-02 5.670133233070373535e-02 9.310847520828247070e-02 5.847868323326110840e-02 8.773095905780792236e-02
8.730000000000000000e+02 8.730000000000000000e+03 5.774345993995666504e-02 9.287675470113754272e-02 5.586970597505569458e-02 9.299634397029876709e-02 6.135962903499603271e-02 9.277809411287307739e-02
8.850000000000000000e+02 8.850000000000000000e+03 5.652950704097747803e-02 9.088370203971862793e-02 5.417230725288391113e-02 9.513241052627563477e-02 5.656091868877410889e-02 8.952124416828155518e-02
8.960000000000000000e+02 8.960000000000000000e+03 5.933973193168640137e-02 9.267783164978027344e-02 5.772831663489341736e-02 9.359031170606613159e-02 6.099978089332580566e-02 9.016481041908264160e-02
9.080000000000000000e+02 9.080000000000000000e+03 5.627072229981422424e-02 8.923298120498657227e-02 5.311777442693710327e-02 9.529525786638259888e-02 5.909398198127746582e-02 9.126672148704528809e-02
9.200000000000000000e+02 9.200000000000000000e+03 5.578541755676269531e-02 9.068135172128677368e-02 5.461121350526809692e-02 9.522098302841186523e-02 5.723009631037712097e-02 9.196045994758605957e-02
9.330000000000000000e+02 9.330000000000000000e+03 5.972267687320709229e-02 9.127790480852127075e-02 5.449044331908226013e-02 9.394519776105880737e-02 5.583352595567703247e-02 8.944106101989746094e-02
9.450000000000000000e+02 9.450000000000000000e+03 5.448162555694580078e-02 9.140017628669738770e-02 5.238052085041999817e-02 9.558472782373428345e-02 5.797046795487403870e-02 8.929005265235900879e-02
9.580000000000000000e+02 9.580000000000000000e+03 5.829892307519912720e-02 9.571988135576248169e-02 5.222965776920318604e-02 9.542660415172576904e-02 5.880749225616455078e-02 9.498941898345947266e-02
9.700000000000000000e+02 9.700000000000000000e+03 5.483676120638847351e-02 8.958468586206436157e-02 5.314800888299942017e-02 9.338159114122390747e-02 5.752575397491455078e-02 9.305422008037567139e-02
9.830000000000000000e+02 9.830000000000000000e+03 5.862971395254135132e-02 9.367063641548156738e-02 5.384236946702003479e-02 9.309655427932739258e-02 5.672700703144073486e-02 9.389162063598632812e-02
9.960000000000000000e+02 9.960000000000000000e+03 5.385044962167739868e-02 9.120063483715057373e-02 5.187481641769409180e-02 9.841183573007583618e-02 5.666730925440788269e-02 9.262444823980331421e-02
1.009000000000000000e+03 1.009000000000000000e+04 5.432470142841339111e-02 9.380544722080230713e-02 5.273739248514175415e-02 9.650452435016632080e-02 5.366410315036773682e-02 9.512461721897125244e-02
1.023000000000000000e+03 1.023000000000000000e+04 5.962190404534339905e-02 9.496827423572540283e-02 5.080214887857437134e-02 9.472830593585968018e-02 5.612479895353317261e-02 9.367685019969940186e-02
1.036000000000000000e+03 1.036000000000000000e+04 5.412044003605842590e-02 9.487859904766082764e-02 5.172921717166900635e-02 9.885251522064208984e-02 5.331663042306900024e-02 9.478407353162765503e-02
1.050000000000000000e+03 1.050000000000000000e+04 5.568800866603851318e-02 9.213588386774063110e-02 4.986153542995452881e-02 9.616160392761230469e-02 5.391232296824455261e-02 9.346142411231994629e-02
1.064000000000000000e+03 1.064000000000000000e+04 5.749274790287017822e-02 9.651113301515579224e-02 4.995656758546829224e-02 9.810906648635864258e-02 5.357331037521362305e-02 9.655943512916564941e-02
1.078000000000000000e+03 1.078000000000000000e+04 5.388825386762619019e-02 9.346549212932586670e-02 5.022981762886047363e-02 9.647497534751892090e-02 5.550918728113174438e-02 9.598433971405029297e-02
1.092000000000000000e+03 1.092000000000000000e+04 5.262178182601928711e-02 9.310292452573776245e-02 5.147936195135116577e-02 1.019853502511978149e-01 5.274900794029235840e-02 9.745071083307266235e-02
1.107000000000000000e+03 1.107000000000000000e+04 5.230114609003067017e-02 9.293404221534729004e-02 5.080222338438034058e-02 1.011155098676681519e-01 5.424237996339797974e-02 9.922298789024353027e-02
1.122000000000000000e+03 1.122000000000000000e+04 5.214270576834678650e-02 9.574428200721740723e-02 5.276785790920257568e-02 1.021121144294738770e-01 4.958404228091239929e-02 9.723539650440216064e-02
1.137000000000000000e+03 1.137000000000000000e+04 5.472120642662048340e-02 9.828616678714752197e-02 4.757551103830337524e-02 9.738312661647796631e-02 5.206184461712837219e-02 9.522465616464614868e-02
1.152000000000000000e+03 1.152000000000000000e+04 5.385487526655197144e-02 9.536801278591156006e-02 4.827054962515830994e-02 9.862801432609558105e-02 5.799937993288040161e-02 1.011880636215209961e-01
1.167000000000000000e+03 1.167000000000000000e+04 5.198010057210922241e-02 9.612707793712615967e-02 5.301527678966522217e-02 9.923336654901504517e-02 4.814655333757400513e-02 9.648068994283676147e-02
1.182000000000000000e+03 1.182000000000000000e+04 5.077841132879257202e-02 9.590357542037963867e-02 4.595800489187240601e-02 9.885231405496597290e-02 4.990321770310401917e-02 9.783175587654113770e-02
1.198000000000000000e+03 1.198000000000000000e+04 5.025168135762214661e-02 9.411564469337463379e-02 4.743907600641250610e-02 1.028012409806251526e-01 4.909036308526992798e-02 9.865641593933105469e-02
1.214000000000000000e+03 1.214000000000000000e+04 5.094769969582557678e-02 9.489344805479049683e-02 4.888706654310226440e-02 9.888432919979095459e-02 5.011923611164093018e-02 1.012438684701919556e-01
1.230000000000000000e+03 1.230000000000000000e+04 5.456530302762985229e-02 9.416882693767547607e-02 4.751824960112571716e-02 9.995561093091964722e-02 4.776942729949951172e-02 1.002548187971115112e-01
1.246000000000000000e+03 1.246000000000000000e+04 5.018312856554985046e-02 9.762734174728393555e-02 4.801130294799804688e-02 1.069364398717880249e-01 4.807994142174720764e-02 1.016180366277694702e-01
1.263000000000000000e+03 1.263000000000000000e+04 5.315152555704116821e-02 9.606286883354187012e-02 4.839108139276504517e-02 1.029159277677536011e-01 4.542457312345504761e-02 9.881390631198883057e-02
1.280000000000000000e+03 1.280000000000000000e+04 5.073354393243789673e-02 9.514373540878295898e-02 4.605482518672943115e-02 1.015122234821319580e-01 4.809199646115303040e-02 1.017922535538673401e-01
1.297000000000000000e+03 1.297000000000000000e+04 5.251811072230339050e-02 9.967982769012451172e-02 4.630510509014129639e-02 1.036111861467361450e-01 4.700180888175964355e-02 1.026365458965301514e-01
1.314000000000000000e+03 1.314000000000000000e+04 5.122213810682296753e-02 9.844708442687988281e-02 4.564622044563293457e-02 1.034866571426391602e-01 4.562862217426300049e-02 1.012501865625381470e-01
1.331000000000000000e+03 1.331000000000000000e+04 4.949942976236343384e-02 9.789489209651947021e-02 4.375295341014862061e-02 1.048707216978073120e-01 4.613771662116050720e-02 1.016007661819458008e-01
1.349000000000000000e+03 1.349000000000000000e+04 4.893784970045089722e-02 9.615190327167510986e-02 4.398726671934127808e-02 1.038060486316680908e-01 4.427622631192207336e-02 1.019353568553924561e-01
1.367000000000000000e+03 1.367000000000000000e+04 5.042734742164611816e-02 9.682745486497879028e-02 4.307390376925468445e-02 1.021154895424842834e-01 4.545724019408226013e-02 1.043777838349342346e-01
1.385000000000000000e+03 1.385000000000000000e+04 5.070716887712478638e-02 9.698802977800369263e-02 4.555409774184226990e-02 1.059250831604003906e-01 4.289719089865684509e-02 1.022639721632003784e-01
1.403000000000000000e+03 1.403000000000000000e+04 4.942890256643295288e-02 9.615267813205718994e-02 4.782168567180633545e-02 1.073830053210258484e-01 4.636114835739135742e-02 1.057987660169601440e-01
1.422000000000000000e+03 1.422000000000000000e+04 4.892572760581970215e-02 9.779061377048492432e-02 4.512052983045578003e-02 1.053239256143569946e-01 4.275517165660858154e-02 1.044653058052062988e-01
1.441000000000000000e+03 1.441000000000000000e+04 5.107062682509422302e-02 9.697289764881134033e-02 4.511857032775878906e-02 1.028665155172348022e-01 4.183002561330795288e-02 1.034604981541633606e-01
1.460000000000000000e+03 1.460000000000000000e+04 4.942996799945831299e-02 9.786094725131988525e-02 4.366327449679374695e-02 1.064676120877265930e-01 4.480136930942535400e-02 1.052860617637634277e-01
1.479000000000000000e+03 1.479000000000000000e+04 4.760552197694778442e-02 9.633949398994445801e-02 4.424017667770385742e-02 1.053703799843788147e-01 4.494830965995788574e-02 1.077003404498100281e-01
1.499000000000000000e+03 1.499000000000000000e+04 4.928819090127944946e-02 9.868998080492019653e-02 4.397393390536308289e-02 1.020949929952621460e-01 4.141939431428909302e-02 1.040925532579421997e-01
1.519000000000000000e+03 1.519000000000000000e+04 4.824747517704963684e-02 9.700438380241394043e-02 4.331824928522109985e-02 1.055492758750915527e-01 3.945737332105636597e-02 1.063255220651626587e-01
1.539000000000000000e+03 1.539000000000000000e+04 4.888769239187240601e-02 9.857393801212310791e-02 4.431221261620521545e-02 1.070670336484909058e-01 3.909648954868316650e-02 1.057611554861068726e-01
1.559000000000000000e+03 1.559000000000000000e+04 4.841977730393409729e-02 1.003156304359436035e-01 4.248143732547760010e-02 1.071934401988983154e-01 3.885335847735404968e-02 1.077563539147377014e-01
1.580000000000000000e+03 1.580000000000000000e+04 4.925178736448287964e-02 1.031130254268646240e-01 4.222181439399719238e-02 1.082934439182281494e-01 3.812324255704879761e-02 1.097699403762817383e-01
1.601000000000000000e+03 1.601000000000000000e+04 4.760992154479026794e-02 1.000729352235794067e-01 4.374021291732788086e-02 1.044045090675354004e-01 3.781884163618087769e-02 1.061147451400756836e-01
1.622000000000000000e+03 1.622000000000000000e+04 4.852004721760749817e-02 9.686487168073654175e-02 4.253733903169631958e-02 1.079722121357917786e-01 3.816600143909454346e-02 1.089955568313598633e-01
1.644000000000000000e+03 1.644000000000000000e+04 5.061356350779533386e-02 9.902251511812210083e-02 4.057377949357032776e-02 1.069968491792678833e-01 3.748352080583572388e-02 1.097574755549430847e-01
1.666000000000000000e+03 1.666000000000000000e+04 4.840126633644104004e-02 1.010994613170623779e-01 4.211984202265739441e-02 1.092465221881866455e-01 3.898344188928604126e-02 1.082694381475448608e-01
1.688000000000000000e+03 1.688000000000000000e+04 4.765787348151206970e-02 9.960038214921951294e-02 3.936473280191421509e-02 1.082828268408775330e-01 3.581582382321357727e-02 1.081242114305496216e-01
1.710000000000000000e+03 1.710000000000000000e+04 4.702039062976837158e-02 9.933435916900634766e-02 3.916951268911361694e-02 1.082185655832290649e-01 3.677022084593772888e-02 1.132016852498054504e-01
1.733000000000000000e+03 1.733000000000000000e+04 4.856261238455772400e-02 9.851403534412384033e-02 3.819666430354118347e-02 1.079958677291870117e-01 4.077157005667686462e-02 1.109559312462806702e-01
1.756000000000000000e+03 1.756000000000000000e+04 4.603487625718116760e-02 1.003732383251190186e-01 3.920994699001312256e-02 1.073995530605316162e-01 3.662502765655517578e-02 1.126405447721481323e-01
1.779000000000000000e+03 1.779000000000000000e+04 4.634333401918411255e-02 1.018715947866439819e-01 3.972920775413513184e-02 1.090443879365921021e-01 3.560474514961242676e-02 1.122604459524154663e-01
1.803000000000000000e+03 1.803000000000000000e+04 4.715071991086006165e-02 1.004425659775733948e-01 4.064272716641426086e-02 1.126925647258758545e-01 3.514933586120605469e-02 1.124417483806610107e-01
1.827000000000000000e+03 1.827000000000000000e+04 4.568751528859138489e-02 1.020472124218940735e-01 3.903319314122200012e-02 1.122456341981887817e-01 3.365765884518623352e-02 1.125090271234512329e-01
1.851000000000000000e+03 1.851000000000000000e+04 4.654945433139801025e-02 1.004039198160171509e-01 4.092973470687866211e-02 1.096708178520202637e-01 3.294529765844345093e-02 1.124093383550643921e-01
1.875000000000000000e+03 1.875000000000000000e+04 4.674051702022552490e-02 1.047722995281219482e-01 3.819335252046585083e-02 1.107947379350662231e-01 3.359221294522285461e-02 1.119121462106704712e-01
1.900000000000000000e+03 1.900000000000000000e+04 4.603333771228790283e-02 9.993343800306320190e-02 3.915276005864143372e-02 1.096315458416938782e-01 3.460378944873809814e-02 1.167946308851242065e-01
1.926000000000000000e+03 1.926000000000000000e+04 4.686427116394042969e-02 1.023560762405395508e-01 3.902207314968109131e-02 1.108171790838241577e-01 3.517000749707221985e-02 1.154780983924865723e-01
1.951000000000000000e+03 1.951000000000000000e+04 4.467428848147392273e-02 1.009338721632957458e-01 3.702393919229507446e-02 1.074339896440505981e-01 3.315283358097076416e-02 1.198919862508773804e-01
1.977000000000000000e+03 1.977000000000000000e+04 4.605878889560699463e-02 1.019193232059478760e-01 3.653085231781005859e-02 1.125668436288833618e-01 3.293889388442039490e-02 1.158444806933403015e-01
2.003000000000000000e+03 2.003000000000000000e+04 4.611502960324287415e-02 1.020245701074600220e-01 3.754672780632972717e-02 1.105422973632812500e-01 3.282063826918601990e-02 1.178341954946517944e-01
2.030000000000000000e+03 2.030000000000000000e+04 4.404303804039955139e-02 1.018187031149864197e-01 3.405009955167770386e-02 1.118799969553947449e-01 3.043577820062637329e-02 1.170080974698066711e-01
2.057000000000000000e+03 2.057000000000000000e+04 4.564840346574783325e-02 1.042068600654602051e-01 3.656367212533950806e-02 1.130666509270668030e-01 3.555065393447875977e-02 1.166301518678665161e-01
2.084000000000000000e+03 2.084000000000000000e+04 4.467630386352539062e-02 1.029960736632347107e-01 3.528928011655807495e-02 1.128032356500625610e-01 3.051518276333808899e-02 1.175880879163742065e-01
2.112000000000000000e+03 2.112000000000000000e+04 4.385976493358612061e-02 1.041491627693176270e-01 3.677159920334815979e-02 1.101800724864006042e-01 2.987812831997871399e-02 1.175141036510467529e-01
2.140000000000000000e+03 2.140000000000000000e+04 4.418547078967094421e-02 1.038843989372253418e-01 3.881127014756202698e-02 1.145714148879051208e-01 3.421498090028762817e-02 1.202499344944953918e-01
2.168000000000000000e+03 2.168000000000000000e+04 4.671266674995422363e-02 1.025293841958045959e-01 3.597723692655563354e-02 1.171163022518157959e-01 3.395582735538482666e-02 1.261250972747802734e-01
2.197000000000000000e+03 2.197000000000000000e+04 4.594938457012176514e-02 1.016003564000129700e-01 3.799830749630928040e-02 1.125873103737831116e-01 2.956270053982734680e-02 1.199181824922561646e-01
2.226000000000000000e+03 2.226000000000000000e+04 4.725051671266555786e-02 1.067590638995170593e-01 3.723291307687759399e-02 1.168105006217956543e-01 2.830308675765991211e-02 1.205523908138275146e-01
2.255000000000000000e+03 2.255000000000000000e+04 4.415921494364738464e-02 1.035789847373962402e-01 3.451979160308837891e-02 1.144165620207786560e-01 2.803439646959304810e-02 1.193567514419555664e-01
2.285000000000000000e+03 2.285000000000000000e+04 4.352207481861114502e-02 1.031770184636116028e-01 3.330000862479209900e-02 1.129983738064765930e-01 2.862430736422538757e-02 1.219483241438865662e-01
2.316000000000000000e+03 2.316000000000000000e+04 4.582111537456512451e-02 1.013090163469314575e-01 3.573610261082649231e-02 1.177682578563690186e-01 2.632731571793556213e-02 1.211663782596588135e-01
2.346000000000000000e+03 2.346000000000000000e+04 4.575644806027412415e-02 1.097356677055358887e-01 3.341874480247497559e-02 1.138855367898941040e-01 2.795413136482238770e-02 1.226128786802291870e-01
2.378000000000000000e+03 2.378000000000000000e+04 4.431094601750373840e-02 1.064542531967163086e-01 3.896682336926460266e-02 1.228968948125839233e-01 2.882000245153903961e-02 1.204842031002044678e-01
2.409000000000000000e+03 2.409000000000000000e+04 4.451237991452217102e-02 1.059229224920272827e-01 3.589639440178871155e-02 1.158782243728637695e-01 2.739993296563625336e-02 1.232057213783264160e-01
2.441000000000000000e+03 2.441000000000000000e+04 4.218204319477081299e-02 1.055105179548263550e-01 3.468722850084304810e-02 1.147248148918151855e-01 2.602330408990383148e-02 1.210135817527770996e-01
2.473000000000000000e+03 2.473000000000000000e+04 4.328257963061332703e-02 1.071830913424491882e-01 3.400605916976928711e-02 1.186185702681541443e-01 2.565786615014076233e-02 1.222664564847946167e-01
2.506000000000000000e+03 2.506000000000000000e+04 4.265205562114715576e-02 1.078371256589889526e-01 3.304291144013404846e-02 1.152094528079032898e-01 2.502696774899959564e-02 1.238774806261062622e-01
2.539000000000000000e+03 2.539000000000000000e+04 4.086773842573165894e-02 1.050810217857360840e-01 3.343397006392478943e-02 1.184635460376739502e-01 2.777438983321189880e-02 1.231761872768402100e-01
2.573000000000000000e+03 2.573000000000000000e+04 4.187405109405517578e-02 1.073224619030952454e-01 3.433155268430709839e-02 1.213985085487365723e-01 2.936810255050659180e-02 1.226993054151535034e-01
2.607000000000000000e+03 2.607000000000000000e+04 4.340188205242156982e-02 1.069120019674301147e-01 3.363376855850219727e-02 1.158546581864356995e-01 2.577172033488750458e-02 1.268810480833053589e-01
2.642000000000000000e+03 2.642000000000000000e+04 4.124983400106430054e-02 1.053186208009719849e-01 3.218035772442817688e-02 1.164924055337905884e-01 2.543913014233112335e-02 1.233730241656303406e-01
2.677000000000000000e+03 2.677000000000000000e+04 4.299241304397583008e-02 1.084792762994766235e-01 3.280015289783477783e-02 1.154585033655166626e-01 2.386380732059478760e-02 1.224269196391105652e-01
2.712000000000000000e+03 2.712000000000000000e+04 4.135867208242416382e-02 1.088864803314208984e-01 3.063672408461570740e-02 1.152748316526412964e-01 2.510440908372402191e-02 1.237565279006958008e-01
2.748000000000000000e+03 2.748000000000000000e+04 4.306457936763763428e-02 1.114075928926467896e-01 3.328729420900344849e-02 1.175166070461273193e-01 2.346056327223777771e-02 1.246431767940521240e-01
2.785000000000000000e+03 2.785000000000000000e+04 4.177266731858253479e-02 1.029927954077720642e-01 3.362490236759185791e-02 1.212174072861671448e-01 2.363339066505432129e-02 1.254197806119918823e-01
2.822000000000000000e+03 2.822000000000000000e+04 4.190346971154212952e-02 1.051059514284133911e-01 2.860561758279800415e-02 1.142770349979400635e-01 2.141439355909824371e-02 1.231659501791000366e-01
2.859000000000000000e+03 2.859000000000000000e+04 4.059927165508270264e-02 1.077420413494110107e-01 3.089711442589759827e-02 1.156783401966094971e-01 2.147101610898971558e-02 1.255101561546325684e-01
2.897000000000000000e+03 2.897000000000000000e+04 4.276576638221740723e-02 1.072287112474441528e-01 3.216983377933502197e-02 1.150007992982864380e-01 2.360007166862487793e-02 1.256254315376281738e-01
2.936000000000000000e+03 2.936000000000000000e+04 4.074894636869430542e-02 1.054050922393798828e-01 3.140972554683685303e-02 1.207864508032798767e-01 2.246646210551261902e-02 1.277240216732025146e-01
2.975000000000000000e+03 2.975000000000000000e+04 4.038204997777938843e-02 1.059425920248031616e-01 3.271796926856040955e-02 1.157097071409225464e-01 2.505843900144100189e-02 1.305862218141555786e-01
3.014000000000000000e+03 3.014000000000000000e+04 4.021058976650238037e-02 1.102147325873374939e-01 3.103717043995857239e-02 1.157516539096832275e-01 2.482748776674270630e-02 1.310117989778518677e-01
3.054000000000000000e+03 3.054000000000000000e+04 3.934323787689208984e-02 1.058053076267242432e-01 3.156994283199310303e-02 1.216954588890075684e-01 2.280945703387260437e-02 1.268041133880615234e-01
3.095000000000000000e+03 3.095000000000000000e+04 4.125565662980079651e-02 1.073088273406028748e-01 3.005234524607658386e-02 1.199584677815437317e-01 2.096659317612648010e-02 1.300625205039978027e-01
3.136000000000000000e+03 3.136000000000000000e+04 4.037450999021530151e-02 1.126343905925750732e-01 3.543202579021453857e-02 1.181915700435638428e-01 1.993757486343383789e-02 1.272347718477249146e-01
3.177000000000000000e+03 3.177000000000000000e+04 4.071011766791343689e-02 1.092311590909957886e-01 2.991338074207305908e-02 1.185991093516349792e-01 2.019454725086688995e-02 1.275156736373901367e-01
3.219000000000000000e+03 3.219000000000000000e+04 3.758959472179412842e-02 1.091153919696807861e-01 3.134354203939437866e-02 1.197552531957626343e-01 2.270735800266265869e-02 1.294906884431838989e-01
3.262000000000000000e+03 3.262000000000000000e+04 4.209078103303909302e-02 1.098138839006423950e-01 3.012403659522533417e-02 1.192453503608703613e-01 2.007797732949256897e-02 1.267633140087127686e-01
3.305000000000000000e+03 3.305000000000000000e+04 3.932046145200729370e-02 1.085198819637298584e-01 3.042175248265266418e-02 1.252155601978302002e-01 1.994572021067142487e-02 1.311535090208053589e-01
3.349000000000000000e+03 3.349000000000000000e+04 4.228661209344863892e-02 1.064511612057685852e-01 2.979340776801109314e-02 1.244367659091949463e-01 2.242668904364109039e-02 1.326128542423248291e-01
3.394000000000000000e+03 3.394000000000000000e+04 3.935936838388442993e-02 1.111889854073524475e-01 3.008114919066429138e-02 1.211931556463241577e-01 2.235936000943183899e-02 1.317808926105499268e-01
3.439000000000000000e+03 3.439000000000000000e+04 3.850070014595985413e-02 1.079732328653335571e-01 2.814021706581115723e-02 1.242002099752426147e-01 1.781488955020904541e-02 1.308948397636413574e-01
3.484000000000000000e+03 3.484000000000000000e+04 3.770240768790245056e-02 1.081167161464691162e-01 2.687664330005645752e-02 1.200116053223609924e-01 2.057970687747001648e-02 1.290960907936096191e-01
3.530000000000000000e+03 3.530000000000000000e+04 3.862170130014419556e-02 1.100225448608398438e-01 2.789267525076866150e-02 1.217080950736999512e-01 1.825173012912273407e-02 1.295082867145538330e-01
3.577000000000000000e+03 3.577000000000000000e+04 3.899819776415824890e-02 1.095721870660781860e-01 2.838272415101528168e-02 1.205470636487007141e-01 2.147104963660240173e-02 1.354532241821289062e-01
3.625000000000000000e+03 3.625000000000000000e+04 3.726743906736373901e-02 1.102264747023582458e-01 2.761273458600044250e-02 1.231558099389076233e-01 1.778278127312660217e-02 1.299334168434143066e-01
3.673000000000000000e+03 3.673000000000000000e+04 3.777682408690452576e-02 1.122537106275558472e-01 2.791969664394855499e-02 1.186499744653701782e-01 1.888721436262130737e-02 1.295949816703796387e-01
3.722000000000000000e+03 3.722000000000000000e+04 3.853125125169754028e-02 1.109962537884712219e-01 2.686606906354427338e-02 1.215073093771934509e-01 1.734056323766708374e-02 1.301335692405700684e-01
3.771000000000000000e+03 3.771000000000000000e+04 4.055619984865188599e-02 1.114420369267463684e-01 2.647292986512184143e-02 1.232441738247871399e-01 1.630531065165996552e-02 1.313568502664566040e-01
3.821000000000000000e+03 3.821000000000000000e+04 3.764899447560310364e-02 1.135292649269104004e-01 2.868636697530746460e-02 1.197887361049652100e-01 1.706328615546226501e-02 1.302697062492370605e-01
3.872000000000000000e+03 3.872000000000000000e+04 3.837752342224121094e-02 1.150078475475311279e-01 2.748832479119300842e-02 1.251866519451141357e-01 2.107501029968261719e-02 1.348804831504821777e-01
3.923000000000000000e+03 3.923000000000000000e+04 3.718261420726776123e-02 1.093380600214004517e-01 2.499065920710563660e-02 1.239783912897109985e-01 1.834532059729099274e-02 1.310189962387084961e-01
3.975000000000000000e+03 3.975000000000000000e+04 3.798985481262207031e-02 1.148430407047271729e-01 2.613958716392517090e-02 1.220765337347984314e-01 1.677401550114154816e-02 1.315889954566955566e-01
4.028000000000000000e+03 4.028000000000000000e+04 3.827733173966407776e-02 1.146429851651191711e-01 2.950603142380714417e-02 1.315405368804931641e-01 1.637495495378971100e-02 1.325497627258300781e-01
4.081000000000000000e+03 4.081000000000000000e+04 3.783433884382247925e-02 1.080193892121315002e-01 2.561006136238574982e-02 1.258121132850646973e-01 1.583244651556015015e-02 1.351392567157745361e-01
4.135000000000000000e+03 4.135000000000000000e+04 3.846558928489685059e-02 1.086801812052726746e-01 2.653614617884159088e-02 1.215438544750213623e-01 1.648418605327606201e-02 1.305495202541351318e-01
4.190000000000000000e+03 4.190000000000000000e+04 3.732588887214660645e-02 1.132642030715942383e-01 2.407052740454673767e-02 1.234492361545562744e-01 1.602883264422416687e-02 1.335135400295257568e-01
4.246000000000000000e+03 4.246000000000000000e+04 3.836670517921447754e-02 1.098719984292984009e-01 2.536260709166526794e-02 1.251627951860427856e-01 1.505247503519058228e-02 1.319390535354614258e-01
4.302000000000000000e+03 4.302000000000000000e+04 3.838365897536277771e-02 1.083090305328369141e-01 2.770372107625007629e-02 1.295871883630752563e-01 1.567485928535461426e-02 1.335546374320983887e-01
4.359000000000000000e+03 4.359000000000000000e+04 3.793571516871452332e-02 1.137307882308959961e-01 2.365479990839958191e-02 1.238592043519020081e-01 1.563356257975101471e-02 1.347676515579223633e-01
4.417000000000000000e+03 4.417000000000000000e+04 3.789076954126358032e-02 1.127948611974716187e-01 2.405209839344024658e-02 1.253754049539566040e-01 1.599744148552417755e-02 1.355205923318862915e-01
4.476000000000000000e+03 4.476000000000000000e+04 3.793583065271377563e-02 1.154801696538925171e-01 2.496097609400749207e-02 1.283384263515472412e-01 1.458094175904989243e-02 1.347938776016235352e-01
4.535000000000000000e+03 4.535000000000000000e+04 3.994221985340118408e-02 1.192838922142982483e-01 2.829462103545665741e-02 1.265270411968231201e-01 1.678240299224853516e-02 1.365712881088256836e-01
4.595000000000000000e+03 4.595000000000000000e+04 3.652531653642654419e-02 1.116729974746704102e-01 2.558165788650512695e-02 1.295214295387268066e-01 1.622318103909492493e-02 1.335483938455581665e-01
4.656000000000000000e+03 4.656000000000000000e+04 3.814456611871719360e-02 1.146989762783050537e-01 2.326698228716850281e-02 1.278202831745147705e-01 1.538714393973350525e-02 1.334469616413116455e-01
4.718000000000000000e+03 4.718000000000000000e+04 3.640871495008468628e-02 1.093662828207015991e-01 2.534360624849796295e-02 1.273071467876434326e-01 1.383571233600378036e-02 1.349152624607086182e-01
4.780000000000000000e+03 4.780000000000000000e+04 3.844204172492027283e-02 1.118286699056625366e-01 2.488213777542114258e-02 1.238006427884101868e-01 1.817919127643108368e-02 1.353021711111068726e-01
4.844000000000000000e+03 4.844000000000000000e+04 3.700509294867515564e-02 1.122655048966407776e-01 2.331639453768730164e-02 1.230574101209640503e-01 1.390609145164489746e-02 1.361595243215560913e-01
4.908000000000000000e+03 4.908000000000000000e+04 3.694777190685272217e-02 1.133812069892883301e-01 2.434658259153366089e-02 1.267596930265426636e-01 1.600532606244087219e-02 1.376302242279052734e-01
4.973000000000000000e+03 4.973000000000000000e+04 3.451361134648323059e-02 1.138577237725257874e-01 2.610092237591743469e-02 1.319536268711090088e-01 1.280828192830085754e-02 1.332262754440307617e-01
5.039000000000000000e+03 5.039000000000000000e+04 3.504496067762374878e-02 1.131621152162551880e-01 2.877465263009071350e-02 1.299823075532913208e-01 1.374427042901515961e-02 1.347268521785736084e-01
5.106000000000000000e+03 5.106000000000000000e+04 3.409073501825332642e-02 1.143594682216644287e-01 2.451616153120994568e-02 1.293174624443054199e-01 1.341736875474452972e-02 1.355284154415130615e-01
5.174000000000000000e+03 5.174000000000000000e+04 3.652899712324142456e-02 1.170570105314254761e-01 2.392891049385070801e-02 1.237004995346069336e-01 1.315415371209383011e-02 1.336252987384796143e-01
5.242000000000000000e+03 5.242000000000000000e+04 3.511383011937141418e-02 1.168006137013435364e-01 2.460789307951927185e-02 1.265741139650344849e-01 1.484872214496135712e-02 1.368183195590972900e-01
5.312000000000000000e+03 5.312000000000000000e+04 3.443113714456558228e-02 1.147668138146400452e-01 2.322641760110855103e-02 1.264620721340179443e-01 1.627836190164089203e-02 1.388228386640548706e-01
5.382000000000000000e+03 5.382000000000000000e+04 3.404020145535469055e-02 1.130050420761108398e-01 2.263549529016017914e-02 1.264349073171615601e-01 1.294647343456745148e-02 1.376483291387557983e-01
5.454000000000000000e+03 5.454000000000000000e+04 3.495848178863525391e-02 1.174323633313179016e-01 2.357752621173858643e-02 1.306887269020080566e-01 1.117057539522647858e-02 1.353687345981597900e-01
5.526000000000000000e+03 5.526000000000000000e+04 3.418923169374465942e-02 1.117844879627227783e-01 2.374338358640670776e-02 1.273670494556427002e-01 1.216155663132667542e-02 1.348071992397308350e-01
5.599000000000000000e+03 5.599000000000000000e+04 3.502754122018814087e-02 1.195787861943244934e-01 2.143362909555435181e-02 1.306115388870239258e-01 1.245452929288148880e-02 1.353953331708908081e-01
5.674000000000000000e+03 5.674000000000000000e+04 3.315231204032897949e-02 1.151142418384552002e-01 2.391747385263442993e-02 1.272168308496475220e-01 1.133196242153644562e-02 1.370386481285095215e-01
5.749000000000000000e+03 5.749000000000000000e+04 3.421231731772422791e-02 1.137200221419334412e-01 2.179485559463500977e-02 1.298504620790481567e-01 1.476747915148735046e-02 1.386932283639907837e-01
5.825000000000000000e+03 5.825000000000000000e+04 3.599264845252037048e-02 1.189810484647750854e-01 2.465891465544700623e-02 1.337484121322631836e-01 1.137014105916023254e-02 1.346266716718673706e-01
5.902000000000000000e+03 5.902000000000000000e+04 3.537104651331901550e-02 1.188417673110961914e-01 2.362423203885555267e-02 1.283359825611114502e-01 1.088989898562431335e-02 1.365976631641387939e-01
5.981000000000000000e+03 5.981000000000000000e+04 3.319316729903221130e-02 1.162832379341125488e-01 2.385932207107543945e-02 1.242226734757423401e-01 1.089733932167291641e-02 1.374247819185256958e-01
6.060000000000000000e+03 6.060000000000000000e+04 3.538217023015022278e-02 1.134968250989913940e-01 2.398031577467918396e-02 1.252311468124389648e-01 1.313133444637060165e-02 1.389354765415191650e-01
6.140000000000000000e+03 6.140000000000000000e+04 3.325635194778442383e-02 1.167701482772827148e-01 2.088941447436809540e-02 1.275075972080230713e-01 1.076996233314275742e-02 1.387667208909988403e-01
6.222000000000000000e+03 6.222000000000000000e+04 3.411987423896789551e-02 1.188634186983108521e-01 1.973772607743740082e-02 1.236893683671951294e-01 1.135389041155576706e-02 1.391577869653701782e-01
6.304000000000000000e+03 6.304000000000000000e+04 3.323547542095184326e-02 1.136809214949607849e-01 2.377628348767757416e-02 1.371118128299713135e-01 1.095031946897506714e-02 1.371132135391235352e-01
6.388000000000000000e+03 6.388000000000000000e+04 3.597291558980941772e-02 1.177121847867965698e-01 2.161026746034622192e-02 1.284995675086975098e-01 1.015968993306159973e-02 1.387326270341873169e-01
6.473000000000000000e+03 6.473000000000000000e+04 3.403762727975845337e-02 1.162771880626678467e-01 2.142183482646942139e-02 1.281417906284332275e-01 9.815312922000885010e-03 1.360800564289093018e-01
6.559000000000000000e+03 6.559000000000000000e+04 3.261467814445495605e-02 1.150551736354827881e-01 2.173573523759841919e-02 1.257082819938659668e-01 9.363857097923755646e-03 1.370518505573272705e-01
6.646000000000000000e+03 6.646000000000000000e+04 3.277422860264778137e-02 1.152804791927337646e-01 2.158430591225624084e-02 1.303832679986953735e-01 1.004349999129772186e-02 1.383227109909057617e-01
6.734000000000000000e+03 6.734000000000000000e+04 3.473213315010070801e-02 1.195167601108551025e-01 1.917183957993984222e-02 1.290068030357360840e-01 9.940968826413154602e-03 1.394340097904205322e-01
6.823000000000000000e+03 6.823000000000000000e+04 3.332444280385971069e-02 1.182500422000885010e-01 2.181903459131717682e-02 1.314539313316345215e-01 1.031333953142166138e-02 1.387597918510437012e-01
6.914000000000000000e+03 6.914000000000000000e+04 3.184889256954193115e-02 1.153925806283950806e-01 1.839603669941425323e-02 1.286240816116333008e-01 1.108176074922084808e-02 1.409791409969329834e-01
7.005000000000000000e+03 7.005000000000000000e+04 3.345437720417976379e-02 1.160046532750129700e-01 1.921274885535240173e-02 1.314501315355300903e-01 9.549709968268871307e-03 1.385805755853652954e-01
7.098000000000000000e+03 7.098000000000000000e+04 3.226881474256515503e-02 1.142945140600204468e-01 1.986651308834552765e-02 1.292935013771057129e-01 1.378643885254859924e-02 1.394301056861877441e-01
7.192000000000000000e+03 7.192000000000000000e+04 3.381962701678276062e-02 1.196803227066993713e-01 1.968812011182308197e-02 1.318822503089904785e-01 1.251413673162460327e-02 1.408896446228027344e-01
7.288000000000000000e+03 7.288000000000000000e+04 3.036754392087459564e-02 1.160102784633636475e-01 2.151800692081451416e-02 1.312870383262634277e-01 1.004004105925559998e-02 1.395896822214126587e-01
7.384000000000000000e+03 7.384000000000000000e+04 3.153426945209503174e-02 1.162678673863410950e-01 1.932542771100997925e-02 1.293264925479888916e-01 8.541559800505638123e-03 1.398962438106536865e-01
7.482000000000000000e+03 7.482000000000000000e+04 3.386033326387405396e-02 1.226639673113822937e-01 1.876320317387580872e-02 1.273128986358642578e-01 1.125521864742040634e-02 1.391849666833877563e-01
7.582000000000000000e+03 7.582000000000000000e+04 3.128946572542190552e-02 1.183674708008766174e-01 1.970805600285530090e-02 1.294874846935272217e-01 9.086738340556621552e-03 1.401467621326446533e-01
7.682000000000000000e+03 7.682000000000000000e+04 3.187309950590133667e-02 1.217494457960128784e-01 1.899962686002254486e-02 1.336430609226226807e-01 8.427608758211135864e-03 1.382627189159393311e-01
7.784000000000000000e+03 7.784000000000000000e+04 3.150532394647598267e-02 1.195198148488998413e-01 2.021319605410099030e-02 1.331594437360763550e-01 9.870367124676704407e-03 1.398289799690246582e-01
7.887000000000000000e+03 7.887000000000000000e+04 3.416623920202255249e-02 1.196271255612373352e-01 2.039985544979572296e-02 1.295782029628753662e-01 7.510221097618341446e-03 1.385804414749145508e-01
7.992000000000000000e+03 7.992000000000000000e+04 3.341106325387954712e-02 1.176809221506118774e-01 1.903146691620349884e-02 1.318441927433013916e-01 8.425584062933921814e-03 1.396988183259963989e-01
8.098000000000000000e+03 8.098000000000000000e+04 3.401293233036994934e-02 1.211855337023735046e-01 2.024681866168975830e-02 1.299914270639419556e-01 9.412514045834541321e-03 1.404158324003219604e-01
8.205000000000000000e+03 8.205000000000000000e+04 3.381041809916496277e-02 1.254422068595886230e-01 1.816290430724620819e-02 1.325288414955139160e-01 9.528830647468566895e-03 1.395328640937805176e-01
8.314000000000000000e+03 8.314000000000000000e+04 3.064109943807125092e-02 1.171056330204010010e-01 1.916062459349632263e-02 1.257661432027816772e-01 8.871495723724365234e-03 1.404926180839538574e-01
8.424000000000000000e+03 8.424000000000000000e+04 2.927624993026256561e-02 1.174064502120018005e-01 1.867245882749557495e-02 1.303379237651824951e-01 8.217498660087585449e-03 1.397188752889633179e-01
8.536000000000000000e+03 8.536000000000000000e+04 3.119008429348468781e-02 1.229621917009353638e-01 1.838983036577701569e-02 1.305299699306488037e-01 7.955272682011127472e-03 1.399282813072204590e-01
8.649000000000000000e+03 8.649000000000000000e+04 3.088510781526565552e-02 1.211089342832565308e-01 1.932474039494991302e-02 1.315042376518249512e-01 1.046287640929222107e-02 1.406083703041076660e-01
8.764000000000000000e+03 8.764000000000000000e+04 3.151981160044670105e-02 1.160968691110610962e-01 1.855715736746788025e-02 1.318818926811218262e-01 6.821196060627698898e-03 1.392351686954498291e-01
8.880000000000000000e+03 8.880000000000000000e+04 2.943710051476955414e-02 1.206472963094711304e-01 1.881175674498081207e-02 1.344581395387649536e-01 9.150233119726181030e-03 1.410237550735473633e-01
8.998000000000000000e+03 8.998000000000000000e+04 3.033604845404624939e-02 1.162429451942443848e-01 1.718588732182979584e-02 1.316556334495544434e-01 8.293660357594490051e-03 1.402661204338073730e-01
9.118000000000000000e+03 9.118000000000000000e+04 3.047362342476844788e-02 1.202931255102157593e-01 2.069430053234100342e-02 1.337039321660995483e-01 7.834146730601787567e-03 1.405025720596313477e-01
9.238000000000000000e+03 9.238000000000000000e+04 3.111642412841320038e-02 1.158315092325210571e-01 1.807925477623939514e-02 1.321809589862823486e-01 8.974742144346237183e-03 1.406614482402801514e-01
9.361000000000000000e+03 9.361000000000000000e+04 3.100603073835372925e-02 1.211869120597839355e-01 1.716323755681514740e-02 1.270078271627426147e-01 1.033125165849924088e-02 1.391551792621612549e-01
9.485000000000000000e+03 9.485000000000000000e+04 3.040853515267372131e-02 1.189021095633506775e-01 2.109937369823455811e-02 1.289038956165313721e-01 8.797505870461463928e-03 1.414900124073028564e-01
9.611000000000000000e+03 9.611000000000000000e+04 2.859737724065780640e-02 1.200455352663993835e-01 1.662141457200050354e-02 1.320300102233886719e-01 7.183572743088006973e-03 1.401632726192474365e-01
9.738000000000000000e+03 9.738000000000000000e+04 3.239337354898452759e-02 1.246591508388519287e-01 1.631972193717956543e-02 1.360485851764678955e-01 8.197509683668613434e-03 1.427617222070693970e-01
9.868000000000000000e+03 9.868000000000000000e+04 3.091168403625488281e-02 1.188335940241813660e-01 1.566893234848976135e-02 1.316650807857513428e-01 7.006430067121982574e-03 1.411992013454437256e-01
9.998000000000000000e+03 9.998000000000000000e+04 3.054649382829666138e-02 1.248573809862136841e-01 1.666843704879283905e-02 1.336717009544372559e-01 7.232184521853923798e-03 1.407173722982406616e-01


==> dat/results_noisy_long.dat <==
1.000000000000000000e+00 1.000000000000000000e+01 1.122867390513420105e-01 9.559103846549987793e-02 1.209476590156555176e-01 9.944708645343780518e-02 1.480823010206222534e-01 1.338638961315155029e-01
2.000000000000000000e+00 2.000000000000000000e+01 9.531696140766143799e-02 7.575024664402008057e-02 1.200070977210998535e-01 1.045925468206405640e-01 1.849730610847473145e-01 1.584648489952087402e-01
3.000000000000000000e+00 3.000000000000000000e+01 8.728192001581192017e-02 6.983433663845062256e-02 9.551101922988891602e-02 7.661670446395874023e-02 9.581915289163589478e-02 7.682240009307861328e-02
4.000000000000000000e+00 4.000000000000000000e+01 8.429844677448272705e-02 6.864968687295913696e-02 8.956413716077804565e-02 7.377608865499496460e-02 1.565054357051849365e-01 1.236152052879333496e-01
5.000000000000000000e+00 5.000000000000000000e+01 8.413399010896682739e-02 6.763800978660583496e-02 9.567755460739135742e-02 7.582690566778182983e-02 1.333777755498886108e-01 1.126049757003784180e-01
6.000000000000000000e+00 6.000000000000000000e+01 8.374248445034027100e-02 6.605581939220428467e-02 9.025581926107406616e-02 7.093770802021026611e-02 9.942038357257843018e-02 8.714409917593002319e-02
7.000000000000000000e+00 7.000000000000000000e+01 8.364953100681304932e-02 6.521497666835784912e-02 8.507860451936721802e-02 6.716507673263549805e-02 8.782976865768432617e-02 7.671925425529479980e-02
8.000000000000000000e+00 8.000000000000000000e+01 8.373025059700012207e-02 6.480826437473297119e-02 8.381820470094680786e-02 6.638049334287643433e-02 9.333500266075134277e-02 8.147601783275604248e-02
9.000000000000000000e+00 9.000000000000000000e+01 8.367152512073516846e-02 6.448101252317428589e-02 8.424445986747741699e-02 6.676167249679565430e-02 9.425891935825347900e-02 7.865033298730850220e-02
1.000000000000000000e+01 1.000000000000000000e+02 8.354054391384124756e-02 6.433393806219100952e-02 8.467185497283935547e-02 6.719475984573364258e-02 9.011934697628021240e-02 7.378227263689041138e-02
1.100000000000000000e+01 1.100000000000000000e+02 8.342809975147247314e-02 6.452286243438720703e-02 8.428305387496948242e-02 6.678840517997741699e-02 8.604300022125244141e-02 6.997093558311462402e-02
1.200000000000000000e+01 1.200000000000000000e+02 8.334856480360031128e-02 6.505037099123001099e-02 8.374982327222824097e-02 6.628417223691940308e-02 8.617573976516723633e-02 6.992802023887634277e-02
1.300000000000000000e+01 1.300000000000000000e+02 8.330630511045455933e-02 6.579983979463577271e-02 8.372472971677780151e-02 6.644962728023529053e-02 8.635532110929489136e-02 6.968133151531219482e-02
1.400000000000000000e+01 1.400000000000000000e+02 8.327706158161163330e-02 6.650866568088531494e-02 8.399631828069686890e-02 6.690950691699981689e-02 8.611616492271423340e-02 6.891351193189620972e-02
1.500000000000000000e+01 1.500000000000000000e+02 8.323310315608978271e-02 6.694974005222320557e-02 8.395015448331832886e-02 6.693367660045623779e-02 8.524864912033081055e-02 6.569761037826538086e-02
1.600000000000000000e+01 1.600000000000000000e+02 8.319516479969024658e-02 6.706461310386657715e-02 8.360467106103897095e-02 6.655762344598770142e-02 8.531428873538970947e-02 6.383305788040161133e-02
1.700000000000000000e+01 1.700000000000000000e+02 8.317740261554718018e-02 6.691545248031616211e-02 8.335183560848236084e-02 6.614603102207183838e-02 8.568248897790908813e-02 6.340274959802627563e-02
1.800000000000000000e+01 1.800000000000000000e+02 8.315216749906539917e-02 6.658166646957397461e-02 8.345003426074981689e-02 6.599714607000350952e-02 8.462402969598770142e-02 6.190234795212745667e-02
1.900000000000000000e+01 1.900000000000000000e+02 8.310788124799728394e-02 6.614820659160614014e-02 8.366607129573822021e-02 6.604202091693878174e-02 8.446811884641647339e-02 6.212588399648666382e-02
2.000000000000000000e+01 2.000000000000000000e+02 8.307263255119323730e-02 6.570541858673095703e-02 8.365941047668457031e-02 6.602132320404052734e-02 8.459958434104919434e-02 6.427682936191558838e-02
2.100000000000000000e+01 2.100000000000000000e+02 8.305738866329193115e-02 6.531292200088500977e-02 8.344985544681549072e-02 6.594696640968322754e-02 8.507134020328521729e-02 6.661920249462127686e-02
2.200000000000000000e+01 2.200000000000000000e+02 8.304215222597122192e-02 6.500147283077239990e-02 8.329682797193527222e-02 6.600961089134216309e-02 8.525957912206649780e-02 6.793433427810668945e-02
2.300000000000000000e+01 2.300000000000000000e+02 8.301922678947448730e-02 6.482470780611038208e-02 8.333597332239151001e-02 6.621826440095901489e-02 8.488459885120391846e-02 6.781759113073348999e-02
2.400000000000000000e+01 2.400000000000000000e+02 8.299709856510162354e-02 6.483943760395050049e-02 8.342637121677398682e-02 6.634149700403213501e-02 8.436517417430877686e-02 6.690160930156707764e-02
2.500000000000000000e+01 2.500000000000000000e+02 8.297314494848251343e-02 6.506007164716720581e-02 8.341474831104278564e-02 6.623105704784393311e-02 8.410429954528808594e-02 6.612429022789001465e-02
2.600000000000000000e+01 2.600000000000000000e+02 8.294628560543060303e-02 6.543660163879394531e-02 8.331535756587982178e-02 6.595954298973083496e-02 8.378557860851287842e-02 6.625948101282119751e-02
2.700000000000000000e+01 2.700000000000000000e+02 8.292660862207412720e-02 6.587175279855728149e-02 8.323892951011657715e-02 6.572623550891876221e-02 8.434258401393890381e-02 6.794910132884979248e-02
2.800000000000000000e+01 2.800000000000000000e+02 8.291128277778625488e-02 6.623235344886779785e-02 8.323441445827484131e-02 6.566056609153747559e-02 8.423041552305221558e-02 6.832775473594665527e-02
2.900000000000000000e+01 2.900000000000000000e+02 8.288933336734771729e-02 6.641543656587600708e-02 8.326043188571929932e-02 6.574162840843200684e-02 8.392412960529327393e-02 6.845378130674362183e-02
3.000000000000000000e+01 3.000000000000000000e+02 8.286267518997192383e-02 6.640779227018356323e-02 8.326609432697296143e-02 6.587868183851242065e-02 8.357335627079010010e-02 6.769669055938720703e-02
3.100000000000000000e+01 3.100000000000000000e+02 8.283682167530059814e-02 6.627053022384643555e-02 8.323954790830612183e-02 6.599541008472442627e-02 8.398824930191040039e-02 6.694921851158142090e-02
3.200000000000000000e+01 3.200000000000000000e+02 8.280932903289794922e-02 6.607861816883087158e-02 8.320677280426025391e-02 6.605847179889678955e-02 8.397683501243591309e-02 6.618924438953399658e-02
3.300000000000000000e+01 3.300000000000000000e+02 8.278135210275650024e-02 6.591098010540008545e-02 8.319410681724548340e-02 6.606820225715637207e-02 8.373457938432693481e-02 6.507361680269241333e-02
3.400000000000000000e+01 3.400000000000000000e+02 8.275719732046127319e-02 6.581091880798339844e-02 8.319376409053802490e-02 6.603790074586868286e-02 8.356624841690063477e-02 6.435371190309524536e-02
3.500000000000000000e+01 3.500000000000000000e+02 8.273179829120635986e-02 6.578897684812545776e-02 8.317805081605911255e-02 6.598311662673950195e-02 8.375570178031921387e-02 6.509590148925781250e-02
3.600000000000000000e+01 3.600000000000000000e+02 8.270266652107238770e-02 6.584536284208297729e-02 8.314644545316696167e-02 6.593407690525054932e-02 8.382326364517211914e-02 6.543031334877014160e-02
3.700000000000000000e+01 3.700000000000000000e+02 8.267402648925781250e-02 6.598791480064392090e-02 8.312604576349258423e-02 6.592230498790740967e-02 8.330070972442626953e-02 6.488408893346786499e-02
3.800000000000000000e+01 3.800000000000000000e+02 8.264361321926116943e-02 6.619644165039062500e-02 8.312503993511199951e-02 6.594128906726837158e-02 8.345030993223190308e-02 6.478114426136016846e-02
3.900000000000000000e+01 3.900000000000000000e+02 8.261094242334365845e-02 6.641034036874771118e-02 8.312277495861053467e-02 6.595471501350402832e-02 8.371238410472869873e-02 6.533329933881759644e-02
4.000000000000000000e+01 4.000000000000000000e+02 8.257947862148284912e-02 6.656023114919662476e-02 8.310702443122863770e-02 6.594371795654296875e-02 8.349668979644775391e-02 6.548344343900680542e-02
4.100000000000000000e+01 4.100000000000000000e+02 8.254622668027877808e-02 6.659434735774993896e-02 8.308641612529754639e-02 6.592198461294174194e-02 8.329209685325622559e-02 6.600418686866760254e-02
4.200000000000000000e+01 4.200000000000000000e+02 8.251017332077026367e-02 6.651367247104644775e-02 8.307035267353057861e-02 6.590770184993743896e-02 8.344465494155883789e-02 6.627380847930908203e-02
4.300000000000000000e+01 4.300000000000000000e+02 8.247421681880950928e-02 6.637537479400634766e-02 8.306168764829635620e-02 6.590075790882110596e-02 8.330783247947692871e-02 6.566712260246276855e-02
4.400000000000000000e+01 4.400000000000000000e+02 8.243536949157714844e-02 6.624774634838104248e-02 8.305739611387252808e-02 6.588784605264663696e-02 8.341559767723083496e-02 6.532153487205505371e-02
4.500000000000000000e+01 4.500000000000000000e+02 8.239324390888214111e-02 6.617085635662078857e-02 8.304882794618606567e-02 6.585792452096939087e-02 8.340042829513549805e-02 6.560371816158294678e-02
4.600000000000000000e+01 4.600000000000000000e+02 8.235223591327667236e-02 6.616786867380142212e-02 8.303149044513702393e-02 6.582298874855041504e-02 8.319717645645141602e-02 6.616828590631484985e-02
4.700000000000000000e+01 4.700000000000000000e+02 8.230929821729660034e-02 6.624635308980941772e-02 8.301212638616561890e-02 6.582051515579223633e-02 8.331876248121261597e-02 6.731528043746948242e-02
4.800000000000000000e+01 4.800000000000000000e+02 8.226403594017028809e-02 6.640847027301788330e-02 8.299783617258071899e-02 6.588280200958251953e-02 8.336329460144042969e-02 6.746542453765869141e-02
4.900000000000000000e+01 4.900000000000000000e+02 8.221845328807830811e-02 6.662864983081817627e-02 8.298767358064651489e-02 6.600359082221984863e-02 8.319747447967529297e-02 6.650199741125106812e-02
5.000000000000000000e+01 5.000000000000000000e+02 8.217126131057739258e-02 6.681156903505325317e-02 8.297836780548095703e-02 6.613712012767791748e-02 8.326303213834762573e-02 6.585223972797393799e-02
5.100000000000000000e+01 5.100000000000000000e+02 8.212117850780487061e-02 6.687633693218231201e-02 8.296634256839752197e-02 6.622278690338134766e-02 8.320672065019607544e-02 6.553352624177932739e-02
5.200000000000000000e+01 5.200000000000000000e+02 8.206772804260253906e-02 6.682617962360382080e-02 8.294908702373504639e-02 6.622211635112762451e-02 8.321653306484222412e-02 6.580094993114471436e-02
5.300000000000000000e+01 5.300000000000000000e+02 8.201164007186889648e-02 6.677039712667465210e-02 8.293139934539794922e-02 6.615008413791656494e-02 8.323317021131515503e-02 6.585776805877685547e-02
5.400000000000000000e+01 5.400000000000000000e+02 8.195361495018005371e-02 6.672735512256622314e-02 8.291922509670257568e-02 6.606647372245788574e-02 8.312078565359115601e-02 6.539475917816162109e-02
5.600000000000000000e+01 5.600000000000000000e+02 8.183098584413528442e-02 6.671199202537536621e-02 8.289316296577453613e-02 6.607007980346679688e-02 8.315881341695785522e-02 6.556649506092071533e-02
5.700000000000000000e+01 5.700000000000000000e+02 8.176230639219284058e-02 6.696288287639617920e-02 8.287347853183746338e-02 6.616973131895065308e-02 8.316174894571304321e-02 6.597264111042022705e-02
5.800000000000000000e+01 5.800000000000000000e+02 8.169564604759216309e-02 6.717711687088012695e-02 8.285588026046752930e-02 6.628221273422241211e-02 8.312842249870300293e-02 6.583146750926971436e-02
5.900000000000000000e+01 5.900000000000000000e+02 8.163458108901977539e-02 6.741236150264739990e-02 8.284169435501098633e-02 6.635382026433944702e-02 8.310641348361968994e-02 6.534515321254730225e-02
6.000000000000000000e+01 6.000000000000000000e+02 8.162792026996612549e-02 6.727524101734161377e-02 8.282687515020370483e-02 6.635902822017669678e-02 8.314193040132522583e-02 6.530985981225967407e-02
6.200000000000000000e+01 6.200000000000000000e+02 8.166916668415069580e-02 6.671124696731567383e-02 8.278934657573699951e-02 6.624460220336914062e-02 8.310291171073913574e-02 6.624910980463027954e-02
6.300000000000000000e+01 6.300000000000000000e+02 8.145751804113388062e-02 6.814184039831161499e-02 8.277264237403869629e-02 6.621196866035461426e-02 8.306753635406494141e-02 6.629301607608795166e-02
6.400000000000000000e+01 6.400000000000000000e+02 8.139322698116302490e-02 6.776399910449981689e-02 8.275559544563293457e-02 6.623597443103790283e-02 8.309081196784973145e-02 6.616955995559692383e-02
6.600000000000000000e+01 6.600000000000000000e+02 8.122837543487548828e-02 6.795353442430496216e-02 8.271523565053939819e-02 6.643877178430557251e-02 8.304494619369506836e-02 6.633432209491729736e-02
6.700000000000000000e+01 6.700000000000000000e+02 8.118772506713867188e-02 6.797009706497192383e-02 8.269681036472320557e-02 6.655900180339813232e-02 8.304603397846221924e-02 6.620860844850540161e-02
6.900000000000000000e+01 6.900000000000000000e+02 8.120899647474288940e-02 6.731233745813369751e-02 8.265437185764312744e-02 6.664308905601501465e-02 8.302886039018630981e-02 6.573362648487091064e-02
7.000000000000000000e+01 7.000000000000000000e+02 8.119960874319076538e-02 6.894630193710327148e-02 8.263307809829711914e-02 6.660063564777374268e-02 8.299905061721801758e-02 6.595906615257263184e-02
7.200000000000000000e+01 7.200000000000000000e+02 8.155757188796997070e-02 6.986445933580398560e-02 8.258633315563201904e-02 6.656796485185623169e-02 8.298639953136444092e-02 6.591198593378067017e-02
7.300000000000000000e+01 7.300000000000000000e+02 8.106321096420288086e-02 6.736458837985992432e-02 8.256154507398605347e-02 6.662616133689880371e-02 8.298430591821670532e-02 6.571699678897857666e-02
7.500000000000000000e+01 7.500000000000000000e+02 8.101935684680938721e-02 6.877795606851577759e-02 8.250921219587326050e-02 6.670600175857543945e-02 8.296425640583038330e-02 6.588712334632873535e-02
7.600000000000000000e+01 7.600000000000000000e+02 8.089572191238403320e-02 6.761370599269866943e-02 8.248098194599151611e-02 6.669129431247711182e-02 8.294199407100677490e-02 6.579486280679702759e-02
7.800000000000000000e+01 7.800000000000000000e+02 8.070005476474761963e-02 6.850987672805786133e-02 8.242167532444000244e-02 6.674239039421081543e-02 8.291552960872650146e-02 6.598559021949768066e-02
8.000000000000000000e+01 8.000000000000000000e+02 8.090930432081222534e-02 6.915789842605590820e-02 8.235652744770050049e-02 6.677553057670593262e-02 8.289143443107604980e-02 6.612861156463623047e-02
8.100000000000000000e+01 8.100000000000000000e+02 8.109284937381744385e-02 6.761100888252258301e-02 8.232197165489196777e-02 6.680960208177566528e-02 8.288216590881347656e-02 6.596693396568298340e-02
8.300000000000000000e+01 8.300000000000000000e+02 8.066502213478088379e-02 6.871373206377029419e-02 8.224781602621078491e-02 6.692260503768920898e-02 8.285547792911529541e-02 6.609349697828292847e-02
8.500000000000000000e+01 8.500000000000000000e+02 8.069248497486114502e-02 6.925063580274581909e-02 8.216314762830734253e-02 6.705030798912048340e-02 8.282157778739929199e-02 6.595705449581146240e-02
8.700000000000000000e+01 8.700000000000000000e+02 8.048209547996520996e-02 6.859494000673294067e-02 8.207059651613235474e-02 6.711059063673019409e-02 8.278739452362060547e-02 6.609493494033813477e-02
8.900000000000000000e+01 8.900000000000000000e+02 8.037424087524414062e-02 6.858260184526443481e-02 8.210211992263793945e-02 6.680236011743545532e-02 8.275068551301956177e-02 6.588593870401382446e-02
9.000000000000000000e+01 9.000000000000000000e+02 8.017556369304656982e-02 6.825488060712814331e-02 8.228065073490142822e-02 6.815147399902343750e-02 8.272995054721832275e-02 6.592800468206405640e-02
9.200000000000000000e+01 9.200000000000000000e+02 8.009391278028488159e-02 6.750807911157608032e-02 8.214669674634933472e-02 6.692493706941604614e-02 8.268617093563079834e-02 6.614760309457778931e-02
9.400000000000000000e+01 9.400000000000000000e+02 8.001665771007537842e-02 6.840915977954864502e-02 8.198856562376022339e-02 6.720231473445892334e-02 8.264039456844329834e-02 6.622719764709472656e-02
9.600000000000000000e+01 9.600000000000000000e+02 8.012326061725616455e-02 6.789012253284454346e-02 8.176027238368988037e-02 6.720774620771408081e-02 8.259526640176773071e-02 6.626297533512115479e-02
9.800000000000000000e+01 9.800000000000000000e+02 8.055581152439117432e-02 7.050625234842300415e-02 8.174196630716323853e-02 6.754440069198608398e-02 8.254893124103546143e-02 6.635530292987823486e-02
1.010000000000000000e+02 1.010000000000000000e+03 8.158795535564422607e-02 6.761339306831359863e-02 8.172830194234848022e-02 6.737560033798217773e-02 8.246859908103942871e-02 6.632348895072937012e-02
1.030000000000000000e+02 1.030000000000000000e+03 8.067226409912109375e-02 7.002021372318267822e-02 8.151310682296752930e-02 6.759408861398696899e-02 8.240883052349090576e-02 6.651255488395690918e-02
1.050000000000000000e+02 1.050000000000000000e+03 8.024257421493530273e-02 6.760568916797637939e-02 8.144080638885498047e-02 6.747822463512420654e-02 8.235223591327667236e-02 6.649212539196014404e-02
1.070000000000000000e+02 1.070000000000000000e+03 8.019142597913742065e-02 6.929588317871093750e-02 8.139435946941375732e-02 6.770410388708114624e-02 8.228895813226699829e-02 6.652170419692993164e-02
1.090000000000000000e+02 1.090000000000000000e+03 7.990829646587371826e-02 6.820115447044372559e-02 8.132061362266540527e-02 6.839185953140258789e-02 8.222877979278564453e-02 6.671175360679626465e-02
1.120000000000000000e+02 1.120000000000000000e+03 7.982083410024642944e-02 6.930467486381530762e-02 8.110904693603515625e-02 6.775082647800445557e-02 8.213107287883758545e-02 6.692729145288467407e-02
1.140000000000000000e+02 1.140000000000000000e+03 7.944166660308837891e-02 6.921596825122833252e-02 8.111450821161270142e-02 6.796796619892120361e-02 8.206667006015777588e-02 6.661479175090789795e-02
1.170000000000000000e+02 1.170000000000000000e+03 7.934693247079849243e-02 6.993515044450759888e-02 8.095240592956542969e-02 6.842524558305740356e-02 8.195772767066955566e-02 6.721970438957214355e-02
1.190000000000000000e+02 1.190000000000000000e+03 7.929342985153198242e-02 7.005487382411956787e-02 8.119311928749084473e-02 6.955729424953460693e-02 8.191011846065521240e-02 6.747985631227493286e-02
1.220000000000000000e+02 1.220000000000000000e+03 7.962250709533691406e-02 6.920991092920303345e-02 8.119456470012664795e-02 6.858570128679275513e-02 8.179758489131927490e-02 6.716041266918182373e-02
1.240000000000000000e+02 1.240000000000000000e+03 7.949363440275192261e-02 7.057309150695800781e-02 8.102940022945404053e-02 6.915695965290069580e-02 8.176049590110778809e-02 6.742079555988311768e-02
1.270000000000000000e+02 1.270000000000000000e+03 7.907110452651977539e-02 7.059170305728912354e-02 8.067387342453002930e-02 6.782405823469161987e-02 8.164158463478088379e-02 6.822129338979721069e-02
1.300000000000000000e+02 1.300000000000000000e+03 7.870788872241973877e-02 7.013826072216033936e-02 8.054700493812561035e-02 6.781928241252899170e-02 8.151942491531372070e-02 6.769688427448272705e-02
1.320000000000000000e+02 1.320000000000000000e+03 7.865852117538452148e-02 7.039088010787963867e-02 8.086111396551132202e-02 6.870799511671066284e-02 8.147548139095306396e-02 6.789479404687881470e-02
1.350000000000000000e+02 1.350000000000000000e+03 7.932628691196441650e-02 7.137761265039443970e-02 8.112271130084991455e-02 6.856331974267959595e-02 8.133243024349212646e-02 6.762483716011047363e-02
1.380000000000000000e+02 1.380000000000000000e+03 7.897610217332839966e-02 7.018187642097473145e-02 8.094065636396408081e-02 6.835537403821945190e-02 8.138398081064224243e-02 6.811525672674179077e-02
1.410000000000000000e+02 1.410000000000000000e+03 7.867544889450073242e-02 7.035270333290100098e-02 8.053106069564819336e-02 6.739883124828338623e-02 8.119186013936996460e-02 6.806933879852294922e-02
1.440000000000000000e+02 1.440000000000000000e+03 7.812702655792236328e-02 7.010355591773986816e-02 8.005061000585556030e-02 6.866811215877532959e-02 8.105064928531646729e-02 6.843869388103485107e-02
1.470000000000000000e+02 1.470000000000000000e+03 7.775095105171203613e-02 7.120228558778762817e-02 7.982271164655685425e-02 7.004326581954956055e-02 8.130967617034912109e-02 6.848905235528945923e-02
1.500000000000000000e+02 1.500000000000000000e+03 8.089152723550796509e-02 7.170175015926361084e-02 8.059644699096679688e-02 6.979265809059143066e-02 8.095905184745788574e-02 6.828103214502334595e-02
1.540000000000000000e+02 1.540000000000000000e+03 7.866036891937255859e-02 7.006454467773437500e-02 8.101339638233184814e-02 6.901291012763977051e-02 8.065254986286163330e-02 6.801018863916397095e-02
1.570000000000000000e+02 1.570000000000000000e+03 7.796595990657806396e-02 6.912540644407272339e-02 8.067078143358230591e-02 6.812365353107452393e-02 8.072085678577423096e-02 6.823311746120452881e-02
1.600000000000000000e+02 1.600000000000000000e+03 7.762549817562103271e-02 7.026843726634979248e-02 8.020344376564025879e-02 6.839598715305328369e-02 8.099222183227539062e-02 6.928291916847229004e-02
1.640000000000000000e+02 1.640000000000000000e+03 7.767458260059356689e-02 7.274353504180908203e-02 7.965692132711410522e-02 6.856115162372589111e-02 8.056137710809707642e-02 6.825161725282669067e-02
1.670000000000000000e+02 1.670000000000000000e+03 7.751687616109848022e-02 7.086762785911560059e-02 7.954984903335571289e-02 6.915083527565002441e-02 8.035760372877120972e-02 6.942544877529144287e-02
1.710000000000000000e+02 1.710000000000000000e+03 7.802797853946685791e-02 7.164562493562698364e-02 7.976590096950531006e-02 6.859979033470153809e-02 8.019370585680007935e-02 6.892535090446472168e-02
1.740000000000000000e+02 1.740000000000000000e+03 7.757860422134399414e-02 7.008340209722518921e-02 8.002477884292602539e-02 7.081115245819091797e-02 8.083068579435348511e-02 6.901593506336212158e-02
1.780000000000000000e+02 1.780000000000000000e+03 7.676969468593597412e-02 7.185092568397521973e-02 7.933646440505981445e-02 6.855369359254837036e-02 8.006463944911956787e-02 6.867957860231399536e-02
1.820000000000000000e+02 1.820000000000000000e+03 7.648347318172454834e-02 7.271735370159149170e-02 7.888685166835784912e-02 7.033969461917877197e-02 8.013232052326202393e-02 6.939314305782318115e-02
1.860000000000000000e+02 1.860000000000000000e+03 7.766047120094299316e-02 7.421074807643890381e-02 7.982335239648818970e-02 7.107577472925186157e-02 7.987698912620544434e-02 6.853595376014709473e-02
1.900000000000000000e+02 1.900000000000000000e+03 7.673287391662597656e-02 7.065878808498382568e-02 7.916569709777832031e-02 7.018691301345825195e-02 7.981547713279724121e-02 7.016804069280624390e-02
1.940000000000000000e+02 1.940000000000000000e+03 7.627740502357482910e-02 7.162033021450042725e-02 7.885778695344924927e-02 7.061696052551269531e-02 8.012186735868453979e-02 7.016465067863464355e-02
1.980000000000000000e+02 1.980000000000000000e+03 7.618629932403564453e-02 7.220894098281860352e-02 7.957354933023452759e-02 7.064125686883926392e-02 7.969710975885391235e-02 6.967397779226303101e-02
2.020000000000000000e+02 2.020000000000000000e+03 7.699086517095565796e-02 7.259583473205566406e-02 7.872678339481353760e-02 7.049690186977386475e-02 7.985015213489532471e-02 6.927067041397094727e-02
2.060000000000000000e+02 2.060000000000000000e+03 7.619787752628326416e-02 7.249488681554794312e-02 7.819738984107971191e-02 7.071723043918609619e-02 7.925866544246673584e-02 7.040685415267944336e-02
2.110000000000000000e+02 2.110000000000000000e+03 7.582668960094451904e-02 7.194406539201736450e-02 8.094812929630279541e-02 7.434394955635070801e-02 7.943011820316314697e-02 6.990031898021697998e-02
2.150000000000000000e+02 2.150000000000000000e+03 7.511325180530548096e-02 7.149287313222885132e-02 7.885745167732238770e-02 7.097057998180389404e-02 7.942435145378112793e-02 6.971977651119232178e-02
2.200000000000000000e+02 2.200000000000000000e+03 7.574807852506637573e-02 7.347744703292846680e-02 7.805419713258743286e-02 6.973077356815338135e-02 7.872557640075683594e-02 6.966092437505722046e-02
2.250000000000000000e+02 2.250000000000000000e+03 7.633598893880844116e-02 7.277424633502960205e-02 7.768103480339050293e-02 7.091962546110153198e-02 7.916501164436340332e-02 6.909413635730743408e-02
2.290000000000000000e+02 2.290000000000000000e+03 7.542671263217926025e-02 7.166539132595062256e-02 7.832790166139602661e-02 7.037445902824401855e-02 7.887960970401763916e-02 6.865369528532028198e-02
2.340000000000000000e+02 2.340000000000000000e+03 7.481621205806732178e-02 7.245561480522155762e-02 7.767735421657562256e-02 7.047837972640991211e-02 7.885213196277618408e-02 7.038781791925430298e-02
2.390000000000000000e+02 2.390000000000000000e+03 7.660090923309326172e-02 7.686913013458251953e-02 7.687985152006149292e-02 7.147398591041564941e-02 7.897312939167022705e-02 7.038831710815429688e-02
2.440000000000000000e+02 2.440000000000000000e+03 7.473757117986679077e-02 7.385733723640441895e-02 7.969871163368225098e-02 7.332410663366317749e-02 7.841956615447998047e-02 6.998212635517120361e-02
2.500000000000000000e+02 2.500000000000000000e+03 7.399170100688934326e-02 7.473924756050109863e-02 7.864054292440414429e-02 6.868066638708114624e-02 7.907157391309738159e-02 6.981216371059417725e-02
2.550000000000000000e+02 2.550000000000000000e+03 7.498569786548614502e-02 7.576488703489303589e-02 7.756353169679641724e-02 7.004999369382858276e-02 7.838096469640731812e-02 7.156854122877120972e-02
2.600000000000000000e+02 2.600000000000000000e+03 7.496813684701919556e-02 7.280595600605010986e-02 7.659627497196197510e-02 7.129716128110885620e-02 7.818437367677688599e-02 7.053765654563903809e-02
2.660000000000000000e+02 2.660000000000000000e+03 7.352071255445480347e-02 7.532403618097305298e-02 7.846648991107940674e-02 7.412038743495941162e-02 7.850617170333862305e-02 7.135963439941406250e-02
2.720000000000000000e+02 2.720000000000000000e+03 7.470341771841049194e-02 7.543921470642089844e-02 7.649858295917510986e-02 7.217318564653396606e-02 7.767745852470397949e-02 7.180355489253997803e-02
2.770000000000000000e+02 2.770000000000000000e+03 7.340786606073379517e-02 7.382845878601074219e-02 7.599785923957824707e-02 7.260883599519729614e-02 7.791444659233093262e-02 7.069835066795349121e-02
2.830000000000000000e+02 2.830000000000000000e+03 7.333138585090637207e-02 7.618117332458496094e-02 7.780461013317108154e-02 7.068184018135070801e-02 7.703214883804321289e-02 7.140639424324035645e-02
2.890000000000000000e+02 2.890000000000000000e+03 7.407018542289733887e-02 7.537603378295898438e-02 7.644873112440109253e-02 7.106810063123703003e-02 7.831549644470214844e-02 7.238292694091796875e-02
2.960000000000000000e+02 2.960000000000000000e+03 7.284896820783615112e-02 7.684929668903350830e-02 7.515776157379150391e-02 7.283554971218109131e-02 7.744581252336502075e-02 7.234652340412139893e-02
3.020000000000000000e+02 3.020000000000000000e+03 7.367889583110809326e-02 7.524820417165756226e-02 7.794755697250366211e-02 7.310351729393005371e-02 7.683596760034561157e-02 7.090055942535400391e-02
3.080000000000000000e+02 3.080000000000000000e+03 7.203513383865356445e-02 7.430879771709442139e-02 7.585423439741134644e-02 7.296328991651535034e-02 7.820254564285278320e-02 7.262720912694931030e-02
3.150000000000000000e+02 3.150000000000000000e+03 7.237736135721206665e-02 7.508532702922821045e-02 7.497231662273406982e-02 7.286164164543151855e-02 7.666221261024475098e-02 7.157307863235473633e-02
3.220000000000000000e+02 3.220000000000000000e+03 7.140381634235382080e-02 7.451415061950683594e-02 7.489412277936935425e-02 7.354229688644409180e-02 7.801447808742523193e-02 7.148158550262451172e-02
3.280000000000000000e+02 3.280000000000000000e+03 7.305882871150970459e-02 7.677117735147476196e-02 7.545425742864608765e-02 7.573591172695159912e-02 7.643102109432220459e-02 7.209411263465881348e-02
3.350000000000000000e+02 3.350000000000000000e+03 7.113625109195709229e-02 7.712043821811676025e-02 7.398939877748489380e-02 7.418607920408248901e-02 7.656720280647277832e-02 7.292430847883224487e-02
3.430000000000000000e+02 3.430000000000000000e+03 7.376196980476379395e-02 7.722494751214981079e-02 7.507971674203872681e-02 7.551645487546920776e-02 7.604183256626129150e-02 7.255080342292785645e-02
3.500000000000000000e+02 3.500000000000000000e+03 7.151818275451660156e-02 7.766458392143249512e-02 7.365588843822479248e-02 7.415421307086944580e-02 7.642327249050140381e-02 7.302716374397277832e-02
3.570000000000000000e+02 3.570000000000000000e+03 7.094547152519226074e-02 7.571025937795639038e-02 7.386185228824615479e-02 7.614351063966751099e-02 7.583969086408615112e-02 7.266026735305786133e-02
3.650000000000000000e+02 3.650000000000000000e+03 7.048908621072769165e-02 7.873424887657165527e-02 7.283142209053039551e-02 7.580128312110900879e-02 7.613181322813034058e-02 7.340885698795318604e-02
3.730000000000000000e+02 3.730000000000000000e+03 7.106386125087738037e-02 7.849121838808059692e-02 7.360139489173889160e-02 7.302238047122955322e-02 7.565850019454956055e-02 7.397525757551193237e-02
3.810000000000000000e+02 3.810000000000000000e+03 7.085322588682174683e-02 7.805879414081573486e-02 7.238386571407318115e-02 7.362610846757888794e-02 7.478952407836914062e-02 7.281272113323211670e-02
3.890000000000000000e+02 3.890000000000000000e+03 7.115708291530609131e-02 7.985233515501022339e-02 7.492743432521820068e-02 7.735361158847808838e-02 7.485309243202209473e-02 7.272642850875854492e-02
3.970000000000000000e+02 3.970000000000000000e+03 6.856274604797363281e-02 7.877501100301742554e-02 7.175689935684204102e-02 7.575212419033050537e-02 7.389722019433975220e-02 7.350187003612518311e-02
4.060000000000000000e+02 4.060000000000000000e+03 7.064388692378997803e-02 7.926588505506515503e-02 7.508280873298645020e-02 7.778903841972351074e-02 7.527440786361694336e-02 7.281863689422607422e-02
4.140000000000000000e+02 4.140000000000000000e+03 6.946349889039993286e-02 8.079797029495239258e-02 7.180730253458023071e-02 7.561969757080078125e-02 7.371968030929565430e-02 7.522009313106536865e-02
4.230000000000000000e+02 4.230000000000000000e+03 6.989571452140808105e-02 7.889531552791595459e-02 7.150281965732574463e-02 7.662996649742126465e-02 7.373264431953430176e-02 7.483855634927749634e-02
4.320000000000000000e+02 4.320000000000000000e+03 6.932500749826431274e-02 8.106981217861175537e-02 7.145050913095474243e-02 7.491748034954071045e-02 7.318198680877685547e-02 7.439888268709182739e-02
4.410000000000000000e+02 4.410000000000000000e+03 6.883479654788970947e-02 8.155781775712966919e-02 7.037615776062011719e-02 7.803238928318023682e-02 7.381226122379302979e-02 7.555255293846130371e-02
4.510000000000000000e+02 4.510000000000000000e+03 6.745596975088119507e-02 8.051319420337677002e-02 7.019835710525512695e-02 7.617651671171188354e-02 7.279348373413085938e-02 7.597421109676361084e-02
4.600000000000000000e+02 4.600000000000000000e+03 7.039597630500793457e-02 8.384908735752105713e-02 7.288679480552673340e-02 8.096744120121002197e-02 7.350105047225952148e-02 7.734087109565734863e-02
4.700000000000000000e+02 4.700000000000000000e+03 6.714415550231933594e-02 7.882551848888397217e-02 6.906873732805252075e-02 7.669106870889663696e-02 7.361435890197753906e-02 7.666626572608947754e-02
4.800000000000000000e+02 4.800000000000000000e+03 6.944870948791503906e-02 8.257183432579040527e-02 7.294306904077529907e-02 7.963697612285614014e-02 7.161486893892288208e-02 7.575458288192749023e-02
4.900000000000000000e+02 4.900000000000000000e+03 6.616537272930145264e-02 8.181580901145935059e-02 6.867869198322296143e-02 7.660877704620361328e-02 7.190140336751937866e-02 7.642921805381774902e-02
5.010000000000000000e+02 5.010000000000000000e+03 6.839741766452789307e-02 8.484660089015960693e-02 6.970663368701934814e-02 8.004961162805557251e-02 7.145909219980239868e-02 7.755969464778900146e-02
5.120000000000000000e+02 5.120000000000000000e+03 6.783247739076614380e-02 8.050118386745452881e-02 6.847442686557769775e-02 7.863909751176834106e-02 7.142683863639831543e-02 7.778574526309967041e-02
5.220000000000000000e+02 5.220000000000000000e+03 6.614675372838973999e-02 8.021919429302215576e-02 6.795211881399154663e-02 8.178144693374633789e-02 7.140605896711349487e-02 7.653936743736267090e-02
5.340000000000000000e+02 5.340000000000000000e+03 6.619278341531753540e-02 8.448164165019989014e-02 7.003833353519439697e-02 8.193783462047576904e-02 7.051970064640045166e-02 7.610925287008285522e-02
5.450000000000000000e+02 5.450000000000000000e+03 6.672635674476623535e-02 8.317375183105468750e-02 6.579671800136566162e-02 8.129662275314331055e-02 7.010135054588317871e-02 7.890835404396057129e-02
5.570000000000000000e+02 5.570000000000000000e+03 6.532336771488189697e-02 8.254565298557281494e-02 6.767319142818450928e-02 8.211358636617660522e-02 7.169310748577117920e-02 8.004439622163772583e-02
5.680000000000000000e+02 5.680000000000000000e+03 6.582339853048324585e-02 8.323142677545547485e-02 6.532873958349227905e-02 8.156100660562515259e-02 7.010652124881744385e-02 7.945366948843002319e-02
5.810000000000000000e+02 5.810000000000000000e+03 6.695164740085601807e-02 8.093900978565216064e-02 6.574930995702743530e-02 8.061736822128295898e-02 6.881684064865112305e-02 7.868058234453201294e-02
5.930000000000000000e+02 5.930000000000000000e+03 6.467661261558532715e-02 8.603482693433761597e-02 6.691192090511322021e-02 8.241343498229980469e-02 6.855109333992004395e-02 7.802610099315643311e-02
6.060000000000000000e+02 6.060000000000000000e+03 6.377825140953063965e-02 8.000320196151733398e-02 6.534124165773391724e-02 8.464904129505157471e-02 6.932844221591949463e-02 7.864691317081451416e-02
6.180000000000000000e+02 6.180000000000000000e+03 6.715996563434600830e-02 9.097116440534591675e-02 6.768316030502319336e-02 8.208689093589782715e-02 6.857483088970184326e-02 8.127750456333160400e-02
6.320000000000000000e+02 6.320000000000000000e+03 6.496946513652801514e-02 8.742820471525192261e-02 6.327849626541137695e-02 8.194442093372344971e-02 6.666828691959381104e-02 8.150801062583923340e-02
6.450000000000000000e+02 6.450000000000000000e+03 6.521472334861755371e-02 8.405314385890960693e-02 6.247732043266296387e-02 8.300399780273437500e-02 6.746748089790344238e-02 8.190168440341949463e-02
6.590000000000000000e+02 6.590000000000000000e+03 6.374523043632507324e-02 8.465488255023956299e-02 6.332461535930633545e-02 8.296738564968109131e-02 7.145696878433227539e-02 8.159200847148895264e-02
6.730000000000000000e+02 6.730000000000000000e+03 6.501308083534240723e-02 8.486294001340866089e-02 6.554914265871047974e-02 8.749230951070785522e-02 6.785605847835540771e-02 8.309815824031829834e-02
6.870000000000000000e+02 6.870000000000000000e+03 6.174724176526069641e-02 8.493011444807052612e-02 6.514866650104522705e-02 8.405185490846633911e-02 6.622838973999023438e-02 8.268205076456069946e-02
7.020000000000000000e+02 7.020000000000000000e+03 6.130474805831909180e-02 8.402340859174728394e-02 6.004197150468826294e-02 8.607860654592514038e-02 6.671831011772155762e-02 8.166193962097167969e-02
7.170000000000000000e+02 7.170000000000000000e+03 6.271369755268096924e-02 8.678834140300750732e-02 6.258806586265563965e-02 8.786961436271667480e-02 6.438247859477996826e-02 8.301099389791488647e-02
7.320000000000000000e+02 7.320000000000000000e+03 6.190168857574462891e-02 8.517015725374221802e-02 5.983512103557586670e-02 8.691743761301040649e-02 6.464609503746032715e-02 8.230865001678466797e-02
7.480000000000000000e+02 7.480000000000000000e+03 6.051538884639739990e-02 8.727227151393890381e-02 6.021384149789810181e-02 8.677549660205841064e-02 6.697557866573333740e-02 8.265893161296844482e-02
7.640000000000000000e+02 7.640000000000000000e+03 6.076316908001899719e-02 8.832760155200958252e-02 5.958442389965057373e-02 8.616084605455398560e-02 6.387063115835189819e-02 8.362480998039245605e-02
7.800000000000000000e+02 7.800000000000000000e+03 6.091589108109474182e-02 8.821710199117660522e-02 5.971332266926765442e-02 8.935394883155822754e-02 6.336373835802078247e-02 8.556246757507324219e-02
7.970000000000000000e+02 7.970000000000000000e+03 6.113576516509056091e-02 8.577521890401840210e-02 5.994517356157302856e-02 8.894380927085876465e-02 6.168601661920547485e-02 8.461175113916397095e-02
8.140000000000000000e+02 8.140000000000000000e+03 6.094483286142349243e-02 8.817392587661743164e-02 5.777320265769958496e-02 8.666793256998062134e-02 6.116466969251632690e-02 8.638317883014678955e-02
8.310000000000000000e+02 8.310000000000000000e+03 5.998160690069198608e-02 8.566297590732574463e-02 5.706100165843963623e-02 8.960352838039398193e-02 6.269986182451248169e-02 8.606697618961334229e-02
8.490000000000000000e+02 8.490000000000000000e+03 6.033063307404518127e-02 8.773476630449295044e-02 5.915494635701179504e-02 9.107427299022674561e-02 6.006208807229995728e-02 8.662597835063934326e-02
8.670000000000000000e+02 8.670000000000000000e+03 6.133178621530532837e-02 8.737942576408386230e-02 5.880197510123252869e-02 9.287387132644653320e-02 6.315562874078750610e-02 9.124714136123657227e-02
8.850000000000000000e+02 8.850000000000000000e+03 5.863216519355773926e-02 8.988352119922637939e-02 6.028924137353897095e-02 9.141075611114501953e-02 6.018667668104171753e-02 8.998876810073852539e-02
9.040000000000000000e+02 9.040000000000000000e+03 5.793168395757675171e-02 8.858217298984527588e-02 5.813506245613098145e-02 9.381112456321716309e-02 6.701651960611343384e-02 9.175303578376770020e-02
9.230000000000000000e+02 9.230000000000000000e+03 5.910063534975051880e-02 8.754076063632965088e-02 5.773395672440528870e-02 9.210930764675140381e-02 6.014395505189895630e-02 9.038811922073364258e-02
9.430000000000000000e+02 9.430000000000000000e+03 5.784378945827484131e-02 8.877264708280563354e-02 5.697903409600257874e-02 9.243487566709518433e-02 5.757007747888565063e-02 9.291686862707138062e-02
9.630000000000000000e+02 9.630000000000000000e+03 5.803614482283592224e-02 9.285521507263183594e-02 5.557638406753540039e-02 9.301283955574035645e-02 5.996731668710708618e-02 9.493948519229888916e-02
9.840000000000000000e+02 9.840000000000000000e+03 5.877932161092758179e-02 9.625071287155151367e-02 5.245130881667137146e-02 9.337267279624938965e-02 5.586249381303787231e-02 9.210149943828582764e-02
1.005000000000000000e+03 1.005000000000000000e+04 5.686721950769424438e-02 8.762884140014648438e-02 5.224022269248962402e-02 9.074212610721588135e-02 5.930570885539054871e-02 9.292344003915786743e-02
1.026000000000000000e+03 1.026000000000000000e+04 5.678965896368026733e-02 9.192946553230285645e-02 5.154982209205627441e-02 9.279046952724456787e-02 5.509633570909500122e-02 9.356406331062316895e-02
1.048000000000000000e+03 1.048000000000000000e+04 5.702264606952667236e-02 9.342999756336212158e-02 5.103914439678192139e-02 9.283211827278137207e-02 5.464043468236923218e-02 9.415647387504577637e-02
1.070000000000000000e+03 1.070000000000000000e+04 5.636021867394447327e-02 9.133414179086685181e-02 5.508509278297424316e-02 1.014276817440986633e-01 5.536988377571105957e-02 9.527426958084106445e-02
1.093000000000000000e+03 1.093000000000000000e+04 5.646400898694992065e-02 9.431196749210357666e-02 5.285976827144622803e-02 9.839358180761337280e-02 5.407851189374923706e-02 9.167184680700302124e-02
1.116000000000000000e+03 1.116000000000000000e+04 5.703464895486831665e-02 9.005188196897506714e-02 5.231891945004463196e-02 9.739782661199569702e-02 5.420354753732681274e-02 9.544590115547180176e-02
1.140000000000000000e+03 1.140000000000000000e+04 5.735831707715988159e-02 9.143507480621337891e-02 5.000332742929458618e-02 9.820331633090972900e-02 5.442493036389350891e-02 9.572540223598480225e-02
1.164000000000000000e+03 1.164000000000000000e+04 5.487980693578720093e-02 9.006953239440917969e-02 5.115709826350212097e-02 9.890836477279663086e-02 5.123380199074745178e-02 9.499720484018325806e-02
1.189000000000000000e+03 1.189000000000000000e+04 5.743761360645294189e-02 9.039352834224700928e-02 5.016139894723892212e-02 1.014989092946052551e-01 5.035701021552085876e-02 9.808323532342910767e-02
1.214000000000000000e+03 1.214000000000000000e+04 5.533977225422859192e-02 9.255084395408630371e-02 4.992590099573135376e-02 9.971030056476593018e-02 5.252237617969512939e-02 9.982403367757797241e-02
1.240000000000000000e+03 1.240000000000000000e+04 5.579278990626335144e-02 9.354124218225479126e-02 4.992160201072692871e-02 9.975324571132659912e-02 5.146046727895736694e-02 1.016066819429397583e-01
1.267000000000000000e+03 1.267000000000000000e+04 5.498497188091278076e-02 9.640654921531677246e-02 4.731684923171997070e-02 9.971408545970916748e-02 5.131863057613372803e-02 9.978853911161422729e-02
1.294000000000000000e+03 1.294000000000000000e+04 5.334015935659408569e-02 9.260909259319305420e-02 4.597983881831169128e-02 9.846915304660797119e-02 4.915452003479003906e-02 1.024754717946052551e-01
1.321000000000000000e+03 1.321000000000000000e+04 5.227898061275482178e-02 9.591618180274963379e-02 4.859598726034164429e-02 1.023121327161788940e-01 4.624873772263526917e-02 9.910526871681213379e-02
1.349000000000000000e+03 1.349000000000000000e+04 5.581904947757720947e-02 9.554159641265869141e-02 4.556922987103462219e-02 1.017415523529052734e-01 4.549466818571090698e-02 1.014939099550247192e-01
1.378000000000000000e+03 1.378000000000000000e+04 5.453614145517349243e-02 9.872055053710937500e-02 4.617562517523765564e-02 1.021840646862983704e-01 4.486884921789169312e-02 1.023538187146186829e-01
1.408000000000000000e+03 1.408000000000000000e+04 5.283842980861663818e-02 9.462289512157440186e-02 4.682916030287742615e-02 1.028779223561286926e-01 4.476482421159744263e-02 1.029031202197074890e-01
1.438000000000000000e+03 1.438000000000000000e+04 5.230294913053512573e-02 9.789599478244781494e-02 4.724374413490295410e-02 1.037991121411323547e-01 4.541484266519546509e-02 1.066667735576629639e-01
1.468000000000000000e+03 1.468000000000000000e+04 5.074761062860488892e-02 9.557206928730010986e-02 4.369515180587768555e-02 1.032225936651229858e-01 4.346135258674621582e-02 1.044055148959159851e-01
1.499000000000000000e+03 1.499000000000000000e+04 5.084685236215591431e-02 9.643985331058502197e-02 4.584613069891929626e-02 1.036345809698104858e-01 4.275754094123840332e-02 1.018482297658920288e-01
1.531000000000000000e+03 1.531000000000000000e+04 5.177027732133865356e-02 9.789561480283737183e-02 4.185444861650466919e-02 1.059827655553817749e-01 4.325788095593452454e-02 1.067445874214172363e-01
1.564000000000000000e+03 1.564000000000000000e+04 5.206475406885147095e-02 9.927096962928771973e-02 4.230928421020507812e-02 1.073547080159187317e-01 4.354487359523773193e-02 1.097122058272361755e-01
1.597000000000000000e+03 1.597000000000000000e+04 5.288334935903549194e-02 9.428022801876068115e-02 4.163537546992301941e-02 1.027124673128128052e-01 4.168726503849029541e-02 1.064311712980270386e-01
1.631000000000000000e+03 1.631000000000000000e+04 5.155806243419647217e-02 9.745778143405914307e-02 4.218531772494316101e-02 1.059072613716125488e-01 3.976786136627197266e-02 1.074853688478469849e-01
1.666000000000000000e+03 1.666000000000000000e+04 4.992283508181571960e-02 9.533751010894775391e-02 4.048378020524978638e-02 1.048852726817131042e-01 3.839303180575370789e-02 1.082134842872619629e-01
1.702000000000000000e+03 1.702000000000000000e+04 5.081031471490859985e-02 9.903333336114883423e-02 3.922168165445327759e-02 1.063688695430755615e-01 3.837768733501434326e-02 1.090408265590667725e-01
1.738000000000000000e+03 1.738000000000000000e+04 5.072262883186340332e-02 1.000414192676544189e-01 4.017014428973197937e-02 1.056168675422668457e-01 3.732447326183319092e-02 1.084353774785995483e-01
1.775000000000000000e+03 1.775000000000000000e+04 4.933927580714225769e-02 1.003555804491043091e-01 3.847627714276313782e-02 1.094570606946945190e-01 3.584050387144088745e-02 1.090181320905685425e-01
1.813000000000000000e+03 1.813000000000000000e+04 5.210135877132415771e-02 1.025236025452613831e-01 3.992230817675590515e-02 1.102742850780487061e-01 3.666953742504119873e-02 1.098905205726623535e-01
1.851000000000000000e+03 1.851000000000000000e+04 5.033740773797035217e-02 9.817957878112792969e-02 4.075108468532562256e-02 1.091587990522384644e-01 3.667277097702026367e-02 1.133429929614067078e-01
1.891000000000000000e+03 1.891000000000000000e+04 4.971504956483840942e-02 9.774304926395416260e-02 4.205768182873725891e-02 1.094799265265464783e-01 3.424061089754104614e-02 1.132208555936813354e-01
1.931000000000000000e+03 1.931000000000000000e+04 4.765228927135467529e-02 1.004785373806953430e-01 3.755795955657958984e-02 1.123279631137847900e-01 3.458399698138237000e-02 1.147434189915657043e-01
1.972000000000000000e+03 1.972000000000000000e+04 4.927305877208709717e-02 9.995652735233306885e-02 3.804326802492141724e-02 1.080286055803298950e-01 3.577843308448791504e-02 1.155875846743583679e-01
2.014000000000000000e+03 2.014000000000000000e+04 4.622617363929748535e-02 9.857944399118423462e-02 3.659965842962265015e-02 1.118275523185729980e-01 3.294478356838226318e-02 1.146190613508224487e-01
2.057000000000000000e+03 2.057000000000000000e+04 4.930080473423004150e-02 9.839077293872833252e-02 3.628945350646972656e-02 1.117599606513977051e-01 3.658359497785568237e-02 1.145502105355262756e-01
2.101000000000000000e+03 2.101000000000000000e+04 4.805911704897880554e-02 9.907864034175872803e-02 3.701343759894371033e-02 1.114964932203292847e-01 3.264746069908142090e-02 1.169706955552101135e-01
2.146000000000000000e+03 2.146000000000000000e+04 4.707955569028854370e-02 1.016402915120124817e-01 3.487489372491836548e-02 1.125800535082817078e-01 3.252040967345237732e-02 1.176123321056365967e-01
2.192000000000000000e+03 2.192000000000000000e+04 4.649756476283073425e-02 9.852185100317001343e-02 3.602284938097000122e-02 1.113939508795738220e-01 3.057632409036159515e-02 1.180080473423004150e-01
2.238000000000000000e+03 2.238000000000000000e+04 4.861705005168914795e-02 1.000147163867950439e-01 3.632107749581336975e-02 1.148171648383140564e-01 3.307472914457321167e-02 1.160667017102241516e-01
2.286000000000000000e+03 2.286000000000000000e+04 4.805647209286689758e-02 1.063288077712059021e-01 3.460893407464027405e-02 1.119117140769958496e-01 3.052163124084472656e-02 1.189476251602172852e-01
2.335000000000000000e+03 2.335000000000000000e+04 4.437228292226791382e-02 1.015703082084655762e-01 3.445065394043922424e-02 1.130622923374176025e-01 2.901711687445640564e-02 1.203571632504463196e-01
2.384000000000000000e+03 2.384000000000000000e+04 4.675427079200744629e-02 1.049879863858222961e-01 3.400842100381851196e-02 1.153119131922721863e-01 2.807400748133659363e-02 1.190662235021591187e-01
2.435000000000000000e+03 2.435000000000000000e+04 4.674249887466430664e-02 1.005641072988510132e-01 3.252359479665756226e-02 1.122407466173171997e-01 2.981905266642570496e-02 1.201075464487075806e-01
2.487000000000000000e+03 2.487000000000000000e+04 4.722618311643600464e-02 1.001205295324325562e-01 3.532712534070014954e-02 1.145537495613098145e-01 3.026299923658370972e-02 1.210819855332374573e-01
2.540000000000000000e+03 2.540000000000000000e+04 4.480409622192382812e-02 1.010444313287734985e-01 3.513444587588310242e-02 1.160885840654373169e-01 2.933917194604873657e-02 1.250935196876525879e-01
2.594000000000000000e+03 2.594000000000000000e+04 4.517131298780441284e-02 1.058171316981315613e-01 3.215304762125015259e-02 1.157191395759582520e-01 2.529991045594215393e-02 1.224622353911399841e-01
2.649000000000000000e+03 2.649000000000000000e+04 4.427128285169601440e-02 1.060752719640731812e-01 3.261605277657508850e-02 1.187175512313842773e-01 2.901288494467735291e-02 1.240604892373085022e-01
2.706000000000000000e+03 2.706000000000000000e+04 4.375687241554260254e-02 1.056835800409317017e-01 3.129901736974716187e-02 1.166326701641082764e-01 2.548580989241600037e-02 1.223916560411453247e-01
2.763000000000000000e+03 2.763000000000000000e+04 4.563050344586372375e-02 1.029345616698265076e-01 3.072190284729003906e-02 1.164226680994033813e-01 3.016667999327182770e-02 1.274679303169250488e-01
2.822000000000000000e+03 2.822000000000000000e+04 4.605288058519363403e-02 1.131918579339981079e-01 3.342679515480995178e-02 1.160014197230339050e-01 2.576983347535133362e-02 1.241004690527915955e-01
2.882000000000000000e+03 2.882000000000000000e+04 4.477739706635475159e-02 1.078126281499862671e-01 3.098033554852008820e-02 1.176667213439941406e-01 2.483940683305263519e-02 1.247466504573822021e-01
2.944000000000000000e+03 2.944000000000000000e+04 4.378634691238403320e-02 1.042915135622024536e-01 3.084052726626396179e-02 1.178240254521369934e-01 2.115787565708160400e-02 1.261300295591354370e-01
3.007000000000000000e+03 3.007000000000000000e+04 4.262760281562805176e-02 1.076497361063957214e-01 3.035341762006282806e-02 1.200519055128097534e-01 2.658130601048469543e-02 1.306070685386657715e-01
3.071000000000000000e+03 3.071000000000000000e+04 4.307905957102775574e-02 1.051328927278518677e-01 2.935477904975414276e-02 1.193484067916870117e-01 2.598949894309043884e-02 1.270436048507690430e-01
3.136000000000000000e+03 3.136000000000000000e+04 4.211368411779403687e-02 1.090703159570693970e-01 3.018496930599212646e-02 1.187562718987464905e-01 2.230721712112426758e-02 1.273566633462905884e-01
3.203000000000000000e+03 3.203000000000000000e+04 4.611782357096672058e-02 1.084162145853042603e-01 3.186315298080444336e-02 1.252941936254501343e-01 2.176620438694953918e-02 1.266849637031555176e-01
3.271000000000000000e+03 3.271000000000000000e+04 4.262132942676544189e-02 1.075761169195175171e-01 2.715730667114257812e-02 1.175158843398094177e-01 2.179054357111454010e-02 1.258676499128341675e-01
3.341000000000000000e+03 3.341000000000000000e+04 4.290282726287841797e-02 1.085344180464744568e-01 3.109455108642578125e-02 1.266110539436340332e-01 2.155303023755550385e-02 1.280341148376464844e-01
3.412000000000000000e+03 3.412000000000000000e+04 3.991565853357315063e-02 1.060265228152275085e-01 2.716028317809104919e-02 1.195149645209312439e-01 2.760698273777961731e-02 1.308938264846801758e-01
3.485000000000000000e+03 3.485000000000000000e+04 4.187727719545364380e-02 1.091640740633010864e-01 3.022089228034019470e-02 1.200683116912841797e-01 1.965025439858436584e-02 1.292624175548553467e-01
3.559000000000000000e+03 3.559000000000000000e+04 3.984630107879638672e-02 1.075200289487838745e-01 3.113681636750698090e-02 1.230923086404800415e-01 2.061237767338752747e-02 1.315734982490539551e-01
3.635000000000000000e+03 3.635000000000000000e+04 4.278698563575744629e-02 1.087891906499862671e-01 2.742851525545120239e-02 1.205710619688034058e-01 1.981910318136215210e-02 1.281461268663406372e-01
3.712000000000000000e+03 3.712000000000000000e+04 4.025323688983917236e-02 1.070962697267532349e-01 2.874625101685523987e-02 1.234549582004547119e-01 2.085098996758460999e-02 1.337405294179916382e-01
3.791000000000000000e+03 3.791000000000000000e+04 4.326936230063438416e-02 1.093820780515670776e-01 2.633575722575187683e-02 1.202962547540664673e-01 2.168944850564002991e-02 1.328029334545135498e-01
3.872000000000000000e+03 3.872000000000000000e+04 4.086755216121673584e-02 1.063559651374816895e-01 2.782600186765193939e-02 1.219500601291656494e-01 1.889882609248161316e-02 1.305502951145172119e-01
3.954000000000000000e+03 3.954000000000000000e+04 4.226054251194000244e-02 1.058636605739593506e-01 2.545181289315223694e-02 1.258491575717926025e-01 1.809766888618469238e-02 1.335773766040802002e-01
4.039000000000000000e+03 4.039000000000000000e+04 3.960920125246047974e-02 1.082866340875625610e-01 2.700291201472282410e-02 1.212845891714096069e-01 1.906043291091918945e-02 1.320644319057464600e-01
4.125000000000000000e+03 4.125000000000000000e+04 4.114182293415069580e-02 1.062666922807693481e-01 2.465308457612991333e-02 1.229451224207878113e-01 1.860946789383888245e-02 1.304398924112319946e-01
4.212000000000000000e+03 4.212000000000000000e+04 4.052345827221870422e-02 1.134825572371482849e-01 2.906525880098342896e-02 1.249391436576843262e-01 1.666769199073314667e-02 1.325934380292892456e-01
4.302000000000000000e+03 4.302000000000000000e+04 3.889314830303192139e-02 1.075766682624816895e-01 2.398588508367538452e-02 1.241417080163955688e-01 1.777355372905731201e-02 1.345818340778350830e-01
4.394000000000000000e+03 4.394000000000000000e+04 3.920277208089828491e-02 1.098787337541580200e-01 2.498960494995117188e-02 1.238440871238708496e-01 1.704436168074607849e-02 1.325670182704925537e-01
4.487000000000000000e+03 4.487000000000000000e+04 3.713234141469001770e-02 1.063547581434249878e-01 2.458995953202247620e-02 1.246623992919921875e-01 1.602309010922908783e-02 1.335343718528747559e-01
4.583000000000000000e+03 4.583000000000000000e+04 3.853569924831390381e-02 1.119387745857238770e-01 2.414329722523689270e-02 1.263738274574279785e-01 1.827532052993774414e-02 1.372957825660705566e-01
4.681000000000000000e+03 4.681000000000000000e+04 4.009523242712020874e-02 1.133832782506942749e-01 2.301161736249923706e-02 1.258898079395294189e-01 1.596154831349849701e-02 1.342201530933380127e-01
4.780000000000000000e+03 4.780000000000000000e+04 4.087960720062255859e-02 1.071428582072257996e-01 2.640732564032077789e-02 1.306992918252944946e-01 1.550639793276786804e-02 1.350122392177581787e-01
4.882000000000000000e+03 4.882000000000000000e+04 3.735619038343429565e-02 1.069839149713516235e-01 2.134298346936702728e-02 1.278675049543380737e-01 1.599812507629394531e-02 1.352314054965972900e-01
4.986000000000000000e+03 4.986000000000000000e+04 4.179044067859649658e-02 1.172104254364967346e-01 2.170323580503463745e-02 1.240829974412918091e-01 1.462898496538400650e-02 1.344981342554092407e-01
5.092000000000000000e+03 5.092000000000000000e+04 3.646589815616607666e-02 1.129507422447204590e-01 2.356672659516334534e-02 1.238220408558845520e-01 1.506204716861248016e-02 1.353298425674438477e-01
5.201000000000000000e+03 5.201000000000000000e+04 3.803658112883567810e-02 1.150200963020324707e-01 2.358032390475273132e-02 1.269969940185546875e-01 1.328129507601261139e-02 1.360353976488113403e-01
5.312000000000000000e+03 5.312000000000000000e+04 3.716471791267395020e-02 1.134919673204421997e-01 2.476962655782699585e-02 1.285046488046646118e-01 1.172623783349990845e-02 1.349146962165832520e-01
5.425000000000000000e+03 5.425000000000000000e+04 3.777983784675598145e-02 1.131608784198760986e-01 2.205428853631019592e-02 1.306572258472442627e-01 1.326750684529542923e-02 1.343867182731628418e-01
5.540000000000000000e+03 5.540000000000000000e+04 3.686538338661193848e-02 1.100287511944770813e-01 2.396854758262634277e-02 1.275806874036788940e-01 1.346880011260509491e-02 1.346150636672973633e-01
5.658000000000000000e+03 5.658000000000000000e+04 3.575160726904869080e-02 1.094523668289184570e-01 2.197459340095520020e-02 1.258846819400787354e-01 1.271610055118799210e-02 1.368058621883392334e-01
5.779000000000000000e+03 5.779000000000000000e+04 3.590463846921920776e-02 1.104603186249732971e-01 2.144158631563186646e-02 1.301054507493972778e-01 1.309395767748355865e-02 1.334785073995590210e-01
5.902000000000000000e+03 5.902000000000000000e+04 3.558587282896041870e-02 1.146986484527587891e-01 2.160640060901641846e-02 1.293589174747467041e-01 1.091131567955017090e-02 1.353511959314346313e-01
6.028000000000000000e+03 6.028000000000000000e+04 3.800961375236511230e-02 1.112764477729797363e-01 1.976177468895912170e-02 1.289184093475341797e-01 1.240220852196216583e-02 1.379881799221038818e-01
6.156000000000000000e+03 6.156000000000000000e+04 3.675531968474388123e-02 1.146840527653694153e-01 2.134844288229942322e-02 1.293416619300842285e-01 1.309173554182052612e-02 1.392475664615631104e-01
6.287000000000000000e+03 6.287000000000000000e+04 3.391694650053977966e-02 1.110453829169273376e-01 1.879031956195831299e-02 1.269614845514297485e-01 1.118321809917688370e-02 1.370907276868820190e-01
6.421000000000000000e+03 6.421000000000000000e+04 3.516566380858421326e-02 1.127480790019035339e-01 1.790548674762248993e-02 1.274692267179489136e-01 1.113870274275541306e-02 1.395860016345977783e-01
6.558000000000000000e+03 6.558000000000000000e+04 3.608598187565803528e-02 1.174087449908256531e-01 1.958052068948745728e-02 1.316845566034317017e-01 9.373908862471580505e-03 1.368325352668762207e-01
6.698000000000000000e+03 6.698000000000000000e+04 3.440538048744201660e-02 1.145195364952087402e-01 1.831153035163879395e-02 1.300377100706100464e-01 1.009441167116165161e-02 1.377166807651519775e-01
6.840000000000000000e+03 6.840000000000000000e+04 3.745301067829132080e-02 1.152079403400421143e-01 2.063231356441974640e-02 1.294910609722137451e-01 1.295091304928064346e-02 1.392775774002075195e-01
6.986000000000000000e+03 6.986000000000000000e+04 3.422834724187850952e-02 1.168574318289756775e-01 1.864072307944297791e-02 1.294930279254913330e-01 1.244592200964689255e-02 1.388916522264480591e-01
7.135000000000000000e+03 7.135000000000000000e+04 3.307872265577316284e-02 1.158137321472167969e-01 1.867857016623020172e-02 1.321932375431060791e-01 9.664257988333702087e-03 1.389335393905639648e-01
7.287000000000000000e+03 7.287000000000000000e+04 3.569497913122177124e-02 1.202759891748428345e-01 2.101804688572883606e-02 1.298295557498931885e-01 1.125751249492168427e-02 1.401574164628982544e-01
7.442000000000000000e+03 7.442000000000000000e+04 3.490220382809638977e-02 1.151073127985000610e-01 1.812558062374591827e-02 1.290284693241119385e-01 9.243531152606010437e-03 1.390706300735473633e-01
7.600000000000000000e+03 7.600000000000000000e+04 3.231126442551612854e-02 1.130099296569824219e-01 1.798263937234878540e-02 1.322620511054992676e-01 1.009203121066093445e-02 1.400868743658065796e-01
7.762000000000000000e+03 7.762000000000000000e+04 3.513806685805320740e-02 1.160264089703559875e-01 1.713388413190841675e-02 1.320013403892517090e-01 7.534638047218322754e-03 1.370691657066345215e-01
7.928000000000000000e+03 7.928000000000000000e+04 3.537113219499588013e-02 1.217544227838516235e-01 1.687682420015335083e-02 1.312915682792663574e-01 9.426973760128021240e-03 1.399771869182586670e-01
8.097000000000000000e+03 8.097000000000000000e+04 3.474339097738265991e-02 1.155812814831733704e-01 2.008497714996337891e-02 1.345305442810058594e-01 9.225591085851192474e-03 1.392039060592651367e-01
8.269000000000000000e+03 8.269000000000000000e+04 3.431868180632591248e-02 1.204435974359512329e-01 1.977406628429889679e-02 1.305533051490783691e-01 1.349610835313796997e-02 1.409631520509719849e-01
8.445000000000000000e+03 8.445000000000000000e+04 3.434586524963378906e-02 1.151654794812202454e-01 1.609579473733901978e-02 1.286417245864868164e-01 9.140595793724060059e-03 1.400410532951354980e-01
8.625000000000000000e+03 8.625000000000000000e+04 3.452262282371520996e-02 1.144277155399322510e-01 1.585712283849716187e-02 1.307956874370574951e-01 7.636242546141147614e-03 1.395421922206878662e-01
8.809000000000000000e+03 8.809000000000000000e+04 3.379666805267333984e-02 1.177348196506500244e-01 1.649113744497299194e-02 1.334944665431976318e-01 1.202060095965862274e-02 1.431022584438323975e-01
8.996000000000000000e+03 8.996000000000000000e+04 3.507185727357864380e-02 1.203100830316543579e-01 1.773864030838012695e-02 1.351276636123657227e-01 9.897710755467414856e-03 1.403101831674575806e-01
9.188000000000000000e+03 9.188000000000000000e+04 3.393911570310592651e-02 1.181315630674362183e-01 1.652707159519195557e-02 1.303597837686538696e-01 1.040582172572612762e-02 1.436158716678619385e-01
9.384000000000000000e+03 9.384000000000000000e+04 3.233898803591728210e-02 1.205419600009918213e-01 1.589857786893844604e-02 1.359302401542663574e-01 9.245933964848518372e-03 1.406006813049316406e-01
9.584000000000000000e+03 9.584000000000000000e+04 3.381036967039108276e-02 1.145466715097427368e-01 1.571151241660118103e-02 1.312625408172607422e-01 7.715582847595214844e-03 1.403720378875732422e-01
9.788000000000000000e+03 9.788000000000000000e+04 3.297403082251548767e-02 1.174817383289337158e-01 1.599586755037307739e-02 1.345641016960144043e-01 7.909668609499931335e-03 1.421571969985961914e-01
9.996000000000000000e+03 9.996000000000000000e+04 3.257814794778823853e-02 1.225479990243911743e-01 1.733464375138282776e-02 1.361198872327804565e-01 7.511579431593418121e-03 1.431717574596405029e-01
1.020900000000000000e+04 1.020900000000000000e+05 3.317207843065261841e-02 1.169550418853759766e-01 1.488339714705944061e-02 1.329711973667144775e-01 7.540262769907712936e-03 1.404467076063156128e-01
1.042700000000000000e+04 1.042700000000000000e+05 3.390444815158843994e-02 1.195232272148132324e-01 1.624526455998420715e-02 1.343588978052139282e-01 6.238213740289211273e-03 1.400996297597885132e-01
1.064900000000000000e+04 1.064900000000000000e+05 3.402005136013031006e-02 1.175600886344909668e-01 1.514134369790554047e-02 1.323890089988708496e-01 9.636241942644119263e-03 1.424177438020706177e-01
1.087500000000000000e+04 1.087500000000000000e+05 3.161849826574325562e-02 1.191112250089645386e-01 1.502754166722297668e-02 1.322720348834991455e-01 8.060717023909091949e-03 1.416099965572357178e-01
1.110700000000000000e+04 1.110700000000000000e+05 3.257652744650840759e-02 1.196514219045639038e-01 1.749150827527046204e-02 1.393624097108840942e-01 6.815944798290729523e-03 1.420600265264511108e-01
1.134400000000000000e+04 1.134400000000000000e+05 3.273913264274597168e-02 1.254938244819641113e-01 1.282607764005661011e-02 1.332294046878814697e-01 1.035648025572299957e-02 1.411034166812896729e-01
1.158500000000000000e+04 1.158500000000000000e+05 2.942948974668979645e-02 1.197092831134796143e-01 1.365650538355112076e-02 1.317987740039825439e-01 5.543557927012443542e-03 1.405625343322753906e-01
1.183200000000000000e+04 1.183200000000000000e+05 2.927080914378166199e-02 1.209411397576332092e-01 1.463514659553766251e-02 1.355096101760864258e-01 6.421470083296298981e-03 1.420921832323074341e-01
1.208400000000000000e+04 1.208400000000000000e+05 3.234169632196426392e-02 1.182227656245231628e-01 1.663515716791152954e-02 1.362325549125671387e-01 7.460802327841520309e-03 1.454365551471710205e-01
1.234200000000000000e+04 1.234200000000000000e+05 3.082279488444328308e-02 1.239244341850280762e-01 1.328320614993572235e-02 1.347170472145080566e-01 7.615752518177032471e-03 1.441759467124938965e-01
1.260400000000000000e+04 1.260400000000000000e+05 3.147226944565773010e-02 1.201951801776885986e-01 1.314915530383586884e-02 1.336680650711059570e-01 6.362731568515300751e-03 1.423684060573577881e-01
1.287300000000000000e+04 1.287300000000000000e+05 3.644422441720962524e-02 1.181593164801597595e-01 1.329565234482288361e-02 1.349935531616210938e-01 6.541659124195575714e-03 1.432220339775085449e-01
1.314700000000000000e+04 1.314700000000000000e+05 3.208892792463302612e-02 1.251780390739440918e-01 1.278316508978605270e-02 1.368657946586608887e-01 5.289767868816852570e-03 1.424542069435119629e-01
1.342700000000000000e+04 1.342700000000000000e+05 2.904496155679225922e-02 1.222737878561019897e-01 1.335368305444717407e-02 1.358564943075180054e-01 5.817541852593421936e-03 1.433060765266418457e-01
1.371300000000000000e+04 1.371300000000000000e+05 2.905439957976341248e-02 1.203575283288955688e-01 1.315366104245185852e-02 1.365406215190887451e-01 5.538156256079673767e-03 1.419004946947097778e-01
1.400500000000000000e+04 1.400500000000000000e+05 3.106734529137611389e-02 1.234073862433433533e-01 1.611077785491943359e-02 1.367118209600448608e-01 6.484636571258306503e-03 1.424568146467208862e-01
1.430300000000000000e+04 1.430300000000000000e+05 3.118144534528255463e-02 1.213396191596984863e-01 1.347884722054004669e-02 1.385067254304885864e-01 5.596304312348365784e-03 1.447138190269470215e-01
1.460800000000000000e+04 1.460800000000000000e+05 3.057520464062690735e-02 1.231107562780380249e-01 1.433251984417438507e-02 1.373327672481536865e-01 5.241182632744312286e-03 1.426879465579986572e-01
1.491900000000000000e+04 1.491900000000000000e+05 2.833765558898448944e-02 1.181255131959915161e-01 1.394294761121273041e-02 1.383382380008697510e-01 5.973442457616329193e-03 1.430070996284484863e-01
1.523700000000000000e+04 1.523700000000000000e+05 3.064158186316490173e-02 1.222267374396324158e-01 1.283241249620914459e-02 1.384352445602416992e-01 5.945105105638504028e-03 1.428796947002410889e-01
1.556200000000000000e+04 1.556200000000000000e+05 3.044641762971878052e-02 1.283939033746719360e-01 1.525051333010196686e-02 1.378587484359741211e-01 6.687846034765243530e-03 1.419440507888793945e-01
1.589300000000000000e+04 1.589300000000000000e+05 3.088056296110153198e-02 1.223701983690261841e-01 1.209373027086257935e-02 1.384731680154800415e-01 8.318342268466949463e-03 1.450067460536956787e-01
1.623200000000000000e+04 1.623200000000000000e+05 2.915192581713199615e-02 1.180180087685585022e-01 1.449383608996868134e-02 1.389037370681762695e-01 5.684260744601488113e-03 1.445958316326141357e-01
1.657700000000000000e+04 1.657700000000000000e+05 2.531501278281211853e-02 1.208821237087249756e-01 1.303669810295104980e-02 1.360254287719726562e-01 4.727883264422416687e-03 1.422730088233947754e-01
1.693000000000000000e+04 1.693000000000000000e+05 2.858906984329223633e-02 1.223576366901397705e-01 1.361927390098571777e-02 1.412607878446578979e-01 3.772892756387591362e-03 1.435714960098266602e-01
1.729100000000000000e+04 1.729100000000000000e+05 2.844098582863807678e-02 1.247083395719528198e-01 1.196213066577911377e-02 1.345917135477066040e-01 5.596925504505634308e-03 1.431628018617630005e-01
1.765900000000000000e+04 1.765900000000000000e+05 2.686960622668266296e-02 1.214686855673789978e-01 1.076778490096330643e-02 1.372159123420715332e-01 3.673439845442771912e-03 1.445175260305404663e-01
1.803600000000000000e+04 1.803600000000000000e+05 3.006274625658988953e-02 1.200975924730300903e-01 1.032228581607341766e-02 1.394412368535995483e-01 4.152144771069288254e-03 1.450224965810775757e-01
1.842000000000000000e+04 1.842000000000000000e+05 2.573651447892189026e-02 1.206008940935134888e-01 1.035817340016365051e-02 1.352750808000564575e-01 3.770039416849613190e-03 1.434486061334609985e-01
1.881200000000000000e+04 1.881200000000000000e+05 2.861757576465606689e-02 1.265665292739868164e-01 1.012475788593292236e-02 1.380901038646697998e-01 6.077543832361698151e-03 1.462138295173645020e-01
1.921300000000000000e+04 1.921300000000000000e+05 2.925703488290309906e-02 1.234982833266258240e-01 1.240210700780153275e-02 1.365379244089126587e-01 4.563144408166408539e-03 1.465723514556884766e-01
1.962200000000000000e+04 1.962200000000000000e+05 2.753506973385810852e-02 1.230875477194786072e-01 1.047173142433166504e-02 1.383700519800186157e-01 4.605650436133146286e-03 1.429574489593505859e-01
2.004000000000000000e+04 2.004000000000000000e+05 2.878004685044288635e-02 1.214326694607734680e-01 1.139099244028329849e-02 1.391201019287109375e-01 5.958274938166141510e-03 1.453223526477813721e-01
2.046700000000000000e+04 2.046700000000000000e+05 2.825575508177280426e-02 1.228404492139816284e-01 1.130836829543113708e-02 1.390178352594375610e-01 2.824667375534772873e-03 1.436540186405181885e-01
2.090300000000000000e+04 2.090300000000000000e+05 2.617004327476024628e-02 1.244077831506729126e-01 1.202647201716899872e-02 1.353280693292617798e-01 4.092676565051078796e-03 1.456287503242492676e-01
2.134800000000000000e+04 2.134800000000000000e+05 2.652548253536224365e-02 1.229637786746025085e-01 1.231153775006532669e-02 1.379305124282836914e-01 3.314035478979349136e-03 1.436279863119125366e-01
2.180300000000000000e+04 2.180300000000000000e+05 2.852183207869529724e-02 1.288424581289291382e-01 9.214010089635848999e-03 1.372929662466049194e-01 4.150639753788709641e-03 1.430940330028533936e-01
2.226700000000000000e+04 2.226700000000000000e+05 2.780480310320854187e-02 1.247778609395027161e-01 9.494125843048095703e-03 1.399101614952087402e-01 3.374436404556035995e-03 1.462369114160537720e-01
2.274100000000000000e+04 2.274100000000000000e+05 2.940570935606956482e-02 1.325032413005828857e-01 1.065153256058692932e-02 1.409174501895904541e-01 4.191598854959011078e-03 1.441186964511871338e-01
2.322600000000000000e+04 2.322600000000000000e+05 2.903270162642002106e-02 1.271662712097167969e-01 1.034022308886051178e-02 1.370274275541305542e-01 3.671528771519660950e-03 1.446607410907745361e-01
2.372000000000000000e+04 2.372000000000000000e+05 2.478351816534996033e-02 1.268446147441864014e-01 8.622294291853904724e-03 1.400751918554306030e-01 3.424154361709952354e-03 1.448477953672409058e-01
2.422600000000000000e+04 2.422600000000000000e+05 2.473894506692886353e-02 1.229341328144073486e-01 1.172028575092554092e-02 1.383521854877471924e-01 3.277899697422981262e-03 1.456353515386581421e-01
2.474200000000000000e+04 2.474200000000000000e+05 2.371026575565338135e-02 1.246806830167770386e-01 1.014865748584270477e-02 1.373038291931152344e-01 2.434808062389492989e-03 1.445558071136474609e-01
2.526900000000000000e+04 2.526900000000000000e+05 2.457157708704471588e-02 1.261574327945709229e-01 8.949580602347850800e-03 1.389985084533691406e-01 3.008666913956403732e-03 1.458557546138763428e-01
2.580700000000000000e+04 2.580700000000000000e+05 2.649725042283535004e-02 1.276133358478546143e-01 8.342198096215724945e-03 1.405229866504669189e-01 1.808881992474198341e-03 1.457842737436294556e-01
2.635600000000000000e+04 2.635600000000000000e+05 2.392470836639404297e-02 1.254567801952362061e-01 1.049206033349037170e-02 1.383086591958999634e-01 4.687676206231117249e-03 1.460451483726501465e-01
2.691800000000000000e+04 2.691800000000000000e+05 2.494648285210132599e-02 1.245866343379020691e-01 9.682923555374145508e-03 1.401577740907669067e-01 3.094662912189960480e-03 1.458460092544555664e-01
2.749100000000000000e+04 2.749100000000000000e+05 2.467542700469493866e-02 1.271441876888275146e-01 8.457298390567302704e-03 1.405163407325744629e-01 2.068444155156612396e-03 1.441516131162643433e-01
2.807700000000000000e+04 2.807700000000000000e+05 2.322928793728351593e-02 1.236851662397384644e-01 9.407650679349899292e-03 1.409885585308074951e-01 2.544464077800512314e-03 1.453658938407897949e-01
2.867500000000000000e+04 2.867500000000000000e+05 2.582593634724617004e-02 1.302513629198074341e-01 9.082350879907608032e-03 1.403372436761856079e-01 2.135365968570113182e-03 1.451606899499893188e-01
2.928500000000000000e+04 2.928500000000000000e+05 2.536177262663841248e-02 1.323048472404479980e-01 8.138861507177352905e-03 1.386210620403289795e-01 3.088573459535837173e-03 1.476028561592102051e-01
2.990900000000000000e+04 2.990900000000000000e+05 2.306212857365608215e-02 1.285971552133560181e-01 1.047090161591768265e-02 1.419081836938858032e-01 3.059408627450466156e-03 1.462812721729278564e-01
3.054600000000000000e+04 3.054600000000000000e+05 2.480388432741165161e-02 1.277299523353576660e-01 9.228925220668315887e-03 1.417355537414550781e-01 1.629421487450599670e-03 1.468032002449035645e-01
3.119700000000000000e+04 3.119700000000000000e+05 2.241377159953117371e-02 1.232397258281707764e-01 7.850849069654941559e-03 1.403524130582809448e-01 1.513887429609894753e-03 1.452870965003967285e-01
3.186100000000000000e+04 3.186100000000000000e+05 2.570589631795883179e-02 1.291106641292572021e-01 7.735150400549173355e-03 1.408730298280715942e-01 1.900172326713800430e-03 1.462125778198242188e-01
3.254000000000000000e+04 3.254000000000000000e+05 2.318681031465530396e-02 1.286693215370178223e-01 8.997489698231220245e-03 1.421791315078735352e-01 1.109679578803479671e-03 1.459488123655319214e-01
3.323300000000000000e+04 3.323300000000000000e+05 2.200468815863132477e-02 1.266411542892456055e-01 9.165482595562934875e-03 1.406085789203643799e-01 1.471730880439281464e-03 1.471422016620635986e-01
3.394100000000000000e+04 3.394100000000000000e+05 2.465869300067424774e-02 1.323142945766448975e-01 8.539685979485511780e-03 1.415096819400787354e-01 2.265650313347578049e-03 1.480288505554199219e-01
3.466400000000000000e+04 3.466400000000000000e+05 2.459948137402534485e-02 1.304508000612258911e-01 7.365607190877199173e-03 1.415923684835433960e-01 2.339260187000036240e-03 1.460519880056381226e-01
3.540200000000000000e+04 3.540200000000000000e+05 2.425304241478443146e-02 1.351065337657928467e-01 1.001821458339691162e-02 1.437375098466873169e-01 1.879338407889008522e-03 1.470536887645721436e-01
3.615600000000000000e+04 3.615600000000000000e+05 2.203263342380523682e-02 1.260493099689483643e-01 7.849376648664474487e-03 1.424145400524139404e-01 1.018150709569454193e-03 1.448428183794021606e-01
3.692600000000000000e+04 3.692600000000000000e+05 2.078326977789402008e-02 1.310619115829467773e-01 7.357650436460971832e-03 1.389802098274230957e-01 2.609106246381998062e-03 1.462382674217224121e-01
3.771300000000000000e+04 3.771300000000000000e+05 2.112021297216415405e-02 1.284164488315582275e-01 7.918957620859146118e-03 1.404005289077758789e-01 3.958009183406829834e-03 1.488925516605377197e-01
3.851600000000000000e+04 3.851600000000000000e+05 2.245619148015975952e-02 1.316631436347961426e-01 8.787047117948532104e-03 1.426403671503067017e-01 1.515235286206007004e-03 1.473651826381683350e-01
3.933600000000000000e+04 3.933600000000000000e+05 2.241891995072364807e-02 1.289980709552764893e-01 6.721492856740951538e-03 1.416575163602828979e-01 1.618219073861837387e-03 1.465709656476974487e-01
4.017400000000000000e+04 4.017400000000000000e+05 2.083431184291839600e-02 1.287792176008224487e-01 7.118728943169116974e-03 1.446758657693862915e-01 1.048236852511763573e-03 1.463996171951293945e-01
4.103000000000000000e+04 4.103000000000000000e+05 2.233709022402763367e-02 1.308352947235107422e-01 9.431220591068267822e-03 1.421102583408355713e-01 1.652454026043415070e-03 1.460483670234680176e-01
4.190400000000000000e+04 4.190400000000000000e+05 2.274295128881931305e-02 1.315610110759735107e-01 7.696454413235187531e-03 1.398221105337142944e-01 3.277665935456752777e-03 1.445083916187286377e-01
4.279600000000000000e+04 4.279600000000000000e+05 2.297916635870933533e-02 1.279431134462356567e-01 6.378224585205316544e-03 1.436708718538284302e-01 2.254699589684605598e-03 1.462696790695190430e-01
4.370800000000000000e+04 4.370800000000000000e+05 2.185719460248947144e-02 1.388628333806991577e-01 8.083012886345386505e-03 1.460893154144287109e-01 1.614377833902835846e-03 1.482646167278289795e-01
4.463900000000000000e+04 4.463900000000000000e+05 2.112315967679023743e-02 1.350309550762176514e-01 6.708636879920959473e-03 1.444764733314514160e-01 2.772727049887180328e-03 1.475923359394073486e-01
4.559000000000000000e+04 4.559000000000000000e+05 2.074088901281356812e-02 1.348889619112014771e-01 5.362058058381080627e-03 1.428141593933105469e-01 7.774827536195516586e-04 1.467531770467758179e-01
4.656100000000000000e+04 4.656100000000000000e+05 2.109935879707336426e-02 1.288077086210250854e-01 7.771485019475221634e-03 1.432750523090362549e-01 1.211720751598477364e-03 1.457753777503967285e-01
4.755200000000000000e+04 4.755200000000000000e+05 1.966126635670661926e-02 1.342430412769317627e-01 6.684524472802877426e-03 1.425822079181671143e-01 5.662829498760402203e-04 1.472068279981613159e-01
4.856500000000000000e+04 4.856500000000000000e+05 2.000827342271804810e-02 1.303626298904418945e-01 6.870033219456672668e-03 1.445022523403167725e-01 9.036540286615490913e-04 1.504427194595336914e-01
4.960000000000000000e+04 4.960000000000000000e+05 2.110518515110015869e-02 1.310807764530181885e-01 5.302525125443935394e-03 1.444777250289916992e-01 6.155771552585065365e-04 1.463972032070159912e-01
5.065600000000000000e+04 5.065600000000000000e+05 2.051633968949317932e-02 1.312323659658432007e-01 7.105369586497545242e-03 1.423101723194122314e-01 2.280079759657382965e-03 1.477317512035369873e-01
5.173500000000000000e+04 5.173500000000000000e+05 2.367743849754333496e-02 1.291821300983428955e-01 6.972054019570350647e-03 1.429595649242401123e-01 5.466778529807925224e-04 1.476773321628570557e-01
5.283700000000000000e+04 5.283700000000000000e+05 2.002083882689476013e-02 1.351723372936248779e-01 6.198343820869922638e-03 1.455122232437133789e-01 3.054936183616518974e-03 1.484695076942443848e-01
5.396200000000000000e+04 5.396200000000000000e+05 1.907707005739212036e-02 1.290370225906372070e-01 8.018592372536659241e-03 1.438440829515457153e-01 7.422763854265213013e-03 1.474134922027587891e-01
5.511200000000000000e+04 5.511200000000000000e+05 2.026241272687911987e-02 1.374199986457824707e-01 5.619087722152471542e-03 1.442402005195617676e-01 9.649129933677613735e-04 1.457235068082809448e-01
5.628600000000000000e+04 5.628600000000000000e+05 1.979862153530120850e-02 1.322977989912033081e-01 6.715284660458564758e-03 1.467509269714355469e-01 2.719343174248933792e-04 1.472342908382415771e-01
5.748500000000000000e+04 5.748500000000000000e+05 1.953258551657199860e-02 1.308439373970031738e-01 6.816131994128227234e-03 1.434493958950042725e-01 4.984766710549592972e-04 1.470883637666702271e-01
5.870900000000000000e+04 5.870900000000000000e+05 2.066515386104583740e-02 1.326877474784851074e-01 5.848678760230541229e-03 1.396796107292175293e-01 6.044305046088993549e-04 1.470316350460052490e-01
5.995900000000000000e+04 5.995900000000000000e+05 1.823519170284271240e-02 1.349796056747436523e-01 5.254629999399185181e-03 1.442945003509521484e-01 3.968039527535438538e-04 1.467134654521942139e-01
6.123600000000000000e+04 6.123600000000000000e+05 2.019461803138256073e-02 1.314120590686798096e-01 6.170766428112983704e-03 1.428998410701751709e-01 1.123079098761081696e-03 1.467999815940856934e-01
6.254100000000000000e+04 6.254100000000000000e+05 1.826841756701469421e-02 1.372138261795043945e-01 5.855095572769641876e-03 1.452665627002716064e-01 8.637621649540960789e-04 1.484712511301040649e-01
6.387300000000000000e+04 6.387300000000000000e+05 1.980185508728027344e-02 1.389560401439666748e-01 6.930600851774215698e-03 1.433156579732894897e-01 5.958256078884005547e-04 1.485429406166076660e-01
6.523300000000000000e+04 6.523300000000000000e+05 1.730170473456382751e-02 1.355846971273422241e-01 4.223618656396865845e-03 1.426012814044952393e-01 5.336308968253433704e-04 1.476982831954956055e-01
6.662300000000000000e+04 6.662300000000000000e+05 1.899428479373455048e-02 1.366629600524902344e-01 4.981243982911109924e-03 1.446524560451507568e-01 4.454978916328400373e-04 1.475930660963058472e-01
6.804200000000000000e+04 6.804200000000000000e+05 1.828298531472682953e-02 1.330483406782150269e-01 4.485651850700378418e-03 1.434273421764373779e-01 5.471151089295744896e-04 1.480985879898071289e-01
6.949100000000000000e+04 6.949100000000000000e+05 1.713277585804462433e-02 1.352231353521347046e-01 5.602384451776742935e-03 1.420379430055618286e-01 5.664012278430163860e-04 1.487586796283721924e-01
7.097100000000000000e+04 7.097100000000000000e+05 1.763356477022171021e-02 1.333330273628234863e-01 5.024086683988571167e-03 1.465603113174438477e-01 3.679529763758182526e-04 1.462654024362564087e-01
7.248300000000000000e+04 7.248300000000000000e+05 1.930340193212032318e-02 1.387201547622680664e-01 4.006433766335248947e-03 1.450296491384506226e-01 7.457447936758399010e-04 1.480313241481781006e-01
7.402700000000000000e+04 7.402700000000000000e+05 1.871633902192115784e-02 1.341400146484375000e-01 4.527733661234378815e-03 1.425914764404296875e-01 3.894457768183201551e-04 1.473613083362579346e-01
7.560300000000000000e+04 7.560300000000000000e+05 2.016195468604564667e-02 1.349003463983535767e-01 4.606867209076881409e-03 1.432554870843887329e-01 4.800921014975756407e-04 1.480849981307983398e-01
7.721400000000000000e+04 7.721400000000000000e+05 1.677720248699188232e-02 1.368182152509689331e-01 4.862457048147916794e-03 1.426491439342498779e-01 3.545617219060659409e-03 1.481595039367675781e-01
7.885800000000000000e+04 7.885800000000000000e+05 1.606137119233608246e-02 1.355738341808319092e-01 6.124683190137147903e-03 1.442980766296386719e-01 4.945950931869447231e-04 1.489948779344558716e-01
8.053800000000000000e+04 8.053800000000000000e+05 1.714007556438446045e-02 1.315869837999343872e-01 4.152470268309116364e-03 1.433134078979492188e-01 1.217892672866582870e-02 1.452227681875228882e-01
8.225300000000000000e+04 8.225300000000000000e+05 1.651290617883205414e-02 1.402445137500762939e-01 3.760128747671842575e-03 1.442788243293762207e-01 1.471942814532667398e-04 1.470236778259277344e-01
8.400500000000000000e+04 8.400500000000000000e+05 1.782662793993949890e-02 1.327971816062927246e-01 4.148857668042182922e-03 1.484884023666381836e-01 1.391324040014296770e-04 1.480286419391632080e-01
8.579400000000000000e+04 8.579400000000000000e+05 1.829678192734718323e-02 1.345162391662597656e-01 3.409059951081871986e-03 1.446025818586349487e-01 8.549523772671818733e-04 1.489083468914031982e-01
8.762200000000000000e+04 8.762200000000000000e+05 1.820774003863334656e-02 1.345088034868240356e-01 3.445970360189676285e-03 1.433463394641876221e-01 6.834369851276278496e-04 1.473142206668853760e-01
8.948800000000000000e+04 8.948800000000000000e+05 1.631841063499450684e-02 1.390351057052612305e-01 4.100318532437086105e-03 1.453434377908706665e-01 2.042440901277586818e-04 1.480248272418975830e-01
9.139400000000000000e+04 9.139400000000000000e+05 1.858771964907646179e-02 1.339956670999526978e-01 4.441794939339160919e-03 1.474689245223999023e-01 4.399147001095116138e-04 1.485784798860549927e-01
9.334100000000000000e+04 9.334100000000000000e+05 1.526796817779541016e-02 1.348911523818969727e-01 5.072353873401880264e-03 1.462966352701187134e-01 1.045179320499300957e-03 1.491529345512390137e-01
9.532900000000000000e+04 9.532900000000000000e+05 1.775161176919937134e-02 1.400400102138519287e-01 3.515230491757392883e-03 1.445512473583221436e-01 3.145875816699117422e-04 1.479740738868713379e-01
9.735900000000000000e+04 9.735900000000000000e+05 1.862335577607154846e-02 1.402451097965240479e-01 4.028430208563804626e-03 1.483884453773498535e-01 2.304113295394927263e-04 1.477739661931991577e-01
9.943300000000000000e+04 9.943300000000000000e+05 1.603622920811176300e-02 1.324315667152404785e-01 6.323430221527814865e-03 1.448298394680023193e-01 2.272430429002270103e-04 1.474387645721435547e-01
1.015510000000000000e+05 1.015510000000000000e+06 1.841073855757713318e-02 1.389825046062469482e-01 4.130137618631124496e-03 1.460464000701904297e-01 2.023797133006155491e-04 1.480147540569305420e-01
1.037140000000000000e+05 1.037140000000000000e+06 1.741260848939418793e-02 1.426283121109008789e-01 3.831357229501008987e-03 1.476078629493713379e-01 3.343930875416845083e-04 1.483375132083892822e-01
1.059230000000000000e+05 1.059230000000000000e+06 1.775366812944412231e-02 1.392569690942764282e-01 2.481191651895642281e-03 1.457508057355880737e-01 9.041213197633624077e-04 1.479456722736358643e-01
1.081790000000000000e+05 1.081790000000000000e+06 1.604668423533439636e-02 1.375721693038940430e-01 2.901890082284808159e-03 1.433157622814178467e-01 8.685419743414968252e-05 1.478125751018524170e-01
1.104830000000000000e+05 1.104830000000000000e+06 1.626674085855484009e-02 1.429463028907775879e-01 3.884385805577039719e-03 1.449643969535827637e-01 2.170638472307473421e-04 1.485736370086669922e-01
1.128360000000000000e+05 1.128360000000000000e+06 1.704095490276813507e-02 1.360847055912017822e-01 2.625687746331095695e-03 1.436820924282073975e-01 3.428054624237120152e-04 1.460361331701278687e-01
1.152400000000000000e+05 1.152400000000000000e+06 1.595143787562847137e-02 1.364203989505767822e-01 3.527905326336622238e-03 1.465194225311279297e-01 1.187843517982400954e-04 1.472593247890472412e-01
1.176940000000000000e+05 1.176940000000000000e+06 1.563121750950813293e-02 1.416001617908477783e-01 3.544595325365662575e-03 1.462383866310119629e-01 1.442209759261459112e-04 1.486411392688751221e-01
1.202010000000000000e+05 1.202010000000000000e+06 1.490782015025615692e-02 1.342644393444061279e-01 4.182439297437667847e-03 1.440093219280242920e-01 1.798562007024884224e-03 1.485452055931091309e-01
1.227610000000000000e+05 1.227610000000000000e+06 1.518732868134975433e-02 1.340048611164093018e-01 4.127994179725646973e-03 1.463278830051422119e-01 4.822801565751433372e-04 1.483445763587951660e-01
1.253760000000000000e+05 1.253760000000000000e+06 1.427616737782955170e-02 1.396476328372955322e-01 4.680952522903680801e-03 1.466028392314910889e-01 8.156982221407815814e-05 1.478045433759689331e-01
1.280460000000000000e+05 1.280460000000000000e+06 1.489462796598672867e-02 1.378052681684494019e-01 3.303988371044397354e-03 1.421092152595520020e-01 2.905077708419412374e-04 1.490117013454437256e-01
1.307730000000000000e+05 1.307730000000000000e+06 1.332789845764636993e-02 1.364205181598663330e-01 3.014408983290195465e-03 1.443895697593688965e-01 4.623074783012270927e-04 1.466952264308929443e-01
1.335590000000000000e+05 1.335590000000000000e+06 1.492804475128650665e-02 1.363842487335205078e-01 3.011379856616258621e-03 1.466416865587234497e-01 5.001032841391861439e-04 1.481695920228958130e-01
1.364040000000000000e+05 1.364040000000000000e+06 1.637634634971618652e-02 1.398099958896636963e-01 3.526377491652965546e-03 1.454548388719558716e-01 3.353835782036185265e-04 1.498596072196960449e-01
1.393090000000000000e+05 1.393090000000000000e+06 1.601861417293548584e-02 1.384697109460830688e-01 3.574567846953868866e-03 1.464208066463470459e-01 3.803947765845805407e-05 1.479308903217315674e-01
1.422760000000000000e+05 1.422760000000000000e+06 1.416217628866434097e-02 1.382164359092712402e-01 2.662097569555044174e-03 1.454648971557617188e-01 1.831206900533288717e-04 1.479247212409973145e-01
1.453060000000000000e+05 1.453060000000000000e+06 1.510018482804298401e-02 1.359501481056213379e-01 2.580139320343732834e-03 1.477851122617721558e-01 1.246505416929721832e-04 1.470408886671066284e-01
1.484010000000000000e+05 1.484010000000000000e+06 1.475963182747364044e-02 1.444632560014724731e-01 3.610257990658283234e-03 1.479211449623107910e-01 1.483120955526828766e-03 1.482600867748260498e-01
1.515620000000000000e+05 1.515620000000000000e+06 1.306245289742946625e-02 1.414667665958404541e-01 2.721355296671390533e-03 1.479786932468414307e-01 1.436721213394775987e-04 1.483446806669235229e-01
1.547900000000000000e+05 1.547900000000000000e+06 1.627479866147041321e-02 1.446560472249984741e-01 2.236268948763608932e-03 1.453537344932556152e-01 6.697977660223841667e-04 1.483431160449981689e-01
1.580870000000000000e+05 1.580870000000000000e+06 1.336476765573024750e-02 1.432459652423858643e-01 2.571278018876910210e-03 1.457424461841583252e-01 3.044962650164961815e-04 1.482384651899337769e-01
1.614540000000000000e+05 1.614540000000000000e+06 1.302353478968143463e-02 1.423890292644500732e-01 2.485023345798254013e-03 1.472642719745635986e-01 7.351271779043599963e-05 1.479484736919403076e-01
1.648930000000000000e+05 1.648930000000000000e+06 1.161052007228136063e-02 1.382728219032287598e-01 1.848635612986981869e-03 1.431168019771575928e-01 1.769986352883279324e-03 1.455671489238739014e-01
1.684050000000000000e+05 1.684050000000000000e+06 1.275943033397197723e-02 1.413453221321105957e-01 2.781060058623552322e-03 1.513070613145828247e-01 7.029286643955856562e-05 1.498704403638839722e-01
1.719920000000000000e+05 1.719920000000000000e+06 1.414819061756134033e-02 1.440842747688293457e-01 2.190834376960992813e-03 1.418791413307189941e-01 3.406755276955664158e-04 1.465589404106140137e-01
1.756560000000000000e+05 1.756560000000000000e+06 1.305713690817356110e-02 1.365015059709548950e-01 2.783751115202903748e-03 1.483218967914581299e-01 1.205128355650231242e-04 1.471794545650482178e-01
1.793970000000000000e+05 1.793970000000000000e+06 1.401859335601329803e-02 1.438013315200805664e-01 2.163543365895748138e-03 1.471527516841888428e-01 1.276502443943172693e-04 1.470182687044143677e-01
1.832180000000000000e+05 1.832180000000000000e+06 1.344310026615858078e-02 1.410222351551055908e-01 2.225595992058515549e-03 1.484474241733551025e-01 2.215234053437598050e-05 1.484719216823577881e-01
1.871200000000000000e+05 1.871200000000000000e+06 1.253308728337287903e-02 1.431120783090591431e-01 3.434301353991031647e-03 1.481400132179260254e-01 1.368852099403738976e-04 1.486510932445526123e-01
1.911060000000000000e+05 1.911060000000000000e+06 1.280497480183839798e-02 1.393767148256301880e-01 2.593472134321928024e-03 1.459499448537826538e-01 9.030389628605917096e-05 1.489270478487014771e-01
1.951760000000000000e+05 1.951760000000000000e+06 1.248999871313571930e-02 1.425959020853042603e-01 2.197469584643840790e-03 1.461426317691802979e-01 1.210546761285513639e-04 1.487416177988052368e-01
1.993330000000000000e+05 1.993330000000000000e+06 1.312624476850032806e-02 1.424967646598815918e-01 2.171801403164863586e-03 1.489585638046264648e-01 3.753800046979449689e-05 1.488213241100311279e-01
2.035790000000000000e+05 2.035790000000000000e+06 1.237718295305967331e-02 1.412979364395141602e-01 2.483797725290060043e-03 1.484816968441009521e-01 3.687125717988237739e-05 1.486157327890396118e-01
2.079150000000000000e+05 2.079150000000000000e+06 1.311866566538810730e-02 1.449722945690155029e-01 1.968279015272855759e-03 1.468999385833740234e-01 1.278045820072293282e-04 1.471569240093231201e-01
2.123440000000000000e+05 2.123440000000000000e+06 1.117147132754325867e-02 1.361473053693771362e-01 1.449016621336340904e-03 1.478800773620605469e-01 3.075057175010442734e-04 1.492953300476074219e-01
2.168660000000000000e+05 2.168660000000000000e+06 1.348103024065494537e-02 1.407826989889144897e-01 1.726179500110447407e-03 1.477460116147994995e-01 2.927765126514714211e-05 1.486473828554153442e-01
2.214850000000000000e+05 2.214850000000000000e+06 1.380969025194644928e-02 1.424177289009094238e-01 1.559341209940612316e-03 1.451624035835266113e-01 1.048863778123632073e-04 1.491377204656600952e-01
2.262030000000000000e+05 2.262030000000000000e+06 1.350978761911392212e-02 1.385487020015716553e-01 1.638778834603726864e-03 1.453876197338104248e-01 2.194714397774077952e-05 1.484370529651641846e-01
2.310210000000000000e+05 2.310210000000000000e+06 1.155992224812507629e-02 1.410579681396484375e-01 1.996458042412996292e-03 1.463468372821807861e-01 6.241290247999131680e-05 1.487118154764175415e-01
2.359410000000000000e+05 2.359410000000000000e+06 1.130427978932857513e-02 1.446063965559005737e-01 2.077529672533273697e-03 1.458462178707122803e-01 4.172984918113797903e-04 1.489834189414978027e-01
2.409670000000000000e+05 2.409670000000000000e+06 1.405451633036136627e-02 1.463057994842529297e-01 2.400720957666635513e-03 1.483380496501922607e-01 8.403311221627518535e-05 1.487349867820739746e-01
2.460990000000000000e+05 2.460990000000000000e+06 1.085990481078624725e-02 1.434752941131591797e-01 1.782049192115664482e-03 1.460287272930145264e-01 1.300431322306394577e-04 1.487141102552413940e-01
2.513410000000000000e+05 2.513410000000000000e+06 1.199669018387794495e-02 1.371751278638839722e-01 1.255227718502283096e-03 1.482777595520019531e-01 3.016742994077503681e-04 1.483922153711318970e-01
2.566940000000000000e+05 2.566940000000000000e+06 1.138897798955440521e-02 1.436793953180313110e-01 1.502582803368568420e-03 1.475812792778015137e-01 9.283002145821228623e-05 1.473073214292526245e-01
2.621620000000000000e+05 2.621620000000000000e+06 1.246450562030076981e-02 1.385833024978637695e-01 2.455383539199829102e-03 1.492830514907836914e-01 1.244920440512942150e-05 1.487049758434295654e-01
2.677450000000000000e+05 2.677450000000000000e+06 1.196335535496473312e-02 1.451506018638610840e-01 2.319533610716462135e-03 1.473613381385803223e-01 1.098641077987849712e-04 1.481221765279769897e-01
2.734480000000000000e+05 2.734480000000000000e+06 1.166141591966152191e-02 1.401336938142776489e-01 1.311059342697262764e-03 1.479368805885314941e-01 1.347858233202714473e-05 1.486518830060958862e-01
2.792720000000000000e+05 2.792720000000000000e+06 1.299309358000755310e-02 1.400626152753829956e-01 1.803158549591898918e-03 1.473713815212249756e-01 9.210457938024774194e-05 1.505941897630691528e-01
2.852210000000000000e+05 2.852210000000000000e+06 1.104090083390474319e-02 1.403391361236572266e-01 1.417680177837610245e-03 1.452085971832275391e-01 8.243121556006371975e-05 1.494559943675994873e-01
2.912960000000000000e+05 2.912960000000000000e+06 1.202257536351680756e-02 1.449190676212310791e-01 1.311924657784402370e-03 1.484323441982269287e-01 4.924380482407286763e-05 1.482796669006347656e-01
2.975000000000000000e+05 2.975000000000000000e+06 1.098755374550819397e-02 1.431055366992950439e-01 1.598941045813262463e-03 1.501712054014205933e-01 2.938622856163419783e-05 1.489565372467041016e-01
3.038370000000000000e+05 3.038370000000000000e+06 1.148729771375656128e-02 1.398571580648422241e-01 1.388245029374957085e-03 1.478441506624221802e-01 7.487912080250680447e-05 1.490072309970855713e-01
3.103080000000000000e+05 3.103080000000000000e+06 1.300494000315666199e-02 1.498017311096191406e-01 2.133554313331842422e-03 1.448097974061965942e-01 2.043379063252359629e-04 1.489956676959991455e-01
3.169170000000000000e+05 3.169170000000000000e+06 1.016767509281635284e-02 1.460712403059005737e-01 1.709061441943049431e-03 1.488485336303710938e-01 5.350629362510517240e-05 1.490920186042785645e-01
3.236680000000000000e+05 3.236680000000000000e+06 1.015966013073921204e-02 1.432492882013320923e-01 1.346387667581439018e-03 1.489456892013549805e-01 1.307097845710813999e-04 1.502982676029205322e-01
3.305610000000000000e+05 3.305610000000000000e+06 1.112059317529201508e-02 1.461346745491027832e-01 1.267584506422281265e-03 1.460909247398376465e-01 9.377026435686275363e-05 1.489157080650329590e-01
3.376020000000000000e+05 3.376020000000000000e+06 9.213791228830814362e-03 1.436125487089157104e-01 1.749091432429850101e-03 1.477322429418563843e-01 3.175931124133057892e-05 1.486904621124267578e-01
3.447930000000000000e+05 3.447930000000000000e+06 1.010415889322757721e-02 1.427359580993652344e-01 1.580130774527788162e-03 1.456104516983032227e-01 1.421463093720376492e-04 1.491372734308242798e-01
3.521370000000000000e+05 3.521370000000000000e+06 1.100266352295875549e-02 1.448630243539810181e-01 1.287044957280158997e-03 1.487246751785278320e-01 2.968142143799923360e-05 1.483538597822189331e-01
3.596370000000000000e+05 3.596370000000000000e+06 1.113314926624298096e-02 1.431383043527603149e-01 2.812085440382361412e-03 1.478697061538696289e-01 1.288948260480538011e-04 1.493173837661743164e-01
3.672970000000000000e+05 3.672970000000000000e+06 1.035812404006719589e-02 1.460012793540954590e-01 2.404185710474848747e-03 1.466831713914871216e-01 1.441385247744619846e-04 1.482687890529632568e-01
3.751200000000000000e+05 3.751200000000000000e+06 1.196278072893619537e-02 1.442334353923797607e-01 9.352744091302156448e-04 1.485560089349746704e-01 2.190138911828398705e-05 1.487617343664169312e-01
3.831100000000000000e+05 3.831100000000000000e+06 1.152514293789863586e-02 1.481795310974121094e-01 1.352055929601192474e-03 1.466349661350250244e-01 1.456810787203721702e-05 1.485900282859802246e-01
3.912700000000000000e+05 3.912700000000000000e+06 1.060799602419137955e-02 1.439401358366012573e-01 1.194266835227608681e-03 1.470049023628234863e-01 1.705488248262554407e-04 1.490787267684936523e-01
3.996030000000000000e+05 3.996030000000000000e+06 9.836133569478988647e-03 1.457612514495849609e-01 1.356637105345726013e-03 1.464340388774871826e-01 8.207738574128597975e-06 1.487899571657180786e-01
4.081150000000000000e+05 4.081150000000000000e+06 1.098237745463848114e-02 1.427001357078552246e-01 8.910060278140008450e-04 1.467225551605224609e-01 2.017289807554334402e-04 1.460087299346923828e-01
4.168070000000000000e+05 4.168070000000000000e+06 1.119901426136493683e-02 1.420402526855468750e-01 1.188031514175236225e-03 1.465738117694854736e-01 1.324525328527670354e-05 1.488939523696899414e-01
4.256850000000000000e+05 4.256850000000000000e+06 9.621857665479183197e-03 1.471469402313232422e-01 1.105063594877719879e-03 1.479443162679672241e-01 3.785888839047402143e-05 1.488741636276245117e-01
4.347520000000000000e+05 4.347520000000000000e+06 1.032337732613086700e-02 1.453872621059417725e-01 1.255692099221050739e-03 1.488957107067108154e-01 7.670043123653158545e-05 1.488361656665802002e-01
4.440110000000000000e+05 4.440110000000000000e+06 1.125340908765792847e-02 1.456694602966308594e-01 9.462570887990295887e-04 1.479832977056503296e-01 6.546095391968265176e-06 1.488180756568908691e-01
4.534690000000000000e+05 4.534690000000000000e+06 9.606143459677696228e-03 1.403290182352066040e-01 1.076061744242906570e-03 1.466969847679138184e-01 1.278671152249444276e-05 1.491856276988983154e-01
4.631270000000000000e+05 4.631270000000000000e+06 9.653427638113498688e-03 1.458438336849212646e-01 7.298803539015352726e-04 1.466193199157714844e-01 1.530281733721494675e-04 1.492897272109985352e-01
4.729910000000000000e+05 4.729910000000000000e+06 1.007722876965999603e-02 1.471751034259796143e-01 8.916205260902643204e-04 1.473815143108367920e-01 5.261142177914734930e-06 1.489270925521850586e-01
4.830660000000000000e+05 4.830660000000000000e+06 8.462203666567802429e-03 1.400853395462036133e-01 6.647565169259905815e-04 1.472370177507400513e-01 9.942916221916675568e-06 1.488323807716369629e-01
4.933550000000000000e+05 4.933550000000000000e+06 9.122716262936592102e-03 1.436709463596343994e-01 7.689952035434544086e-04 1.463194638490676880e-01 1.521619287814246491e-05 1.489168107509613037e-01
5.038630000000000000e+05 5.038630000000000000e+06 9.680233895778656006e-03 1.457971334457397461e-01 7.266320171765983105e-04 1.463218927383422852e-01 1.502029408584348857e-05 1.489841639995574951e-01
5.145950000000000000e+05 5.145950000000000000e+06 1.007314398884773254e-02 1.408637315034866333e-01 1.094811246730387211e-03 1.483291387557983398e-01 6.072151882108300924e-05 1.505993604660034180e-01
5.255550000000000000e+05 5.255550000000000000e+06 9.360256604850292206e-03 1.401865482330322266e-01 7.745103794150054455e-04 1.482449620962142944e-01 4.619733772415202111e-06 1.489951312541961670e-01
5.367490000000000000e+05 5.367490000000000000e+06 9.202871471643447876e-03 1.506900638341903687e-01 1.284602796658873558e-03 1.480939537286758423e-01 4.574729973683133721e-05 1.489778757095336914e-01
5.481810000000000000e+05 5.481810000000000000e+06 8.992208167910575867e-03 1.427071690559387207e-01 1.286239596083760262e-03 1.474953740835189819e-01 4.330076080805156380e-06 1.489137560129165649e-01
5.598570000000000000e+05 5.598570000000000000e+06 8.415279909968376160e-03 1.428533047437667847e-01 9.115396533161401749e-04 1.468263864517211914e-01 1.013003111438592896e-05 1.489505469799041748e-01
5.717820000000000000e+05 5.717820000000000000e+06 9.277966804802417755e-03 1.477416306734085083e-01 6.802007555961608887e-04 1.484005451202392578e-01 2.567248520790599287e-05 1.492734849452972412e-01
5.839600000000000000e+05 5.839600000000000000e+06 9.305999614298343658e-03 1.468702852725982666e-01 5.969864432699978352e-04 1.476105451583862305e-01 1.095991392503492534e-04 1.491979360580444336e-01
5.963980000000000000e+05 5.963980000000000000e+06 8.777529932558536530e-03 1.420099139213562012e-01 7.603365229442715645e-04 1.487680226564407349e-01 7.923762314021587372e-05 1.488859057426452637e-01
6.091010000000000000e+05 6.091010000000000000e+06 7.723506540060043335e-03 1.458771228790283203e-01 8.194522233679890633e-04 1.501764357089996338e-01 2.289126132382079959e-04 1.474476754665374756e-01
6.220740000000000000e+05 6.220740000000000000e+06 8.186936378479003906e-03 1.480126082897186279e-01 3.937461588066071272e-04 1.480162888765335083e-01 1.562130055390298367e-04 1.493075639009475708e-01
6.353240000000000000e+05 6.353240000000000000e+06 8.224993012845516205e-03 1.430966407060623169e-01 7.178768282756209373e-04 1.478868722915649414e-01 5.648453225148841739e-06 1.489911377429962158e-01
6.488560000000000000e+05 6.488560000000000000e+06 8.459504693746566772e-03 1.457657366991043091e-01 7.355891866609454155e-04 1.488799452781677246e-01 5.240515383775345981e-05 1.490596234798431396e-01
6.626760000000000000e+05 6.626760000000000000e+06 7.660776376724243164e-03 1.488022804260253906e-01 1.309258630499243736e-03 1.478138566017150879e-01 2.698038406379055232e-05 1.489669680595397949e-01
6.767900000000000000e+05 6.767900000000000000e+06 9.128621779382228851e-03 1.441406607627868652e-01 5.573250818997621536e-04 1.484426259994506836e-01 9.266659617424011230e-06 1.489819437265396118e-01
6.912050000000000000e+05 6.912050000000000000e+06 7.372463587671518326e-03 1.473933309316635132e-01 1.271069515496492386e-03 1.477432847023010254e-01 3.137491148663684726e-05 1.489993929862976074e-01
7.059280000000000000e+05 7.059280000000000000e+06 8.302055299282073975e-03 1.463939398527145386e-01 5.908455932512879372e-04 1.514839529991149902e-01 1.243372207682114094e-05 1.484169661998748779e-01
7.209630000000000000e+05 7.209630000000000000e+06 8.558646775782108307e-03 1.524976044893264771e-01 9.638232877478003502e-04 1.493650227785110474e-01 1.981404057005420327e-05 1.495555043220520020e-01
7.363190000000000000e+05 7.363190000000000000e+06 8.330130949616432190e-03 1.483158767223358154e-01 9.779070969671010971e-04 1.482852697372436523e-01 9.110021892411168665e-06 1.489734351634979248e-01
7.520020000000000000e+05 7.520020000000000000e+06 8.927580900490283966e-03 1.486273109912872314e-01 5.412967875599861145e-04 1.491030752658843994e-01 4.801064278581179678e-06 1.489956676959991455e-01
7.680190000000000000e+05 7.680190000000000000e+06 7.822603918612003326e-03 1.515401005744934082e-01 7.335859118029475212e-04 1.441603004932403564e-01 9.739874803926795721e-05 1.493709534406661987e-01
7.843770000000000000e+05 7.843770000000000000e+06 7.713803090155124664e-03 1.489655375480651855e-01 5.273143760859966278e-04 1.446579098701477051e-01 5.047415470471605659e-06 1.490910053253173828e-01
8.010840000000000000e+05 8.010840000000000000e+06 8.383963257074356079e-03 1.412070691585540771e-01 3.083373303525149822e-04 1.467701792716979980e-01 5.119065463077276945e-05 1.490064263343811035e-01
8.181470000000000000e+05 8.181470000000000000e+06 7.434259634464979172e-03 1.455385684967041016e-01 4.724511236418038607e-04 1.492043435573577881e-01 2.266717820020858198e-05 1.491095572710037231e-01
8.355720000000000000e+05 8.355720000000000000e+06 8.313715457916259766e-03 1.466041207313537598e-01 4.548763972707092762e-04 1.487410813570022583e-01 4.487272690312238410e-06 1.489415913820266724e-01
8.533690000000000000e+05 8.533690000000000000e+06 8.202217519283294678e-03 1.536455154418945312e-01 4.953036550432443619e-04 1.484715044498443604e-01 1.881815478554926813e-05 1.495062112808227539e-01
8.715460000000000000e+05 8.715460000000000000e+06 7.739443331956863403e-03 1.406708359718322754e-01 4.284714814275503159e-04 1.474964469671249390e-01 5.374439570005051792e-05 1.473395377397537231e-01
8.901090000000000000e+05 8.901090000000000000e+06 8.884688839316368103e-03 1.451956331729888916e-01 6.956242141313850880e-04 1.469893157482147217e-01 3.147499455735669471e-06 1.489245891571044922e-01
9.090670000000000000e+05 9.090670000000000000e+06 6.441433448344469070e-03 1.462386697530746460e-01 5.274501163512468338e-04 1.471626013517379761e-01 5.533641342481132597e-06 1.487666368484497070e-01
9.284300000000000000e+05 9.284300000000000000e+06 7.688407786190509796e-03 1.442337781190872192e-01 4.235093074385076761e-04 1.473478078842163086e-01 1.210001209983602166e-04 1.492944657802581787e-01
9.482050000000000000e+05 9.482050000000000000e+06 7.045834325253963470e-03 1.469134390354156494e-01 8.199063595384359360e-04 1.515160501003265381e-01 7.070237188600003719e-06 1.491647511720657349e-01
9.684010000000000000e+05 9.684010000000000000e+06 7.429789286106824875e-03 1.472981423139572144e-01 5.935321096330881119e-04 1.479879915714263916e-01 1.153862394858151674e-04 1.488059908151626587e-01
9.890270000000000000e+05 9.890270000000000000e+06 7.258711848407983780e-03 1.443372070789337158e-01 2.870684838853776455e-04 1.461827158927917480e-01 5.649771992466412485e-06 1.492902189493179321e-01
1.010092000000000000e+06 1.010092000000000000e+07 7.116520777344703674e-03 1.410776078701019287e-01 4.449692787602543831e-04 1.481523215770721436e-01 7.746069968561641872e-06 1.490449458360671997e-01
1.031606000000000000e+06 1.031606000000000000e+07 7.755870465189218521e-03 1.482142210006713867e-01 7.476359605789184570e-04 1.492553353309631348e-01 7.859196557546965778e-06 1.488849818706512451e-01
1.053579000000000000e+06 1.053579000000000000e+07 6.921181920915842056e-03 1.510155200958251953e-01 5.546855973079800606e-04 1.480110138654708862e-01 3.448800271144136786e-05 1.503794789314270020e-01
1.076019000000000000e+06 1.076019000000000000e+07 8.333096280694007874e-03 1.502309441566467285e-01 4.081277584191411734e-04 1.520312130451202393e-01 4.603241904987953603e-06 1.490754485130310059e-01
1.098938000000000000e+06 1.098938000000000000e+07 6.730593740940093994e-03 1.457904875278472900e-01 3.492421237751841545e-04 1.471126675605773926e-01 1.272426015930250287e-05 1.492609530687332153e-01
1.122344000000000000e+06 1.122344000000000000e+07 8.479444310069084167e-03 1.439059078693389893e-01 3.450411604717373848e-04 1.487356573343276978e-01 5.256343683868180960e-06 1.491489708423614502e-01
1.146249000000000000e+06 1.146249000000000000e+07 6.791964638978242874e-03 1.451993733644485474e-01 4.019527987111359835e-04 1.482725739479064941e-01 2.829358345479704440e-05 1.491005420684814453e-01
1.170663000000000000e+06 1.170663000000000000e+07 9.220240637660026550e-03 1.516807377338409424e-01 1.668034528847783804e-04 1.483065783977508545e-01 3.503928019199520350e-05 1.488523930311203003e-01
1.195598000000000000e+06 1.195598000000000000e+07 7.535907439887523651e-03 1.488870382308959961e-01 3.800099366344511509e-04 1.479750573635101318e-01 8.670444949530065060e-04 1.427598595619201660e-01
1.221063000000000000e+06 1.221063000000000000e+07 7.036931812763214111e-03 1.510220468044281006e-01 3.726478316821157932e-04 1.489814221858978271e-01 8.816416993795428425e-06 1.491302251815795898e-01
1.247070000000000000e+06 1.247070000000000000e+07 6.317169871181249619e-03 1.463125050067901611e-01 5.310392007231712341e-04 1.492407619953155518e-01 1.237076139659620821e-05 1.491743028163909912e-01
1.273632000000000000e+06 1.273632000000000000e+07 6.088128313422203064e-03 1.485721915960311890e-01 4.548425204120576382e-04 1.476618051528930664e-01 7.200234449555864558e-06 1.489523649215698242e-01
1.300759000000000000e+06 1.300759000000000000e+07 5.870861466974020004e-03 1.492556333541870117e-01 2.410280285403132439e-04 1.488637924194335938e-01 2.347024292248534039e-06 1.491107344627380371e-01
1.328465000000000000e+06 1.328465000000000000e+07 6.424332037568092346e-03 1.486927568912506104e-01 1.512969029136002064e-04 1.471866965293884277e-01 2.792959276121109724e-05 1.481435894966125488e-01
1.356760000000000000e+06 1.356760000000000000e+07 6.330702453851699829e-03 1.440394967794418335e-01 3.148108080495148897e-04 1.478765308856964111e-01 1.980982597160618752e-05 1.491185724735260010e-01
1.385658000000000000e+06 1.385658000000000000e+07 6.120059639215469360e-03 1.461427807807922363e-01 3.454733232501894236e-04 1.477383822202682495e-01 1.151493779616430402e-04 1.490458995103836060e-01
1.415171000000000000e+06 1.415171000000000000e+07 6.788152270019054413e-03 1.445531845092773438e-01 1.077449414879083633e-03 1.509472876787185669e-01 5.177188540983479470e-06 1.489663869142532349e-01
1.445313000000000000e+06 1.445313000000000000e+07 6.980833131819963455e-03 1.489865481853485107e-01 2.795888285618275404e-04 1.483365446329116821e-01 9.833331569097936153e-05 1.486383974552154541e-01
1.476097000000000000e+06 1.476097000000000000e+07 6.242793053388595581e-03 1.514772325754165649e-01 1.710551878204569221e-04 1.488490700721740723e-01 1.587806036695837975e-05 1.491184532642364502e-01
1.507537000000000000e+06 1.507537000000000000e+07 6.492214277386665344e-03 1.529633104801177979e-01 1.987454743357375264e-04 1.487855166196823120e-01 4.083318344783037901e-06 1.491735279560089111e-01
1.539646000000000000e+06 1.539646000000000000e+07 8.297538384795188904e-03 1.491038203239440918e-01 2.653200062923133373e-04 1.481875628232955933e-01 2.672096707101445645e-05 1.503145843744277954e-01
1.572439000000000000e+06 1.572439000000000000e+07 5.674028769135475159e-03 1.464729160070419312e-01 5.701836198568344116e-04 1.475523561239242554e-01 4.098169029020937160e-06 1.492730677127838135e-01
1.605931000000000000e+06 1.605931000000000000e+07 5.801991559565067291e-03 1.457710117101669312e-01 3.673539031296968460e-04 1.490953266620635986e-01 2.578476596681866795e-06 1.491275131702423096e-01
1.640136000000000000e+06 1.640136000000000000e+07 7.085649762302637100e-03 1.482677906751632690e-01 3.580144839361310005e-04 1.488398313522338867e-01 3.234006953789503314e-06 1.491103917360305786e-01
1.675070000000000000e+06 1.675070000000000000e+07 6.955566816031932831e-03 1.486171185970306396e-01 1.090620935428887606e-04 1.468546688556671143e-01 4.314022953622043133e-05 1.493887007236480713e-01
1.710747000000000000e+06 1.710747000000000000e+07 6.557225249707698822e-03 1.482334136962890625e-01 2.139087009709328413e-04 1.487080007791519165e-01 1.937995511980261654e-05 1.493010222911834717e-01
1.747185000000000000e+06 1.747185000000000000e+07 6.715255789458751678e-03 1.494081765413284302e-01 5.749312913394533098e-05 1.483085751533508301e-01 1.214468735270202160e-03 1.480252742767333984e-01
1.784399000000000000e+06 1.784399000000000000e+07 5.713649559766054153e-03 1.506026387214660645e-01 2.270954719278961420e-04 1.483319848775863647e-01 1.287344730371842161e-05 1.490777879953384399e-01
1.822405000000000000e+06 1.822405000000000000e+07 6.590240634977817535e-03 1.519346535205841064e-01 2.712352725211530924e-04 1.455912292003631592e-01 2.327972906641662121e-04 1.521762162446975708e-01
1.861221000000000000e+06 1.861221000000000000e+07 5.416449625045061111e-03 1.459487378597259521e-01 2.513913786970078945e-04 1.491252630949020386e-01 1.787994506230461411e-06 1.490656435489654541e-01
1.900863000000000000e+06 1.900863000000000000e+07 5.860853008925914764e-03 1.451164036989212036e-01 1.033073567668907344e-04 1.487552374601364136e-01 5.348516424419358373e-05 1.490903496742248535e-01
1.941350000000000000e+06 1.941350000000000000e+07 6.428753957152366638e-03 1.556558012962341309e-01 1.547001738799735904e-04 1.506980955600738525e-01 1.856262770161265507e-06 1.492823809385299683e-01
1.982699000000000000e+06 1.982699000000000000e+07 5.705133080482482910e-03 1.480383872985839844e-01 1.776721037458628416e-04 1.476472318172454834e-01 4.752145832753740251e-05 1.499450355768203735e-01
2.024929000000000000e+06 2.024929000000000000e+07 5.786394700407981873e-03 1.517745554447174072e-01 4.609270254150032997e-04 1.481910496950149536e-01 9.053554094862192869e-06 1.485373377799987793e-01
2.068059000000000000e+06 2.068059000000000000e+07 6.052893586456775665e-03 1.555626839399337769e-01 2.598557039164006710e-04 1.484673321247100830e-01 8.669148883200250566e-07 1.491566449403762817e-01
2.112107000000000000e+06 2.112107000000000000e+07 6.026964634656906128e-03 1.496966481208801270e-01 1.024920129566453397e-04 1.484162211418151855e-01 6.707814463879913092e-07 1.491483598947525024e-01
2.157093000000000000e+06 2.157093000000000000e+07 5.776323378086090088e-03 1.557904630899429321e-01 1.328686630586162210e-04 1.487334966659545898e-01 2.468530510668642819e-06 1.491061449050903320e-01
2.203037000000000000e+06 2.203037000000000000e+07 5.259931553155183792e-03 1.484045386314392090e-01 1.324073527939617634e-04 1.484997719526290894e-01 1.168357994174584746e-05 1.490839719772338867e-01
2.249960000000000000e+06 2.249960000000000000e+07 6.146588828414678574e-03 1.488517820835113525e-01 1.927527773659676313e-04 1.494947969913482666e-01 1.582593540661036968e-05 1.498759239912033081e-01
2.297882000000000000e+06 2.297882000000000000e+07 6.137187592685222626e-03 1.552087664604187012e-01 1.152799959527328610e-04 1.493691056966781616e-01 1.003001816570758820e-04 1.493640840053558350e-01
2.346825000000000000e+06 2.346825000000000000e+07 6.078683305531740189e-03 1.459856629371643066e-01 1.406499795848503709e-04 1.486029326915740967e-01 5.306485491018975154e-07 1.491580009460449219e-01
2.396811000000000000e+06 2.396811000000000000e+07 6.040048785507678986e-03 1.517472416162490845e-01 1.245947205461561680e-04 1.484726965427398682e-01 8.889625178198912181e-07 1.491962671279907227e-01
2.447861000000000000e+06 2.447861000000000000e+07 6.571630015969276428e-03 1.488409936428070068e-01 7.450311677530407906e-04 1.491653323173522949e-01 1.672128928476013243e-05 1.501145362854003906e-01
2.499998000000000000e+06 2.499998000000000000e+07 6.086618639528751373e-03 1.497977226972579956e-01 3.782015992328524590e-04 1.494857966899871826e-01 3.021968041139189154e-05 1.493038833141326904e-01


==> dat/triangles_kernels.dat <==
0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
3.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
4.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
5.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
7.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
8.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.100000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.200000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.300000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.400000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.500000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.600000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.700000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.800000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
9.900000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.010000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.020000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.030000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.040000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.050000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.060000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.070000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.080000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.090000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.110000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.120000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.130000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.140000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.150000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.160000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.170000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.180000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.190000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.200000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.210000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.451490353968150647e-03
1.220000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.490298070793630129e-02
1.230000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.235447106190445107e-02
1.240000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.980596141587260259e-02
1.250000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.725745176984075063e-02
1.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.470894212380890215e-02
1.270000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.216043247777705366e-02
1.280000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.961192283174520518e-02
1.290000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	6.706341318571334975e-02
1.300000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.451490353968150127e-02
1.310000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.196639389364965278e-02
1.320000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.941788424761780429e-02
1.330000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	9.686937460158595581e-02
1.340000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.043208649555541073e-01
1.350000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.117723553095222588e-01
1.360000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.192238456634904104e-01
1.370000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.266753360174585619e-01
1.380000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.341268263714266995e-01
1.390000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.415783167253948649e-01
1.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.490298070793630025e-01
1.410000000000000000e+02	0.000000000000000000e+00	3.863337046431278982e-02	1.564812974333311679e-01
1.420000000000000000e+02	0.000000000000000000e+00	7.726674092862557963e-02	1.639327877872993056e-01
1.430000000000000000e+02	0.000000000000000000e+00	1.159001113929383625e-01	1.713842781412674710e-01
1.440000000000000000e+02	0.000000000000000000e+00	1.545334818572511593e-01	1.788357684952356086e-01
1.450000000000000000e+02	0.000000000000000000e+00	1.931668523215639421e-01	1.862872588492037462e-01
1.460000000000000000e+02	0.000000000000000000e+00	2.318002227858767250e-01	1.937387492031719116e-01
1.470000000000000000e+02	0.000000000000000000e+00	2.704335932501895079e-01	2.011902395571400493e-01
1.480000000000000000e+02	0.000000000000000000e+00	3.090669637145023185e-01	2.086417299111082146e-01
1.490000000000000000e+02	0.000000000000000000e+00	3.477003341788151292e-01	2.160932202650763523e-01
1.500000000000000000e+02	1.000000000000000000e+00	3.863337046431278843e-01	2.235447106190445177e-01
1.510000000000000000e+02	0.000000000000000000e+00	3.477003341788151292e-01	2.160932202650763523e-01
1.520000000000000000e+02	0.000000000000000000e+00	3.090669637145023185e-01	2.086417299111082146e-01
1.530000000000000000e+02	0.000000000000000000e+00	2.704335932501895079e-01	2.011902395571400493e-01
1.540000000000000000e+02	0.000000000000000000e+00	2.318002227858767250e-01	1.937387492031719116e-01
1.550000000000000000e+02	0.000000000000000000e+00	1.931668523215639421e-01	1.862872588492037462e-01
1.560000000000000000e+02	0.000000000000000000e+00	1.545334818572511593e-01	1.788357684952356086e-01
1.570000000000000000e+02	0.000000000000000000e+00	1.159001113929383625e-01	1.713842781412674710e-01
1.580000000000000000e+02	0.000000000000000000e+00	7.726674092862557963e-02	1.639327877872993056e-01
1.590000000000000000e+02	0.000000000000000000e+00	3.863337046431278982e-02	1.564812974333311679e-01
1.600000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.490298070793630025e-01
1.610000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.415783167253948649e-01
1.620000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.341268263714266995e-01
1.630000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.266753360174585619e-01
1.640000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.192238456634904104e-01
1.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.117723553095222588e-01
1.660000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.043208649555541073e-01
1.670000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	9.686937460158595581e-02
1.680000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.941788424761780429e-02
1.690000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	8.196639389364965278e-02
1.700000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.451490353968150127e-02
1.710000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	6.706341318571334975e-02
1.720000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.961192283174520518e-02
1.730000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	5.216043247777705366e-02
1.740000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	4.470894212380890215e-02
1.750000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	3.725745176984075063e-02
1.760000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.980596141587260259e-02
1.770000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	2.235447106190445107e-02
1.780000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	1.490298070793630129e-02
1.790000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	7.451490353968150647e-03
1.800000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.810000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.830000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.840000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.850000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.860000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.870000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.880000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.890000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.910000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.920000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.930000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.940000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.950000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.960000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.970000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.980000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.990000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.010000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.020000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.030000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.040000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.050000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.060000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.070000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.080000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.090000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.110000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.120000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.130000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.140000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.150000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.160000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.170000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.180000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.190000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.200000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.210000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.220000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.230000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.240000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.250000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.260000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.270000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.280000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.290000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.310000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.320000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.330000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.340000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.350000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.360000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.370000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.380000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.390000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.400000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.410000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.420000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.430000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.440000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.450000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.460000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.470000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.480000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.490000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.510000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.520000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.530000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.540000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.550000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.560000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.570000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.580000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.590000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.600000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.610000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.620000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.630000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.640000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.650000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.660000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.670000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.680000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.690000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.700000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.710000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.720000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.730000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.740000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.750000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.760000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.770000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.780000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.790000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.800000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.810000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.820000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.830000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.840000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.850000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.860000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.870000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.880000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.890000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.910000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.920000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.930000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.940000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.950000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.960000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.970000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.980000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
2.990000000000000000e+02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00


==> dat/triangles_spectra.dat <==
0.000000000000000000e+00	1.666664294124756973e-01	1.957451126942471920e+00	5.896218826235423371e+00
1.000000000000000000e+00	1.666664294124756973e-01	1.946045132080672646e+00	5.591480971791952470e+00
2.000000000000000000e+00	1.666664294124756973e-01	1.946045132080557627e+00	5.591480971791819243e+00
3.000000000000000000e+00	1.666664294124756973e-01	1.912226712036520837e+00	4.769588473683188390e+00
4.000000000000000000e+00	1.666664294124756973e-01	1.912226712036413145e+00	4.769588473683058716e+00
5.000000000000000000e+00	1.666664294124756973e-01	1.857172665693553437e+00	3.664465198465720164e+00
6.000000000000000000e+00	1.666664294124756973e-01	1.857172665693454405e+00	3.664465198465599372e+00
7.000000000000000000e+00	1.666664294124756973e-01	1.782772884797676483e+00	2.548070443444713895e+00
8.000000000000000000e+00	1.666664294124756973e-01	1.782772884797586554e+00	2.548070443444607314e+00
9.000000000000000000e+00	1.666664294124756973e-01	1.691528466496461824e+00	1.625263647334167505e+00
1.000000000000000000e+01	1.666664294124756973e-01	1.691528466496386551e+00	1.625263647334039829e+00
1.100000000000000000e+01	1.666664294124756973e-01	1.586419167999102209e+00	9.800142374880427276e-01
1.200000000000000000e+01	1.666664294124756973e-01	1.586419167999041369e+00	9.800142374878753060e-01
1.300000000000000000e+01	1.666664294124756973e-01	1.470749298984813880e+00	5.881334116921376198e-01
1.400000000000000000e+01	1.666664294124756973e-01	1.470749298984768805e+00	5.881334116919577637e-01
1.500000000000000000e+01	1.666664294124756973e-01	1.347982418927730519e+00	3.715053692567991672e-01
1.600000000000000000e+01	1.666664294124756973e-01	1.347982418927700765e+00	3.715053692566426258e-01
1.700000000000000000e+01	1.666664294124756973e-01	1.221575652558902991e+00	2.528279011713011060e-01
1.800000000000000000e+01	1.666664294124756973e-01	1.221575652558887670e+00	2.528279011711956903e-01
1.900000000000000000e+01	1.666664294124756973e-01	1.094824041548504212e+00	1.831266260453601469e-01
2.000000000000000000e+01	1.666664294124756973e-01	1.094824041548502436e+00	1.831266260453118522e-01
2.100000000000000000e+01	1.666664294124756973e-01	9.707241722209922763e-01	1.403894967510867509e-01
2.200000000000000000e+01	1.666664294124756973e-01	9.707241722209808410e-01	1.403894967510343761e-01
2.300000000000000000e+01	1.666664294124756973e-01	8.518644824375092295e-01	1.153987342934637561e-01
2.400000000000000000e+01	1.666664294124756973e-01	8.518644824374865809e-01	1.153987342933919247e-01
2.500000000000000000e+01	1.666664294124756973e-01	7.403473337753034844e-01	1.010374055523499126e-01
2.600000000000000000e+01	1.666664294124756973e-01	7.403473337752742855e-01	1.010374055523118320e-01
2.700000000000000000e+01	1.666664294124756973e-01	6.377453511801428609e-01	9.039764431885970175e-02
2.800000000000000000e+01	1.666664294124756973e-01	6.377453511801098873e-01	9.039764431881652795e-02
2.900000000000000000e+01	1.666664294124756973e-01	5.450919091342889544e-01	7.934155165246090102e-02
3.000000000000000000e+01	1.666664294124756973e-01	5.450919091342533163e-01	7.934155165233787443e-02
3.100000000000000000e+01	1.666664294124756973e-01	4.629032016498635382e-01	6.762712607041788948e-02
3.200000000000000000e+01	1.666664294124756973e-01	4.629032016498283997e-01	6.762712607027109024e-02
3.300000000000000000e+01	1.666664294124756973e-01	3.912272663683933893e-01	5.702893564209476213e-02
3.400000000000000000e+01	1.666664294124756973e-01	3.912272663683608043e-01	5.702893564200207238e-02
3.500000000000000000e+01	1.666664294124756973e-01	3.297137901028423523e-01	4.877730871718313765e-02
3.600000000000000000e+01	1.666664294124756973e-01	3.297137901028140972e-01	4.877730871714903299e-02
3.700000000000000000e+01	1.666664294124756973e-01	2.776975980921717602e-01	4.268332599350957435e-02
3.800000000000000000e+01	1.666664294124756973e-01	2.776975980921485565e-01	4.268332599339106498e-02
3.900000000000000000e+01	1.666664294124756973e-01	2.342884545352699466e-01	3.795277746140163222e-02
4.000000000000000000e+01	1.666664294124756973e-01	2.342884545352526549e-01	3.795277746125114149e-02
4.100000000000000000e+01	1.666664294124756973e-01	1.984601493457658905e-01	3.413618005159137908e-02
4.200000000000000000e+01	1.666664294124756973e-01	1.984601493457545940e-01	3.413618005148049556e-02
4.300000000000000000e+01	1.666664294124756973e-01	1.691327329161490256e-01	3.119212387242061360e-02
4.400000000000000000e+01	1.666664294124756973e-01	1.691327329161429194e-01	3.119212387237640591e-02
4.500000000000000000e+01	1.666664294124756973e-01	1.452430614882165572e-01	2.899728622292985225e-02
4.600000000000000000e+01	1.666664294124756973e-01	1.452430614882125326e-01	2.899728622287167656e-02
4.700000000000000000e+01	1.666664294124756973e-01	1.258003770414679312e-01	2.713260362644459925e-02
4.800000000000000000e+01	1.666664294124756973e-01	1.258003770414615752e-01	2.713260362636730691e-02
4.900000000000000000e+01	1.666664294124756973e-01	1.099253028127333831e-01	2.517580939400294524e-02
5.000000000000000000e+01	1.666664294124756973e-01	1.099253028127246817e-01	2.517580939394533854e-02
5.100000000000000000e+01	1.666664294124756973e-01	9.687222964489855537e-02	2.304632006559318227e-02
5.200000000000000000e+01	1.666664294124756973e-01	9.687222964488843846e-02	2.304632006556057988e-02
5.300000000000000000e+01	1.666664294124756973e-01	8.603646098764361483e-02	2.097699055212381286e-02
5.400000000000000000e+01	1.666664294124756973e-01	8.603646098763349792e-02	2.097699055206738925e-02
5.500000000000000000e+01	1.666664294124756973e-01	7.694856972658772887e-02	1.920458105728138631e-02
5.600000000000000000e+01	1.666664294124756973e-01	7.694856972657879157e-02	1.920458105719996533e-02
5.700000000000000000e+01	1.666664294124756973e-01	6.925913248277477952e-02	1.776216861503696412e-02
5.800000000000000000e+01	1.666664294124756973e-01	6.925913248276768797e-02	1.776216861495336780e-02
5.900000000000000000e+01	1.666664294124756973e-01	6.271732413141331564e-02	1.654734910153007887e-02
6.000000000000000000e+01	1.666664294124756973e-01	6.271732413140793105e-02	1.654734910145970808e-02
6.100000000000000000e+01	1.666664294124756973e-01	5.714679597167573316e-02	1.549254003252297819e-02
6.200000000000000000e+01	1.666664294124756973e-01	5.714679597166998082e-02	1.549254003246061488e-02
6.300000000000000000e+01	1.666664294124756973e-01	5.242187967830890666e-02	1.460717157936917976e-02
6.400000000000000000e+01	1.666664294124756973e-01	5.242187967830058692e-02	1.460717157931310656e-02
6.500000000000000000e+01	1.666664294124756973e-01	4.844653671439515946e-02	1.388502978620643168e-02
6.600000000000000000e+01	1.666664294124756973e-01	4.844653671438351600e-02	1.388502978616913686e-02
6.700000000000000000e+01	1.666664294124756973e-01	4.513770541666335678e-02	1.324113201795095937e-02
6.800000000000000000e+01	1.666664294124756973e-01	4.513770541664857694e-02	1.324113201791961118e-02
6.900000000000000000e+01	1.666664294124756973e-01	4.241388520163945353e-02	1.256987281969778117e-02
7.000000000000000000e+01	1.666664294124756973e-01	4.241388520162211323e-02	1.256987281965635424e-02
7.100000000000000000e+01	1.666664294124756973e-01	4.018903158842837553e-02	1.184221960219761574e-02
7.200000000000000000e+01	1.666664294124756973e-01	4.018903158840943929e-02	1.184221960216765186e-02
7.300000000000000000e+01	1.666664294124756973e-01	3.837119273930534452e-02	1.111855024461323727e-02
7.400000000000000000e+01	1.666664294124756973e-01	3.837119273928569357e-02	1.111855024459583799e-02
7.500000000000000000e+01	1.666664294124756973e-01	3.686485074111432725e-02	1.047161167431986430e-02
7.600000000000000000e+01	1.666664294124756973e-01	3.686485074109500243e-02	1.047161167428363113e-02
7.700000000000000000e+01	1.666664294124756973e-01	3.557566542034627799e-02	9.919322236744616481e-03
7.800000000000000000e+01	1.666664294124756973e-01	3.557566542032820911e-02	9.919322236714432292e-03
7.900000000000000000e+01	1.666664294124756973e-01	3.441625543864125503e-02	9.435316878335526722e-03
8.000000000000000000e+01	1.666664294124756973e-01	3.441625543862523312e-02	9.435316878323300391e-03
8.100000000000000000e+01	1.666664294124756973e-01	3.331176789108342834e-02	9.000398872755650467e-03
8.200000000000000000e+01	1.666664294124756973e-01	3.331176789106996688e-02	9.000398872700456770e-03
8.300000000000000000e+01	1.666664294124756973e-01	3.220424290979988224e-02	8.620288787223888763e-03
8.400000000000000000e+01	1.666664294124756973e-01	3.220424290978905757e-02	8.620288787142235329e-03
8.500000000000000000e+01	1.666664294124756973e-01	3.105512213618391928e-02	8.296222826853423202e-03
8.600000000000000000e+01	1.666664294124756973e-01	3.105512213617543649e-02	8.296222826775940043e-03
8.700000000000000000e+01	1.666664294124756973e-01	2.984562404477204139e-02	8.000110107850911742e-03
8.800000000000000000e+01	1.666664294124756973e-01	2.984562404476486311e-02	8.000110107797969716e-03
8.900000000000000000e+01	1.666664294124756973e-01	2.857506310109216366e-02	7.692659338346930463e-03
9.000000000000000000e+01	1.666664294124756973e-01	2.857506310108492639e-02	7.692659338318193034e-03
9.100000000000000000e+01	1.666664294124756973e-01	2.725748104680529582e-02	7.360924451367748325e-03
9.200000000000000000e+01	1.666664294124756973e-01	2.725748104679727446e-02	7.360924451350221547e-03
9.300000000000000000e+01	1.666664294124756973e-01	2.591715807841763267e-02	7.027401406801195988e-03
9.400000000000000000e+01	1.666664294124756973e-01	2.591715807840874394e-02	7.027401406782779296e-03
9.500000000000000000e+01	1.666664294124756973e-01	2.458366560873787715e-02	6.722107532677133040e-03
9.600000000000000000e+01	1.666664294124756973e-01	2.458366560872855475e-02	6.722107532651097443e-03
9.700000000000000000e+01	1.666664294124756973e-01	2.328711229085246581e-02	6.454223920245373211e-03
9.800000000000000000e+01	1.666664294124756973e-01	2.328711229084319198e-02	6.454223920211952029e-03
9.900000000000000000e+01	1.666664294124756973e-01	2.205413597926165342e-02	6.214023562885268720e-03
1.000000000000000000e+02	1.666664294124756973e-01	2.205413597925285837e-02	6.214023562853602210e-03
1.010000000000000000e+02	1.666664294124756973e-01	2.090503108380931119e-02	5.993920783687005718e-03
1.020000000000000000e+02	1.666664294124756973e-01	2.090503108380116840e-02	5.993920783672427102e-03
1.030000000000000000e+02	1.666664294124756973e-01	1.985220361285503637e-02	5.797088805790612774e-03
1.040000000000000000e+02	1.666664294124756973e-01	1.985220361284724747e-02	5.797088805777589338e-03
1.050000000000000000e+02	1.666664294124756973e-01	1.889994627548738718e-02	5.625007692417946341e-03
1.060000000000000000e+02	1.666664294124756973e-01	1.889994627547921316e-02	5.625007692386259014e-03
1.070000000000000000e+02	1.666664294124756973e-01	1.804535116985937077e-02	5.465474977814166989e-03
1.080000000000000000e+02	1.666664294124756973e-01	1.804535116985003795e-02	5.465474977786728868e-03
1.090000000000000000e+02	1.666664294124756973e-01	1.728004901672249363e-02	5.300028347247476464e-03
1.100000000000000000e+02	1.666664294124756973e-01	1.728004901671153018e-02	5.300028347226959022e-03
1.110000000000000000e+02	1.666664294124756973e-01	1.659239402408816885e-02	5.121878307412272568e-03
1.120000000000000000e+02	1.666664294124756973e-01	1.659239402407558517e-02	5.121878307365147938e-03
1.130000000000000000e+02	1.666664294124756973e-01	1.596970521649629729e-02	4.941531525300854773e-03
1.140000000000000000e+02	1.666664294124756973e-01	1.596970521648248195e-02	4.941531525244786775e-03
1.150000000000000000e+02	1.666664294124756973e-01	1.540022248612733097e-02	4.774025519723680208e-03
1.160000000000000000e+02	1.666664294124756973e-01	1.540022248611271592e-02	4.774025519688029039e-03
1.170000000000000000e+02	1.666664294124756973e-01	1.487452566717335951e-02	4.624551189261461720e-03
1.180000000000000000e+02	1.666664294124756973e-01	1.487452566715861089e-02	4.624551189241443878e-03
1.190000000000000000e+02	1.666664294124756973e-01	1.438627998230549397e-02	4.488616781510623537e-03
1.200000000000000000e+02	1.666664294124756973e-01	1.438627998229126924e-02	4.488616781479238052e-03
1.210000000000000000e+02	1.666664294124756973e-01	1.393229200392016517e-02	4.362532713975028967e-03
1.220000000000000000e+02	1.666664294124756973e-01	1.393229200390704373e-02	4.362532713942766580e-03
1.230000000000000000e+02	1.666664294124756973e-01	1.351196877824607269e-02	4.248199237454203248e-03
1.240000000000000000e+02	1.666664294124756973e-01	1.351196877823443790e-02	4.248199237401077341e-03
1.250000000000000000e+02	1.666664294124756973e-01	1.312635457993336849e-02	4.146746388686485540e-03
1.260000000000000000e+02	1.666664294124756973e-01	1.312635457992322903e-02	4.146746388618498258e-03
1.270000000000000000e+02	1.666664294124756973e-01	1.277696581615124678e-02	4.051834407510241515e-03
1.280000000000000000e+02	1.666664294124756973e-01	1.277696581614227479e-02	4.051834407465239318e-03
1.290000000000000000e+02	1.666664294124756973e-01	1.246465188953468049e-02	3.953304643314157520e-03
1.300000000000000000e+02	1.666664294124756973e-01	1.246465188952613178e-02	3.953304643280968790e-03
1.310000000000000000e+02	1.666664294124756973e-01	1.218868129836782159e-02	3.847129560097309591e-03
1.320000000000000000e+02	1.666664294124756973e-01	1.218868129835882705e-02	3.847129560021325667e-03
1.330000000000000000e+02	1.666664294124756973e-01	1.194619578931252132e-02	3.739045384489725083e-03
1.340000000000000000e+02	1.666664294124756973e-01	1.194619578930258483e-02	3.739045384412107050e-03
1.350000000000000000e+02	1.666664294124756973e-01	1.173210222101516050e-02	3.637702976393603592e-03
1.360000000000000000e+02	1.666664294124756973e-01	1.173210222100426470e-02	3.637702976364249035e-03
1.370000000000000000e+02	1.666664294124756973e-01	1.153939459545305635e-02	3.546335964984958112e-03
1.380000000000000000e+02	1.666664294124756973e-01	1.153939459544147186e-02	3.546335964946646744e-03
1.390000000000000000e+02	1.666664294124756973e-01	1.135982955664288814e-02	3.462520118599678436e-03
1.400000000000000000e+02	1.666664294124756973e-01	1.135982955663112845e-02	3.462520118533836139e-03
1.410000000000000000e+02	1.666664294124756973e-01	1.118482734982878882e-02	3.384179370165187745e-03
1.420000000000000000e+02	1.666664294124756973e-01	1.118482734981732403e-02	3.384179370128705643e-03
1.430000000000000000e+02	1.666664294124756973e-01	1.100644305766401015e-02	3.312550416581134215e-03
1.440000000000000000e+02	1.666664294124756973e-01	1.100644305765327742e-02	3.312550416550880204e-03
1.450000000000000000e+02	1.666664294124756973e-01	1.081825200711517866e-02	3.248469368208699130e-03
1.460000000000000000e+02	1.666664294124756973e-01	1.081825200710532370e-02	3.248469368133815455e-03
1.470000000000000000e+02	1.666664294124756973e-01	1.061601657133362346e-02	3.188188596678789063e-03
1.480000000000000000e+02	1.666664294124756973e-01	1.061601657132454739e-02	3.188188596611495236e-03
1.490000000000000000e+02	1.666664294124756973e-01	1.039804368316545394e-02	3.125428239632303991e-03
1.500000000000000000e+02	1.666664294124756973e-01	1.039804368315670920e-02	3.125428239597114258e-03
1.510000000000000000e+02	1.666664294124756973e-01	1.016519534656247503e-02	3.057555523298412844e-03
1.520000000000000000e+02	1.666664294124756973e-01	1.016519534655340763e-02	3.057555523231087792e-03
1.530000000000000000e+02	1.666664294124756973e-01	9.920569366791011368e-03	2.988087608410090051e-03
1.540000000000000000e+02	1.666664294124756973e-01	9.920569366781161608e-03	2.988087608335181222e-03
1.550000000000000000e+02	1.666664294124756973e-01	9.668915894658822868e-03	2.922553395953463203e-03
1.560000000000000000e+02	1.666664294124756973e-01	9.668915894648062379e-03	2.922553395923229574e-03
1.570000000000000000e+02	1.666664294124756973e-01	9.415890306197471568e-03	2.863142132310115065e-03
1.580000000000000000e+02	1.666664294124756973e-01	9.415890306186008515e-03	2.863142132273599570e-03
1.590000000000000000e+02	1.666664294124756973e-01	9.167260081893230036e-03	2.808383618182441234e-03
1.600000000000000000e+02	1.666664294124756973e-01	9.167260081881475550e-03	2.808383618116628427e-03
1.610000000000000000e+02	1.666664294124756973e-01	8.928181392794606180e-03	2.756973864253220007e-03
1.620000000000000000e+02	1.666664294124756973e-01	8.928181392783028636e-03	2.756973864214897797e-03
1.630000000000000000e+02	1.666664294124756973e-01	8.702641730134817732e-03	2.709779734878895417e-03
1.640000000000000000e+02	1.666664294124756973e-01	8.702641730123928873e-03	2.709779734849596371e-03
1.650000000000000000e+02	1.666664294124756973e-01	8.493132349703363948e-03	2.667437617625218263e-03
1.660000000000000000e+02	1.666664294124756973e-01	8.493132349693417044e-03	2.667437617547707349e-03
1.670000000000000000e+02	1.666664294124756973e-01	8.300574478134949835e-03	2.627500523940590627e-03
1.680000000000000000e+02	1.666664294124756973e-01	8.300574478125911926e-03	2.627500523864738542e-03
1.690000000000000000e+02	1.666664294124756973e-01	8.124482777868339764e-03	2.585715301330391343e-03
1.700000000000000000e+02	1.666664294124756973e-01	8.124482777859739005e-03	2.585715301297245115e-03
1.710000000000000000e+02	1.666664294124756973e-01	7.963314761323597030e-03	2.540218456912549799e-03
1.720000000000000000e+02	1.666664294124756973e-01	7.963314761314602488e-03	2.540218456867540664e-03
1.730000000000000000e+02	1.666664294124756973e-01	7.814930657857377394e-03	2.493372485685158534e-03
1.740000000000000000e+02	1.666664294124756973e-01	7.814930657847246609e-03	2.493372485617157373e-03
1.750000000000000000e+02	1.666664294124756973e-01	7.677077671862512706e-03	2.449021462265751296e-03
1.760000000000000000e+02	1.666664294124756973e-01	7.677077671850860568e-03	2.449021462212573347e-03
1.770000000000000000e+02	1.666664294124756973e-01	7.547816323611276391e-03	2.408756817893037330e-03
1.780000000000000000e+02	1.666664294124756973e-01	7.547816323598181831e-03	2.408756817860741549e-03
1.790000000000000000e+02	1.666664294124756973e-01	7.425823066031669514e-03	2.371600901697792571e-03
1.800000000000000000e+02	1.666664294124756973e-01	7.425823066017495089e-03	2.371600901666362851e-03
1.810000000000000000e+02	1.666664294124756973e-01	7.310529167495001882e-03	2.336659631911738692e-03
1.820000000000000000e+02	1.666664294124756973e-01	7.310529167480281885e-03	2.336659631891736463e-03
1.830000000000000000e+02	1.666664294124756973e-01	7.202086256295685968e-03	2.304581401000564776e-03
1.840000000000000000e+02	1.666664294124756973e-01	7.202086256281044901e-03	2.304581400964925315e-03
1.850000000000000000e+02	1.666664294124756973e-01	7.101178817512155718e-03	2.275871164704124962e-03
1.860000000000000000e+02	1.666664294124756973e-01	7.101178817498294410e-03	2.275871164648113777e-03
1.870000000000000000e+02	1.666664294124756973e-01	7.008728586488124218e-03	2.248797159195563278e-03
1.880000000000000000e+02	1.666664294124756973e-01	7.008728586475567422e-03	2.248797159148363620e-03
1.890000000000000000e+02	1.666664294124756973e-01	6.925551567533588110e-03	2.220254461217830485e-03
1.900000000000000000e+02	1.666664294124756973e-01	6.925551567522635933e-03	2.220254461197249726e-03
1.910000000000000000e+02	1.666664294124756973e-01	6.852033301367739353e-03	2.188832082039945080e-03
1.920000000000000000e+02	1.666664294124756973e-01	6.852033301358377917e-03	2.188832082012590226e-03
1.930000000000000000e+02	1.666664294124756973e-01	6.787881825327562318e-03	2.156240402477000318e-03
1.940000000000000000e+02	1.666664294124756973e-01	6.787881825319375291e-03	2.156240402445139953e-03
1.950000000000000000e+02	1.666664294124756973e-01	6.732002097385761732e-03	2.125346622261312535e-03
1.960000000000000000e+02	1.666664294124756973e-01	6.732002097377964150e-03	2.125346622248338539e-03
1.970000000000000000e+02	1.666664294124756973e-01	6.682513494924455753e-03	2.097381437289408401e-03
1.980000000000000000e+02	1.666664294124756973e-01	6.682513494916328574e-03	2.097381437274843229e-03
1.990000000000000000e+02	1.666664294124756973e-01	6.636907238457414454e-03	2.071643426428042799e-03
2.000000000000000000e+02	1.666664294124756973e-01	6.636907238448648896e-03	2.071643426396417489e-03
2.010000000000000000e+02	1.666664294124756973e-01	6.592317339983735924e-03	2.047473202456914255e-03
2.020000000000000000e+02	1.666664294124756973e-01	6.592317339974473368e-03	2.047473202423487001e-03
2.030000000000000000e+02	1.666664294124756973e-01	6.545860611775083417e-03	2.025384453076050500e-03
2.040000000000000000e+02	1.666664294124756973e-01	6.545860611765785299e-03	2.025384453049948550e-03
2.050000000000000000e+02	1.666664294124756973e-01	6.494991076245953433e-03	2.005795890877375663e-03
2.060000000000000000e+02	1.666664294124756973e-01	6.494991076237063843e-03	2.005795890858916471e-03
2.070000000000000000e+02	1.666664294124756973e-01	6.437813100862082270e-03	1.987395836881765149e-03
2.080000000000000000e+02	1.666664294124756973e-01	6.437813100854045296e-03	1.987395836864203243e-03
2.090000000000000000e+02	1.666664294124756973e-01	6.373305535470420724e-03	1.967767726196628913e-03
2.100000000000000000e+02	1.666664294124756973e-01	6.373305535463240704e-03	1.967767726167887147e-03
2.110000000000000000e+02	1.666664294124756973e-01	6.301424425736377490e-03	1.945778346472139177e-03
2.120000000000000000e+02	1.666664294124756973e-01	6.301424425729168846e-03	1.945778346419184575e-03
2.130000000000000000e+02	1.666664294124756973e-01	6.223071787356870832e-03	1.922747642336969679e-03
2.140000000000000000e+02	1.666664294124756973e-01	6.223071787348374156e-03	1.922747642259418433e-03
2.150000000000000000e+02	1.666664294124756973e-01	6.139939100092370663e-03	1.900948035098567242e-03
2.160000000000000000e+02	1.666664294124756973e-01	6.139939100081532111e-03	1.900948035016840299e-03
2.170000000000000000e+02	1.666664294124756973e-01	6.054253200367649447e-03	1.881385147384595372e-03
2.180000000000000000e+02	1.666664294124756973e-01	6.054253200354155033e-03	1.881385147329348332e-03
2.190000000000000000e+02	1.666664294124756973e-01	5.968466175884869565e-03	1.863522020478678050e-03
2.200000000000000000e+02	1.666664294124756973e-01	5.968466175868845057e-03	1.863522020466414205e-03
2.210000000000000000e+02	1.666664294124756973e-01	5.884937680368548633e-03	1.846840851899005098e-03
2.220000000000000000e+02	1.666664294124756973e-01	5.884937680350445927e-03	1.846840851868798575e-03
2.230000000000000000e+02	1.666664294124756973e-01	5.805656985798762250e-03	1.831770322427468982e-03
2.240000000000000000e+02	1.666664294124756973e-01	5.805656985779412277e-03	1.831770322391170977e-03
2.250000000000000000e+02	1.666664294124756973e-01	5.732043559673544522e-03	1.818673101094651131e-03
2.260000000000000000e+02	1.666664294124756973e-01	5.732043559653871891e-03	1.818673101077223882e-03
2.270000000000000000e+02	1.666664294124756973e-01	5.664850648908523190e-03	1.806495161683132570e-03
2.280000000000000000e+02	1.666664294124756973e-01	5.664850648889548784e-03	1.806495161653162837e-03
2.290000000000000000e+02	1.666664294124756973e-01	5.604178783790933656e-03	1.793246494018526033e-03
2.300000000000000000e+02	1.666664294124756973e-01	5.604178783773629789e-03	1.793246493977123605e-03
2.310000000000000000e+02	1.666664294124756973e-01	5.549588228286480261e-03	1.777967512827371803e-03
2.320000000000000000e+02	1.666664294124756973e-01	5.549588228271708223e-03	1.777967512795994992e-03
2.330000000000000000e+02	1.666664294124756973e-01	5.500284084944317455e-03	1.761735752048598910e-03
2.340000000000000000e+02	1.666664294124756973e-01	5.500284084932687868e-03	1.761735752011291947e-03
2.350000000000000000e+02	1.666664294124756973e-01	5.455337386532040089e-03	1.746452314416523099e-03
2.360000000000000000e+02	1.666664294124756973e-01	5.455337386523708212e-03	1.746452314360503674e-03
2.370000000000000000e+02	1.666664294124756973e-01	5.413901567405086067e-03	1.732981229436107891e-03
2.380000000000000000e+02	1.666664294124756973e-01	5.413901567399345867e-03	1.732981229373735041e-03
2.390000000000000000e+02	1.666664294124756973e-01	5.375386611434573338e-03	1.720887317071906645e-03
2.400000000000000000e+02	1.666664294124756973e-01	5.375386611429143653e-03	1.720887317001539322e-03
2.410000000000000000e+02	1.666664294124756973e-01	5.339562206083937196e-03	1.709740683782453793e-03
2.420000000000000000e+02	1.666664294124756973e-01	5.339562206076817891e-03	1.709740683698865926e-03
2.430000000000000000e+02	1.666664294124756973e-01	5.306574709012083085e-03	1.699916676573886643e-03
2.440000000000000000e+02	1.666664294124756973e-01	5.306574709003107626e-03	1.699916676492544809e-03
2.450000000000000000e+02	1.666664294124756973e-01	5.276878298567625088e-03	1.691743084189705013e-03
2.460000000000000000e+02	1.666664294124756973e-01	5.276878298557511650e-03	1.691743084133320862e-03
2.470000000000000000e+02	1.666664294124756973e-01	5.251095705152157914e-03	1.684326803702545800e-03
2.480000000000000000e+02	1.666664294124756973e-01	5.251095705142072231e-03	1.684326803669924325e-03
2.490000000000000000e+02	1.666664294124756973e-01	5.229835939198790307e-03	1.675943070352278307e-03
2.500000000000000000e+02	1.666664294124756973e-01	5.229835939190008269e-03	1.675943070294719749e-03
2.510000000000000000e+02	1.666664294124756973e-01	5.213503530939883612e-03	1.665738750938029148e-03
2.520000000000000000e+02	1.666664294124756973e-01	5.213503530933483350e-03	1.665738750860691489e-03
2.530000000000000000e+02	1.666664294124756973e-01	5.202134915542089809e-03	1.654639406856215885e-03
2.540000000000000000e+02	1.666664294124756973e-01	5.202134915537955095e-03	1.654639406797972327e-03
2.550000000000000000e+02	1.666664294124756973e-01	5.195292675482656580e-03	1.644316214990837032e-03
2.560000000000000000e+02	1.666664294124756973e-01	5.195292675476631886e-03	1.644316214946618063e-03
2.570000000000000000e+02	1.666664294124756973e-01	5.192038320662760616e-03	1.635547162109232070e-03
2.580000000000000000e+02	1.666664294124756973e-01	5.192038320651598537e-03	1.635547161998381722e-03
2.590000000000000000e+02	1.666664294124756973e-01	5.190990893487777182e-03	1.627960943822887160e-03
2.600000000000000000e+02	1.666664294124756973e-01	5.190990893470614695e-03	1.627960943672457578e-03
2.610000000000000000e+02	1.666664294124756973e-01	5.190464195695946095e-03	1.621182109817881009e-03
2.620000000000000000e+02	1.666664294124756973e-01	5.190464195672791006e-03	1.621182109699383133e-03
2.630000000000000000e+02	1.666664294124756973e-01	5.188662250245087808e-03	1.615554576195042582e-03
2.640000000000000000e+02	1.666664294124756973e-01	5.188662250216613189e-03	1.615554576160931196e-03
2.650000000000000000e+02	1.666664294124756973e-01	5.183902885624982852e-03	1.611387242876933124e-03
2.660000000000000000e+02	1.666664294124756973e-01	5.183902885592373520e-03	1.611387242784227984e-03
2.670000000000000000e+02	1.666664294124756973e-01	5.174834613819971965e-03	1.607885548949548231e-03
2.680000000000000000e+02	1.666664294124756973e-01	5.174834613784919275e-03	1.607885548802788674e-03
2.690000000000000000e+02	1.666664294124756973e-01	5.160612978668871823e-03	1.603481794993212020e-03
2.700000000000000000e+02	1.666664294124756973e-01	5.160612978633437493e-03	1.603481794870203429e-03
2.710000000000000000e+02	1.666664294124756973e-01	5.141009047636420186e-03	1.597381858542191047e-03
2.720000000000000000e+02	1.666664294124756973e-01	5.141009047602999003e-03	1.597381858498924875e-03
2.730000000000000000e+02	1.666664294124756973e-01	5.116433584961910599e-03	1.590419239979260890e-03
2.740000000000000000e+02	1.666664294124756973e-01	5.116433584933075158e-03	1.590419239941278035e-03
2.750000000000000000e+02	1.666664294124756973e-01	5.087873859483436380e-03	1.584132874721081189e-03
2.760000000000000000e+02	1.666664294124756973e-01	5.087873859461827797e-03	1.584132874649263421e-03
2.770000000000000000e+02	1.666664294124756973e-01	5.056753796329741500e-03	1.579255307240947422e-03
2.780000000000000000e+02	1.666664294124756973e-01	5.056753796317835226e-03	1.579255307188599756e-03
2.790000000000000000e+02	1.666664294124756973e-01	5.024740040730243593e-03	1.575454348103215311e-03
2.800000000000000000e+02	1.666664294124756973e-01	5.024740040728374428e-03	1.575454348054877241e-03
2.810000000000000000e+02	1.666664294124756973e-01	4.993524563201473358e-03	1.572386258749594069e-03
2.820000000000000000e+02	1.666664294124756973e-01	4.993524563187409088e-03	1.572386258644245614e-03
2.830000000000000000e+02	1.666664294124756973e-01	4.964617438143780967e-03	1.570380288376612863e-03
2.840000000000000000e+02	1.666664294124756973e-01	4.964617438114756441e-03	1.570380288220005064e-03
2.850000000000000000e+02	1.666664294124756973e-01	4.939180951281724880e-03	1.569739860020301619e-03
2.860000000000000000e+02	1.666664294124756973e-01	4.939180951237155497e-03	1.569739859839692619e-03
2.870000000000000000e+02	1.666664294124756973e-01	4.917928711676896464e-03	1.569724879418292300e-03
2.880000000000000000e+02	1.666664294124756973e-01	4.917928711616799571e-03	1.569724879251248621e-03
2.890000000000000000e+02	1.666664294124756973e-01	4.901102250234474697e-03	1.568844398291839408e-03
2.900000000000000000e+02	1.666664294124756973e-01	4.901102250159684696e-03	1.568844398164636255e-03
2.910000000000000000e+02	1.666664294124756973e-01	4.888524560287395467e-03	1.566325805062152498e-03
2.920000000000000000e+02	1.666664294124756973e-01	4.888524560199431976e-03	1.566325804956421319e-03
2.930000000000000000e+02	1.666664294124756973e-01	4.879717340830752072e-03	1.562954214128055210e-03
2.940000000000000000e+02	1.666664294124756973e-01	4.879717340731780026e-03	1.562954214007679279e-03
2.950000000000000000e+02	1.666664294124756973e-01	4.874058428667591564e-03	1.560211500382981077e-03
2.960000000000000000e+02	1.666664294124756973e-01	4.874058428560313662e-03	1.560211500252264025e-03
2.970000000000000000e+02	1.666664294124756973e-01	4.870949726214834213e-03	1.558818158574631083e-03
2.980000000000000000e+02	1.666664294124756973e-01	4.870949726102442347e-03	1.558818158447913436e-03
2.990000000000000000e+02	1.666664294124756973e-01	4.869964834235159315e-03	1.558463429789333412e-03


==> dat/weightchange_noise.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.576885466647581779e-07 5.652696799529621785e-08 5.448467987889671349e-08 7.007613334053530707e-08 1.411283534480389790e-07 3.962501796195283532e-05 8.977042138576507568e-02
2.000000000000000000e+00 2.000000000000000000e+00 1.271986775464029051e-06 4.557532520266249776e-07 4.375454238925158279e-07 5.601478960670647211e-07 1.126334495893388521e-06 3.183905209880322218e-04 8.870048820972442627e-02
3.000000000000000000e+00 3.000000000000000000e+00 4.400078978505916893e-06 1.593011347722494975e-06 1.526124606243683957e-06 1.935841510203317739e-06 3.885426849592477083e-06 1.109616830945014954e-03 8.755487948656082153e-02
4.000000000000000000e+00 4.000000000000000000e+00 1.027395228447858244e-05 3.769119757635053247e-06 3.608513452491024509e-06 4.531996182777220383e-06 9.070811756828334183e-06 2.620636718347668648e-03 8.659704029560089111e-02
5.000000000000000000e+00 5.000000000000000000e+00 1.877206887002103031e-05 7.075712801452027634e-06 6.769279025320429355e-06 8.409926522290334105e-06 1.676510510151274502e-05 4.901555366814136505e-03 8.595609664916992188e-02
6.000000000000000000e+00 6.000000000000000000e+00 2.931412745965644717e-05 1.142588553193490952e-05 1.091032481781439856e-05 1.339207301498390734e-05 2.652825423865579069e-05 7.839041762053966522e-03 8.557216078042984009e-02
7.000000000000000000e+00 7.000000000000000000e+00 4.134482514928095043e-05 1.663767943682614714e-05 1.582886761752888560e-05 1.917702866194304079e-05 3.762314372579567134e-05 1.121061760932207108e-02 8.536707609891891479e-02
8.000000000000000000e+00 8.000000000000000000e+00 5.418373621068894863e-05 2.249334102089051157e-05 2.129940185113810003e-05 2.543952541600447148e-05 4.925930988974869251e-05 1.476043555885553360e-02 8.525255322456359863e-02
9.000000000000000000e+00 9.000000000000000000e+00 6.723248225171118975e-05 2.879902785934973508e-05 2.711478555283974856e-05 3.189814742654561996e-05 6.074668999644927680e-05 1.825814135372638702e-02 8.516745269298553467e-02
1.000000000000000000e+01 1.000000000000000000e+01 8.003315451787784696e-05 3.540504985721781850e-05 3.311707041575573385e-05 3.835467941826209426e-05 7.160384848248213530e-05 2.153374440968036652e-02 8.507094532251358032e-02
1.100000000000000000e+01 1.100000000000000000e+01 9.248124115401878953e-05 4.219976108288392425e-05 3.919540540664456785e-05 4.469407213036902249e-05 8.155470277415588498e-05 2.448769845068454742e-02 8.495023846626281738e-02
1.200000000000000000e+01 1.200000000000000000e+01 1.044329837895929813e-04 4.911147698294371367e-05 4.527937926468439400e-05 5.086212695459835231e-05 9.050023800227791071e-05 2.708554454147815704e-02 8.481115102767944336e-02
1.300000000000000000e+01 1.300000000000000000e+01 1.158318264060653746e-04 5.608066567219793797e-05 5.131958823767490685e-05 5.684514690074138343e-05 9.846899047261103988e-05 2.934239618480205536e-02 8.466666191816329956e-02
1.400000000000000000e+01 1.400000000000000000e+01 1.266687177121639252e-04 6.306206341832876205e-05 5.727774987462908030e-05 6.264703552005812526e-05 1.055614338838495314e-04 3.130430355668067932e-02 8.453043550252914429e-02
1.500000000000000000e+01 1.500000000000000000e+01 1.369132514810189605e-04 7.002537313383072615e-05 6.312740151770412922e-05 6.827756442362442613e-05 1.119084190577268600e-04 3.303065150976181030e-02 8.441091328859329224e-02
1.600000000000000000e+01 1.600000000000000000e+01 1.465533714508637786e-04 7.693179213674739003e-05 6.884361937409266829e-05 7.374111009994521737e-05 1.176379737444221973e-04 3.458125889301300049e-02 8.430957794189453125e-02
1.700000000000000000e+01 1.700000000000000000e+01 1.556110946694388986e-04 8.375494508072733879e-05 7.440592889906838536e-05 7.903973892098292708e-05 1.228678593179211020e-04 3.600865975022315979e-02 8.422465622425079346e-02
1.800000000000000000e+01 1.800000000000000000e+01 1.640484551899135113e-04 9.047374624060466886e-05 7.979993824847042561e-05 8.417407661909237504e-05 1.277030532946810126e-04 3.735485300421714783e-02 8.415298908948898315e-02
1.900000000000000000e+01 1.900000000000000000e+01 1.719003485050052404e-04 9.707035496830940247e-05 8.502252603648230433e-05 8.914423960959538817e-05 1.322219904977828264e-04 3.865114971995353699e-02 8.408892899751663208e-02
2.000000000000000000e+01 2.000000000000000000e+01 1.790890964912250638e-04 1.035241948557086289e-04 9.006833715829998255e-05 9.394811058882623911e-05 1.364870404358953238e-04 3.991911932826042175e-02 8.402853459119796753e-02
2.100000000000000000e+01 2.100000000000000000e+01 1.857835595728829503e-04 1.098200009437277913e-04 9.493953984929248691e-05 9.858293196884915233e-05 1.405465445714071393e-04 4.117153584957122803e-02 8.397094160318374634e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.920688519021496177e-04 1.159570820163935423e-04 9.964677883544936776e-05 1.030486091622151434e-04 1.444383815396577120e-04 4.241368919610977173e-02 8.391407132148742676e-02
2.300000000000000000e+01 2.300000000000000000e+01 1.980609522433951497e-04 1.219343030243180692e-04 1.042003641487099230e-04 1.073543899110518396e-04 1.481889339629560709e-04 4.364388808608055115e-02 8.386032283306121826e-02
2.400000000000000000e+01 2.400000000000000000e+01 2.038995444308966398e-04 1.277537812711670995e-04 1.086125703295692801e-04 1.115059421863406897e-04 1.518164353910833597e-04 4.485419392585754395e-02 8.381205797195434570e-02
2.500000000000000000e+01 2.500000000000000000e+01 2.096064854413270950e-04 1.334163534920662642e-04 1.128993826569058001e-04 1.155124991782940924e-04 1.553300244268029928e-04 4.603134095668792725e-02 8.376879990100860596e-02
2.600000000000000000e+01 2.600000000000000000e+01 2.151971420971676707e-04 1.389296812703832984e-04 1.170708637800998986e-04 1.193805146613158286e-04 1.587273000041022897e-04 4.715862497687339783e-02 8.373162150382995605e-02
2.700000000000000000e+01 2.700000000000000000e+01 2.207715297117829323e-04 1.442899083485826850e-04 1.211300041177310050e-04 1.231118367286399007e-04 1.620028342586010695e-04 4.821781814098358154e-02 8.369968831539154053e-02
2.800000000000000000e+01 2.800000000000000000e+01 2.263656497234478593e-04 1.495022443123161793e-04 1.250849454663693905e-04 1.267125771846622229e-04 1.651423372095450759e-04 4.919158294796943665e-02 8.367074280977249146e-02
2.900000000000000000e+01 2.900000000000000000e+01 2.320141211384907365e-04 1.545683480799198151e-04 1.289402134716510773e-04 1.301918528042733669e-04 1.681343273958191276e-04 5.006480962038040161e-02 8.364337682723999023e-02
3.000000000000000000e+01 3.000000000000000000e+01 2.377003402216359973e-04 1.594948844285681844e-04 1.326984202023595572e-04 1.335542183369398117e-04 1.709686184767633677e-04 5.082601308822631836e-02 8.361403644084930420e-02
3.100000000000000000e+01 3.100000000000000000e+01 2.434311754768714309e-04 1.642986608203500509e-04 1.363634219160303473e-04 1.368056109640747309e-04 1.736447011353448033e-04 5.146852508187294006e-02 8.358383178710937500e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.491617051418870687e-04 1.689919154159724712e-04 1.399477769155055285e-04 1.399519969709217548e-04 1.761648309184238315e-04 5.199069529771804810e-02 8.355340361595153809e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.549121563788503408e-04 1.735806436045095325e-04 1.434640580555424094e-04 1.430035772500559688e-04 1.785326894605532289e-04 5.239544808864593506e-02 8.352333307266235352e-02
3.400000000000000000e+01 3.400000000000000000e+01 2.607120841275900602e-04 1.780778256943449378e-04 1.469212729716673493e-04 1.459700288251042366e-04 1.807560329325497150e-04 5.268938839435577393e-02 8.349373936653137207e-02
3.500000000000000000e+01 3.500000000000000000e+01 2.665692882146686316e-04 1.824965293053537607e-04 1.503290404798462987e-04 1.488560810685157776e-04 1.828420354286208749e-04 5.288173258304595947e-02 8.346562832593917847e-02
3.600000000000000000e+01 3.600000000000000000e+01 2.724641817621886730e-04 1.868376712081953883e-04 1.536854833830147982e-04 1.516696211183443666e-04 1.848003303166478872e-04 5.298302322626113892e-02 8.343951404094696045e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.783775562420487404e-04 1.911119616124778986e-04 1.569910382386296988e-04 1.544128754176199436e-04 1.866383099695667624e-04 5.300416424870491028e-02 8.341519534587860107e-02
3.800000000000000000e+01 3.800000000000000000e+01 2.843014954123646021e-04 1.953183818841353059e-04 1.602434931555762887e-04 1.570900785736739635e-04 1.883666118374094367e-04 5.295546725392341614e-02 8.339207619428634644e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.902224950958043337e-04 1.994663325604051352e-04 1.634426880627870560e-04 1.597023219801485538e-04 1.899941853480413556e-04 5.284616351127624512e-02 8.337002247571945190e-02
4.000000000000000000e+01 4.000000000000000000e+01 2.961244608741253614e-04 2.035574434557929635e-04 1.665922609390690923e-04 1.622596173547208309e-04 1.915331231430172920e-04 5.268450826406478882e-02 8.334862440824508667e-02
4.100000000000000000e+01 4.100000000000000000e+01 3.019910654984414577e-04 2.075969823636114597e-04 1.696905237622559071e-04 1.647694298299029469e-04 1.929934369400143623e-04 5.247774347662925720e-02 8.332820236682891846e-02
4.200000000000000000e+01 4.200000000000000000e+01 3.077824076171964407e-04 2.115818351740017533e-04 1.727349153952673078e-04 1.672343205427750945e-04 1.943858223967254162e-04 5.223217606544494629e-02 8.330811560153961182e-02
4.300000000000000000e+01 4.300000000000000000e+01 3.134876315016299486e-04 2.155160764232277870e-04 1.757333957357332110e-04 1.696585823083296418e-04 1.957211206899955869e-04 5.195324495434761047e-02 8.328790962696075439e-02
4.400000000000000000e+01 4.400000000000000000e+01 3.190900024492293596e-04 2.193999971495941281e-04 1.786903158063068986e-04 1.720457366900518537e-04 1.970120356418192387e-04 5.164535716176033020e-02 8.326759934425354004e-02
4.500000000000000000e+01 4.500000000000000000e+01 3.245919942855834961e-04 2.232372062280774117e-04 1.816096628317609429e-04 1.744030887493863702e-04 1.982707181014120579e-04 5.131201446056365967e-02 8.324730396270751953e-02
4.600000000000000000e+01 4.600000000000000000e+01 3.299733507446944714e-04 2.270280238008126616e-04 1.844981743488460779e-04 1.767409266903996468e-04 1.995099592022597790e-04 5.095578357577323914e-02 8.322731405496597290e-02
4.700000000000000000e+01 4.700000000000000000e+01 3.352041530888527632e-04 2.307739778188988566e-04 1.873605069704353809e-04 1.790679816622287035e-04 2.007378498092293739e-04 5.057852342724800110e-02 8.320784568786621094e-02
4.800000000000000000e+01 4.800000000000000000e+01 3.402692673262208700e-04 2.344746753806248307e-04 1.902000076370313764e-04 1.813888084143400192e-04 2.019602543441578746e-04 5.018142983317375183e-02 8.318905532360076904e-02
4.900000000000000000e+01 4.900000000000000000e+01 3.451771626714617014e-04 2.381318918196484447e-04 1.930205908138304949e-04 1.837064191931858659e-04 2.031796320807188749e-04 4.976519569754600525e-02 8.317086100578308105e-02
5.000000000000000000e+01 5.000000000000000000e+01 3.499295271467417479e-04 2.417472132947295904e-04 1.958250068128108978e-04 1.860232296166941524e-04 2.043989952653646469e-04 4.933024570345878601e-02 8.315289765596389771e-02
5.100000000000000000e+01 5.100000000000000000e+01 3.545591898728162050e-04 2.453238412272185087e-04 1.986196730285882950e-04 1.883440709207206964e-04 2.056215307675302029e-04 4.887706413865089417e-02 8.313508331775665283e-02
5.200000000000000000e+01 5.200000000000000000e+01 3.591263957787305117e-04 2.488636528141796589e-04 2.014065830735489726e-04 1.906708348542451859e-04 2.068506146315485239e-04 4.840631783008575439e-02 8.311758935451507568e-02
5.300000000000000000e+01 5.300000000000000000e+01 3.637040499597787857e-04 2.523745060898363590e-04 2.041877014562487602e-04 1.930070429807528853e-04 2.080887788906693459e-04 4.791919142007827759e-02 8.310063928365707397e-02
5.400000000000000000e+01 5.400000000000000000e+01 3.683548129629343748e-04 2.558603882789611816e-04 2.069677284453064203e-04 1.953558385139331222e-04 2.093400835292413831e-04 4.741743952035903931e-02 8.308391273021697998e-02
5.500000000000000000e+01 5.500000000000000000e+01 3.730815078597515821e-04 2.593211247585713863e-04 2.097449323628097773e-04 1.977175561478361487e-04 2.106064348481595516e-04 4.690328612923622131e-02 8.306708931922912598e-02
5.600000000000000000e+01 5.600000000000000000e+01 3.778639656957238913e-04 2.627625945024192333e-04 2.125215542037039995e-04 2.000942622544243932e-04 2.118883421644568443e-04 4.637926816940307617e-02 8.305019885301589966e-02
5.700000000000000000e+01 5.700000000000000000e+01 3.827194741461426020e-04 2.661920443642884493e-04 2.153011882910504937e-04 2.024872810579836369e-04 2.131880319211632013e-04 4.584802687168121338e-02 8.303329348564147949e-02
5.800000000000000000e+01 5.800000000000000000e+01 3.876265254803001881e-04 2.696152951102703810e-04 2.180857991334050894e-04 2.048992755590006709e-04 2.145047037629410625e-04 4.531224444508552551e-02 8.301676809787750244e-02
5.900000000000000000e+01 5.900000000000000000e+01 3.925629425793886185e-04 2.730429114308208227e-04 2.208805963164195418e-04 2.073357463814318180e-04 2.158410352421924472e-04 4.477443173527717590e-02 8.300043642520904541e-02
6.000000000000000000e+01 6.000000000000000000e+01 3.975225845351815224e-04 2.764809469226747751e-04 2.236910804640501738e-04 2.097958349622786045e-04 2.171954984078183770e-04 4.423677548766136169e-02 8.298419415950775146e-02
6.100000000000000000e+01 6.100000000000000000e+01 4.024926456622779369e-04 2.799216308631002903e-04 2.265175280626863241e-04 2.122781879734247923e-04 2.185672055929899216e-04 4.370101913809776306e-02 8.296807855367660522e-02
6.200000000000000000e+01 6.200000000000000000e+01 4.074657335877418518e-04 2.833643811754882336e-04 2.293567522428929806e-04 2.147820632671937346e-04 2.199566952185705304e-04 4.316848143935203552e-02 8.295217156410217285e-02
6.300000000000000000e+01 6.300000000000000000e+01 4.124382685404270887e-04 2.868081210181117058e-04 2.322077052667737007e-04 2.173113025492057204e-04 2.213645930169150233e-04 4.264019429683685303e-02 8.293644338846206665e-02
6.400000000000000000e+01 6.400000000000000000e+01 4.174155765213072300e-04 2.902516280300915241e-04 2.350637660128995776e-04 2.198631991632282734e-04 2.227914956165477633e-04 4.211685433983802795e-02 8.292080461978912354e-02
6.500000000000000000e+01 6.500000000000000000e+01 4.224147705826908350e-04 2.936968521680682898e-04 2.379280049353837967e-04 2.224360796390101314e-04 2.242370828753337264e-04 4.159890487790107727e-02 8.290528506040573120e-02
6.600000000000000000e+01 6.600000000000000000e+01 4.274028178770095110e-04 2.971442008856683969e-04 2.407971041975542903e-04 2.250268444186076522e-04 2.256994193885475397e-04 4.108648374676704407e-02 8.288989216089248657e-02
6.700000000000000000e+01 6.700000000000000000e+01 4.323923494666814804e-04 3.005993203260004520e-04 2.436735230730846524e-04 2.276338491356000304e-04 2.271774137625470757e-04 4.057946801185607910e-02 8.287458121776580811e-02
6.800000000000000000e+01 6.800000000000000000e+01 4.373688134364783764e-04 3.040664014406502247e-04 2.465600846335291862e-04 2.302567154401913285e-04 2.286693343194201589e-04 4.007746279239654541e-02 8.285922557115554810e-02
7.000000000000000000e+01 7.000000000000000000e+01 4.472621949389576912e-04 3.110154357273131609e-04 2.523630391806364059e-04 2.355435281060636044e-04 2.316973987035453320e-04 3.908577561378479004e-02 8.282863348722457886e-02
7.100000000000000000e+01 7.100000000000000000e+01 4.521565570030361414e-04 3.144916263408958912e-04 2.552791556809097528e-04 2.382073726039379835e-04 2.332321309950202703e-04 3.859465196728706360e-02 8.281353116035461426e-02
7.200000000000000000e+01 7.200000000000000000e+01 4.570484452415257692e-04 3.179730847477912903e-04 2.582058368716388941e-04 2.408819273114204407e-04 2.347773552173748612e-04 3.810596466064453125e-02 8.279855549335479736e-02
7.300000000000000000e+01 7.300000000000000000e+01 4.619361716322600842e-04 3.214642638340592384e-04 2.611423260532319546e-04 2.435693459119647741e-04 2.363344392506405711e-04 3.761955723166465759e-02 8.278366923332214355e-02
7.400000000000000000e+01 7.400000000000000000e+01 4.668237816076725721e-04 3.249662404414266348e-04 2.640930470079183578e-04 2.462722186464816332e-04 2.379030484007671475e-04 3.713560849428176880e-02 8.276876807212829590e-02
7.600000000000000000e+01 7.600000000000000000e+01 4.766825877595692873e-04 3.320003452245146036e-04 2.700523764360696077e-04 2.517225802876055241e-04 2.410724409855902195e-04 3.617742657661437988e-02 8.273912966251373291e-02
7.700000000000000000e+01 7.700000000000000000e+01 4.816824803128838539e-04 3.355255175847560167e-04 2.730603155214339495e-04 2.544694580137729645e-04 2.426745195407420397e-04 3.570498153567314148e-02 8.272428810596466064e-02
7.800000000000000000e+01 7.800000000000000000e+01 4.867131647188216448e-04 3.390547062736004591e-04 2.760860661510378122e-04 2.572307130321860313e-04 2.442908880766481161e-04 3.523836657404899597e-02 8.270949125289916992e-02
7.900000000000000000e+01 7.900000000000000000e+01 4.917484475299715996e-04 3.425870963837951422e-04 2.791278238873928785e-04 2.600039588287472725e-04 2.459207898937165737e-04 3.477873280644416809e-02 8.269479125738143921e-02
8.100000000000000000e+01 8.100000000000000000e+01 5.016999784857034683e-04 3.496778954286128283e-04 2.852650941349565983e-04 2.656004508025944233e-04 2.492288185749202967e-04 3.388532251119613647e-02 8.266543596982955933e-02
8.200000000000000000e+01 8.200000000000000000e+01 5.065963487140834332e-04 3.532352857291698456e-04 2.883600536733865738e-04 2.684251521714031696e-04 2.509076730348169804e-04 3.345397859811782837e-02 8.265079557895660400e-02
8.300000000000000000e+01 8.300000000000000000e+01 5.114712985232472420e-04 3.567991370800882578e-04 2.914684009738266468e-04 2.712662389967590570e-04 2.526034659240394831e-04 3.303428366780281067e-02 8.263620734214782715e-02
8.500000000000000000e+01 8.500000000000000000e+01 5.212657270021736622e-04 3.639549249783158302e-04 2.977351250592619181e-04 2.770017017610371113e-04 2.560452849138528109e-04 3.223252668976783752e-02 8.260715007781982422e-02
8.600000000000000000e+01 8.600000000000000000e+01 5.262083723209798336e-04 3.675509360618889332e-04 3.008915809914469719e-04 2.798946516122668982e-04 2.577911654952913523e-04 3.185098990797996521e-02 8.259259164333343506e-02
8.800000000000000000e+01 8.800000000000000000e+01 5.360707873478531837e-04 3.747783484868705273e-04 3.072436084039509296e-04 2.857192303054034710e-04 2.613324613776057959e-04 3.112589567899703979e-02 8.256377279758453369e-02
8.900000000000000000e+01 8.900000000000000000e+01 5.409726290963590145e-04 3.784034342970699072e-04 3.104330680798739195e-04 2.886501024477183819e-04 2.631273237057030201e-04 3.078160807490348816e-02 8.254933357238769531e-02
9.100000000000000000e+01 9.100000000000000000e+01 5.507760215550661087e-04 3.856746770907193422e-04 3.168329421896487474e-04 2.945598389487713575e-04 2.667699591256678104e-04 3.012735210359096527e-02 8.252051472663879395e-02
9.200000000000000000e+01 9.200000000000000000e+01 5.556988762691617012e-04 3.893141401931643486e-04 3.200397477485239506e-04 2.975351235363632441e-04 2.686161024030297995e-04 2.981637045741081238e-02 8.250610530376434326e-02
9.400000000000000000e+01 9.400000000000000000e+01 5.655209533870220184e-04 3.966016229242086411e-04 3.264799015596508980e-04 3.035311528947204351e-04 2.723545185290277004e-04 2.922394685447216034e-02 8.247732371091842651e-02
9.500000000000000000e+01 9.500000000000000000e+01 5.704011418856680393e-04 4.002494970336556435e-04 3.297179937362670898e-04 3.065519849769771099e-04 2.742453943938016891e-04 2.894167974591255188e-02 8.246295154094696045e-02
9.700000000000000000e+01 9.700000000000000000e+01 5.801638471893966198e-04 4.075614851899445057e-04 3.362460993230342865e-04 3.126423398498445749e-04 2.780711511150002480e-04 2.840434201061725616e-02 8.243419229984283447e-02
9.900000000000000000e+01 9.900000000000000000e+01 5.898833624087274075e-04 4.148882289882749319e-04 3.428536583669483662e-04 3.187896218150854111e-04 2.819572691805660725e-04 2.790344692766666412e-02 8.240545541048049927e-02
1.000000000000000000e+02 1.000000000000000000e+02 5.946835735812783241e-04 4.185578145552426577e-04 3.461835440248250961e-04 3.218789352104067802e-04 2.839212247636169195e-04 2.766703069210052490e-02 8.239109814167022705e-02
1.020000000000000000e+02 1.020000000000000000e+02 6.042480817995965481e-04 4.259220149833709002e-04 3.528993693180382252e-04 3.280959790572524071e-04 2.878923551179468632e-04 2.722396887838840485e-02 8.236229419708251953e-02
1.040000000000000000e+02 1.040000000000000000e+02 6.139451870694756508e-04 4.333250981289893389e-04 3.596851602196693420e-04 3.343712305650115013e-04 2.919237304013222456e-04 2.682388573884963989e-02 8.233340829610824585e-02
1.050000000000000000e+02 1.050000000000000000e+02 6.188333500176668167e-04 4.370427632238715887e-04 3.631012514233589172e-04 3.375266387593001127e-04 2.939663245342671871e-04 2.664107084274291992e-02 8.231897652149200439e-02
1.070000000000000000e+02 1.070000000000000000e+02 6.285586860030889511e-04 4.444961086846888065e-04 3.699786611832678318e-04 3.438788698986172676e-04 2.981124853249639273e-04 2.631155401468276978e-02 8.229017257690429688e-02
1.090000000000000000e+02 1.090000000000000000e+02 6.381526472978293896e-04 4.519569338299334049e-04 3.769130562432110310e-04 3.502870386000722647e-04 3.023426397703588009e-04 2.603177726268768311e-02 8.226127922534942627e-02
1.110000000000000000e+02 1.110000000000000000e+02 6.478212308138608932e-04 4.594224155880510807e-04 3.838954435195773840e-04 3.567653766367584467e-04 3.066592325922101736e-04 2.580246515572071075e-02 8.223226666450500488e-02
1.120000000000000000e+02 1.120000000000000000e+02 6.526685901917517185e-04 4.631599585991352797e-04 3.873962268698960543e-04 3.600291092880070210e-04 3.088490630034357309e-04 2.570658922195434570e-02 8.221776783466339111e-02
1.140000000000000000e+02 1.140000000000000000e+02 6.624530069530010223e-04 4.706534673459827900e-04 3.944210475310683250e-04 3.665966796688735485e-04 3.132863494101911783e-04 2.555104345083236694e-02 8.218878507614135742e-02
1.160000000000000000e+02 1.160000000000000000e+02 6.722695543430745602e-04 4.781639436259865761e-04 4.014742444269359112e-04 3.732020559255033731e-04 3.177949693053960800e-04 2.544168196618556976e-02 8.215983211994171143e-02
1.180000000000000000e+02 1.180000000000000000e+02 6.821050192229449749e-04 4.856930463574826717e-04 4.085537220817059278e-04 3.798563266173005104e-04 3.223836829420179129e-04 2.537704445421695709e-02 8.213098347187042236e-02
1.200000000000000000e+02 1.200000000000000000e+02 6.919387960806488991e-04 4.932646406814455986e-04 4.156647773925215006e-04 3.865484613925218582e-04 3.270496963523328304e-04 2.535584196448326111e-02 8.210198581218719482e-02
1.220000000000000000e+02 1.220000000000000000e+02 7.018467877060174942e-04 5.008831503801047802e-04 4.228373290970921516e-04 3.932859690394252539e-04 3.317859373055398464e-04 2.537769824266433716e-02 8.207288384437561035e-02
1.240000000000000000e+02 1.240000000000000000e+02 7.117345812730491161e-04 5.085255834273993969e-04 4.300908185541629791e-04 4.000742046628147364e-04 3.365967131685465574e-04 2.544299699366092682e-02 8.204364031553268433e-02
1.260000000000000000e+02 1.260000000000000000e+02 7.216425146907567978e-04 5.161844892427325249e-04 4.374440468382090330e-04 4.069337155669927597e-04 3.414810344111174345e-04 2.555226720869541168e-02 8.201424777507781982e-02
1.280000000000000000e+02 1.280000000000000000e+02 7.316500996239483356e-04 5.238609155640006065e-04 4.448989930097013712e-04 4.138772201258689165e-04 3.464330511633306742e-04 2.570564858615398407e-02 8.198479562997817993e-02
1.310000000000000000e+02 1.310000000000000000e+02 7.467007962986826897e-04 5.354178720153868198e-04 4.562776593957096338e-04 4.244270967319607735e-04 3.539981553331017494e-04 2.601695805788040161e-02 8.194062113761901855e-02
1.330000000000000000e+02 1.330000000000000000e+02 7.567738648504018784e-04 5.431728786788880825e-04 4.639822582248598337e-04 4.315330879762768745e-04 3.591349232010543346e-04 2.627759985625743866e-02 8.191113173961639404e-02
1.350000000000000000e+02 1.350000000000000000e+02 7.668745238333940506e-04 5.509798647835850716e-04 4.717746633104979992e-04 4.387133230920881033e-04 3.643478266894817352e-04 2.657851949334144592e-02 8.188158273696899414e-02
1.370000000000000000e+02 1.370000000000000000e+02 7.770327501930296421e-04 5.588319036178290844e-04 4.796335997525602579e-04 4.459735646378248930e-04 3.696390194818377495e-04 2.691908180713653564e-02 8.185189962387084961e-02
1.390000000000000000e+02 1.390000000000000000e+02 7.874052971601486206e-04 5.667387740686535835e-04 4.875473096035420895e-04 4.533134633675217628e-04 3.750011383090168238e-04 2.729805931448936462e-02 8.182218670845031738e-02
1.420000000000000000e+02 1.420000000000000000e+02 8.030672906897962093e-04 5.787099944427609444e-04 4.994888440705835819e-04 4.644698929041624069e-04 3.831937501672655344e-04 2.793855406343936920e-02 8.177745342254638672e-02
1.440000000000000000e+02 1.440000000000000000e+02 8.135742973536252975e-04 5.867171566933393478e-04 5.075050285086035728e-04 4.719761782325804234e-04 3.887587517965584993e-04 2.841408737003803253e-02 8.174748718738555908e-02
1.470000000000000000e+02 1.470000000000000000e+02 8.293444407172501087e-04 5.987486219964921474e-04 5.195944104343652725e-04 4.833244602195918560e-04 3.972486010752618313e-04 2.920125983655452728e-02 8.170257508754730225e-02
1.490000000000000000e+02 1.490000000000000000e+02 8.398093050345778465e-04 6.068070069886744022e-04 5.276974407024681568e-04 4.909525741823017597e-04 4.029846750199794769e-04 2.977485395967960358e-02 8.167264610528945923e-02
1.510000000000000000e+02 1.510000000000000000e+02 8.502504788339138031e-04 6.149156251922249794e-04 5.358494818210601807e-04 4.986345302313566208e-04 4.087769193574786186e-04 3.038780204951763153e-02 8.164268732070922852e-02
1.540000000000000000e+02 1.540000000000000000e+02 8.660232415422797203e-04 6.271654274314641953e-04 5.481392727233469486e-04 5.102477152831852436e-04 4.175703215878456831e-04 3.138134628534317017e-02 8.159762620925903320e-02
1.570000000000000000e+02 1.570000000000000000e+02 8.818414644338190556e-04 6.394825177267193794e-04 5.605153273791074753e-04 5.219752201810479164e-04 4.264645976945757866e-04 3.246309235692024231e-02 8.155240863561630249e-02
1.590000000000000000e+02 1.590000000000000000e+02 8.924482390284538269e-04 6.477546412497758865e-04 5.688772653229534626e-04 5.298895412124693394e-04 4.324639448896050453e-04 3.323231637477874756e-02 8.152207732200622559e-02
1.620000000000000000e+02 1.620000000000000000e+02 9.085063356906175613e-04 6.602109642699360847e-04 5.815706681460142136e-04 5.419579683803021908e-04 4.415923613123595715e-04 3.445469588041305542e-02 8.147641271352767944e-02
1.640000000000000000e+02 1.640000000000000000e+02 9.191683493554592133e-04 6.685200496576726437e-04 5.901189288124442101e-04 5.501332343555986881e-04 4.477837937884032726e-04 3.531324863433837891e-02 8.144594728946685791e-02
1.670000000000000000e+02 1.670000000000000000e+02 9.352164925076067448e-04 6.810383056290447712e-04 6.030622753314673901e-04 5.625621997751295567e-04 4.572392499540001154e-04 3.666530549526214600e-02 8.140008151531219482e-02
1.700000000000000000e+02 1.700000000000000000e+02 9.512694086879491806e-04 6.936887511983513832e-04 6.161605124361813068e-04 5.751415155827999115e-04 4.668982874136418104e-04 3.809496387839317322e-02 8.135400712490081787e-02
1.730000000000000000e+02 1.730000000000000000e+02 9.673977619968354702e-04 7.064685923978686333e-04 6.294160848483443260e-04 5.878516822122037411e-04 4.767615173477679491e-04 3.960317000746726990e-02 8.130788058042526245e-02
1.760000000000000000e+02 1.760000000000000000e+02 9.834258817136287689e-04 7.193497149273753166e-04 6.427643820643424988e-04 6.007243064232170582e-04 4.868205287493765354e-04 4.118882492184638977e-02 8.126170188188552856e-02
1.790000000000000000e+02 1.790000000000000000e+02 9.995171567425131798e-04 7.322540041059255600e-04 6.561785121448338032e-04 6.137400050647556782e-04 4.970484878867864609e-04 4.284891113638877869e-02 8.121535181999206543e-02
1.820000000000000000e+02 1.820000000000000000e+02 1.015758956782519817e-03 7.452534628100693226e-04 6.697043427266180515e-04 6.269071600399911404e-04 5.074256914667785168e-04 4.458130896091461182e-02 8.116894960403442383e-02
1.850000000000000000e+02 1.850000000000000000e+02 1.032086205668747425e-03 7.583707920275628567e-04 6.832847138866782188e-04 6.402314756996929646e-04 5.179542931728065014e-04 4.638594016432762146e-02 8.112277090549468994e-02
1.880000000000000000e+02 1.880000000000000000e+02 1.048633828759193420e-03 7.715754327364265919e-04 6.968730012886226177e-04 6.537298322655260563e-04 5.286629893817007542e-04 4.826363176107406616e-02 8.107645809650421143e-02
1.910000000000000000e+02 1.910000000000000000e+02 1.065341290086507797e-03 7.848903187550604343e-04 7.104397518560290337e-04 6.673682946711778641e-04 5.395860644057393074e-04 5.021345242857933044e-02 8.102998882532119751e-02
1.940000000000000000e+02 1.940000000000000000e+02 1.082031521946191788e-03 7.982290699146687984e-04 7.239906117320060730e-04 6.811138591729104519e-04 5.507338210009038448e-04 5.223030224442481995e-02 8.098334819078445435e-02
1.970000000000000000e+02 1.970000000000000000e+02 1.098749344237148762e-03 8.115087402984499931e-04 7.376202847808599472e-04 6.949730450287461281e-04 5.620633019134402275e-04 5.430792644619941711e-02 8.093668520450592041e-02
2.010000000000000000e+02 2.010000000000000000e+02 1.120907953009009361e-03 8.291503763757646084e-04 7.560106460005044937e-04 7.136016502045094967e-04 5.774020683020353317e-04 5.716343969106674194e-02 8.087420463562011719e-02
2.040000000000000000e+02 2.040000000000000000e+02 1.137414015829563141e-03 8.424288243986666203e-04 7.699627312831580639e-04 7.276826654560863972e-04 5.889830645173788071e-04 5.936634540557861328e-02 8.082726597785949707e-02
2.070000000000000000e+02 2.070000000000000000e+02 1.154073514044284821e-03 8.558160043321549892e-04 7.840596954338252544e-04 7.418473251163959503e-04 6.006248877383768559e-04 6.162166595458984375e-02 8.078005909919738770e-02
2.110000000000000000e+02 2.110000000000000000e+02 1.176514080725610256e-03 8.738985634408891201e-04 8.030304452404379845e-04 7.608966552652418613e-04 6.163379875943064690e-04 6.471189111471176147e-02 8.071614056825637817e-02
2.140000000000000000e+02 2.140000000000000000e+02 1.193224219605326653e-03 8.875817293301224709e-04 8.174589020200073719e-04 7.753196405246853828e-04 6.283220718614757061e-04 6.709165871143341064e-02 8.066989481449127197e-02
2.180000000000000000e+02 2.180000000000000000e+02 1.215929631143808365e-03 9.059097501449286938e-04 8.369743009097874165e-04 7.947813137434422970e-04 6.445450126193463802e-04 7.034303247928619385e-02 8.060637116432189941e-02
2.210000000000000000e+02 2.210000000000000000e+02 1.232950133271515369e-03 9.196721366606652737e-04 8.518579998053610325e-04 8.096019737422466278e-04 6.568943499587476254e-04 7.283785939216613770e-02 8.055739104747772217e-02
2.250000000000000000e+02 2.250000000000000000e+02 1.255522947758436203e-03 9.380528936162590981e-04 8.720086188986897469e-04 8.296502055600285530e-04 6.736294017173349857e-04 7.623691856861114502e-02 8.049447834491729736e-02
2.290000000000000000e+02 2.290000000000000000e+02 1.278190524317324162e-03 9.563470957800745964e-04 8.921992848627269268e-04 8.498757379129528999e-04 6.906669586896896362e-04 7.971818745136260986e-02 8.042897284030914307e-02
2.330000000000000000e+02 2.330000000000000000e+02 1.300933188758790493e-03 9.747457224875688553e-04 9.124174248427152634e-04 8.703091298229992390e-04 7.079520146362483501e-04 8.327656984329223633e-02 8.036532998085021973e-02
2.370000000000000000e+02 2.370000000000000000e+02 1.323785865679383278e-03 9.934293339028954506e-04 9.328628657385706902e-04 8.910376927815377712e-04 7.254175143316388130e-04 8.690407872200012207e-02 8.030225336551666260e-02
2.400000000000000000e+02 2.400000000000000000e+02 1.340740011073648930e-03 1.007557613775134087e-03 9.485001792199909687e-04 9.068521321751177311e-04 7.386400830000638962e-04 8.966607600450515747e-02 8.025204390287399292e-02
2.440000000000000000e+02 2.440000000000000000e+02 1.363232033327221870e-03 1.026489888317883015e-03 9.695717599242925644e-04 9.283663239330053329e-04 7.563691469840705395e-04 9.340339899063110352e-02 8.018980920314788818e-02
2.490000000000000000e+02 2.490000000000000000e+02 1.390837482176721096e-03 1.050394610501825809e-03 9.962201584130525589e-04 9.559573954902589321e-04 7.787658250890672207e-04 9.816240519285202026e-02 8.010837435722351074e-02
2.530000000000000000e+02 2.530000000000000000e+02 1.413145218975841999e-03 1.069609308615326881e-03 1.017715781927108765e-03 9.785402799025177956e-04 7.969732978381216526e-04 1.020343229174613953e-01 8.004824817180633545e-02
2.570000000000000000e+02 2.570000000000000000e+02 1.435241079889237881e-03 1.088791876100003719e-03 1.039427239447832108e-03 1.001413213089108467e-03 8.154922397807240486e-04 1.059573590755462646e-01 7.998081296682357788e-02
2.610000000000000000e+02 2.610000000000000000e+02 1.457663718611001968e-03 1.108115771785378456e-03 1.061315531842410564e-03 1.024490804411470890e-03 8.341359207406640053e-04 1.099291443824768066e-01 7.991211116313934326e-02
2.660000000000000000e+02 2.660000000000000000e+02 1.485148211941123009e-03 1.132262055762112141e-03 1.088978722691535950e-03 1.053428975865244865e-03 8.575786487199366093e-04 1.149611249566078186e-01 7.984369993209838867e-02
2.700000000000000000e+02 2.700000000000000000e+02 1.507713110186159611e-03 1.151843462139368057e-03 1.111579593271017075e-03 1.076775719411671162e-03 8.765563834458589554e-04 1.190323680639266968e-01 7.977473735809326172e-02
2.740000000000000000e+02 2.740000000000000000e+02 1.530026667751371861e-03 1.171714509837329388e-03 1.134552061557769775e-03 1.100553548894822598e-03 8.957529789768159389e-04 1.231438294053077698e-01 7.970280945301055908e-02
2.790000000000000000e+02 2.790000000000000000e+02 1.559009309858083725e-03 1.196462311781942844e-03 1.163843902759253979e-03 1.130781020037829876e-03 9.198931511491537094e-04 1.283287256956100464e-01 7.964100688695907593e-02
2.840000000000000000e+02 2.840000000000000000e+02 1.588662853464484215e-03 1.221558079123497009e-03 1.193952630273997784e-03 1.161711988970637321e-03 9.444067836739122868e-04 1.335500925779342651e-01 7.954846322536468506e-02
2.880000000000000000e+02 2.880000000000000000e+02 1.612345920875668526e-03 1.241696882061660290e-03 1.218263641931116581e-03 1.186941983178257942e-03 9.641368524171411991e-04 1.377557218074798584e-01 7.948882132768630981e-02
2.930000000000000000e+02 2.930000000000000000e+02 1.642338116653263569e-03 1.267147483304142952e-03 1.249092863872647285e-03 1.218803925439715385e-03 9.890353539958596230e-04 1.430514603853225708e-01 7.940055429935455322e-02
2.980000000000000000e+02 2.980000000000000000e+02 1.673090970143675804e-03 1.293287612497806549e-03 1.280342810787260532e-03 1.250779372639954090e-03 1.014582579955458641e-03 1.483921408653259277e-01 7.934406399726867676e-02
3.030000000000000000e+02 3.030000000000000000e+02 1.704164664261043072e-03 1.319994451478123665e-03 1.312002423219382763e-03 1.283189863897860050e-03 1.040523056872189045e-03 1.537485867738723755e-01 7.923617213964462280e-02
3.080000000000000000e+02 3.080000000000000000e+02 1.734683057293295860e-03 1.346415141597390175e-03 1.343981944955885410e-03 1.315827132202684879e-03 1.066705561242997646e-03 1.591422259807586670e-01 7.915921509265899658e-02
3.130000000000000000e+02 3.130000000000000000e+02 1.765284454450011253e-03 1.372561091557145119e-03 1.376005122438073158e-03 1.348977559246122837e-03 1.093443366698920727e-03 1.645603626966476440e-01 7.910773158073425293e-02
3.180000000000000000e+02 3.180000000000000000e+02 1.796838827431201935e-03 1.399205648340284824e-03 1.408302807249128819e-03 1.382493530400097370e-03 1.120344502851366997e-03 1.699820458889007568e-01 7.901215553283691406e-02
3.240000000000000000e+02 3.240000000000000000e+02 1.833874732255935669e-03 1.432140707038342953e-03 1.448379596695303917e-03 1.423477777279913425e-03 1.153193414211273193e-03 1.764799654483795166e-01 7.889832556247711182e-02
3.290000000000000000e+02 3.290000000000000000e+02 1.865349826402962208e-03 1.460137194953858852e-03 1.482575898990035057e-03 1.458373386412858963e-03 1.181023893877863884e-03 1.818965524435043335e-01 7.883315533399581909e-02
3.340000000000000000e+02 3.340000000000000000e+02 1.897573820315301418e-03 1.488604815676808357e-03 1.517643220722675323e-03 1.494260039180517197e-03 1.209737616591155529e-03 1.873250603675842285e-01 7.877485454082489014e-02
3.400000000000000000e+02 3.400000000000000000e+02 1.934463274665176868e-03 1.522843493148684502e-03 1.559485914185643196e-03 1.537702162750065327e-03 1.244757557287812233e-03 1.938405930995941162e-01 7.866846024990081787e-02
3.460000000000000000e+02 3.460000000000000000e+02 1.974082319065928459e-03 1.557679846882820129e-03 1.602077623829245567e-03 1.581893302500247955e-03 1.280092867091298103e-03 2.003643363714218140e-01 7.866188883781433105e-02
3.510000000000000000e+02 3.510000000000000000e+02 2.006602240726351738e-03 1.587418490089476109e-03 1.638197340071201324e-03 1.619461341761052608e-03 1.309872488491237164e-03 2.057448327541351318e-01 7.848292589187622070e-02
3.570000000000000000e+02 3.570000000000000000e+02 2.045513829216361046e-03 1.623173593543469906e-03 1.681347261182963848e-03 1.665247837081551552e-03 1.346590928733348846e-03 2.122064083814620972e-01 7.833958417177200317e-02
3.630000000000000000e+02 3.630000000000000000e+02 2.084475941956043243e-03 1.659043715335428715e-03 1.724804053083062172e-03 1.711241900920867920e-03 1.383432885631918907e-03 2.186684012413024902e-01 7.824240624904632568e-02
3.690000000000000000e+02 3.690000000000000000e+02 2.123856218531727791e-03 1.695050974376499653e-03 1.769044203683733940e-03 1.757484860718250275e-03 1.421498134732246399e-03 2.250699847936630249e-01 7.825773954391479492e-02
3.750000000000000000e+02 3.750000000000000000e+02 2.165185520425438881e-03 1.731511321850121021e-03 1.814279705286026001e-03 1.805464737117290497e-03 1.460911589674651623e-03 2.313991934061050415e-01 7.814707607030868530e-02
3.820000000000000000e+02 3.820000000000000000e+02 2.214177744463086128e-03 1.774581498466432095e-03 1.866865786723792553e-03 1.862371340394020081e-03 1.507383771240711212e-03 2.387437224388122559e-01 7.801619917154312134e-02
3.880000000000000000e+02 3.880000000000000000e+02 2.255642320960760117e-03 1.812341972254216671e-03 1.912712003104388714e-03 1.912084408104419708e-03 1.547920517623424530e-03 2.449979782104492188e-01 7.787492126226425171e-02
3.940000000000000000e+02 3.940000000000000000e+02 2.298218198120594025e-03 1.850495696999132633e-03 1.958408625796437263e-03 1.962157664820551872e-03 1.588821061886847019e-03 2.512465417385101318e-01 7.783199846744537354e-02
4.010000000000000000e+02 4.010000000000000000e+02 2.351505449041724205e-03 1.895616645924746990e-03 2.014120109379291534e-03 2.021896420046687126e-03 1.638314686715602875e-03 2.584280967712402344e-01 7.769574970006942749e-02
4.080000000000000000e+02 4.080000000000000000e+02 2.402190817520022392e-03 1.941537833772599697e-03 2.071004360914230347e-03 2.082518767565488815e-03 1.688772696070373058e-03 2.655299305915832520e-01 7.761345803737640381e-02
4.140000000000000000e+02 4.140000000000000000e+02 2.450168132781982422e-03 1.982634654268622398e-03 2.120436634868383408e-03 2.135771559551358223e-03 1.731658703647553921e-03 2.715120613574981689e-01 7.747914642095565796e-02
4.210000000000000000e+02 4.210000000000000000e+02 2.505217911675572395e-03 2.030298113822937012e-03 2.179721370339393616e-03 2.199313836172223091e-03 1.783771556802093983e-03 2.784316837787628174e-01 7.736636698246002197e-02
4.280000000000000000e+02 4.280000000000000000e+02 2.562137320637702942e-03 2.078376244753599167e-03 2.238826593384146690e-03 2.263966482132673264e-03 1.836549374274909496e-03 2.853256464004516602e-01 7.733057439327239990e-02
4.350000000000000000e+02 4.350000000000000000e+02 2.618856495246291161e-03 2.127553336322307587e-03 2.299214480444788933e-03 2.329604700207710266e-03 1.890244311653077602e-03 2.921134531497955322e-01 7.721957564353942871e-02
4.430000000000000000e+02 4.430000000000000000e+02 2.684898674488067627e-03 2.183585194870829582e-03 2.368785208091139793e-03 2.406224142760038376e-03 1.953524071723222733e-03 2.997617721557617188e-01 7.706861197948455811e-02
4.500000000000000000e+02 4.500000000000000000e+02 2.741639968007802963e-03 2.232533181086182594e-03 2.431381726637482643e-03 2.473350847139954567e-03 2.009056741371750832e-03 3.063530623912811279e-01 7.692817598581314087e-02
4.580000000000000000e+02 4.580000000000000000e+02 2.811118029057979584e-03 2.290332922711968422e-03 2.502960152924060822e-03 2.552099525928497314e-03 2.072880510240793228e-03 3.137044012546539307e-01 7.667960226535797119e-02
4.650000000000000000e+02 4.650000000000000000e+02 2.869089832529425621e-03 2.341756829991936684e-03 2.566977404057979584e-03 2.620275132358074188e-03 2.129240659996867180e-03 3.201080560684204102e-01 7.691425830125808716e-02
4.730000000000000000e+02 4.730000000000000000e+02 2.939911093562841415e-03 2.403302583843469620e-03 2.640535589307546616e-03 2.702086698263883591e-03 2.193973399698734283e-03 3.272277116775512695e-01 7.675009965896606445e-02
4.810000000000000000e+02 4.810000000000000000e+02 3.009416628628969193e-03 2.462819451466202736e-03 2.715325215831398964e-03 2.784912940114736557e-03 2.260197186842560768e-03 3.342118263244628906e-01 7.660584151744842529e-02
4.890000000000000000e+02 4.890000000000000000e+02 3.080173628404736519e-03 2.524039009585976601e-03 2.790826139971613884e-03 2.869544085115194321e-03 2.327895723283290863e-03 3.411039113998413086e-01 7.623860985040664673e-02
4.970000000000000000e+02 4.970000000000000000e+02 3.153779078274965286e-03 2.586528891697525978e-03 2.867300994694232941e-03 2.958123339340090752e-03 2.396114636212587357e-03 3.478663563728332520e-01 7.623542845249176025e-02
5.050000000000000000e+02 5.050000000000000000e+02 3.226565895602107048e-03 2.651171758770942688e-03 2.943883882835507393e-03 3.046305850148200989e-03 2.463695360347628593e-03 3.544544875621795654e-01 7.593834400177001953e-02
5.140000000000000000e+02 5.140000000000000000e+02 3.312664339318871498e-03 2.722967183217406273e-03 3.030339488759636879e-03 3.147062845528125763e-03 2.539597684517502785e-03 3.615841865539550781e-01 7.639614492654800415e-02
5.220000000000000000e+02 5.220000000000000000e+02 3.397614927962422371e-03 2.789252903312444687e-03 3.111450234428048134e-03 3.240786492824554443e-03 2.608876442536711693e-03 3.676990270614624023e-01 7.587929815053939819e-02
5.310000000000000000e+02 5.310000000000000000e+02 3.490582574158906937e-03 2.866592258214950562e-03 3.203468630090355873e-03 3.346863901242613792e-03 2.684491919353604317e-03 3.743238151073455811e-01 7.588025927543640137e-02
5.400000000000000000e+02 5.400000000000000000e+02 3.589784726500511169e-03 2.941835206001996994e-03 3.296854905784130096e-03 3.453749231994152069e-03 2.760964678600430489e-03 3.807870447635650635e-01 7.575689256191253662e-02
5.490000000000000000e+02 5.490000000000000000e+02 3.686424810439348221e-03 3.020413219928741455e-03 3.390626981854438782e-03 3.562991507351398468e-03 2.841918030753731728e-03 3.873108923435211182e-01 7.555298507213592529e-02
5.580000000000000000e+02 5.580000000000000000e+02 3.789893584325909615e-03 3.098151646554470062e-03 3.484400222077965736e-03 3.669508732855319977e-03 2.923037158325314522e-03 3.937524855136871338e-01 7.536597549915313721e-02
5.670000000000000000e+02 5.670000000000000000e+02 3.885367419570684433e-03 3.176677040755748749e-03 3.579234937205910683e-03 3.778937272727489471e-03 3.005580045282840729e-03 4.001096487045288086e-01 7.545560598373413086e-02
5.760000000000000000e+02 5.760000000000000000e+02 3.991462290287017822e-03 3.255977062508463860e-03 3.672350663691759109e-03 3.888909704983234406e-03 3.090388840064406395e-03 4.063563644886016846e-01 7.546149939298629761e-02
5.860000000000000000e+02 5.860000000000000000e+02 4.106494132429361343e-03 3.345982870087027550e-03 3.775442484766244888e-03 4.011077340692281723e-03 3.185566281899809837e-03 4.131420254707336426e-01 7.551839947700500488e-02
5.960000000000000000e+02 5.960000000000000000e+02 4.234430380165576935e-03 3.436683444306254387e-03 3.885813988745212555e-03 4.137853160500526428e-03 3.284468781203031540e-03 4.197631776332855225e-01 7.451689988374710083e-02
6.060000000000000000e+02 6.060000000000000000e+02 4.366329405456781387e-03 3.528902074322104454e-03 3.993822727352380753e-03 4.265752620995044708e-03 3.384211566299200058e-03 4.263689219951629639e-01 7.458914071321487427e-02
6.160000000000000000e+02 6.160000000000000000e+02 4.499916918575763702e-03 3.628165926784276962e-03 4.105629865080118179e-03 4.396566189825534821e-03 3.479853039607405663e-03 4.324353933334350586e-01 7.498440146446228027e-02
6.260000000000000000e+02 6.260000000000000000e+02 4.635796416550874710e-03 3.718164516612887383e-03 4.217927809804677963e-03 4.526415839791297913e-03 3.578250762075185776e-03 4.383561909198760986e-01 7.467076182365417480e-02
6.360000000000000000e+02 6.360000000000000000e+02 4.776326008141040802e-03 3.808562178164720535e-03 4.325990565121173859e-03 4.657715093344449997e-03 3.676306689158082008e-03 4.442397654056549072e-01 7.428325712680816650e-02
6.470000000000000000e+02 6.470000000000000000e+02 4.931034520268440247e-03 3.910141997039318085e-03 4.455401562154293060e-03 4.808385856449604034e-03 3.786964109167456627e-03 4.506846964359283447e-01 7.418520748615264893e-02
6.580000000000000000e+02 6.580000000000000000e+02 5.105872638523578644e-03 4.023733548820018768e-03 4.583046771585941315e-03 4.955846350640058517e-03 3.894964000210165977e-03 4.568145275115966797e-01 7.406787574291229248e-02
6.690000000000000000e+02 6.690000000000000000e+02 5.266550928354263306e-03 4.123481921851634979e-03 4.714960698038339615e-03 5.108831916004419327e-03 4.012546967715024948e-03 4.630348086357116699e-01 7.472271472215652466e-02
6.800000000000000000e+02 6.800000000000000000e+02 5.450050812214612961e-03 4.237473476678133011e-03 4.848566371947526932e-03 5.264342296868562698e-03 4.126603715121746063e-03 4.688791334629058838e-01 7.361114025115966797e-02
6.910000000000000000e+02 6.910000000000000000e+02 5.625061690807342529e-03 4.347147885710000992e-03 4.976034164428710938e-03 5.423869471997022629e-03 4.247820004820823669e-03 4.747408330440521240e-01 7.428118586540222168e-02
7.020000000000000000e+02 7.020000000000000000e+02 5.817578639835119247e-03 4.454818554222583771e-03 5.110369995236396790e-03 5.586126353591680527e-03 4.363031592220067978e-03 4.801982939243316650e-01 7.305069267749786377e-02
7.140000000000000000e+02 7.140000000000000000e+02 6.015015300363302231e-03 4.578384570777416229e-03 5.259098950773477554e-03 5.755642428994178772e-03 4.479179158806800842e-03 4.856048822402954102e-01 7.328903675079345703e-02
7.260000000000000000e+02 7.260000000000000000e+02 6.210219115018844604e-03 4.691891837865114212e-03 5.406250245869159698e-03 5.925770848989486694e-03 4.602610133588314056e-03 4.911062121391296387e-01 7.319775968790054321e-02
7.380000000000000000e+02 7.380000000000000000e+02 6.440595723688602448e-03 4.828060977160930634e-03 5.557537544518709183e-03 6.099821999669075012e-03 4.729694221168756485e-03 4.963876605033874512e-01 7.263706624507904053e-02
7.500000000000000000e+02 7.500000000000000000e+02 6.662291474640369415e-03 4.955675452947616577e-03 5.710015539079904556e-03 6.277591921389102936e-03 4.865387454628944397e-03 5.018573403358459473e-01 7.420528680086135864e-02
7.630000000000000000e+02 7.630000000000000000e+02 6.970718502998352051e-03 5.110426340252161026e-03 5.871490109711885452e-03 6.465718615800142288e-03 4.980680067092180252e-03 5.066009759902954102e-01 7.307268679141998291e-02
7.750000000000000000e+02 7.750000000000000000e+02 7.215317804366350174e-03 5.236655473709106445e-03 6.020354107022285461e-03 6.635433528572320938e-03 5.098172463476657867e-03 5.111163854598999023e-01 7.252158969640731812e-02
7.880000000000000000e+02 7.880000000000000000e+02 7.470681797713041306e-03 5.370385013520717621e-03 6.183907855302095413e-03 6.831685546785593033e-03 5.235416814684867859e-03 5.163151621818542480e-01 7.217931747436523438e-02
8.010000000000000000e+02 8.010000000000000000e+02 7.734012790024280548e-03 5.495463032275438309e-03 6.350076291710138321e-03 7.034210953861474991e-03 5.367252044379711151e-03 5.213071107864379883e-01 7.304906100034713745e-02
8.150000000000000000e+02 8.150000000000000000e+02 7.997863925993442535e-03 5.638233385980129242e-03 6.530373822897672653e-03 7.237986661493778229e-03 5.491343792527914047e-03 5.261936187744140625e-01 7.255896180868148804e-02
8.280000000000000000e+02 8.280000000000000000e+02 8.240251801908016205e-03 5.785190034657716751e-03 6.694271229207515717e-03 7.434257306158542633e-03 5.632298067212104797e-03 5.310940742492675781e-01 7.195562124252319336e-02
8.420000000000000000e+02 8.420000000000000000e+02 8.572838269174098969e-03 5.926454439759254456e-03 6.872532423585653305e-03 7.631847169250249863e-03 5.765351932495832443e-03 5.358625650405883789e-01 7.118538022041320801e-02
8.560000000000000000e+02 8.560000000000000000e+02 8.885965682566165924e-03 6.081972736865282059e-03 7.048713508993387222e-03 7.849067449569702148e-03 5.907727405428886414e-03 5.406683683395385742e-01 7.231224328279495239e-02
8.700000000000000000e+02 8.700000000000000000e+02 9.201551787555217743e-03 6.238377187401056290e-03 7.231210358440876007e-03 8.056692779064178467e-03 6.023769266903400421e-03 5.446971654891967773e-01 7.147434353828430176e-02
8.850000000000000000e+02 8.850000000000000000e+02 9.540723636746406555e-03 6.404172629117965698e-03 7.422270718961954117e-03 8.274544030427932739e-03 6.173001602292060852e-03 5.494724512100219727e-01 7.156445831060409546e-02
8.990000000000000000e+02 8.990000000000000000e+02 9.834940545260906219e-03 6.553431972861289978e-03 7.597712799906730652e-03 8.482207544147968292e-03 6.317321676760911942e-03 5.537602901458740234e-01 7.213208079338073730e-02
9.140000000000000000e+02 9.140000000000000000e+02 1.019519008696079254e-02 6.723015569150447845e-03 7.785501889884471893e-03 8.700503967702388763e-03 6.475985515862703323e-03 5.581015348434448242e-01 7.093098759651184082e-02
9.300000000000000000e+02 9.300000000000000000e+02 1.058190967887639999e-02 6.894384976476430893e-03 7.985698990523815155e-03 8.945688605308532715e-03 6.632812786847352982e-03 5.627174377441406250e-01 7.159619033336639404e-02
9.450000000000000000e+02 9.450000000000000000e+02 1.090755686163902283e-02 7.048611994832754135e-03 8.176355622708797455e-03 9.164557792246341705e-03 6.772179156541824341e-03 5.664958953857421875e-01 7.126197218894958496e-02
9.610000000000000000e+02 9.610000000000000000e+02 1.128972787410020828e-02 7.214452605694532394e-03 8.372099138796329498e-03 9.396397508680820465e-03 6.942769978195428848e-03 5.707544088363647461e-01 7.124140858650207520e-02
9.770000000000000000e+02 9.770000000000000000e+02 1.167627982795238495e-02 7.385083939880132675e-03 8.570365607738494873e-03 9.620733559131622314e-03 7.095561362802982330e-03 5.747861862182617188e-01 7.055835425853729248e-02
9.930000000000000000e+02 9.930000000000000000e+02 1.204379834234714508e-02 7.545665372163057327e-03 8.770883083343505859e-03 9.850352071225643158e-03 7.284636143594980240e-03 5.793150663375854492e-01 7.082290202379226685e-02
1.009000000000000000e+03 1.009000000000000000e+03 1.243357546627521515e-02 7.705769501626491547e-03 8.969548158347606659e-03 1.007271558046340942e-02 7.393290288746356964e-03 5.816695094108581543e-01 7.030820846557617188e-02
1.026000000000000000e+03 1.026000000000000000e+03 1.281034760177135468e-02 7.880376651883125305e-03 9.181092493236064911e-03 1.034236978739500046e-02 7.611897774040699005e-03 5.864313840866088867e-01 7.100765407085418701e-02
1.043000000000000000e+03 1.043000000000000000e+03 1.327072456479072571e-02 8.064469322562217712e-03 9.396793320775032043e-03 1.058320701122283936e-02 7.749505806714296341e-03 5.895732045173645020e-01 6.997406482696533203e-02
1.061000000000000000e+03 1.061000000000000000e+03 1.370488572865724564e-02 8.226442150771617889e-03 9.619820863008499146e-03 1.085380930453538895e-02 7.944455370306968689e-03 5.934481620788574219e-01 6.927701085805892944e-02
1.078000000000000000e+03 1.078000000000000000e+03 1.413953769952058792e-02 8.399967104196548462e-03 9.825123474001884460e-03 1.110050361603498459e-02 8.104504086077213287e-03 5.966852903366088867e-01 6.952983140945434570e-02
1.096000000000000000e+03 1.096000000000000000e+03 1.457130163908004761e-02 8.579600602388381958e-03 1.005563791841268539e-02 1.137402001768350601e-02 8.321399800479412079e-03 6.006591916084289551e-01 6.934431195259094238e-02
1.114000000000000000e+03 1.114000000000000000e+03 1.502376049757003784e-02 8.750892244279384613e-03 1.028208620846271515e-02 1.162831112742424011e-02 8.503362536430358887e-03 6.041719317436218262e-01 7.007230818271636963e-02
1.133000000000000000e+03 1.133000000000000000e+03 1.544832158833742142e-02 8.926484733819961548e-03 1.050841901451349258e-02 1.191373821347951889e-02 8.696679025888442993e-03 6.076472401618957520e-01 7.003232836723327637e-02
1.152000000000000000e+03 1.152000000000000000e+03 1.585985720157623291e-02 9.110496379435062408e-03 1.073632854968309402e-02 1.220435462892055511e-02 8.914800360798835754e-03 6.114330291748046875e-01 6.905218213796615601e-02
1.171000000000000000e+03 1.171000000000000000e+03 1.629613339900970459e-02 9.307631291449069977e-03 1.098650228232145309e-02 1.249363645911216736e-02 9.139328263700008392e-03 6.151941418647766113e-01 7.055129855871200562e-02
1.190000000000000000e+03 1.190000000000000000e+03 1.677094399929046631e-02 9.501043707132339478e-03 1.122782938182353973e-02 1.276733633130788803e-02 9.349413216114044189e-03 6.185741424560546875e-01 7.182277739048004150e-02
1.210000000000000000e+03 1.210000000000000000e+03 1.729811169207096100e-02 9.700446389615535736e-03 1.147840637713670731e-02 1.306590344756841660e-02 9.567261673510074615e-03 6.220707893371582031e-01 6.831365823745727539e-02
1.230000000000000000e+03 1.230000000000000000e+03 1.778707467019557953e-02 9.922177530825138092e-03 1.172957755625247955e-02 1.336441934108734131e-02 9.795422665774822235e-03 6.252216696739196777e-01 7.068937271833419800e-02
1.251000000000000000e+03 1.251000000000000000e+03 1.833359524607658386e-02 1.013171486556529999e-02 1.200537662953138351e-02 1.367111317813396454e-02 1.004886906594038010e-02 6.288683414459228516e-01 7.273943722248077393e-02
1.271000000000000000e+03 1.271000000000000000e+03 1.893413439393043518e-02 1.034730114042758942e-02 1.225880999118089676e-02 1.396067254245281219e-02 1.024464797228574753e-02 6.313261389732360840e-01 7.016657292842864990e-02
1.292000000000000000e+03 1.292000000000000000e+03 1.950267329812049866e-02 1.057267840951681137e-02 1.253761537373065948e-02 1.425218768417835236e-02 1.047202199697494507e-02 6.341170668601989746e-01 6.826722621917724609e-02
1.314000000000000000e+03 1.314000000000000000e+03 2.008247748017311096e-02 1.080447621643543243e-02 1.280952151864767075e-02 1.458651665598154068e-02 1.073660235852003098e-02 6.372727751731872559e-01 6.864815950393676758e-02
1.336000000000000000e+03 1.336000000000000000e+03 2.069885283708572388e-02 1.103793550282716751e-02 1.309346593916416168e-02 1.490083336830139160e-02 1.100267656147480011e-02 6.402254700660705566e-01 6.781055033206939697e-02
1.358000000000000000e+03 1.358000000000000000e+03 2.125236578285694122e-02 1.124288514256477356e-02 1.337217725813388824e-02 1.522802934050559998e-02 1.128375250846147537e-02 6.436096429824829102e-01 6.820654124021530151e-02
1.381000000000000000e+03 1.381000000000000000e+03 2.189256437122821808e-02 1.148067228496074677e-02 1.366983074694871902e-02 1.555877644568681717e-02 1.154949422925710678e-02 6.465066075325012207e-01 6.918634474277496338e-02
1.403000000000000000e+03 1.403000000000000000e+03 2.249226719141006470e-02 1.171070896089076996e-02 1.394198741763830185e-02 1.587638631463050842e-02 1.181786041706800461e-02 6.490938663482666016e-01 6.676506251096725464e-02
1.427000000000000000e+03 1.427000000000000000e+03 2.314810641109943390e-02 1.196531765162944794e-02 1.426337845623493195e-02 1.624518632888793945e-02 1.214456465095281601e-02 6.521490812301635742e-01 6.856118142604827881e-02
1.450000000000000000e+03 1.450000000000000000e+03 2.375896833837032318e-02 1.219179574400186539e-02 1.455165166407823563e-02 1.658339239656925201e-02 1.245470903813838959e-02 6.552305817604064941e-01 6.807801127433776855e-02
1.475000000000000000e+03 1.475000000000000000e+03 2.470145002007484436e-02 1.251159142702817917e-02 1.489971205592155457e-02 1.694624871015548706e-02 1.273784041404724121e-02 6.565847992897033691e-01 6.710176169872283936e-02
1.499000000000000000e+03 1.499000000000000000e+03 2.536512166261672974e-02 1.275571342557668686e-02 1.522368937730789185e-02 1.732393540441989899e-02 1.309891790151596069e-02 6.598427295684814453e-01 6.769753992557525635e-02
1.524000000000000000e+03 1.524000000000000000e+03 2.605068869888782501e-02 1.300482545047998428e-02 1.553784776479005814e-02 1.768743060529232025e-02 1.343405060470104218e-02 6.624300479888916016e-01 6.706143170595169067e-02
1.549000000000000000e+03 1.549000000000000000e+03 2.671339362859725952e-02 1.324505731463432312e-02 1.585461385548114777e-02 1.806002855300903320e-02 1.377715263515710831e-02 6.652750968933105469e-01 6.875136494636535645e-02
1.575000000000000000e+03 1.575000000000000000e+03 2.745203301310539246e-02 1.351367495954036713e-02 1.618167385458946228e-02 1.844067499041557312e-02 1.414959412068128586e-02 6.679592728614807129e-01 6.622336804866790771e-02
1.601000000000000000e+03 1.601000000000000000e+03 2.810913696885108948e-02 1.378376875072717667e-02 1.651947759091854095e-02 1.882982067763805389e-02 1.452897489070892334e-02 6.708216667175292969e-01 6.631346046924591064e-02
1.628000000000000000e+03 1.628000000000000000e+03 2.888667210936546326e-02 1.404929999262094498e-02 1.685982756316661835e-02 1.923536695539951324e-02 1.492161117494106293e-02 6.738260984420776367e-01 6.819775700569152832e-02
1.655000000000000000e+03 1.655000000000000000e+03 2.965258061885833740e-02 1.431573741137981415e-02 1.720206625759601593e-02 1.962157897651195526e-02 1.532506477087736130e-02 6.762056350708007812e-01 6.477218121290206909e-02
1.682000000000000000e+03 1.682000000000000000e+03 3.040629066526889801e-02 1.459316723048686981e-02 1.753828302025794983e-02 2.003725431859493256e-02 1.572493650019168854e-02 6.787546873092651367e-01 6.612575054168701172e-02
1.710000000000000000e+03 1.710000000000000000e+03 3.123835101723670959e-02 1.489071734249591827e-02 1.790341176092624664e-02 2.045577764511108398e-02 1.616087555885314941e-02 6.813564300537109375e-01 6.682150065898895264e-02
1.739000000000000000e+03 1.739000000000000000e+03 3.206324949860572815e-02 1.521265599876642227e-02 1.824883930385112762e-02 2.090461738407611847e-02 1.661804504692554474e-02 6.837588548660278320e-01 6.463041901588439941e-02
1.768000000000000000e+03 1.768000000000000000e+03 3.287570923566818237e-02 1.548580918461084366e-02 1.861509680747985840e-02 2.134038694202899933e-02 1.708442345261573792e-02 6.865185499191284180e-01 6.914246082305908203e-02
1.797000000000000000e+03 1.797000000000000000e+03 3.367089852690696716e-02 1.579638384282588959e-02 1.896359212696552277e-02 2.177874930202960968e-02 1.755485311150550842e-02 6.885854601860046387e-01 6.437535583972930908e-02
1.827000000000000000e+03 1.827000000000000000e+03 3.446779772639274597e-02 1.610116101801395416e-02 1.934269629418849945e-02 2.225748822093009949e-02 1.804254576563835144e-02 6.912036538124084473e-01 6.655204296112060547e-02
1.857000000000000000e+03 1.857000000000000000e+03 3.533708304166793823e-02 1.640469394624233246e-02 1.972361095249652863e-02 2.271822467446327209e-02 1.855650730431079865e-02 6.936557888984680176e-01 6.466791033744812012e-02
1.888000000000000000e+03 1.888000000000000000e+03 3.617801889777183533e-02 1.672862656414508820e-02 2.011967077851295471e-02 2.320108935236930847e-02 1.909467764198780060e-02 6.961716413497924805e-01 6.526546925306320190e-02
1.919000000000000000e+03 1.919000000000000000e+03 3.697936609387397766e-02 1.702473126351833344e-02 2.050081454217433929e-02 2.368617802858352661e-02 1.964093931019306183e-02 6.983018517494201660e-01 6.410850584506988525e-02
1.951000000000000000e+03 1.951000000000000000e+03 3.788016736507415771e-02 1.734954118728637695e-02 2.090069651603698730e-02 2.417960390448570251e-02 2.021059207618236542e-02 7.007430195808410645e-01 6.437692046165466309e-02
1.984000000000000000e+03 1.984000000000000000e+03 3.882430493831634521e-02 1.771606132388114929e-02 2.130949124693870544e-02 2.470503933727741241e-02 2.079864218831062317e-02 7.031926512718200684e-01 6.537699699401855469e-02
2.017000000000000000e+03 2.017000000000000000e+03 3.979017212986946106e-02 1.803815364837646484e-02 2.173873595893383026e-02 2.521105483174324036e-02 2.136738039553165436e-02 7.057284116744995117e-01 6.575845181941986084e-02
2.050000000000000000e+03 2.050000000000000000e+03 4.077728092670440674e-02 1.838494464755058289e-02 2.214563824236392975e-02 2.574400417506694794e-02 2.198370546102523804e-02 7.077709436416625977e-01 6.697314977645874023e-02
2.084000000000000000e+03 2.084000000000000000e+03 4.173213243484497070e-02 1.875366829335689545e-02 2.257335372269153595e-02 2.628453075885772705e-02 2.259767428040504456e-02 7.100090384483337402e-01 6.545781344175338745e-02
2.119000000000000000e+03 2.119000000000000000e+03 4.273068159818649292e-02 1.912541873753070831e-02 2.302531152963638306e-02 2.684891037642955780e-02 2.326324582099914551e-02 7.122930884361267090e-01 6.622690707445144653e-02
2.154000000000000000e+03 2.154000000000000000e+03 4.386288300156593323e-02 1.953369006514549255e-02 2.344421669840812683e-02 2.740920707583427429e-02 2.394647896289825439e-02 7.141237258911132812e-01 6.353650987148284912e-02
2.190000000000000000e+03 2.190000000000000000e+03 4.484535381197929382e-02 1.988316886126995087e-02 2.389645949006080627e-02 2.800767868757247925e-02 2.463419362902641296e-02 7.164955735206604004e-01 6.467781215906143188e-02
2.226000000000000000e+03 2.226000000000000000e+03 4.583710432052612305e-02 2.028484828770160675e-02 2.433942258358001709e-02 2.856379188597202301e-02 2.534650266170501709e-02 7.187877893447875977e-01 6.397433578968048096e-02
2.263000000000000000e+03 2.263000000000000000e+03 4.696141928434371948e-02 2.068857289850711823e-02 2.479863353073596954e-02 2.915345877408981323e-02 2.606305107474327087e-02 7.211807966232299805e-01 6.600557267665863037e-02
2.301000000000000000e+03 2.301000000000000000e+03 4.804085940122604370e-02 2.110803872346878052e-02 2.527839876711368561e-02 2.978947944939136505e-02 2.685585059225559235e-02 7.228574752807617188e-01 6.442624330520629883e-02
2.339000000000000000e+03 2.339000000000000000e+03 4.917231202125549316e-02 2.154338173568248749e-02 2.576133050024509430e-02 3.040816821157932281e-02 2.764586545526981354e-02 7.249629497528076172e-01 6.475154310464859009e-02
2.378000000000000000e+03 2.378000000000000000e+03 5.019684135913848877e-02 2.195147611200809479e-02 2.625150978565216064e-02 3.104203753173351288e-02 2.848484553396701813e-02 7.270688414573669434e-01 6.211889535188674927e-02
2.417000000000000000e+03 2.417000000000000000e+03 5.130194500088691711e-02 2.235800959169864655e-02 2.675026468932628632e-02 3.169412538409233093e-02 2.932927571237087250e-02 7.291307449340820312e-01 6.187237799167633057e-02
2.457000000000000000e+03 2.457000000000000000e+03 5.241046845912933350e-02 2.279539406299591064e-02 2.725357934832572937e-02 3.234278038144111633e-02 3.017934225499629974e-02 7.313621044158935547e-01 6.388802826404571533e-02
2.498000000000000000e+03 2.498000000000000000e+03 5.359746888279914856e-02 2.323521859943866730e-02 2.778346464037895203e-02 3.302847966551780701e-02 3.108207508921623230e-02 7.333166003227233887e-01 6.179893761873245239e-02
2.540000000000000000e+03 2.540000000000000000e+03 5.491085723042488098e-02 2.373597770929336548e-02 2.831725962460041046e-02 3.373120725154876709e-02 3.197263181209564209e-02 7.353256940841674805e-01 6.152310594916343689e-02
2.582000000000000000e+03 2.582000000000000000e+03 5.613154917955398560e-02 2.420956082642078400e-02 2.883181534707546234e-02 3.443403169512748718e-02 3.286903351545333862e-02 7.375209331512451172e-01 6.112528592348098755e-02
2.625000000000000000e+03 2.625000000000000000e+03 5.733117833733558655e-02 2.467363700270652771e-02 2.939296700060367584e-02 3.515483811497688293e-02 3.382353484630584717e-02 7.394011616706848145e-01 6.274683773517608643e-02
2.668000000000000000e+03 2.668000000000000000e+03 5.853451415896415710e-02 2.516647614538669586e-02 2.995789051055908203e-02 3.587555140256881714e-02 3.481503948569297791e-02 7.412800192832946777e-01 6.380086392164230347e-02
2.713000000000000000e+03 2.713000000000000000e+03 5.986778438091278076e-02 2.567531540989875793e-02 3.053111024200916290e-02 3.665415197610855103e-02 3.584901988506317139e-02 7.433269619941711426e-01 6.367030739784240723e-02
2.758000000000000000e+03 2.758000000000000000e+03 6.119817495346069336e-02 2.614936232566833496e-02 3.112860023975372314e-02 3.740851953625679016e-02 3.689181059598922729e-02 7.455036640167236328e-01 6.020349636673927307e-02
2.804000000000000000e+03 2.804000000000000000e+03 6.261134892702102661e-02 2.670284360647201538e-02 3.170960023999214172e-02 3.822697326540946960e-02 3.796237707138061523e-02 7.472718358039855957e-01 6.344157457351684570e-02
2.850000000000000000e+03 2.850000000000000000e+03 6.383109837770462036e-02 2.719414234161376953e-02 3.233277425169944763e-02 3.902857005596160889e-02 3.908431529998779297e-02 7.492840886116027832e-01 6.107524782419204712e-02
2.897000000000000000e+03 2.897000000000000000e+03 6.519003957509994507e-02 2.772874385118484497e-02 3.293732926249504089e-02 3.982469439506530762e-02 4.020618647336959839e-02 7.512821555137634277e-01 6.166309118270874023e-02
2.946000000000000000e+03 2.946000000000000000e+03 6.672833114862442017e-02 2.830997109413146973e-02 3.357134386897087097e-02 4.069478437304496765e-02 4.138496518135070801e-02 7.531672120094299316e-01 6.146577000617980957e-02
2.994000000000000000e+03 2.994000000000000000e+03 6.801316887140274048e-02 2.886728197336196899e-02 3.418274223804473877e-02 4.154266789555549622e-02 4.259468615055084229e-02 7.549409270286560059e-01 6.063779070973396301e-02
3.044000000000000000e+03 3.044000000000000000e+03 6.949434429407119751e-02 2.944779768586158752e-02 3.484787419438362122e-02 4.244253039360046387e-02 4.382133483886718750e-02 7.568929791450500488e-01 5.995818227529525757e-02
3.095000000000000000e+03 3.095000000000000000e+03 7.097744196653366089e-02 3.004998341202735901e-02 3.551828861236572266e-02 4.334906116127967834e-02 4.505756124854087830e-02 7.587585449218750000e-01 6.004147976636886597e-02
3.146000000000000000e+03 3.146000000000000000e+03 7.248678058385848999e-02 3.065450116991996765e-02 3.620212152600288391e-02 4.427251964807510376e-02 4.634989053010940552e-02 7.605765461921691895e-01 5.938899517059326172e-02
3.198000000000000000e+03 3.198000000000000000e+03 7.401835173368453979e-02 3.126286715269088745e-02 3.689597174525260925e-02 4.521457105875015259e-02 4.767610132694244385e-02 7.625436186790466309e-01 6.109293922781944275e-02
3.252000000000000000e+03 3.252000000000000000e+03 7.554205507040023804e-02 3.189789503812789917e-02 3.762988001108169556e-02 4.618014767765998840e-02 4.905781149864196777e-02 7.643252015113830566e-01 6.306919455528259277e-02
3.306000000000000000e+03 3.306000000000000000e+03 7.713167369365692139e-02 3.256229683756828308e-02 3.835305944085121155e-02 4.715347662568092346e-02 5.046778917312622070e-02 7.660095691680908203e-01 6.046949326992034912e-02
3.360000000000000000e+03 3.360000000000000000e+03 7.873284816741943359e-02 3.323344141244888306e-02 3.907769918441772461e-02 4.812998324632644653e-02 5.186093598604202271e-02 7.676327228546142578e-01 6.252346932888031006e-02
3.416000000000000000e+03 3.416000000000000000e+03 8.032238483428955078e-02 3.390175104141235352e-02 3.985123336315155029e-02 4.913847893476486206e-02 5.333158373832702637e-02 7.695177793502807617e-01 6.067879498004913330e-02
3.473000000000000000e+03 3.473000000000000000e+03 8.189138770103454590e-02 3.459256514906883240e-02 4.063050076365470886e-02 5.022348463535308838e-02 5.485099554061889648e-02 7.712477445602416992e-01 6.190223991870880127e-02
3.531000000000000000e+03 3.531000000000000000e+03 8.366800844669342041e-02 3.527986630797386169e-02 4.142984002828598022e-02 5.128977075219154358e-02 5.634567886590957642e-02 7.730119824409484863e-01 5.887368321418762207e-02
3.589000000000000000e+03 3.589000000000000000e+03 8.521433919668197632e-02 3.598419204354286194e-02 4.222667217254638672e-02 5.238639563322067261e-02 5.795444920659065247e-02 7.746335864067077637e-01 5.769826471805572510e-02
3.649000000000000000e+03 3.649000000000000000e+03 8.692163228988647461e-02 3.671170026063919067e-02 4.303437471389770508e-02 5.349830165505409241e-02 5.959325283765792847e-02 7.763220071792602539e-01 6.157312169671058655e-02
3.710000000000000000e+03 3.710000000000000000e+03 8.874837309122085571e-02 3.747377917170524597e-02 4.387888312339782715e-02 5.462494492530822754e-02 6.122154369950294495e-02 7.780908346176147461e-01 5.888579785823822021e-02
3.771000000000000000e+03 3.771000000000000000e+03 9.040500223636627197e-02 3.821641206741333008e-02 4.470855370163917542e-02 5.576529726386070251e-02 6.289746612310409546e-02 7.797006368637084961e-01 5.977983027696609497e-02
3.834000000000000000e+03 3.834000000000000000e+03 9.216700494289398193e-02 3.901482000946998596e-02 4.555516690015792847e-02 5.694171041250228882e-02 6.460595875978469849e-02 7.814369797706604004e-01 6.106920167803764343e-02
3.897000000000000000e+03 3.897000000000000000e+03 9.401614964008331299e-02 3.981913998723030090e-02 4.643661528825759888e-02 5.812553316354751587e-02 6.634397804737091064e-02 7.829551696777343750e-01 6.010099127888679504e-02
3.962000000000000000e+03 3.962000000000000000e+03 9.586476534605026245e-02 4.065191000699996948e-02 4.733653739094734192e-02 5.933293327689170837e-02 6.817159056663513184e-02 7.845059037208557129e-01 6.165319308638572693e-02
4.028000000000000000e+03 4.028000000000000000e+03 9.745252877473831177e-02 4.147974401712417603e-02 4.824284836649894714e-02 6.060826033353805542e-02 7.006684690713882446e-02 7.861711382865905762e-01 5.806771293282508850e-02
4.095000000000000000e+03 4.095000000000000000e+03 9.938128292560577393e-02 4.233929142355918884e-02 4.919546470046043396e-02 6.186556071043014526e-02 7.195010036230087280e-02 7.877702713012695312e-01 5.851546674966812134e-02
4.163000000000000000e+03 4.163000000000000000e+03 1.013625413179397583e-01 4.320766031742095947e-02 5.014088377356529236e-02 6.313917785882949829e-02 7.385710626840591431e-02 7.892920374870300293e-01 5.708803236484527588e-02
4.232000000000000000e+03 4.232000000000000000e+03 1.032892763614654541e-01 4.408416524529457092e-02 5.111622065305709839e-02 6.445573270320892334e-02 7.577533274888992310e-02 7.909613251686096191e-01 5.972125381231307983e-02
4.302000000000000000e+03 4.302000000000000000e+03 1.052356436848640442e-01 4.503431543707847595e-02 5.212071165442466736e-02 6.577704101800918579e-02 7.778123766183853149e-02 7.924468517303466797e-01 5.959487706422805786e-02
4.374000000000000000e+03 4.374000000000000000e+03 1.072277799248695374e-01 4.599077999591827393e-02 5.315354093909263611e-02 6.716017425060272217e-02 7.981438189744949341e-02 7.939856648445129395e-01 5.917275696992874146e-02
4.446000000000000000e+03 4.446000000000000000e+03 1.091227158904075623e-01 4.694786667823791504e-02 5.418881401419639587e-02 6.854675710201263428e-02 8.195348083972930908e-02 7.953322529792785645e-01 5.829494446516036987e-02
4.520000000000000000e+03 4.520000000000000000e+03 1.112869679927825928e-01 4.793633520603179932e-02 5.526587367057800293e-02 6.993024051189422607e-02 8.406230062246322632e-02 7.968686223030090332e-01 5.725360289216041565e-02
4.595000000000000000e+03 4.595000000000000000e+03 1.133578270673751831e-01 4.891374707221984863e-02 5.632830783724784851e-02 7.135156542062759399e-02 8.623448014259338379e-02 7.983434200286865234e-01 5.944070965051651001e-02
4.672000000000000000e+03 4.672000000000000000e+03 1.154767647385597229e-01 4.992304369807243347e-02 5.742223933339118958e-02 7.285464555025100708e-02 8.843804895877838135e-02 7.999082803726196289e-01 5.624671652913093567e-02
4.749000000000000000e+03 4.749000000000000000e+03 1.175982505083084106e-01 5.092956125736236572e-02 5.854600667953491211e-02 7.433186471462249756e-02 9.066784381866455078e-02 8.012937903404235840e-01 5.595618113875389099e-02
4.828000000000000000e+03 4.828000000000000000e+03 1.197857037186622620e-01 5.200925469398498535e-02 5.968867242336273193e-02 7.582641392946243286e-02 9.291177242994308472e-02 8.028203248977661133e-01 5.602873861789703369e-02
4.908000000000000000e+03 4.908000000000000000e+03 1.218621581792831421e-01 5.311175808310508728e-02 6.084843352437019348e-02 7.737988233566284180e-02 9.527614712715148926e-02 8.042032718658447266e-01 5.672948807477951050e-02
4.990000000000000000e+03 4.990000000000000000e+03 1.240391805768013000e-01 5.419858172535896301e-02 6.203790009021759033e-02 7.896067947149276733e-02 9.768426418304443359e-02 8.057093620300292969e-01 5.438565090298652649e-02
5.073000000000000000e+03 5.073000000000000000e+03 1.262712478637695312e-01 5.530378967523574829e-02 6.327600777149200439e-02 8.051379024982452393e-02 1.001056283712387085e-01 8.071340322494506836e-01 5.738565698266029358e-02
5.157000000000000000e+03 5.157000000000000000e+03 1.284832805395126343e-01 5.648584663867950439e-02 6.452746689319610596e-02 8.213435113430023193e-02 1.025958955287933350e-01 8.085275888442993164e-01 5.737866461277008057e-02
5.243000000000000000e+03 5.243000000000000000e+03 1.307764649391174316e-01 5.772914737462997437e-02 6.581534445285797119e-02 8.382318913936614990e-02 1.050740852952003479e-01 8.098852634429931641e-01 5.549780279397964478e-02
5.330000000000000000e+03 5.330000000000000000e+03 1.330521851778030396e-01 5.890712514519691467e-02 6.710355728864669800e-02 8.553547412157058716e-02 1.076749861240386963e-01 8.112566471099853516e-01 5.542883649468421936e-02
5.418000000000000000e+03 5.418000000000000000e+03 1.352490633726119995e-01 6.009345874190330505e-02 6.842850148677825928e-02 8.726950734853744507e-02 1.103517636656761169e-01 8.126614093780517578e-01 5.669472366571426392e-02
5.508000000000000000e+03 5.508000000000000000e+03 1.376018822193145752e-01 6.131298094987869263e-02 6.980152428150177002e-02 8.903579413890838623e-02 1.129661872982978821e-01 8.140290975570678711e-01 5.712870135903358459e-02
5.600000000000000000e+03 5.600000000000000000e+03 1.399524807929992676e-01 6.262049078941345215e-02 7.121724635362625122e-02 9.084047377109527588e-02 1.157098934054374695e-01 8.153400421142578125e-01 5.505777150392532349e-02
5.693000000000000000e+03 5.693000000000000000e+03 1.422511786222457886e-01 6.390643864870071411e-02 7.261703163385391235e-02 9.267771989107131958e-02 1.184717491269111633e-01 8.167104125022888184e-01 5.357521027326583862e-02
5.787000000000000000e+03 5.787000000000000000e+03 1.446789205074310303e-01 6.516591459512710571e-02 7.401403039693832397e-02 9.449729323387145996e-02 1.211830973625183105e-01 8.181285858154296875e-01 5.252366140484809875e-02
5.883000000000000000e+03 5.883000000000000000e+03 1.471072286367416382e-01 6.652037799358367920e-02 7.548375427722930908e-02 9.639423340559005737e-02 1.240102574229240417e-01 8.193538188934326172e-01 5.647069960832595825e-02
5.981000000000000000e+03 5.981000000000000000e+03 1.494851261377334595e-01 6.785528361797332764e-02 7.697425782680511475e-02 9.834427386522293091e-02 1.268246173858642578e-01 8.207555413246154785e-01 5.614160373806953430e-02
6.080000000000000000e+03 6.080000000000000000e+03 1.520116925239562988e-01 6.921712309122085571e-02 7.850042730569839478e-02 1.002641320228576660e-01 1.296984851360321045e-01 8.220693469047546387e-01 5.566228926181793213e-02
6.181000000000000000e+03 6.181000000000000000e+03 1.544897854328155518e-01 7.059808075428009033e-02 8.005709201097488403e-02 1.022984832525253296e-01 1.327288299798965454e-01 8.232872486114501953e-01 5.482346564531326294e-02
6.284000000000000000e+03 6.284000000000000000e+03 1.570176184177398682e-01 7.202950119972229004e-02 8.163254708051681519e-02 1.043173819780349731e-01 1.357310563325881958e-01 8.245050907135009766e-01 5.428685247898101807e-02
6.389000000000000000e+03 6.389000000000000000e+03 1.595176011323928833e-01 7.342454046010971069e-02 8.324860781431198120e-02 1.063788905739784241e-01 1.388258188962936401e-01 8.258005976676940918e-01 5.445209145545959473e-02
6.495000000000000000e+03 6.495000000000000000e+03 1.619711071252822876e-01 7.492669671773910522e-02 8.489842712879180908e-02 1.084334999322891235e-01 1.418802589178085327e-01 8.270856738090515137e-01 5.377017706632614136e-02
6.602000000000000000e+03 6.602000000000000000e+03 1.644755899906158447e-01 7.642395794391632080e-02 8.659372478723526001e-02 1.105245128273963928e-01 1.449845433235168457e-01 8.282830715179443359e-01 5.115704983472824097e-02
6.712000000000000000e+03 6.712000000000000000e+03 1.672015786170959473e-01 7.800094783306121826e-02 8.831463009119033813e-02 1.126663684844970703e-01 1.481333523988723755e-01 8.294086456298828125e-01 5.385146290063858032e-02
6.824000000000000000e+03 6.824000000000000000e+03 1.697911918163299561e-01 7.953778654336929321e-02 9.005180746316909790e-02 1.148403510451316833e-01 1.513210535049438477e-01 8.306620717048645020e-01 5.291043967008590698e-02
6.937000000000000000e+03 6.937000000000000000e+03 1.723993271589279175e-01 8.112497627735137939e-02 9.185823053121566772e-02 1.170302480459213257e-01 1.545222550630569458e-01 8.318604826927185059e-01 5.316025018692016602e-02
7.052000000000000000e+03 7.052000000000000000e+03 1.750384867191314697e-01 8.275477588176727295e-02 9.364937990903854370e-02 1.192526593804359436e-01 1.577499210834503174e-01 8.330787420272827148e-01 5.470161885023117065e-02
7.169000000000000000e+03 7.169000000000000000e+03 1.776688247919082642e-01 8.444473147392272949e-02 9.549983590841293335e-02 1.215089559555053711e-01 1.610228121280670166e-01 8.342625498771667480e-01 5.395407229661941528e-02
7.288000000000000000e+03 7.288000000000000000e+03 1.803304702043533325e-01 8.612792193889617920e-02 9.738099575042724609e-02 1.237736642360687256e-01 1.643894910812377930e-01 8.354202508926391602e-01 5.199790000915527344e-02
7.409000000000000000e+03 7.409000000000000000e+03 1.830343902111053467e-01 8.785015344619750977e-02 9.926500171422958374e-02 1.261055469512939453e-01 1.678208857774734497e-01 8.365437984466552734e-01 5.154532939195632935e-02
7.532000000000000000e+03 7.532000000000000000e+03 1.858389973640441895e-01 8.959922194480895996e-02 1.011806130409240723e-01 1.284022182226181030e-01 1.711770296096801758e-01 8.377854228019714355e-01 5.426982417702674866e-02
7.658000000000000000e+03 7.658000000000000000e+03 1.886982470750808716e-01 9.139954298734664917e-02 1.031869798898696899e-01 1.308161765336990356e-01 1.747414469718933105e-01 8.388500809669494629e-01 5.145347118377685547e-02
7.785000000000000000e+03 7.785000000000000000e+03 1.915631443262100220e-01 9.323440492153167725e-02 1.051699146628379822e-01 1.332401335239410400e-01 1.782656013965606689e-01 8.399480581283569336e-01 5.029221624135971069e-02
7.914000000000000000e+03 7.914000000000000000e+03 1.943605989217758179e-01 9.508692473173141479e-02 1.072119623422622681e-01 1.357141286134719849e-01 1.818116009235382080e-01 8.410326242446899414e-01 5.309639871120452881e-02
8.045000000000000000e+03 8.045000000000000000e+03 1.972402930259704590e-01 9.692294150590896606e-02 1.092767268419265747e-01 1.381667703390121460e-01 1.853628158569335938e-01 8.421207666397094727e-01 4.913672059774398804e-02
8.179000000000000000e+03 8.179000000000000000e+03 2.000113576650619507e-01 9.885216504335403442e-02 1.113223955035209656e-01 1.406644433736801147e-01 1.890448480844497681e-01 8.432393670082092285e-01 4.782067984342575073e-02
8.315000000000000000e+03 8.315000000000000000e+03 2.029403448104858398e-01 1.007949113845825195e-01 1.134645864367485046e-01 1.432258784770965576e-01 1.927233636379241943e-01 8.442984819412231445e-01 4.980771243572235107e-02
8.453000000000000000e+03 8.453000000000000000e+03 2.058392763137817383e-01 1.027462333440780640e-01 1.156258955597877502e-01 1.457795947790145874e-01 1.964052617549896240e-01 8.454362750053405762e-01 5.119375512003898621e-02
8.593000000000000000e+03 8.593000000000000000e+03 2.088440954685211182e-01 1.047339215874671936e-01 1.177982538938522339e-01 1.483709812164306641e-01 2.001662701368331909e-01 8.465037941932678223e-01 4.997798055410385132e-02
8.736000000000000000e+03 8.736000000000000000e+03 2.118821293115615845e-01 1.067801266908645630e-01 1.200049519538879395e-01 1.509860903024673462e-01 2.039903998374938965e-01 8.474866151809692383e-01 5.099033191800117493e-02
8.881000000000000000e+03 8.881000000000000000e+03 2.147427350282669067e-01 1.087807789444923401e-01 1.222714483737945557e-01 1.536368429660797119e-01 2.078046351671218872e-01 8.485376238822937012e-01 4.786287993192672729e-02
9.029000000000000000e+03 9.029000000000000000e+03 2.178023308515548706e-01 1.108530387282371521e-01 1.245280131697654724e-01 1.562699526548385620e-01 2.115368545055389404e-01 8.496531248092651367e-01 5.032939836382865906e-02
9.179000000000000000e+03 9.179000000000000000e+03 2.208620309829711914e-01 1.129630655050277710e-01 1.268238276243209839e-01 1.589643806219100952e-01 2.154770791530609131e-01 8.506162762641906738e-01 4.779645055532455444e-02
9.331000000000000000e+03 9.331000000000000000e+03 2.237437814474105835e-01 1.151019483804702759e-01 1.291461288928985596e-01 1.616970449686050415e-01 2.193129211664199829e-01 8.516438007354736328e-01 4.962790384888648987e-02
9.486000000000000000e+03 9.486000000000000000e+03 2.268662601709365845e-01 1.172546595335006714e-01 1.314952820539474487e-01 1.644120663404464722e-01 2.231752872467041016e-01 8.526470065116882324e-01 4.644358158111572266e-02
9.644000000000000000e+03 9.644000000000000000e+03 2.298201620578765869e-01 1.194201335310935974e-01 1.338927000761032104e-01 1.672099530696868896e-01 2.271426618099212646e-01 8.536597490310668945e-01 5.096031725406646729e-02
9.804000000000000000e+03 9.804000000000000000e+03 2.328218221664428711e-01 1.216377466917037964e-01 1.363155394792556763e-01 1.700176745653152466e-01 2.311524301767349243e-01 8.546165227890014648e-01 4.372664541006088257e-02
9.967000000000000000e+03 9.967000000000000000e+03 2.357748150825500488e-01 1.238353401422500610e-01 1.387081593275070190e-01 1.727953553199768066e-01 2.350376099348068237e-01 8.557559251785278320e-01 4.711750522255897522e-02
1.013200000000000000e+04 1.013200000000000000e+04 2.388626337051391602e-01 1.261247247457504272e-01 1.411830186843872070e-01 1.756358444690704346e-01 2.390398681163787842e-01 8.566378355026245117e-01 4.797403141856193542e-02
1.030000000000000000e+04 1.030000000000000000e+04 2.419786751270294189e-01 1.283738166093826294e-01 1.436312496662139893e-01 1.784828603267669678e-01 2.430237978696823120e-01 8.576037883758544922e-01 4.562123492360115051e-02
1.047100000000000000e+04 1.047100000000000000e+04 2.451294064521789551e-01 1.307001858949661255e-01 1.461463272571563721e-01 1.813440620899200439e-01 2.470417171716690063e-01 8.585088253021240234e-01 4.550611600279808044e-02
1.064500000000000000e+04 1.064500000000000000e+04 2.482478320598602295e-01 1.330082118511199951e-01 1.486851722002029419e-01 1.842480152845382690e-01 2.510955333709716797e-01 8.594558835029602051e-01 4.545594751834869385e-02
1.082200000000000000e+04 1.082200000000000000e+04 2.514329850673675537e-01 1.353911906480789185e-01 1.512621790170669556e-01 1.871693581342697144e-01 2.551307380199432373e-01 8.603819608688354492e-01 4.526434093713760376e-02
1.100200000000000000e+04 1.100200000000000000e+04 2.545842528343200684e-01 1.377737373113632202e-01 1.539010405540466309e-01 1.901118010282516479e-01 2.592238783836364746e-01 8.613110184669494629e-01 4.502271115779876709e-02
1.118500000000000000e+04 1.118500000000000000e+04 2.577688097953796387e-01 1.401713043451309204e-01 1.564964652061462402e-01 1.930861771106719971e-01 2.633350789546966553e-01 8.622794747352600098e-01 4.623975232243537903e-02
1.137000000000000000e+04 1.137000000000000000e+04 2.608736157417297363e-01 1.426099240779876709e-01 1.591438651084899902e-01 1.960860490798950195e-01 2.674582600593566895e-01 8.632009625434875488e-01 4.664631187915802002e-02
1.155900000000000000e+04 1.155900000000000000e+04 2.640505731105804443e-01 1.450990885496139526e-01 1.618300378322601318e-01 1.991173624992370605e-01 2.715638577938079834e-01 8.641254901885986328e-01 4.858157038688659668e-02
1.175100000000000000e+04 1.175100000000000000e+04 2.673454582691192627e-01 1.475989818572998047e-01 1.645449101924896240e-01 2.021330446004867554e-01 2.756705582141876221e-01 8.650143742561340332e-01 4.499717801809310913e-02
1.194600000000000000e+04 1.194600000000000000e+04 2.706629335880279541e-01 1.501429527997970581e-01 1.673371046781539917e-01 2.052429169416427612e-01 2.799189388751983643e-01 8.658301234245300293e-01 4.822112992405891418e-02
1.214500000000000000e+04 1.214500000000000000e+04 2.737474739551544189e-01 1.526817083358764648e-01 1.700848639011383057e-01 2.083554565906524658e-01 2.840733230113983154e-01 8.668342828750610352e-01 4.554279893636703491e-02
1.234600000000000000e+04 1.234600000000000000e+04 2.770244181156158447e-01 1.552914679050445557e-01 1.728744357824325562e-01 2.114963531494140625e-01 2.883206009864807129e-01 8.676867485046386719e-01 4.599733278155326843e-02
1.255100000000000000e+04 1.255100000000000000e+04 2.801730036735534668e-01 1.579071283340454102e-01 1.756789833307266235e-01 2.146545946598052979e-01 2.925948202610015869e-01 8.685357570648193359e-01 4.640215262770652771e-02
1.276000000000000000e+04 1.276000000000000000e+04 2.835164964199066162e-01 1.605511605739593506e-01 1.785476952791213989e-01 2.177922725677490234e-01 2.968176603317260742e-01 8.693786263465881348e-01 4.409250617027282715e-02
1.297200000000000000e+04 1.297200000000000000e+04 2.867473065853118896e-01 1.631716936826705933e-01 1.814127564430236816e-01 2.209423929452896118e-01 3.010461032390594482e-01 8.702546954154968262e-01 4.613645747303962708e-02
1.318700000000000000e+04 1.318700000000000000e+04 2.899493277072906494e-01 1.658650636672973633e-01 1.843121200799942017e-01 2.241613715887069702e-01 3.053928017616271973e-01 8.710427284240722656e-01 4.322371631860733032e-02
1.340600000000000000e+04 1.340600000000000000e+04 2.931187748908996582e-01 1.685726940631866455e-01 1.872759610414505005e-01 2.273808419704437256e-01 3.096542060375213623e-01 8.718953728675842285e-01 4.510180652141571045e-02
1.362900000000000000e+04 1.362900000000000000e+04 2.963913679122924805e-01 1.713296622037887573e-01 1.902317106723785400e-01 2.306102216243743896e-01 3.140018582344055176e-01 8.726800680160522461e-01 4.552340507507324219e-02
1.385500000000000000e+04 1.385500000000000000e+04 2.996868789196014404e-01 1.741337031126022339e-01 1.932219564914703369e-01 2.338419705629348755e-01 3.182906806468963623e-01 8.734810352325439453e-01 4.256508499383926392e-02
1.408500000000000000e+04 1.408500000000000000e+04 3.029607534408569336e-01 1.769230067729949951e-01 1.962089538574218750e-01 2.371083945035934448e-01 3.225628137588500977e-01 8.743069171905517578e-01 4.483616352081298828e-02
1.431900000000000000e+04 1.431900000000000000e+04 3.061968982219696045e-01 1.797502040863037109e-01 1.992202997207641602e-01 2.403819859027862549e-01 3.268789350986480713e-01 8.750753402709960938e-01 4.246053099632263184e-02
1.455700000000000000e+04 1.455700000000000000e+04 3.096984922885894775e-01 1.826813668012619019e-01 2.022816538810729980e-01 2.435945719480514526e-01 3.310045301914215088e-01 8.758413195610046387e-01 4.464609920978546143e-02
1.479900000000000000e+04 1.479900000000000000e+04 3.130601644515991211e-01 1.854995787143707275e-01 2.052727341651916504e-01 2.468760311603546143e-01 3.352845013141632080e-01 8.766421079635620117e-01 3.822723776102066040e-02
1.504500000000000000e+04 1.504500000000000000e+04 3.164069354534149170e-01 1.883744448423385620e-01 2.083001285791397095e-01 2.501670718193054199e-01 3.394725918769836426e-01 8.774484395980834961e-01 4.240981489419937134e-02
1.529400000000000000e+04 1.529400000000000000e+04 3.196233212947845459e-01 1.913128644227981567e-01 2.113487273454666138e-01 2.535063326358795166e-01 3.437626659870147705e-01 8.781848549842834473e-01 4.089297726750373840e-02
1.554800000000000000e+04 1.554800000000000000e+04 3.230125904083251953e-01 1.942403912544250488e-01 2.144016623497009277e-01 2.568005323410034180e-01 3.480117917060852051e-01 8.789225220680236816e-01 4.212675988674163818e-02
1.580700000000000000e+04 1.580700000000000000e+04 3.263217508792877197e-01 1.971954405307769775e-01 2.174665331840515137e-01 2.601686418056488037e-01 3.522804677486419678e-01 8.796850442886352539e-01 4.185019806027412415e-02
1.606900000000000000e+04 1.606900000000000000e+04 3.297782242298126221e-01 2.001864165067672729e-01 2.205969095230102539e-01 2.634573578834533691e-01 3.564577996730804443e-01 8.804024457931518555e-01 4.428128898143768311e-02
1.633600000000000000e+04 1.633600000000000000e+04 3.329916894435882568e-01 2.031485587358474731e-01 2.237071245908737183e-01 2.668089866638183594e-01 3.607001304626464844e-01 8.811480998992919922e-01 4.345632717013359070e-02
1.660700000000000000e+04 1.660700000000000000e+04 3.362682461738586426e-01 2.061344087123870850e-01 2.268107235431671143e-01 2.701706886291503906e-01 3.649190068244934082e-01 8.818598985671997070e-01 3.940173238515853882e-02
1.688300000000000000e+04 1.688300000000000000e+04 3.395991623401641846e-01 2.091429978609085083e-01 2.299728393554687500e-01 2.735444009304046631e-01 3.691179752349853516e-01 8.825624585151672363e-01 4.207936674356460571e-02
1.716300000000000000e+04 1.716300000000000000e+04 3.428023457527160645e-01 2.121847718954086304e-01 2.331703603267669678e-01 2.769240438938140869e-01 3.733662068843841553e-01 8.832419514656066895e-01 4.134075716137886047e-02
1.744800000000000000e+04 1.744800000000000000e+04 3.461525142192840576e-01 2.152419388294219971e-01 2.363803237676620483e-01 2.802971899509429932e-01 3.776125609874725342e-01 8.839228153228759766e-01 4.072697460651397705e-02
1.773800000000000000e+04 1.773800000000000000e+04 3.495578467845916748e-01 2.182648032903671265e-01 2.395414710044860840e-01 2.836177349090576172e-01 3.817180991172790527e-01 8.846910595893859863e-01 4.666589945554733276e-02
1.803300000000000000e+04 1.803300000000000000e+04 3.528985083103179932e-01 2.213740497827529907e-01 2.427441924810409546e-01 2.869782447814941406e-01 3.859201073646545410e-01 8.853703141212463379e-01 3.983138874173164368e-02
1.833200000000000000e+04 1.833200000000000000e+04 3.562039136886596680e-01 2.244615256786346436e-01 2.459489107131958008e-01 2.903320193290710449e-01 3.900633454322814941e-01 8.860620856285095215e-01 3.947965055704116821e-02
1.863700000000000000e+04 1.863700000000000000e+04 3.594589531421661377e-01 2.275620102882385254e-01 2.491837441921234131e-01 2.937085628509521484e-01 3.942608237266540527e-01 8.867077827453613281e-01 4.251935705542564392e-02
1.894600000000000000e+04 1.894600000000000000e+04 3.627994060516357422e-01 2.306884527206420898e-01 2.524219751358032227e-01 2.970813214778900146e-01 3.984180092811584473e-01 8.873625993728637695e-01 3.894181549549102783e-02
1.926100000000000000e+04 1.926100000000000000e+04 3.660615384578704834e-01 2.338958382606506348e-01 2.556881904602050781e-01 3.004553616046905518e-01 4.025664329528808594e-01 8.880082964897155762e-01 4.026980325579643250e-02
1.958100000000000000e+04 1.958100000000000000e+04 3.693002462387084961e-01 2.370116561651229858e-01 2.589239478111267090e-01 3.038194775581359863e-01 4.067540466785430908e-01 8.886463642120361328e-01 4.114931821823120117e-02
1.990600000000000000e+04 1.990600000000000000e+04 3.725802898406982422e-01 2.402272671461105347e-01 2.621764838695526123e-01 3.072007298469543457e-01 4.109139740467071533e-01 8.892794847488403320e-01 3.844865411520004272e-02
2.023700000000000000e+04 2.023700000000000000e+04 3.759630918502807617e-01 2.433599680662155151e-01 2.654210031032562256e-01 3.105959594249725342e-01 4.149741828441619873e-01 8.899408578872680664e-01 4.066552966833114624e-02
2.057300000000000000e+04 2.057300000000000000e+04 3.791574239730834961e-01 2.465706765651702881e-01 2.687026262283325195e-01 3.139717876911163330e-01 4.190371036529541016e-01 8.906265497207641602e-01 3.705349192023277283e-02
2.091400000000000000e+04 2.091400000000000000e+04 3.824373185634613037e-01 2.497897595167160034e-01 2.720035612583160400e-01 3.173843026161193848e-01 4.231023490428924561e-01 8.912185430526733398e-01 3.737510740756988525e-02
2.126200000000000000e+04 2.126200000000000000e+04 3.857240676879882812e-01 2.530422210693359375e-01 2.752813994884490967e-01 3.207831680774688721e-01 4.271267354488372803e-01 8.918727636337280273e-01 3.964287415146827698e-02
2.161500000000000000e+04 2.161500000000000000e+04 3.890782892704010010e-01 2.563207745552062988e-01 2.786064445972442627e-01 3.241271972656250000e-01 4.310466945171356201e-01 8.924915790557861328e-01 3.625117242336273193e-02
2.197400000000000000e+04 2.197400000000000000e+04 3.923108279705047607e-01 2.595472335815429688e-01 2.818976640701293945e-01 3.275362253189086914e-01 4.350893199443817139e-01 8.931052684783935547e-01 3.873487934470176697e-02
2.233900000000000000e+04 2.233900000000000000e+04 3.955839276313781738e-01 2.627775669097900391e-01 2.851607799530029297e-01 3.308970928192138672e-01 4.390589892864227295e-01 8.937509059906005859e-01 4.319229722023010254e-02
2.271000000000000000e+04 2.271000000000000000e+04 3.988036215305328369e-01 2.660093605518341064e-01 2.884662449359893799e-01 3.343024253845214844e-01 4.430119693279266357e-01 8.943542242050170898e-01 3.729301691055297852e-02
2.308700000000000000e+04 2.308700000000000000e+04 4.020162224769592285e-01 2.692524790763854980e-01 2.917243838310241699e-01 3.376893103122711182e-01 4.469884335994720459e-01 8.949657678604125977e-01 3.701730072498321533e-02
2.347000000000000000e+04 2.347000000000000000e+04 4.052216410636901855e-01 2.724559009075164795e-01 2.949961423873901367e-01 3.410629928112030029e-01 4.509651660919189453e-01 8.955421447753906250e-01 3.377077355980873108e-02
2.386000000000000000e+04 2.386000000000000000e+04 4.084489643573760986e-01 2.757046818733215332e-01 2.982786297798156738e-01 3.444460034370422363e-01 4.548938870429992676e-01 8.961373567581176758e-01 3.603858500719070435e-02
2.425600000000000000e+04 2.425600000000000000e+04 4.116642773151397705e-01 2.789616584777832031e-01 3.015668690204620361e-01 3.478244245052337646e-01 4.588059186935424805e-01 8.967357873916625977e-01 4.008558392524719238e-02
2.465900000000000000e+04 2.465900000000000000e+04 4.148122668266296387e-01 2.821957468986511230e-01 3.048726916313171387e-01 3.512065112590789795e-01 4.627192616462707520e-01 8.973355889320373535e-01 3.745939955115318298e-02
2.506900000000000000e+04 2.506900000000000000e+04 4.181190133094787598e-01 2.855105102062225342e-01 3.082431256771087646e-01 3.545487523078918457e-01 4.665757715702056885e-01 8.978814482688903809e-01 3.771779686212539673e-02
2.548500000000000000e+04 2.548500000000000000e+04 4.212841987609863281e-01 2.887947559356689453e-01 3.115472495555877686e-01 3.578819036483764648e-01 4.703974425792694092e-01 8.984749317169189453e-01 3.734246641397476196e-02
2.590800000000000000e+04 2.590800000000000000e+04 4.243552684783935547e-01 2.920501530170440674e-01 3.148539364337921143e-01 3.612383008003234863e-01 4.742554426193237305e-01 8.990483880043029785e-01 3.507870435714721680e-02
2.633800000000000000e+04 2.633800000000000000e+04 4.275263547897338867e-01 2.953437268733978271e-01 3.181631863117218018e-01 3.645780980587005615e-01 4.780601859092712402e-01 8.996174335479736328e-01 3.506113588809967041e-02
2.677600000000000000e+04 2.677600000000000000e+04 4.306858181953430176e-01 2.986338138580322266e-01 3.214665055274963379e-01 3.678992986679077148e-01 4.818558394908905029e-01 9.001960158348083496e-01 3.389290347695350647e-02
2.722000000000000000e+04 2.722000000000000000e+04 4.337694346904754639e-01 3.019556701183319092e-01 3.247821927070617676e-01 3.712325394153594971e-01 4.856601357460021973e-01 9.007405042648315430e-01 3.499489277601242065e-02
2.767200000000000000e+04 2.767200000000000000e+04 4.369161427021026611e-01 3.052856326103210449e-01 3.281047940254211426e-01 3.745619058609008789e-01 4.893948435783386230e-01 9.012999534606933594e-01 3.392476215958595276e-02
2.813200000000000000e+04 2.813200000000000000e+04 4.400106072425842285e-01 3.085975944995880127e-01 3.314222395420074463e-01 3.779146075248718262e-01 4.931428432464599609e-01 9.018291831016540527e-01 3.285227343440055847e-02
2.859900000000000000e+04 2.859900000000000000e+04 4.432017803192138672e-01 3.119229376316070557e-01 3.346895277500152588e-01 3.812181055545806885e-01 4.968031942844390869e-01 9.023985266685485840e-01 3.419440239667892456e-02
2.907400000000000000e+04 2.907400000000000000e+04 4.462656676769256592e-01 3.152165710926055908e-01 3.379610478878021240e-01 3.845791220664978027e-01 5.005348920822143555e-01 9.029013514518737793e-01 3.494948148727416992e-02
2.955700000000000000e+04 2.955700000000000000e+04 4.493637681007385254e-01 3.185492753982543945e-01 3.412683904170989990e-01 3.879166543483734131e-01 5.041808485984802246e-01 9.034241437911987305e-01 3.199321031570434570e-02
3.004800000000000000e+04 3.004800000000000000e+04 4.524103701114654541e-01 3.218563497066497803e-01 3.445611298084259033e-01 3.912501037120819092e-01 5.078053474426269531e-01 9.039701223373413086e-01 3.124670498073101044e-02
3.054700000000000000e+04 3.054700000000000000e+04 4.554935097694396973e-01 3.251773416996002197e-01 3.478449285030364990e-01 3.945992887020111084e-01 5.114336609840393066e-01 9.044652581214904785e-01 3.433730453252792358e-02
3.105400000000000000e+04 3.105400000000000000e+04 4.585746526718139648e-01 3.284960687160491943e-01 3.511115610599517822e-01 3.978903889656066895e-01 5.149936676025390625e-01 9.049962759017944336e-01 3.170907869935035706e-02
3.157000000000000000e+04 3.157000000000000000e+04 4.616008102893829346e-01 3.318131864070892334e-01 3.543895781040191650e-01 4.011697173118591309e-01 5.185453295707702637e-01 9.055258035659790039e-01 3.084360249340534210e-02
3.209400000000000000e+04 3.209400000000000000e+04 4.646434485912322998e-01 3.351348936557769775e-01 3.576451838016510010e-01 4.044073224067687988e-01 5.220368504524230957e-01 9.060609340667724609e-01 3.101773932576179504e-02
3.262700000000000000e+04 3.262700000000000000e+04 4.676753282546997070e-01 3.384596407413482666e-01 3.609206676483154297e-01 4.076902270317077637e-01 5.255463123321533203e-01 9.065597653388977051e-01 3.420916944742202759e-02
3.316900000000000000e+04 3.316900000000000000e+04 4.707258045673370361e-01 3.417563140392303467e-01 3.641922771930694580e-01 4.109333157539367676e-01 5.290024876594543457e-01 9.070723652839660645e-01 3.122127428650856018e-02
3.372000000000000000e+04 3.372000000000000000e+04 4.737646579742431641e-01 3.450721502304077148e-01 3.674540221691131592e-01 4.141397178173065186e-01 5.324591994285583496e-01 9.075574874877929688e-01 3.044001013040542603e-02
3.428000000000000000e+04 3.428000000000000000e+04 4.767836034297943115e-01 3.483728766441345215e-01 3.707313537597656250e-01 4.173429906368255615e-01 5.358331203460693359e-01 9.080694913864135742e-01 3.391436859965324402e-02
3.484900000000000000e+04 3.484900000000000000e+04 4.797053933143615723e-01 3.516775965690612793e-01 3.739802241325378418e-01 4.205353558063507080e-01 5.392275452613830566e-01 9.085668921470642090e-01 3.057057783007621765e-02
3.542800000000000000e+04 3.542800000000000000e+04 4.826950728893280029e-01 3.549825251102447510e-01 3.772341012954711914e-01 4.236898422241210938e-01 5.425785779953002930e-01 9.090453982353210449e-01 3.083130344748497009e-02
3.601600000000000000e+04 3.601600000000000000e+04 4.856052994728088379e-01 3.582403957843780518e-01 3.804640769958496094e-01 4.268829822540283203e-01 5.459149479866027832e-01 9.095306396484375000e-01 3.156444802880287170e-02
3.661400000000000000e+04 3.661400000000000000e+04 4.885540008544921875e-01 3.615150749683380127e-01 3.837136328220367432e-01 4.300390183925628662e-01 5.492054224014282227e-01 9.100164771080017090e-01 3.088402748107910156e-02
3.722300000000000000e+04 3.722300000000000000e+04 4.914523065090179443e-01 3.647824823856353760e-01 3.869211673736572266e-01 4.331791996955871582e-01 5.525148510932922363e-01 9.104819893836975098e-01 3.246688842773437500e-02
3.784100000000000000e+04 3.784100000000000000e+04 4.943960309028625488e-01 3.680640459060668945e-01 3.901339471340179443e-01 4.362952411174774170e-01 5.557218790054321289e-01 9.109652638435363770e-01 2.853879705071449280e-02
3.846900000000000000e+04 3.846900000000000000e+04 4.973017275333404541e-01 3.713112771511077881e-01 3.933085799217224121e-01 4.393926560878753662e-01 5.589585304260253906e-01 9.114423394203186035e-01 2.806724235415458679e-02
3.910800000000000000e+04 3.910800000000000000e+04 5.001995563507080078e-01 3.745764493942260742e-01 3.965036273002624512e-01 4.424941837787628174e-01 5.622051358222961426e-01 9.118729233741760254e-01 2.813312597572803497e-02
3.975700000000000000e+04 3.975700000000000000e+04 5.030257105827331543e-01 3.777846097946166992e-01 3.996692299842834473e-01 4.455817341804504395e-01 5.654095411300659180e-01 9.123394489288330078e-01 2.964326739311218262e-02
4.041800000000000000e+04 4.041800000000000000e+04 5.059429407119750977e-01 3.810528516769409180e-01 4.028487205505371094e-01 4.486646950244903564e-01 5.685633420944213867e-01 9.127658009529113770e-01 2.656918391585350037e-02
4.108900000000000000e+04 4.108900000000000000e+04 5.087802410125732422e-01 3.842616975307464600e-01 4.060029983520507812e-01 4.517487883567810059e-01 5.717090368270874023e-01 9.132201075553894043e-01 3.050537034869194031e-02
4.177100000000000000e+04 4.177100000000000000e+04 5.115959644317626953e-01 3.874903619289398193e-01 4.091639220714569092e-01 4.547947347164154053e-01 5.748021006584167480e-01 9.136707186698913574e-01 2.785686403512954712e-02
4.246500000000000000e+04 4.246500000000000000e+04 5.144141912460327148e-01 3.907186985015869141e-01 4.123218357563018799e-01 4.578320086002349854e-01 5.778777599334716797e-01 9.140934944152832031e-01 2.904506772756576538e-02
4.317000000000000000e+04 4.317000000000000000e+04 5.171897411346435547e-01 3.939058482646942139e-01 4.154867827892303467e-01 4.608402550220489502e-01 5.809380412101745605e-01 9.145307540893554688e-01 2.931699343025684357e-02
4.388700000000000000e+04 4.388700000000000000e+04 5.200191736221313477e-01 3.970958590507507324e-01 4.186222851276397705e-01 4.638252258300781250e-01 5.839486718177795410e-01 9.149647355079650879e-01 2.730333991348743439e-02
4.461600000000000000e+04 4.461600000000000000e+04 5.227701663970947266e-01 4.003069400787353516e-01 4.217818379402160645e-01 4.668358862400054932e-01 5.869684815406799316e-01 9.153549671173095703e-01 3.100445494055747986e-02
4.535700000000000000e+04 4.535700000000000000e+04 5.255711674690246582e-01 4.034691452980041504e-01 4.249111711978912354e-01 4.697864651679992676e-01 5.899375081062316895e-01 9.157938361167907715e-01 2.896768599748611450e-02
4.611000000000000000e+04 4.611000000000000000e+04 5.283582210540771484e-01 4.066665470600128174e-01 4.280318617820739746e-01 4.727358222007751465e-01 5.928406119346618652e-01 9.162195920944213867e-01 2.609927207231521606e-02
4.687600000000000000e+04 4.687600000000000000e+04 5.310858488082885742e-01 4.098318517208099365e-01 4.311138093471527100e-01 4.756793975830078125e-01 5.957608819007873535e-01 9.166368246078491211e-01 2.627806551754474640e-02
4.765400000000000000e+04 4.765400000000000000e+04 5.338423252105712891e-01 4.129885137081146240e-01 4.341684281826019287e-01 4.786011874675750732e-01 5.986500978469848633e-01 9.170370697975158691e-01 2.872785553336143494e-02
4.844600000000000000e+04 4.844600000000000000e+04 5.365207195281982422e-01 4.161342084407806396e-01 4.372073709964752197e-01 4.815045595169067383e-01 6.015330553054809570e-01 9.174376130104064941e-01 2.735096216201782227e-02
4.925000000000000000e+04 4.925000000000000000e+04 5.392115116119384766e-01 4.192449152469635010e-01 4.402160048484802246e-01 4.843815267086029053e-01 6.043506860733032227e-01 9.178569912910461426e-01 2.663521841168403625e-02
5.006800000000000000e+04 5.006800000000000000e+04 5.419191718101501465e-01 4.223840832710266113e-01 4.431999623775482178e-01 4.872314929962158203e-01 6.071346998214721680e-01 9.182624220848083496e-01 2.559537813067436218e-02
5.090000000000000000e+04 5.090000000000000000e+04 5.445934534072875977e-01 4.255028367042541504e-01 4.461793005466461182e-01 4.900754392147064209e-01 6.099064350128173828e-01 9.186642765998840332e-01 2.678134292364120483e-02
5.174500000000000000e+04 5.174500000000000000e+04 5.471837520599365234e-01 4.285890161991119385e-01 4.491531848907470703e-01 4.929390251636505127e-01 6.126939058303833008e-01 9.190407991409301758e-01 2.771622687578201294e-02
5.260400000000000000e+04 5.260400000000000000e+04 5.497834086418151855e-01 4.316744506359100342e-01 4.520880877971649170e-01 4.957702159881591797e-01 6.154379248619079590e-01 9.194336533546447754e-01 2.710096724331378937e-02
5.347800000000000000e+04 5.347800000000000000e+04 5.523539781570434570e-01 4.347653090953826904e-01 4.550190865993499756e-01 4.985888302326202393e-01 6.181316971778869629e-01 9.198186993598937988e-01 2.871758118271827698e-02
5.436600000000000000e+04 5.436600000000000000e+04 5.549252033233642578e-01 4.378353953361511230e-01 4.579416215419769287e-01 5.013650655746459961e-01 6.208160519599914551e-01 9.201976060867309570e-01 2.742351032793521881e-02
5.526900000000000000e+04 5.526900000000000000e+04 5.574653148651123047e-01 4.408839046955108643e-01 4.608572423458099365e-01 5.041353702545166016e-01 6.234555840492248535e-01 9.206019043922424316e-01 2.765162289142608643e-02
5.618700000000000000e+04 5.618700000000000000e+04 5.600270032882690430e-01 4.439036250114440918e-01 4.637560248374938965e-01 5.068839788436889648e-01 6.261060237884521484e-01 9.209730625152587891e-01 2.654813975095748901e-02
5.712000000000000000e+04 5.712000000000000000e+04 5.625163912773132324e-01 4.469088912010192871e-01 4.666491746902465820e-01 5.096336007118225098e-01 6.287394165992736816e-01 9.213405847549438477e-01 2.532727643847465515e-02
5.806900000000000000e+04 5.806900000000000000e+04 5.649422407150268555e-01 4.499078989028930664e-01 4.695159494876861572e-01 5.123611092567443848e-01 6.313523650169372559e-01 9.217091202735900879e-01 2.268764935433864594e-02
5.903300000000000000e+04 5.903300000000000000e+04 5.674221515655517578e-01 4.528764188289642334e-01 4.723822474479675293e-01 5.150492191314697266e-01 6.339234113693237305e-01 9.220707416534423828e-01 2.499163523316383362e-02
6.001300000000000000e+04 6.001300000000000000e+04 5.699208974838256836e-01 4.558643102645874023e-01 4.752164483070373535e-01 5.177077054977416992e-01 6.364581584930419922e-01 9.224322438240051270e-01 2.743261307477951050e-02
6.101000000000000000e+04 6.101000000000000000e+04 5.724136233329772949e-01 4.588215351104736328e-01 4.780472218990325928e-01 5.203622579574584961e-01 6.389609575271606445e-01 9.227846860885620117e-01 2.595321834087371826e-02
6.202300000000000000e+04 6.202300000000000000e+04 5.748609304428100586e-01 4.617888629436492920e-01 4.808483719825744629e-01 5.229861140251159668e-01 6.414466500282287598e-01 9.231432080268859863e-01 2.328611351549625397e-02
6.305300000000000000e+04 6.305300000000000000e+04 5.773186683654785156e-01 4.647302329540252686e-01 4.836358726024627686e-01 5.255987048149108887e-01 6.438984870910644531e-01 9.234961867332458496e-01 2.661166340112686157e-02
6.410000000000000000e+04 6.410000000000000000e+04 5.797638297080993652e-01 4.676624834537506104e-01 4.864096641540527344e-01 5.281809568405151367e-01 6.463248729705810547e-01 9.238417148590087891e-01 2.631497569382190704e-02
6.516500000000000000e+04 6.516500000000000000e+04 5.821397900581359863e-01 4.705805182456970215e-01 4.891766905784606934e-01 5.307725071907043457e-01 6.487490534782409668e-01 9.241709113121032715e-01 1.975953578948974609e-02
6.624700000000000000e+04 6.624700000000000000e+04 5.845048427581787109e-01 4.734880924224853516e-01 4.919363856315612793e-01 5.333597064018249512e-01 6.511256098747253418e-01 9.245110750198364258e-01 2.161044999957084656e-02
6.734700000000000000e+04 6.734700000000000000e+04 5.869240164756774902e-01 4.763625860214233398e-01 4.946680068969726562e-01 5.359081029891967773e-01 6.534787416458129883e-01 9.248552918434143066e-01 2.608346752822399139e-02
6.846600000000000000e+04 6.846600000000000000e+04 5.892851948738098145e-01 4.792466163635253906e-01 4.973959326744079590e-01 5.384312272071838379e-01 6.558108925819396973e-01 9.251983761787414551e-01 2.278252318501472473e-02
6.960300000000000000e+04 6.960300000000000000e+04 5.916631817817687988e-01 4.821336567401885986e-01 5.000870823860168457e-01 5.409429669380187988e-01 6.581286787986755371e-01 9.255269765853881836e-01 2.217478677630424500e-02
7.075800000000000000e+04 7.075800000000000000e+04 5.940161943435668945e-01 4.850046932697296143e-01 5.027850866317749023e-01 5.434298515319824219e-01 6.604267954826354980e-01 9.258430600166320801e-01 2.092795632779598236e-02
7.193400000000000000e+04 7.193400000000000000e+04 5.963809490203857422e-01 4.878395497798919678e-01 5.054861307144165039e-01 5.459043979644775391e-01 6.626924276351928711e-01 9.261845946311950684e-01 2.258363366127014160e-02
7.312800000000000000e+04 7.312800000000000000e+04 5.986858010292053223e-01 4.906652271747589111e-01 5.081581473350524902e-01 5.483675003051757812e-01 6.649491190910339355e-01 9.265080094337463379e-01 2.372827939689159393e-02
7.434300000000000000e+04 7.434300000000000000e+04 6.010262966156005859e-01 4.934834241867065430e-01 5.108048319816589355e-01 5.507926940917968750e-01 6.671743988990783691e-01 9.268310666084289551e-01 2.222055196762084961e-02
7.557700000000000000e+04 7.557700000000000000e+04 6.032936573028564453e-01 4.962739348411560059e-01 5.134495496749877930e-01 5.531958341598510742e-01 6.693728566169738770e-01 9.271597862243652344e-01 2.177635952830314636e-02
7.683200000000000000e+04 7.683200000000000000e+04 6.055688261985778809e-01 4.990432858467102051e-01 5.160443186759948730e-01 5.555782914161682129e-01 6.715360879898071289e-01 9.274812340736389160e-01 2.110672555863857269e-02
7.810800000000000000e+04 7.810800000000000000e+04 6.078318953514099121e-01 5.018212199211120605e-01 5.186583399772644043e-01 5.579720139503479004e-01 6.736868023872375488e-01 9.277860522270202637e-01 2.283740602433681488e-02
7.940500000000000000e+04 7.940500000000000000e+04 6.100707650184631348e-01 5.045622587203979492e-01 5.212434530258178711e-01 5.603345036506652832e-01 6.758102178573608398e-01 9.281153082847595215e-01 2.032771334052085876e-02
8.072400000000000000e+04 8.072400000000000000e+04 6.123060584068298340e-01 5.073208212852478027e-01 5.238065719604492188e-01 5.626724362373352051e-01 6.779274940490722656e-01 9.284227490425109863e-01 2.120616473257541656e-02
8.206500000000000000e+04 8.206500000000000000e+04 6.145348548889160156e-01 5.100608468055725098e-01 5.263537764549255371e-01 5.650092959403991699e-01 6.800182461738586426e-01 9.287269115447998047e-01 2.226444147527217865e-02
8.342800000000000000e+04 8.342800000000000000e+04 6.167240142822265625e-01 5.127826929092407227e-01 5.288794040679931641e-01 5.673350691795349121e-01 6.820990443229675293e-01 9.290225505828857422e-01 2.065042965114116669e-02
8.481300000000000000e+04 8.481300000000000000e+04 6.188897490501403809e-01 5.154777765274047852e-01 5.313898921012878418e-01 5.696377158164978027e-01 6.841559410095214844e-01 9.293299317359924316e-01 2.096088044345378876e-02
8.622100000000000000e+04 8.622100000000000000e+04 6.210487484931945801e-01 5.181687474250793457e-01 5.338816046714782715e-01 5.719219446182250977e-01 6.861854791641235352e-01 9.296429157257080078e-01 2.167785167694091797e-02
8.765300000000000000e+04 8.765300000000000000e+04 6.231699585914611816e-01 5.208426117897033691e-01 5.363757014274597168e-01 5.741899013519287109e-01 6.882213354110717773e-01 9.299289584159851074e-01 2.352062985301017761e-02
8.910900000000000000e+04 8.910900000000000000e+04 6.252880692481994629e-01 5.234736800193786621e-01 5.388373732566833496e-01 5.764331221580505371e-01 6.902341246604919434e-01 9.302314519882202148e-01 1.974694803357124329e-02
9.058900000000000000e+04 9.058900000000000000e+04 6.273606419563293457e-01 5.260965824127197266e-01 5.412817001342773438e-01 5.786775946617126465e-01 6.922288537025451660e-01 9.305139183998107910e-01 1.924675703048706055e-02
9.209300000000000000e+04 9.209300000000000000e+04 6.294266581535339355e-01 5.286908149719238281e-01 5.437093973159790039e-01 5.809105634689331055e-01 6.941980123519897461e-01 9.308084249496459961e-01 1.811761595308780670e-02
9.362300000000000000e+04 9.362300000000000000e+04 6.315139532089233398e-01 5.312618613243103027e-01 5.461068153381347656e-01 5.831130146980285645e-01 6.961527466773986816e-01 9.310895204544067383e-01 2.018103748559951782e-02
9.517700000000000000e+04 9.517700000000000000e+04 6.335754394531250000e-01 5.338041186332702637e-01 5.485000610351562500e-01 5.852919816970825195e-01 6.980828642845153809e-01 9.313747286796569824e-01 1.964461244642734528e-02
9.675800000000000000e+04 9.675800000000000000e+04 6.356145739555358887e-01 5.363538861274719238e-01 5.508767366409301758e-01 5.874745845794677734e-01 7.000079751014709473e-01 9.316407442092895508e-01 1.957856304943561554e-02
9.836500000000000000e+04 9.836500000000000000e+04 6.376296877861022949e-01 5.389010310173034668e-01 5.532570481300354004e-01 5.896412134170532227e-01 7.019014954566955566e-01 9.319139122962951660e-01 1.898073591291904449e-02
9.999800000000000000e+04 9.999800000000000000e+04 6.396378874778747559e-01 5.414171218872070312e-01 5.556215643882751465e-01 5.917816758155822754e-01 7.037928104400634766e-01 9.321817755699157715e-01 1.867018081247806549e-02


==> dat/weightchange_signal.dat <==
1.000000000000000000e+00 1.000000000000000000e+00 1.667637434366042726e-06 6.020134151185629889e-07 5.356886276786099188e-07 5.615590339402842801e-07 5.529739155463175848e-07 1.223850267706438899e-04 1.575902998447418213e-01
2.000000000000000000e+00 2.000000000000000000e+00 1.212422830576542765e-05 4.700256795331370085e-06 4.162584446021355689e-06 4.346200057625537738e-06 4.225473730912199244e-06 9.138713940046727657e-04 1.464953273534774780e-01
3.000000000000000000e+00 3.000000000000000000e+00 3.727596413227729499e-05 1.579447052790783346e-05 1.393563161400379613e-05 1.446614987798966467e-05 1.377342141495319083e-05 2.875797683373093605e-03 1.359353661537170410e-01
4.000000000000000000e+00 4.000000000000000000e+00 7.795546116540208459e-05 3.618739719968289137e-05 3.178126644343137741e-05 3.272074900451116264e-05 3.028902028745505959e-05 6.050544325262308121e-03 1.268383264541625977e-01
5.000000000000000000e+00 5.000000000000000000e+00 1.316182024311274290e-04 6.671660230495035648e-05 5.819355283165350556e-05 5.930208135396242142e-05 5.313880683388561010e-05 1.011183112859725952e-02 1.186500340700149536e-01
6.000000000000000000e+00 6.000000000000000000e+00 1.961524831131100655e-04 1.070626021828502417e-04 9.257168858312070370e-05 9.323462290922179818e-05 8.081326086539775133e-05 1.466990262269973755e-02 1.110378280282020569e-01
7.000000000000000000e+00 7.000000000000000000e+00 2.696551673579961061e-04 1.561810349812731147e-04 1.336665154667571187e-04 1.329469523625448346e-04 1.116827334044501185e-04 1.948408409953117371e-02 1.036515086889266968e-01
8.000000000000000000e+00 8.000000000000000000e+00 3.514041309244930744e-04 2.126510516973212361e-04 1.799672318156808615e-04 1.766997884260490537e-04 1.444085064576938748e-04 2.450207434594631195e-02 9.655769169330596924e-02
9.000000000000000000e+00 9.000000000000000000e+00 4.405524232424795628e-04 2.747389371506869793e-04 2.298916951986029744e-04 2.228161611128598452e-04 1.779863086994737387e-04 2.978695742785930634e-02 9.014261513948440552e-02
1.000000000000000000e+01 1.000000000000000000e+01 5.350463907234370708e-04 3.405578318051993847e-04 2.819095097947865725e-04 2.697742893360555172e-04 2.115093666361644864e-04 3.539415821433067322e-02 8.434820920228958130e-02
1.100000000000000000e+01 1.100000000000000000e+01 6.325095309875905514e-04 4.083135281689465046e-04 3.346613957546651363e-04 3.162765642628073692e-04 2.440661482978612185e-04 4.131285101175308228e-02 7.893821597099304199e-02
1.200000000000000000e+01 1.200000000000000000e+01 7.310205255635082722e-04 4.764576442539691925e-04 3.870517539326101542e-04 3.613294684328138828e-04 2.747852995526045561e-04 4.748041555285453796e-02 7.382939010858535767e-02
1.300000000000000000e+01 1.300000000000000000e+01 8.291570702567696571e-04 5.438653752207756042e-04 4.383215273264795542e-04 4.042554355692118406e-04 3.029637446161359549e-04 5.383542552590370178e-02 6.874308735132217407e-02
1.400000000000000000e+01 1.400000000000000000e+01 9.261203813366591930e-04 6.098286830820143223e-04 4.880494379904121161e-04 4.447473329491913319e-04 3.282604739069938660e-04 6.038349494338035583e-02 6.363563239574432373e-02
1.500000000000000000e+01 1.500000000000000000e+01 1.020652824081480503e-03 6.740517565049231052e-04 5.361292860470712185e-04 4.828443925362080336e-04 3.507276996970176697e-04 6.720965355634689331e-02 5.858002230525016785e-02
1.600000000000000000e+01 1.600000000000000000e+01 1.111226156353950500e-03 7.364329649135470390e-04 5.825863918289542198e-04 5.188141367398202419e-04 3.707202267833054066e-04 7.443765550851821899e-02 5.359052866697311401e-02
1.700000000000000000e+01 1.700000000000000000e+01 1.196890952996909618e-03 7.969618891365826130e-04 6.275000632740557194e-04 5.530105554498732090e-04 3.887633210979402065e-04 8.218099176883697510e-02 4.861694574356079102e-02
1.800000000000000000e+01 1.800000000000000000e+01 1.278335694223642349e-03 8.557272958569228649e-04 6.710434681735932827e-04 5.858209333382546902e-04 4.054272139910608530e-04 9.050956368446350098e-02 4.390839487314224243e-02
1.900000000000000000e+01 1.900000000000000000e+01 1.356786931864917278e-03 9.128255187533795834e-04 7.133953622542321682e-04 6.175827584229409695e-04 4.212402855046093464e-04 9.942521899938583374e-02 3.973597660660743713e-02
2.000000000000000000e+01 2.000000000000000000e+01 1.432622782886028290e-03 9.682528907433152199e-04 7.546475389972329140e-04 6.484751938842236996e-04 4.365862114354968071e-04 1.088552400469779968e-01 3.599129989743232727e-02
2.100000000000000000e+01 2.100000000000000000e+01 1.505662919953465462e-03 1.021904055960476398e-03 7.947676349431276321e-04 6.785512669011950493e-04 4.516966000664979219e-04 1.186827868223190308e-01 3.257173299789428711e-02
2.200000000000000000e+01 2.200000000000000000e+01 1.575956935994327068e-03 1.073672436177730560e-03 8.336481405422091484e-04 7.077808259055018425e-04 4.667058528866618872e-04 1.287745088338851929e-01 2.959793061017990112e-02
2.300000000000000000e+01 2.300000000000000000e+01 1.643730443902313709e-03 1.123426249250769615e-03 8.711019763723015785e-04 7.360576419159770012e-04 4.816195287276059389e-04 1.389839649200439453e-01 2.716523222625255585e-02
2.400000000000000000e+01 2.400000000000000000e+01 1.708455034531652927e-03 1.170979463495314121e-03 9.068987565115094185e-04 7.632447523064911366e-04 4.963350947946310043e-04 1.491583734750747681e-01 2.519601397216320038e-02
2.500000000000000000e+01 2.500000000000000000e+01 1.769779250025749207e-03 1.216190634295344353e-03 9.408471523784101009e-04 7.892221910879015923e-04 5.107473116368055344e-04 1.591524481773376465e-01 2.348303981125354767e-02
2.600000000000000000e+01 2.600000000000000000e+01 1.827833591960370541e-03 1.258981996215879917e-03 9.728812729008495808e-04 8.139231940731406212e-04 5.248018424026668072e-04 1.688468158245086670e-01 2.197378501296043396e-02
2.700000000000000000e+01 2.700000000000000000e+01 1.883558346889913082e-03 1.299387658946216106e-03 1.003040466457605362e-03 8.373096352443099022e-04 5.384686519391834736e-04 1.781513839960098267e-01 2.068476378917694092e-02
2.800000000000000000e+01 2.800000000000000000e+01 1.937284134328365326e-03 1.337588764727115631e-03 1.031413790769875050e-03 8.593415259383618832e-04 5.517014069482684135e-04 1.870006471872329712e-01 1.955639198422431946e-02
2.900000000000000000e+01 2.900000000000000000e+01 1.989216310903429985e-03 1.373823732137680054e-03 1.058113179169595242e-03 8.800033247098326683e-04 5.644666962325572968e-04 1.953538358211517334e-01 1.853619143366813660e-02
3.000000000000000000e+01 3.000000000000000000e+01 2.039410173892974854e-03 1.408355659805238247e-03 1.083279610611498356e-03 8.993286755867302418e-04 5.767587572336196899e-04 2.031931579113006592e-01 1.766875199973583221e-02
3.100000000000000000e+01 3.100000000000000000e+01 2.087183995172381401e-03 1.441434607841074467e-03 1.107083051465451717e-03 9.173937141895294189e-04 5.886015133000910282e-04 2.105174213647842407e-01 1.695591211318969727e-02
3.200000000000000000e+01 3.200000000000000000e+01 2.131912624463438988e-03 1.473195152357220650e-03 1.129696727730333805e-03 9.343182318843901157e-04 6.000211578793823719e-04 2.173368632793426514e-01 1.632825657725334167e-02
3.300000000000000000e+01 3.300000000000000000e+01 2.173309214413166046e-03 1.503662904724478722e-03 1.151289558038115501e-03 9.502370958216488361e-04 6.110141985118389130e-04 2.236690074205398560e-01 1.574221253395080566e-02
3.400000000000000000e+01 3.400000000000000000e+01 2.211765386164188385e-03 1.532779308035969734e-03 1.171987503767013550e-03 9.652735316194593906e-04 6.215616012923419476e-04 2.295367419719696045e-01 1.519563235342502594e-02
3.500000000000000000e+01 3.500000000000000000e+01 2.247784519568085670e-03 1.560504897497594357e-03 1.191886025480926037e-03 9.794974466785788536e-04 6.316257058642804623e-04 2.349663376808166504e-01 1.469693705439567566e-02
3.600000000000000000e+01 3.600000000000000000e+01 2.281881868839263916e-03 1.586842117831110954e-03 1.211029710248112679e-03 9.929565712809562683e-04 6.411814829334616661e-04 2.399863749742507935e-01 1.422782521694898605e-02
3.700000000000000000e+01 3.700000000000000000e+01 2.314240438863635063e-03 1.611827407032251358e-03 1.229449640959501266e-03 1.005696249194443226e-03 6.502439500764012337e-04 2.446278333663940430e-01 1.378139015287160873e-02
3.800000000000000000e+01 3.800000000000000000e+01 2.345205284655094147e-03 1.635511522181332111e-03 1.247169333510100842e-03 1.017791219055652618e-03 6.588694523088634014e-04 2.489218711853027344e-01 1.335644349455833435e-02
3.900000000000000000e+01 3.900000000000000000e+01 2.374952193349599838e-03 1.657951273955404758e-03 1.264220103621482849e-03 1.029327977448701859e-03 6.671174778603017330e-04 2.528990805149078369e-01 1.295268349349498749e-02
4.000000000000000000e+01 4.000000000000000000e+01 2.403475577011704445e-03 1.679226988926529884e-03 1.280637807212769985e-03 1.040398958139121532e-03 6.750266766175627708e-04 2.565886080265045166e-01 1.257903594523668289e-02
4.100000000000000000e+01 4.100000000000000000e+01 2.430689055472612381e-03 1.699521206319332123e-03 1.296476460993289948e-03 1.051057013683021069e-03 6.826030439697206020e-04 2.600187659263610840e-01 1.223468594253063202e-02
4.200000000000000000e+01 4.200000000000000000e+01 2.456583781167864799e-03 1.718995044939219952e-03 1.311746309511363506e-03 1.061292947269976139e-03 6.898450083099305630e-04 2.632154524326324463e-01 1.191524416208267212e-02
4.300000000000000000e+01 4.300000000000000000e+01 2.481244038790464401e-03 1.737771905027329922e-03 1.326424069702625275e-03 1.071054721251130104e-03 6.967706722207367420e-04 2.662016153335571289e-01 1.161417365074157715e-02
4.400000000000000000e+01 4.400000000000000000e+01 2.505003474652767181e-03 1.755896955728530884e-03 1.340480986982584000e-03 1.080315560102462769e-03 7.034212467260658741e-04 2.689966559410095215e-01 1.131491735577583313e-02
4.500000000000000000e+01 4.500000000000000000e+01 2.528058830648660660e-03 1.773404655978083611e-03 1.353936619125306606e-03 1.089086523279547691e-03 7.098556379787623882e-04 2.716173231601715088e-01 1.103080809116363525e-02
4.600000000000000000e+01 4.600000000000000000e+01 2.550449222326278687e-03 1.790320267900824547e-03 1.366847543977200985e-03 1.097397413104772568e-03 7.161316461861133575e-04 2.740780711174011230e-01 1.076435949653387070e-02
4.700000000000000000e+01 4.700000000000000000e+01 2.572201425209641457e-03 1.806686050258576870e-03 1.379275694489479065e-03 1.105264876969158649e-03 7.222947897389531136e-04 2.763911187648773193e-01 1.049668155610561371e-02
4.800000000000000000e+01 4.800000000000000000e+01 2.593372482806444168e-03 1.822530291974544525e-03 1.391304424032568932e-03 1.112691010348498821e-03 7.283606682904064655e-04 2.785688042640686035e-01 1.022347249090671539e-02
4.900000000000000000e+01 4.900000000000000000e+01 2.613948425278067589e-03 1.837859512306749821e-03 1.403017085976898670e-03 1.119682332500815392e-03 7.342972094193100929e-04 2.806235253810882568e-01 9.960610419511795044e-03
5.000000000000000000e+01 5.000000000000000000e+01 2.634058473631739616e-03 1.852733781561255455e-03 1.414528698660433292e-03 1.126289600506424904e-03 7.400451577268540859e-04 2.825668752193450928e-01 9.695645421743392944e-03
5.100000000000000000e+01 5.100000000000000000e+01 2.653507282957434654e-03 1.867205719463527203e-03 1.425911090336740017e-03 1.132606412284076214e-03 7.455829181708395481e-04 2.844095826148986816e-01 9.418013505637645721e-03
5.200000000000000000e+01 5.200000000000000000e+01 2.672224538400769234e-03 1.881332136690616608e-03 1.437183236703276634e-03 1.138748833909630775e-03 7.509599672630429268e-04 2.861624658107757568e-01 9.142227470874786377e-03
5.300000000000000000e+01 5.300000000000000000e+01 2.690277760848402977e-03 1.895119086839258671e-03 1.448322203941643238e-03 1.144813140854239464e-03 7.562756654806435108e-04 2.878369987010955811e-01 8.887246251106262207e-03
5.400000000000000000e+01 5.400000000000000000e+01 2.707724692299962044e-03 1.908561680465936661e-03 1.459285733290016651e-03 1.150856027379631996e-03 7.616170914843678474e-04 2.894450128078460693e-01 8.665854111313819885e-03
5.500000000000000000e+01 5.500000000000000000e+01 2.724607242271304131e-03 1.921665505506098270e-03 1.470037968829274178e-03 1.156906946562230587e-03 7.670212071388959885e-04 2.909969687461853027e-01 8.480329997837543488e-03
5.600000000000000000e+01 5.600000000000000000e+01 2.741035073995590210e-03 1.934438943862915039e-03 1.480544917285442352e-03 1.162949367426335812e-03 7.724711322225630283e-04 2.925005257129669189e-01 8.311600424349308014e-03
5.700000000000000000e+01 5.700000000000000000e+01 2.757062437012791634e-03 1.946899457834661007e-03 1.490783062763512135e-03 1.168942311778664589e-03 7.779195439070463181e-04 2.939600348472595215e-01 8.134366944432258606e-03
5.800000000000000000e+01 5.800000000000000000e+01 2.772850915789604187e-03 1.959101529791951180e-03 1.500734710134565830e-03 1.174819073639810085e-03 7.833285490050911903e-04 2.953776121139526367e-01 7.948562502861022949e-03
5.900000000000000000e+01 5.900000000000000000e+01 2.788431243970990181e-03 1.971093937754631042e-03 1.510396134108304977e-03 1.180513179861009121e-03 7.886762614361941814e-04 2.967544794082641602e-01 7.765044458210468292e-03
6.000000000000000000e+01 6.000000000000000000e+01 2.803898416459560394e-03 1.982898917049169540e-03 1.519775367341935635e-03 1.185990287922322750e-03 7.939524366520345211e-04 2.980910241603851318e-01 7.586975116282701492e-03
6.100000000000000000e+01 6.100000000000000000e+01 2.819373970851302147e-03 1.994550460949540138e-03 1.528918161056935787e-03 1.191259943880140781e-03 7.991563761606812477e-04 2.993881404399871826e-01 7.415689527988433838e-03
6.200000000000000000e+01 6.200000000000000000e+01 2.834900747984647751e-03 2.006054390221834183e-03 1.537869102321565151e-03 1.196337980218231678e-03 8.042816189117729664e-04 3.006471693515777588e-01 7.250262890011072159e-03
6.300000000000000000e+01 6.300000000000000000e+01 2.850408433005213737e-03 2.017430961132049561e-03 1.546664629131555557e-03 1.201258506625890732e-03 8.093214128166437149e-04 3.018705844879150391e-01 7.093778811395168304e-03
6.400000000000000000e+01 6.400000000000000000e+01 2.865707967430353165e-03 2.028674120083451271e-03 1.555326627567410469e-03 1.206038403324782848e-03 8.142614387907087803e-04 3.030612170696258545e-01 6.947123445570468903e-03
6.500000000000000000e+01 6.500000000000000000e+01 2.880719956010580063e-03 2.039779908955097198e-03 1.563838450238108635e-03 1.210679300129413605e-03 8.191062952391803265e-04 3.042224049568176270e-01 6.806976161897182465e-03
6.600000000000000000e+01 6.600000000000000000e+01 2.895415294915437698e-03 2.050743903964757919e-03 1.572181237861514091e-03 1.215212978422641754e-03 8.238716400228440762e-04 3.053576350212097168e-01 6.669335067272186279e-03
6.700000000000000000e+01 6.700000000000000000e+01 2.909711329266428947e-03 2.061557257547974586e-03 1.580344862304627895e-03 1.219691243022680283e-03 8.285687654279172421e-04 3.064700663089752197e-01 6.533014588057994843e-03
6.800000000000000000e+01 6.800000000000000000e+01 2.923639724031090736e-03 2.072212751954793930e-03 1.588334445841610432e-03 1.224156236276030540e-03 8.332101861014962196e-04 3.075623214244842529e-01 6.396044977009296417e-03
7.000000000000000000e+01 7.000000000000000000e+01 2.950549358502030373e-03 2.093009883537888527e-03 1.603945274837315083e-03 1.233123126439750195e-03 8.424302213825285435e-04 3.096930086612701416e-01 6.122187711298465729e-03
7.100000000000000000e+01 7.100000000000000000e+01 2.963520353659987450e-03 2.103102859109640121e-03 1.611626474186778069e-03 1.237664953805506229e-03 8.470490574836730957e-04 3.107342123985290527e-01 5.986671429127454758e-03
7.200000000000000000e+01 7.200000000000000000e+01 2.976074581965804100e-03 2.112943911924958229e-03 1.619229442439973354e-03 1.242258935235440731e-03 8.516824455000460148e-04 3.117608129978179932e-01 5.848855245858430862e-03
7.300000000000000000e+01 7.300000000000000000e+01 2.988460008054971695e-03 2.122546778991818428e-03 1.626748126000165939e-03 1.246890169568359852e-03 8.563149604015052319e-04 3.127731680870056152e-01 5.711394362151622772e-03
7.400000000000000000e+01 7.400000000000000000e+01 3.000904805958271027e-03 2.131990157067775726e-03 1.634183106943964958e-03 1.251535373739898205e-03 8.609262877143919468e-04 3.137708008289337158e-01 5.578517913818359375e-03
7.600000000000000000e+01 7.600000000000000000e+01 3.025975311174988747e-03 2.150631276890635490e-03 1.648880541324615479e-03 1.260813791304826736e-03 8.700831676833331585e-04 3.157245516777038574e-01 5.316011607646942139e-03
7.700000000000000000e+01 7.700000000000000000e+01 3.038443624973297119e-03 2.159849507734179497e-03 1.656210049986839294e-03 1.265480532310903072e-03 8.746631210669875145e-04 3.166843354701995850e-01 5.186013877391815186e-03
7.800000000000000000e+01 7.800000000000000000e+01 3.050898667424917221e-03 2.168968552723526955e-03 1.663559582084417343e-03 1.270176842808723450e-03 8.792718872427940369e-04 3.176347613334655762e-01 5.057643633335828781e-03
7.900000000000000000e+01 7.900000000000000000e+01 3.063380718231201172e-03 2.177973045036196709e-03 1.670924713835120201e-03 1.274882699362933636e-03 8.839428192004561424e-04 3.185764849185943604e-01 4.931566305458545685e-03
8.100000000000000000e+01 8.100000000000000000e+01 3.088297322392463684e-03 2.195609966292977333e-03 1.685595139861106873e-03 1.284305355511605740e-03 8.936292142607271671e-04 3.204338848590850830e-01 4.687391687184572220e-03
8.200000000000000000e+01 8.200000000000000000e+01 3.100666450336575508e-03 2.204229356721043587e-03 1.692877616733312607e-03 1.289085135795176029e-03 8.986771572381258011e-04 3.213503658771514893e-01 4.574888385832309723e-03
8.300000000000000000e+01 8.300000000000000000e+01 3.112955018877983093e-03 2.212687861174345016e-03 1.700096181593835354e-03 1.293925102800130844e-03 9.038537973538041115e-04 3.222602009773254395e-01 4.473946057260036469e-03
8.500000000000000000e+01 8.500000000000000000e+01 3.136979416012763977e-03 2.228988567367196083e-03 1.714221085421741009e-03 1.303718076087534428e-03 9.144898504018783569e-04 3.240648508071899414e-01 4.313347861170768738e-03
8.600000000000000000e+01 8.600000000000000000e+01 3.148446558043360710e-03 2.236764412373304367e-03 1.721043838188052177e-03 1.308594015426933765e-03 9.198958287015557289e-04 3.249607980251312256e-01 4.250701051205396652e-03
8.800000000000000000e+01 8.800000000000000000e+01 3.170297713950276375e-03 2.251532394438982010e-03 1.734046498313546181e-03 1.318169175647199154e-03 9.309269371442496777e-04 3.267388939857482910e-01 4.138045944273471832e-03
8.900000000000000000e+01 8.900000000000000000e+01 3.180682659149169922e-03 2.258584601804614067e-03 1.740268198773264885e-03 1.322924508713185787e-03 9.365260484628379345e-04 3.276199102401733398e-01 4.083599895238876343e-03
9.100000000000000000e+01 9.100000000000000000e+01 3.200271166861057281e-03 2.272081328555941582e-03 1.752311130985617638e-03 1.332344836555421352e-03 9.477332350797951221e-04 3.293637037277221680e-01 3.975473344326019287e-03
9.200000000000000000e+01 9.200000000000000000e+01 3.209471004083752632e-03 2.278571482747793198e-03 1.758178696036338806e-03 1.336954650469124317e-03 9.532842086628079414e-04 3.302252292633056641e-01 3.923382610082626343e-03
9.400000000000000000e+01 9.400000000000000000e+01 3.226925618946552277e-03 2.291130367666482925e-03 1.769625814631581306e-03 1.346018863841891289e-03 9.642422664910554886e-04 3.319255411624908447e-01 3.822511760517954826e-03
9.500000000000000000e+01 9.500000000000000000e+01 3.235329873859882355e-03 2.297218656167387962e-03 1.775231445208191872e-03 1.350509701296687126e-03 9.697031928226351738e-04 3.327643275260925293e-01 3.773068077862262726e-03
9.700000000000000000e+01 9.700000000000000000e+01 3.251773538067936897e-03 2.309108618646860123e-03 1.786281820386648178e-03 1.359442248940467834e-03 9.806491434574127197e-04 3.344190120697021484e-01 3.680032677948474884e-03
9.900000000000000000e+01 9.900000000000000000e+01 3.267988562583923340e-03 2.320616273209452629e-03 1.797019154764711857e-03 1.368234865367412567e-03 9.917275747284293175e-04 3.360455632209777832e-01 3.595918882638216019e-03
1.000000000000000000e+02 1.000000000000000000e+02 3.275929251685738564e-03 2.326250309124588966e-03 1.802270999178290367e-03 1.372613129206001759e-03 9.972971165552735329e-04 3.368489444255828857e-01 3.556335344910621643e-03
1.020000000000000000e+02 1.020000000000000000e+02 3.291167551651597023e-03 2.337330253794789314e-03 1.812641043215990067e-03 1.381218316964805126e-03 1.008442952297627926e-03 3.384365141391754150e-01 3.478791099041700363e-03
1.040000000000000000e+02 1.040000000000000000e+02 3.305753227323293686e-03 2.348216483369469643e-03 1.822830061428248882e-03 1.389563316479325294e-03 1.019473769702017307e-03 3.399980664253234863e-01 3.404895542189478874e-03
1.050000000000000000e+02 1.050000000000000000e+02 3.312838030979037285e-03 2.353572985157370567e-03 1.827798318117856979e-03 1.393629238009452820e-03 1.024934346787631512e-03 3.407691717147827148e-01 3.369300393387675285e-03
1.070000000000000000e+02 1.070000000000000000e+02 3.326897043734788895e-03 2.364115789532661438e-03 1.837537041865289211e-03 1.401667366735637188e-03 1.035688328556716442e-03 3.422921895980834961e-01 3.301464254036545753e-03
1.090000000000000000e+02 1.090000000000000000e+02 3.340757684782147408e-03 2.374362433329224586e-03 1.846963888965547085e-03 1.409649732522666454e-03 1.046370365656912327e-03 3.437896966934204102e-01 3.234202507883310318e-03
1.110000000000000000e+02 1.110000000000000000e+02 3.354334738105535507e-03 2.384303603321313858e-03 1.856005517765879631e-03 1.417570165358483791e-03 1.057062763720750809e-03 3.452614247798919678e-01 3.168299095705151558e-03
1.120000000000000000e+02 1.120000000000000000e+02 3.361001377925276756e-03 2.389132743701338768e-03 1.860410440713167191e-03 1.421495690010488033e-03 1.062434632331132889e-03 3.459879755973815918e-01 3.136922139674425125e-03
1.140000000000000000e+02 1.140000000000000000e+02 3.374139778316020966e-03 2.398593816906213760e-03 1.869047177024185658e-03 1.429276308044791222e-03 1.073158695362508297e-03 3.474220335483551025e-01 3.076841123402118683e-03
1.160000000000000000e+02 1.160000000000000000e+02 3.387084463611245155e-03 2.407959895208477974e-03 1.877514412626624107e-03 1.436886377632617950e-03 1.083871466107666492e-03 3.488308191299438477e-01 3.019132651388645172e-03
1.180000000000000000e+02 1.180000000000000000e+02 3.399799810722470284e-03 2.417325740680098534e-03 1.885924721136689186e-03 1.444341964088380337e-03 1.094587496481835842e-03 3.502141237258911133e-01 2.964027691632509232e-03
1.200000000000000000e+02 1.200000000000000000e+02 3.412445308640599251e-03 2.426686929538846016e-03 1.894268207252025604e-03 1.451731659471988678e-03 1.105300965718924999e-03 3.515720069408416748e-01 2.910653362050652504e-03
1.220000000000000000e+02 1.220000000000000000e+02 3.425055416300892830e-03 2.435899106785655022e-03 1.902558607980608940e-03 1.459095627069473267e-03 1.116035506129264832e-03 3.529061973094940186e-01 2.859102562069892883e-03
1.240000000000000000e+02 1.240000000000000000e+02 3.437353996559977531e-03 2.444951096549630165e-03 1.910728169605135918e-03 1.466433634050190449e-03 1.126768183894455433e-03 3.542170226573944092e-01 2.809698227792978287e-03
1.260000000000000000e+02 1.260000000000000000e+02 3.449343144893646240e-03 2.453869208693504333e-03 1.918808906339108944e-03 1.473768264986574650e-03 1.137480838224291801e-03 3.555047214031219482e-01 2.761994022876024246e-03
1.280000000000000000e+02 1.280000000000000000e+02 3.461061278358101845e-03 2.462596865370869637e-03 1.926700468175113201e-03 1.481061917729675770e-03 1.148110721260309219e-03 3.567695617675781250e-01 2.716023707762360573e-03
1.310000000000000000e+02 1.310000000000000000e+02 3.478052094578742981e-03 2.475455170497298241e-03 1.938286353833973408e-03 1.491873990744352341e-03 1.163910143077373505e-03 3.586246073246002197e-01 2.651103772222995758e-03
1.330000000000000000e+02 1.330000000000000000e+02 3.489267081022262573e-03 2.483964199200272560e-03 1.945863361470401287e-03 1.499029225669801235e-03 1.174443052150309086e-03 3.598332107067108154e-01 2.610594965517520905e-03
1.350000000000000000e+02 1.350000000000000000e+02 3.500401275232434273e-03 2.492418978363275528e-03 1.953393220901489258e-03 1.506133005023002625e-03 1.184933586046099663e-03 3.610205352306365967e-01 2.572905970737338066e-03
1.370000000000000000e+02 1.370000000000000000e+02 3.511385992169380188e-03 2.500802511349320412e-03 1.960851484909653664e-03 1.513161230832338333e-03 1.195366727188229561e-03 3.621867001056671143e-01 2.534728962928056717e-03
1.390000000000000000e+02 1.390000000000000000e+02 3.522182349115610123e-03 2.509083133190870285e-03 1.968279248103499413e-03 1.520090736448764801e-03 1.205721171572804451e-03 3.633320331573486328e-01 2.494383603334426880e-03
1.420000000000000000e+02 1.420000000000000000e+02 3.538121469318866730e-03 2.521223621442914009e-03 1.979308668524026871e-03 1.530438894405961037e-03 1.221100916154682636e-03 3.650132417678833008e-01 2.435607369989156723e-03
1.440000000000000000e+02 1.440000000000000000e+02 3.548593027517199516e-03 2.529183169826865196e-03 1.986562274396419525e-03 1.537247910164296627e-03 1.231341855600476265e-03 3.661106526851654053e-01 2.401501871645450592e-03
1.470000000000000000e+02 1.470000000000000000e+02 3.564035985618829727e-03 2.540870569646358490e-03 1.997314160689711571e-03 1.547287334688007832e-03 1.246630330570042133e-03 3.677211701869964600e-01 2.368284855037927628e-03
1.490000000000000000e+02 1.490000000000000000e+02 3.574254689738154411e-03 2.548560500144958496e-03 2.004402223974466324e-03 1.553919631987810135e-03 1.256698742508888245e-03 3.687698245048522949e-01 2.377451630309224129e-03
1.510000000000000000e+02 1.510000000000000000e+02 3.584337653592228889e-03 2.556244144216179848e-03 2.011409495025873184e-03 1.560434582643210888e-03 1.266584615223109722e-03 3.697946667671203613e-01 2.366397762671113014e-03
1.540000000000000000e+02 1.540000000000000000e+02 3.599988296627998352e-03 2.567886840552091599e-03 2.022071974352002144e-03 1.570283202454447746e-03 1.280800206586718559e-03 3.712838888168334961e-01 2.334587508812546730e-03
1.570000000000000000e+02 1.570000000000000000e+02 3.614603308960795403e-03 2.578842686489224434e-03 2.032123738899827003e-03 1.579489326104521751e-03 1.294890069402754307e-03 3.727237582206726074e-01 2.252358477562665939e-03
1.590000000000000000e+02 1.590000000000000000e+02 3.624607808887958527e-03 2.586299786344170570e-03 2.038851846009492874e-03 1.585828838869929314e-03 1.304062781855463982e-03 3.736607432365417480e-01 2.177186775952577591e-03
1.620000000000000000e+02 1.620000000000000000e+02 3.639022121205925941e-03 2.597104525193572044e-03 2.048852620646357536e-03 1.595399691723287106e-03 1.318036345764994621e-03 3.750497996807098389e-01 2.125339582562446594e-03
1.640000000000000000e+02 1.640000000000000000e+02 3.648435464128851891e-03 2.604211913421750069e-03 2.055480610579252243e-03 1.601646887138485909e-03 1.327359233982861042e-03 3.759654462337493896e-01 2.136813243851065636e-03
1.670000000000000000e+02 1.670000000000000000e+02 3.662951523438096046e-03 2.614851342514157295e-03 2.065411303192377090e-03 1.611180603504180908e-03 1.341043971478939056e-03 3.773054480552673340e-01 2.176101785153150558e-03
1.700000000000000000e+02 1.700000000000000000e+02 3.676306689158082008e-03 2.624956425279378891e-03 2.074716147035360336e-03 1.619718852452933788e-03 1.354448264464735985e-03 3.785972595214843750e-01 2.184651093557476997e-03
1.730000000000000000e+02 1.730000000000000000e+02 3.690780606120824814e-03 2.635709708556532860e-03 2.084564417600631714e-03 1.628687139600515366e-03 1.366536482237279415e-03 3.798180818557739258e-01 2.455451991409063339e-03
1.760000000000000000e+02 1.760000000000000000e+02 3.705186070874333382e-03 2.645669970661401749e-03 2.093560528010129929e-03 1.635981840081512928e-03 1.377550535835325718e-03 3.809326887130737305e-01 2.159464405849575996e-03
1.790000000000000000e+02 1.790000000000000000e+02 3.720179433003067970e-03 2.656154334545135498e-03 2.103180158883333206e-03 1.643734052777290344e-03 1.387984957545995712e-03 3.820043802261352539e-01 2.161595504730939865e-03
1.820000000000000000e+02 1.820000000000000000e+02 3.734726924449205399e-03 2.667236840352416039e-03 2.112941816449165344e-03 1.651853206567466259e-03 1.398565480485558510e-03 3.830603063106536865e-01 2.148870611563324928e-03
1.850000000000000000e+02 1.850000000000000000e+02 3.749197581782937050e-03 2.677705371752381325e-03 2.122226636856794357e-03 1.659719506278634071e-03 1.409506308846175671e-03 3.841107189655303955e-01 1.980413915589451790e-03
1.880000000000000000e+02 1.880000000000000000e+02 3.763315966352820396e-03 2.687967615202069283e-03 2.131329383701086044e-03 1.667659613303840160e-03 1.420968328602612019e-03 3.851632177829742432e-01 1.984643284231424332e-03
1.910000000000000000e+02 1.910000000000000000e+02 3.777452744543552399e-03 2.698214957490563393e-03 2.140755532309412956e-03 1.675622537732124329e-03 1.432304619811475277e-03 3.862110674381256104e-01 1.870024600066244602e-03
1.940000000000000000e+02 1.940000000000000000e+02 3.790333867073059082e-03 2.707651816308498383e-03 2.149719744920730591e-03 1.683820853941142559e-03 1.444139867089688778e-03 3.872660100460052490e-01 1.820397330448031425e-03
1.970000000000000000e+02 1.970000000000000000e+02 3.802675986662507057e-03 2.716964343562722206e-03 2.158259507268667221e-03 1.691855606622993946e-03 1.456494210287928581e-03 3.883217871189117432e-01 1.798900542780756950e-03
2.010000000000000000e+02 2.010000000000000000e+02 3.818584606051445007e-03 2.729578176513314247e-03 2.169603947550058365e-03 1.702732173725962639e-03 1.473255688324570656e-03 3.897170722484588623e-01 1.780583290383219719e-03
2.040000000000000000e+02 2.040000000000000000e+02 3.830831497907638550e-03 2.738784067332744598e-03 2.178260823711752892e-03 1.711193472146987915e-03 1.485615735873579979e-03 3.907440006732940674e-01 1.828686567023396492e-03
2.070000000000000000e+02 2.070000000000000000e+02 3.841731697320938110e-03 2.747096819803118706e-03 2.186255762353539467e-03 1.718309242278337479e-03 1.497402321547269821e-03 3.917308151721954346e-01 1.950810663402080536e-03
2.110000000000000000e+02 2.110000000000000000e+02 3.857056377455592155e-03 2.758746733888983727e-03 2.197189489379525185e-03 1.728150993585586548e-03 1.511381589807569981e-03 3.929370045661926270e-01 1.668851822614669800e-03
2.140000000000000000e+02 2.140000000000000000e+02 3.867737948894500732e-03 2.767125377431511879e-03 2.205015858635306358e-03 1.735672820359468460e-03 1.522312406450510025e-03 3.938416540622711182e-01 1.690823817625641823e-03
2.180000000000000000e+02 2.180000000000000000e+02 3.882396500557661057e-03 2.778837224468588829e-03 2.215502085164189339e-03 1.745384768582880497e-03 1.536753261461853981e-03 3.950431644916534424e-01 1.632149331271648407e-03
2.210000000000000000e+02 2.210000000000000000e+02 3.892745357006788254e-03 2.786963013932108879e-03 2.223473973572254181e-03 1.752816839143633842e-03 1.547773950733244419e-03 3.959431946277618408e-01 1.663212198764085770e-03
2.250000000000000000e+02 2.250000000000000000e+02 3.907295409590005875e-03 2.798044588416814804e-03 2.233684295788407326e-03 1.762469299137592316e-03 1.562564983032643795e-03 3.971235752105712891e-01 1.613312400877475739e-03
2.290000000000000000e+02 2.290000000000000000e+02 3.920644987374544144e-03 2.808855148032307625e-03 2.243716269731521606e-03 1.771483686752617359e-03 1.576590701006352901e-03 3.982636332511901855e-01 1.906748628243803978e-03
2.330000000000000000e+02 2.330000000000000000e+02 3.933097235858440399e-03 2.819261746481060982e-03 2.253318903967738152e-03 1.779892598278820515e-03 1.589662511833012104e-03 3.992950320243835449e-01 1.802171813324093819e-03
2.370000000000000000e+02 2.370000000000000000e+02 3.947785589843988419e-03 2.830558223649859428e-03 2.263733651489019394e-03 1.788946683518588543e-03 1.601449213922023773e-03 4.002665579319000244e-01 1.551966415718197823e-03
2.400000000000000000e+02 2.400000000000000000e+02 3.958168439567089081e-03 2.838019281625747681e-03 2.270887373015284538e-03 1.794806914404034615e-03 1.610622857697308064e-03 4.010106027126312256e-01 1.517570344731211662e-03
2.440000000000000000e+02 2.440000000000000000e+02 3.971253987401723862e-03 2.848325064405798912e-03 2.280578017234802246e-03 1.803608960472047329e-03 1.623647054657340050e-03 4.020193815231323242e-01 1.455597579479217529e-03
2.490000000000000000e+02 2.490000000000000000e+02 3.987126518040895462e-03 2.860500942915678024e-03 2.292052377015352249e-03 1.814841059967875481e-03 1.641009817831218243e-03 4.033111333847045898e-01 1.417511026374995708e-03
2.530000000000000000e+02 2.530000000000000000e+02 3.999344073235988617e-03 2.870065160095691681e-03 2.301351632922887802e-03 1.823771279305219650e-03 1.654887571930885315e-03 4.043474197387695312e-01 1.499575213529169559e-03
2.570000000000000000e+02 2.570000000000000000e+02 4.011001437902450562e-03 2.879239153116941452e-03 2.310524927452206612e-03 1.831783796660602093e-03 1.667359494604170322e-03 4.053094685077667236e-01 1.671058707870543003e-03
2.610000000000000000e+02 2.610000000000000000e+02 4.024026449769735336e-03 2.888406626880168915e-03 2.320045372471213341e-03 1.839505974203348160e-03 1.678535481914877892e-03 4.061553776264190674e-01 1.859504263848066330e-03
2.660000000000000000e+02 2.660000000000000000e+02 4.041118081659078598e-03 2.900257939472794533e-03 2.331923926249146461e-03 1.848132000304758549e-03 1.688870950601994991e-03 4.070519208908081055e-01 1.591469394043087959e-03
2.700000000000000000e+02 2.700000000000000000e+02 4.054416902363300323e-03 2.909606322646141052e-03 2.340460196137428284e-03 1.855562208220362663e-03 1.697758445516228676e-03 4.077639877796173096e-01 1.470906310714781284e-03
2.740000000000000000e+02 2.740000000000000000e+02 4.067411180585622787e-03 2.919172635301947594e-03 2.349574817344546318e-03 1.862613018602132797e-03 1.707158167846500874e-03 4.085231125354766846e-01 1.389875076711177826e-03
2.790000000000000000e+02 2.790000000000000000e+02 4.083378706127405167e-03 2.930757356807589531e-03 2.360558602958917618e-03 1.872131018899381161e-03 1.720716129057109356e-03 4.095359742641448975e-01 1.353524043224751949e-03
2.840000000000000000e+02 2.840000000000000000e+02 4.098159726709127426e-03 2.942060586065053940e-03 2.371194073930382729e-03 1.882493612356483936e-03 1.736083533614873886e-03 4.106117486953735352e-01 1.277420204132795334e-03
2.880000000000000000e+02 2.880000000000000000e+02 4.110304173082113266e-03 2.950944937765598297e-03 2.379645127803087234e-03 1.891039311885833740e-03 1.749389339238405228e-03 4.115095138549804688e-01 1.238838303834199905e-03
2.930000000000000000e+02 2.930000000000000000e+02 4.123807419091463089e-03 2.960960380733013153e-03 2.389709465205669403e-03 1.901171053759753704e-03 1.766431843861937523e-03 4.126551151275634766e-01 1.301503740251064301e-03
2.980000000000000000e+02 2.980000000000000000e+02 4.136803094297647476e-03 2.971950452774763107e-03 2.401109552010893822e-03 1.910660997964441776e-03 1.780599472112953663e-03 4.136937558650970459e-01 1.767258741892874241e-03
3.030000000000000000e+02 3.030000000000000000e+02 4.152275156229734421e-03 2.982749138027429581e-03 2.411233028396964073e-03 1.918785856105387211e-03 1.790618640370666981e-03 4.144919514656066895e-01 1.430956646800041199e-03
3.080000000000000000e+02 3.080000000000000000e+02 4.167816136032342911e-03 2.993511501699686050e-03 2.421339042484760284e-03 1.926699187606573105e-03 1.799979945644736290e-03 4.152591228485107422e-01 1.328172627836465836e-03
3.130000000000000000e+02 3.130000000000000000e+02 4.180804826319217682e-03 3.004033816978335381e-03 2.431639935821294785e-03 1.934583997353911400e-03 1.810329733416438103e-03 4.160699248313903809e-01 1.257459865882992744e-03
3.180000000000000000e+02 3.180000000000000000e+02 4.194505512714385986e-03 3.014350542798638344e-03 2.441948745399713516e-03 1.943351351656019688e-03 1.822563936002552509e-03 4.169252812862396240e-01 1.317840069532394409e-03
3.240000000000000000e+02 3.240000000000000000e+02 4.211524967104196548e-03 3.027421655133366585e-03 2.454467117786407471e-03 1.953586935997009277e-03 1.835470204241573811e-03 4.178726673126220703e-01 1.336066983640193939e-03
3.290000000000000000e+02 3.290000000000000000e+02 4.226039629429578781e-03 3.037615679204463959e-03 2.464898163452744484e-03 1.962277572602033615e-03 1.845332910306751728e-03 4.186073541641235352e-01 1.222011400386691093e-03
3.340000000000000000e+02 3.340000000000000000e+02 4.239158704876899719e-03 3.047017147764563560e-03 2.474701264873147011e-03 1.970990793779492378e-03 1.855935784988105297e-03 4.193765521049499512e-01 1.211968483403325081e-03
3.400000000000000000e+02 3.400000000000000000e+02 4.255837295204401016e-03 3.058466361835598946e-03 2.485933247953653336e-03 1.981413224712014198e-03 1.870159176178276539e-03 4.203596711158752441e-01 1.117313280701637268e-03
3.460000000000000000e+02 3.460000000000000000e+02 4.269389901310205460e-03 3.069426631554961205e-03 2.497372683137655258e-03 1.992572797462344170e-03 1.886595739051699638e-03 4.214164912700653076e-01 1.062514726072549820e-03
3.510000000000000000e+02 3.510000000000000000e+02 4.281209781765937805e-03 3.078360343351960182e-03 2.506243297830224037e-03 2.001642016693949699e-03 1.900724135339260101e-03 4.223282337188720703e-01 1.054412219673395157e-03
3.570000000000000000e+02 3.570000000000000000e+02 4.293433390557765961e-03 3.087919438257813454e-03 2.516526496037840843e-03 2.012155018746852875e-03 1.918528578244149685e-03 4.234373271465301514e-01 1.156455487944185734e-03
3.630000000000000000e+02 3.630000000000000000e+02 4.307124763727188110e-03 3.097504843026399612e-03 2.528110053390264511e-03 2.021525986492633820e-03 1.930089667439460754e-03 4.243270456790924072e-01 1.810468966141343117e-03
3.690000000000000000e+02 3.690000000000000000e+02 4.322311840951442719e-03 3.109404584392905235e-03 2.538561355322599411e-03 2.029553521424531937e-03 1.934408443048596382e-03 4.247394800186157227e-01 1.559652388095855713e-03
3.750000000000000000e+02 3.750000000000000000e+02 4.337610211223363876e-03 3.121105255559086800e-03 2.550769597291946411e-03 2.037017839029431343e-03 1.936677726916968822e-03 4.251144230365753174e-01 1.256061252206563950e-03
3.820000000000000000e+02 3.820000000000000000e+02 4.356278572231531143e-03 3.136276733130216599e-03 2.564545720815658569e-03 2.047394867986440659e-03 1.944788498803973198e-03 4.257813394069671631e-01 1.049412996508181095e-03
3.880000000000000000e+02 3.880000000000000000e+02 4.372243769466876984e-03 3.147710580378770828e-03 2.575566992163658142e-03 2.056943019852042198e-03 1.956398133188486099e-03 4.265588521957397461e-01 9.976562578231096268e-04
3.940000000000000000e+02 3.940000000000000000e+02 4.386835265904664993e-03 3.158440580591559410e-03 2.585408277809619904e-03 2.066745422780513763e-03 1.971602439880371094e-03 4.274808466434478760e-01 9.188761468976736069e-04
4.010000000000000000e+02 4.010000000000000000e+02 4.401585552841424942e-03 3.169818781316280365e-03 2.596733160316944122e-03 2.078505931422114372e-03 1.991577213630080223e-03 4.286697804927825928e-01 8.818948990665376186e-04
4.080000000000000000e+02 4.080000000000000000e+02 4.414822906255722046e-03 3.180394647642970085e-03 2.607354661449790001e-03 2.090264810249209404e-03 2.012400655075907707e-03 4.299225509166717529e-01 8.539324626326560974e-04
4.140000000000000000e+02 4.140000000000000000e+02 4.425419494509696960e-03 3.189025912433862686e-03 2.616111654788255692e-03 2.100224606692790985e-03 2.030736068263649940e-03 4.310108721256256104e-01 8.712550043128430843e-04
4.210000000000000000e+02 4.210000000000000000e+02 4.437877330929040909e-03 3.198670223355293274e-03 2.627079840749502182e-03 2.111241687089204788e-03 2.048545051366090775e-03 4.321368038654327393e-01 1.092570601031184196e-03
4.280000000000000000e+02 4.280000000000000000e+02 4.452189430594444275e-03 3.209259826689958572e-03 2.637871075421571732e-03 2.120725112035870552e-03 2.061160746961832047e-03 4.330043792724609375e-01 1.020988798700273037e-03
4.350000000000000000e+02 4.350000000000000000e+02 4.465979989618062973e-03 3.219317179173231125e-03 2.649130299687385559e-03 2.129173837602138519e-03 2.071232767775654793e-03 4.337713420391082764e-01 9.137875167652964592e-04
4.430000000000000000e+02 4.430000000000000000e+02 4.480784293264150620e-03 3.231099341064691544e-03 2.661252394318580627e-03 2.139282878488302231e-03 2.085276646539568901e-03 4.347442388534545898e-01 8.950663614086806774e-04
4.500000000000000000e+02 4.500000000000000000e+02 4.493461921811103821e-03 3.241062164306640625e-03 2.671541413292288780e-03 2.149132313206791878e-03 2.099164528772234917e-03 4.356325268745422363e-01 9.659827919676899910e-04
4.580000000000000000e+02 4.580000000000000000e+02 4.506571684032678604e-03 3.251644549891352654e-03 2.683566184714436531e-03 2.159024123102426529e-03 2.112428890541195869e-03 4.365408420562744141e-01 8.453624323010444641e-04
4.650000000000000000e+02 4.650000000000000000e+02 4.517702385783195496e-03 3.260872326791286469e-03 2.693043323233723640e-03 2.167981117963790894e-03 2.124748425558209419e-03 4.373768568038940430e-01 7.931838626973330975e-04
4.730000000000000000e+02 4.730000000000000000e+02 4.530055448412895203e-03 3.271007910370826721e-03 2.703643171116709709e-03 2.178539987653493881e-03 2.140863332897424698e-03 4.384171068668365479e-01 8.485578582622110844e-04
4.810000000000000000e+02 4.810000000000000000e+02 4.541586618870496750e-03 3.280501579865813255e-03 2.714447444304823875e-03 2.188837155699729919e-03 2.154478570446372032e-03 4.393298327922821045e-01 9.227388072758913040e-04
4.890000000000000000e+02 4.890000000000000000e+02 4.553852602839469910e-03 3.289959626272320747e-03 2.725286409258842468e-03 2.198240254074335098e-03 2.165776444599032402e-03 4.401483833789825439e-01 7.722356822341680527e-04
4.970000000000000000e+02 4.970000000000000000e+02 4.564494360238313675e-03 3.299085190519690514e-03 2.735388465225696564e-03 2.208054531365633011e-03 2.180423121899366379e-03 4.410969018936157227e-01 7.297783158719539642e-04
5.050000000000000000e+02 5.050000000000000000e+02 4.575407598167657852e-03 3.307686420157551765e-03 2.745836274698376656e-03 2.217749366536736488e-03 2.195308450609445572e-03 4.420846998691558838e-01 8.165796753019094467e-04
5.140000000000000000e+02 5.140000000000000000e+02 4.587576724588871002e-03 3.317835507914423943e-03 2.756826812401413918e-03 2.229087520390748978e-03 2.211588434875011444e-03 4.431277215480804443e-01 7.579059456475079060e-04
5.220000000000000000e+02 5.220000000000000000e+02 4.598899278789758682e-03 3.326659789308905602e-03 2.766951220110058784e-03 2.238785848021507263e-03 2.225423464551568031e-03 4.440413713455200195e-01 7.638934766873717308e-04
5.310000000000000000e+02 5.310000000000000000e+02 4.610780160874128342e-03 3.335038432851433754e-03 2.778373425826430321e-03 2.248449018225073814e-03 2.237833105027675629e-03 4.449621737003326416e-01 8.786076796241104603e-04
5.400000000000000000e+02 5.400000000000000000e+02 4.622936248779296875e-03 3.344995435327291489e-03 2.789770951494574547e-03 2.258571796119213104e-03 2.248987555503845215e-03 4.457755684852600098e-01 7.113687461242079735e-04
5.490000000000000000e+02 5.490000000000000000e+02 4.634457640349864960e-03 3.354676533490419388e-03 2.801012946292757988e-03 2.269108081236481667e-03 2.263175090774893761e-03 4.467362463474273682e-01 6.435498362407088280e-04
5.580000000000000000e+02 5.580000000000000000e+02 4.644548520445823669e-03 3.362691961228847504e-03 2.811552723869681358e-03 2.279356354847550392e-03 2.279289765283465385e-03 4.477943480014801025e-01 8.144410094246268272e-04
5.670000000000000000e+02 5.670000000000000000e+02 4.655900876969099045e-03 3.372478066012263298e-03 2.822529524564743042e-03 2.288107527419924736e-03 2.288175281137228012e-03 4.485107660293579102e-01 8.238115115091204643e-04
5.760000000000000000e+02 5.760000000000000000e+02 4.669337999075651169e-03 3.381575457751750946e-03 2.833845326676964760e-03 2.296861959621310234e-03 2.296071499586105347e-03 4.491803646087646484e-01 7.051374414004385471e-04
5.860000000000000000e+02 5.860000000000000000e+02 4.684435669332742691e-03 3.392605343833565712e-03 2.845508977770805359e-03 2.306402428075671196e-03 2.309284871444106102e-03 4.501252472400665283e-01 6.165642989799380302e-04
5.960000000000000000e+02 5.960000000000000000e+02 4.695902112871408463e-03 3.401497378945350647e-03 2.857299288734793663e-03 2.317521488294005394e-03 2.325141103938221931e-03 4.511912167072296143e-01 9.382186108268797398e-04
6.060000000000000000e+02 6.060000000000000000e+02 4.708676133304834366e-03 3.410712117329239845e-03 2.868826733902096748e-03 2.328103175386786461e-03 2.331566065549850464e-03 4.518064260482788086e-01 7.560078520327806473e-04
6.160000000000000000e+02 6.160000000000000000e+02 4.722140729427337646e-03 3.421859582886099815e-03 2.880222629755735397e-03 2.337852958589792252e-03 2.338292775675654411e-03 4.524621665477752686e-01 7.064958335831761360e-04
6.260000000000000000e+02 6.260000000000000000e+02 4.733614623546600342e-03 3.431202145293354988e-03 2.891836687922477722e-03 2.347427653148770332e-03 2.349541522562503815e-03 4.533211886882781982e-01 5.650857929140329361e-04
6.360000000000000000e+02 6.360000000000000000e+02 4.744993988424539566e-03 3.439369611442089081e-03 2.902159700170159340e-03 2.357413060963153839e-03 2.364682266488671303e-03 4.543352425098419189e-01 5.352178122848272324e-04
6.470000000000000000e+02 6.470000000000000000e+02 4.755476955324411392e-03 3.447889117524027824e-03 2.912497613579034805e-03 2.368754940107464790e-03 2.383754355832934380e-03 4.555233120918273926e-01 6.102469051256775856e-04
6.580000000000000000e+02 6.580000000000000000e+02 4.764642566442489624e-03 3.455866826698184013e-03 2.923168241977691650e-03 2.379228826612234116e-03 2.397818490862846375e-03 4.565340876579284668e-01 6.833228981122374535e-04
6.690000000000000000e+02 6.690000000000000000e+02 4.775086883455514908e-03 3.464363981038331985e-03 2.933929208666086197e-03 2.389038214460015297e-03 2.408917993307113647e-03 4.574045538902282715e-01 5.159286083653569221e-04
6.800000000000000000e+02 6.800000000000000000e+02 4.785229917615652084e-03 3.472582437098026276e-03 2.944386331364512444e-03 2.398798475041985512e-03 2.422198187559843063e-03 4.583718180656433105e-01 5.173418903723359108e-04
6.910000000000000000e+02 6.910000000000000000e+02 4.794800654053688049e-03 3.480305196717381477e-03 2.954413881525397301e-03 2.409437671303749084e-03 2.437848132103681564e-03 4.594015479087829590e-01 7.093395106494426727e-04
7.020000000000000000e+02 7.020000000000000000e+02 4.803685937076807022e-03 3.487516893073916435e-03 2.965804655104875565e-03 2.418262651190161705e-03 2.445649122819304466e-03 4.601441323757171631e-01 5.524514126591384411e-04
7.140000000000000000e+02 7.140000000000000000e+02 4.815272986888885498e-03 3.497004741802811623e-03 2.977274358272552490e-03 2.428299281746149063e-03 2.454292960464954376e-03 4.609596431255340576e-01 5.018750089220702648e-04
7.260000000000000000e+02 7.260000000000000000e+02 4.825616721063852310e-03 3.505231812596321106e-03 2.988491905853152275e-03 2.438551047816872597e-03 2.466612262651324272e-03 4.619201421737670898e-01 6.230639992281794548e-04
7.380000000000000000e+02 7.380000000000000000e+02 4.836237989366054535e-03 3.513343399390578270e-03 2.998762298375368118e-03 2.448627259582281113e-03 2.479150891304016113e-03 4.628416895866394043e-01 4.548558499664068222e-04
7.500000000000000000e+02 7.500000000000000000e+02 4.846022464334964752e-03 3.520949045196175575e-03 3.008702537044882774e-03 2.457796828821301460e-03 2.492096507921814919e-03 4.638195037841796875e-01 8.725938387215137482e-04
7.630000000000000000e+02 7.630000000000000000e+02 4.857771098613739014e-03 3.530625253915786743e-03 3.019865602254867554e-03 2.467371989041566849e-03 2.500081202015280724e-03 4.645732045173645020e-01 5.371490260586142540e-04
7.750000000000000000e+02 7.750000000000000000e+02 4.868465475738048553e-03 3.539021825417876244e-03 3.029930405318737030e-03 2.476285211741924286e-03 2.509839832782745361e-03 4.653974175453186035e-01 4.486286197789013386e-04
7.880000000000000000e+02 7.880000000000000000e+02 4.878472071141004562e-03 3.547183703631162643e-03 3.040256444364786148e-03 2.486930461600422859e-03 2.524260431528091431e-03 4.664210081100463867e-01 5.549433408305048943e-04
8.010000000000000000e+02 8.010000000000000000e+02 4.888046532869338989e-03 3.555257106199860573e-03 3.051241394132375717e-03 2.496638102456927299e-03 2.534765750169754028e-03 4.672897756099700928e-01 4.684088053181767464e-04
8.150000000000000000e+02 8.150000000000000000e+02 4.898312967270612717e-03 3.563515376299619675e-03 3.061567433178424835e-03 2.506805118173360825e-03 2.548142801970243454e-03 4.683186411857604980e-01 3.963097697123885155e-04
8.280000000000000000e+02 8.280000000000000000e+02 4.906669724732637405e-03 3.570621367543935776e-03 3.071332816034555435e-03 2.516441280022263527e-03 2.560676075518131256e-03 4.692875444889068604e-01 6.406459142453968525e-04
8.420000000000000000e+02 8.420000000000000000e+02 4.920382983982563019e-03 3.581049852073192596e-03 3.082396695390343666e-03 2.526506781578063965e-03 2.565742703154683113e-03 4.699521660804748535e-01 4.636492813006043434e-04
8.560000000000000000e+02 8.560000000000000000e+02 4.932647105306386948e-03 3.591144690290093422e-03 3.093355800956487656e-03 2.535811858251690865e-03 2.575281308963894844e-03 4.708160459995269775e-01 3.845023747999221087e-04
8.700000000000000000e+02 8.700000000000000000e+02 4.942601080983877182e-03 3.598678857088088989e-03 3.104165894910693169e-03 2.546223578974604607e-03 2.588181989267468452e-03 4.717707633972167969e-01 4.966628039255738258e-04
8.850000000000000000e+02 8.850000000000000000e+02 4.952694289386272430e-03 3.607132704928517342e-03 3.115440020337700844e-03 2.556071383878588676e-03 2.598085906356573105e-03 4.726389646530151367e-01 4.439707845449447632e-04
8.990000000000000000e+02 8.990000000000000000e+02 4.961688537150621414e-03 3.615393303334712982e-03 3.125118557363748550e-03 2.565008355304598808e-03 2.608230337500572205e-03 4.735176563262939453e-01 4.069164860993623734e-04
9.140000000000000000e+02 9.140000000000000000e+02 4.971771966665983200e-03 3.623534692451357841e-03 3.135354490950703621e-03 2.575100632384419441e-03 2.618705853819847107e-03 4.743961691856384277e-01 3.554585273377597332e-04
9.300000000000000000e+02 9.300000000000000000e+02 4.981643054634332657e-03 3.631644649431109428e-03 3.145844675600528717e-03 2.585825510323047638e-03 2.630574861541390419e-03 4.753587841987609863e-01 3.670550067909061909e-04
9.450000000000000000e+02 9.450000000000000000e+02 4.991145804524421692e-03 3.639674047008156776e-03 3.155269660055637360e-03 2.595463301986455917e-03 2.641986822709441185e-03 4.762827754020690918e-01 4.116912023164331913e-04
9.610000000000000000e+02 9.610000000000000000e+02 5.001033656299114227e-03 3.647248959168791771e-03 3.165342379361391068e-03 2.605961170047521591e-03 2.651602262631058693e-03 4.771326482295989990e-01 3.643744275905191898e-04
9.770000000000000000e+02 9.770000000000000000e+02 5.011401139199733734e-03 3.655281849205493927e-03 3.175046760588884354e-03 2.615342382341623306e-03 2.660659607499837875e-03 4.779659211635589600e-01 4.197884700261056423e-04
9.930000000000000000e+02 9.930000000000000000e+02 5.021218676120042801e-03 3.662763163447380066e-03 3.185685258358716965e-03 2.625021617859601974e-03 2.669886685907840729e-03 4.788184463977813721e-01 4.218425019644200802e-04
1.009000000000000000e+03 1.009000000000000000e+03 5.031273700296878815e-03 3.671415150165557861e-03 3.194986842572689056e-03 2.634778385981917381e-03 2.678358461707830429e-03 4.796058535575866699e-01 3.479448205325752497e-04
1.026000000000000000e+03 1.026000000000000000e+03 5.040437914431095123e-03 3.679245011880993843e-03 3.204684238880872726e-03 2.644516993314027786e-03 2.689079381525516510e-03 4.804953634738922119e-01 3.403786686249077320e-04
1.043000000000000000e+03 1.043000000000000000e+03 5.049533676356077194e-03 3.686927026137709618e-03 3.214290365576744080e-03 2.654565498232841492e-03 2.698600525036454201e-03 4.813262224197387695e-01 3.286984865553677082e-04
1.061000000000000000e+03 1.061000000000000000e+03 5.060087423771619797e-03 3.694975050166249275e-03 3.225029213353991508e-03 2.665248466655611992e-03 2.707740757614374161e-03 4.821735620498657227e-01 3.772774070966988802e-04
1.078000000000000000e+03 1.078000000000000000e+03 5.069185979664325714e-03 3.702521324157714844e-03 3.234490286558866501e-03 2.674568444490432739e-03 2.716231625527143478e-03 4.829510748386383057e-01 3.107835655100643635e-04
1.096000000000000000e+03 1.096000000000000000e+03 5.078697111457586288e-03 3.709910670295357704e-03 3.243583487346768379e-03 2.684447215870022774e-03 2.725954400375485420e-03 4.838179051876068115e-01 2.911117626354098320e-04
1.114000000000000000e+03 1.114000000000000000e+03 5.087730009108781815e-03 3.717148443683981895e-03 3.253416391089558601e-03 2.694951603189110756e-03 2.735802670940756798e-03 4.846608638763427734e-01 3.304529527667909861e-04
1.133000000000000000e+03 1.133000000000000000e+03 5.097961053252220154e-03 3.725659335032105446e-03 3.264338476583361626e-03 2.704678103327751160e-03 2.743088640272617340e-03 4.854097068309783936e-01 3.134173166472464800e-04
1.152000000000000000e+03 1.152000000000000000e+03 5.108043085783720016e-03 3.734300611540675163e-03 3.273820970207452774e-03 2.714815782383084297e-03 2.753037959337234497e-03 4.862413406372070312e-01 4.071487346664071083e-04
1.171000000000000000e+03 1.171000000000000000e+03 5.120584741234779358e-03 3.743700450286269188e-03 3.285407088696956635e-03 2.724814694374799728e-03 2.756423084065318108e-03 4.868233799934387207e-01 3.457032726146280766e-04
1.190000000000000000e+03 1.190000000000000000e+03 5.131750367581844330e-03 3.751959418877959251e-03 3.295675618574023247e-03 2.734264126047492027e-03 2.763839671388268471e-03 4.875420331954956055e-01 2.831867896020412445e-04
1.210000000000000000e+03 1.210000000000000000e+03 5.141202360391616821e-03 3.760266117751598358e-03 3.305750200524926186e-03 2.744803437963128090e-03 2.774420427158474922e-03 4.884009659290313721e-01 2.704365469980984926e-04
1.230000000000000000e+03 1.230000000000000000e+03 5.148399621248245239e-03 3.766772802919149399e-03 3.314565634354948997e-03 2.754692919552326202e-03 2.785809338092803955e-03 4.893081486225128174e-01 2.728210820350795984e-04
1.251000000000000000e+03 1.251000000000000000e+03 5.158910993486642838e-03 3.774980781599879265e-03 3.324714023619890213e-03 2.765138866379857063e-03 2.790528116747736931e-03 4.899471700191497803e-01 3.572616842575371265e-04
1.271000000000000000e+03 1.271000000000000000e+03 5.171556025743484497e-03 3.785155713558197021e-03 3.336729947477579117e-03 2.774583641439676285e-03 2.792450133711099625e-03 4.904420375823974609e-01 3.193781303707510233e-04
1.292000000000000000e+03 1.292000000000000000e+03 5.180073902010917664e-03 3.792519448325037956e-03 3.345842473208904266e-03 2.784358570352196693e-03 2.800141228362917900e-03 4.911752045154571533e-01 2.180369920097291470e-04
1.314000000000000000e+03 1.314000000000000000e+03 5.185941699892282486e-03 3.798040095716714859e-03 3.354606684297323227e-03 2.794655272737145424e-03 2.813413739204406738e-03 4.921424686908721924e-01 2.476519439369440079e-04
1.336000000000000000e+03 1.336000000000000000e+03 5.193428136408329010e-03 3.805017331615090370e-03 3.363881260156631470e-03 2.804643241688609123e-03 2.823759103193879128e-03 4.929694533348083496e-01 2.476339286658912897e-04
1.358000000000000000e+03 1.358000000000000000e+03 5.201267078518867493e-03 3.812015289440751076e-03 3.372509730979800224e-03 2.813549945130944252e-03 2.832041354849934578e-03 4.937410056591033936e-01 2.404569531790912151e-04
1.381000000000000000e+03 1.381000000000000000e+03 5.208449438214302063e-03 3.819257719442248344e-03 3.382016671821475029e-03 2.823587972670793533e-03 2.840856788679957390e-03 4.945062696933746338e-01 2.385950065217912197e-04
1.403000000000000000e+03 1.403000000000000000e+03 5.217073485255241394e-03 3.827249631285667419e-03 3.391738515347242355e-03 2.832845086231827736e-03 2.846001880243420601e-03 4.950872957706451416e-01 2.509542100597172976e-04
1.427000000000000000e+03 1.427000000000000000e+03 5.226711276918649673e-03 3.835396142676472664e-03 3.400983987376093864e-03 2.843040740117430687e-03 2.853091107681393623e-03 4.957862794399261475e-01 2.397721254965290427e-04
1.450000000000000000e+03 1.450000000000000000e+03 5.235181655734777451e-03 3.842590842396020889e-03 3.410183126106858253e-03 2.852958627045154572e-03 2.859712112694978714e-03 4.964509606361389160e-01 2.310216805199161172e-04
1.475000000000000000e+03 1.475000000000000000e+03 5.243394989520311356e-03 3.849927103146910667e-03 3.420070046558976173e-03 2.864100504666566849e-03 2.867941977456212044e-03 4.971252679824829102e-01 2.442561672069132328e-04
1.499000000000000000e+03 1.499000000000000000e+03 5.251099821180105209e-03 3.857268719002604485e-03 3.428913420066237450e-03 2.873292192816734314e-03 2.876304788514971733e-03 4.978200495243072510e-01 2.103549923049286008e-04
1.524000000000000000e+03 1.524000000000000000e+03 5.258048418909311295e-03 3.864394966512918472e-03 3.437720471993088722e-03 2.882283646613359451e-03 2.885484369471669197e-03 4.985637068748474121e-01 2.088246546918526292e-04
1.549000000000000000e+03 1.549000000000000000e+03 5.265776999294757843e-03 3.871190128847956657e-03 3.446281189098954201e-03 2.891571959480643272e-03 2.893771510571241379e-03 4.992770850658416748e-01 2.916028024628758430e-04
1.575000000000000000e+03 1.575000000000000000e+03 5.275465548038482666e-03 3.878846066072583199e-03 3.455565776675939560e-03 2.901372499763965607e-03 2.898625796660780907e-03 4.998743832111358643e-01 2.118933771271258593e-04
1.601000000000000000e+03 1.601000000000000000e+03 5.284386686980724335e-03 3.885894315317273140e-03 3.464509965851902962e-03 2.910974435508251190e-03 2.905457979068160057e-03 5.005235671997070312e-01 1.935043546836823225e-04
1.628000000000000000e+03 1.628000000000000000e+03 5.291885696351528168e-03 3.892854554578661919e-03 3.473841585218906403e-03 2.920709317550063133e-03 2.914029406383633614e-03 5.012257099151611328e-01 2.927999012172222137e-04
1.655000000000000000e+03 1.655000000000000000e+03 5.301826633512973785e-03 3.900045994669198990e-03 3.483403939753770828e-03 2.931485185399651527e-03 2.921587554737925529e-03 5.018150210380554199e-01 2.178738068323582411e-04
1.682000000000000000e+03 1.682000000000000000e+03 5.311315413564443588e-03 3.907207865267992020e-03 3.491959068924188614e-03 2.941851504147052765e-03 2.930870978161692619e-03 5.025175213813781738e-01 1.785047206794843078e-04
1.710000000000000000e+03 1.710000000000000000e+03 5.318141076713800430e-03 3.912994638085365295e-03 3.499791724607348442e-03 2.951917238533496857e-03 2.941652666777372360e-03 5.033028721809387207e-01 2.345988323213532567e-04
1.739000000000000000e+03 1.739000000000000000e+03 5.327605642378330231e-03 3.921081777662038803e-03 3.509083529934287071e-03 2.962225582450628281e-03 2.949030837044119835e-03 5.039199590682983398e-01 1.841153425630182028e-04
1.768000000000000000e+03 1.768000000000000000e+03 5.333572160452604294e-03 3.927176818251609802e-03 3.517277073115110397e-03 2.971845213323831558e-03 2.959336386993527412e-03 5.046293735504150391e-01 1.883369259303435683e-04
1.797000000000000000e+03 1.797000000000000000e+03 5.342531017959117889e-03 3.934660926461219788e-03 3.526014508679509163e-03 2.980949124321341515e-03 2.966001396998763084e-03 5.052611827850341797e-01 1.674913364695385098e-04
1.827000000000000000e+03 1.827000000000000000e+03 5.349978338927030563e-03 3.941952250897884369e-03 3.534686518833041191e-03 2.990121021866798401e-03 2.973964205011725426e-03 5.058910250663757324e-01 1.628834579605609179e-04
1.857000000000000000e+03 1.857000000000000000e+03 5.358280148357152939e-03 3.948748577386140823e-03 3.544592298567295074e-03 2.999311778694391251e-03 2.980700461193919182e-03 5.064161419868469238e-01 2.196351269958540797e-04
1.888000000000000000e+03 1.888000000000000000e+03 5.366950761526823044e-03 3.956848289817571640e-03 3.552282694727182388e-03 3.008505562320351601e-03 2.991015557199716568e-03 5.070822834968566895e-01 1.684763410594314337e-04
1.919000000000000000e+03 1.919000000000000000e+03 5.372583400458097458e-03 3.963031340390443802e-03 3.558994969353079796e-03 3.017586888745427132e-03 3.004302270710468292e-03 5.078326463699340820e-01 1.865733938757330179e-04
1.951000000000000000e+03 1.951000000000000000e+03 5.381782539188861847e-03 3.970761783421039581e-03 3.567839274182915688e-03 3.028004197403788567e-03 3.011591266840696335e-03 5.084132552146911621e-01 1.649287587497383356e-04
1.984000000000000000e+03 1.984000000000000000e+03 5.387729965150356293e-03 3.977204207330942154e-03 3.576741553843021393e-03 3.037389367818832397e-03 3.022331278771162033e-03 5.091232657432556152e-01 1.895530585898086429e-04
2.017000000000000000e+03 2.017000000000000000e+03 5.396782886236906052e-03 3.984429407864809036e-03 3.585997503250837326e-03 3.047555452212691307e-03 3.029756247997283936e-03 5.096913576126098633e-01 1.526808482594788074e-04
2.050000000000000000e+03 2.050000000000000000e+03 5.404680036008358002e-03 3.991484176367521286e-03 3.594501875340938568e-03 3.056703601032495499e-03 3.040485316887497902e-03 5.103504061698913574e-01 1.741327723721042275e-04
2.084000000000000000e+03 2.084000000000000000e+03 5.411816295236349106e-03 3.997747786343097687e-03 3.603451419621706009e-03 3.066719742491841316e-03 3.051734529435634613e-03 5.110424757003784180e-01 1.710633514449000359e-04
2.119000000000000000e+03 2.119000000000000000e+03 5.418211687356233597e-03 4.003684036433696747e-03 3.611633554100990295e-03 3.076639724895358086e-03 3.060193732380867004e-03 5.116646289825439453e-01 1.400066685164347291e-04
2.154000000000000000e+03 2.154000000000000000e+03 5.423642694950103760e-03 4.010070115327835083e-03 3.620108356699347496e-03 3.086484037339687347e-03 3.070612670853734016e-03 5.123261213302612305e-01 1.345098717138171196e-04
2.190000000000000000e+03 2.190000000000000000e+03 5.429891403764486313e-03 4.015943501144647598e-03 3.628459526225924492e-03 3.095537424087524414e-03 3.081959672272205353e-03 5.130077600479125977e-01 1.672114740358665586e-04
2.226000000000000000e+03 2.226000000000000000e+03 5.436967592686414719e-03 4.022629931569099426e-03 3.637954592704772949e-03 3.105454379692673683e-03 3.089630976319313049e-03 5.135471820831298828e-01 1.358252775389701128e-04
2.263000000000000000e+03 2.263000000000000000e+03 5.443605128675699234e-03 4.028809722512960434e-03 3.645809134468436241e-03 3.114515915513038635e-03 3.100266680121421814e-03 5.141721367835998535e-01 1.434722216799855232e-04
2.301000000000000000e+03 2.301000000000000000e+03 5.450299941003322601e-03 4.034866578876972198e-03 3.654072061181068420e-03 3.123900620266795158e-03 3.109541721642017365e-03 5.147855877876281738e-01 1.418677857145667076e-04
2.339000000000000000e+03 2.339000000000000000e+03 5.456953309476375580e-03 4.040961153805255890e-03 3.662027651444077492e-03 3.132852958515286446e-03 3.119255881756544113e-03 5.153752565383911133e-01 1.496429904364049435e-04
2.378000000000000000e+03 2.378000000000000000e+03 5.463457666337490082e-03 4.046740010380744934e-03 3.669717581942677498e-03 3.141732187941670418e-03 3.129181684926152229e-03 5.159528851509094238e-01 1.605204597581177950e-04
2.417000000000000000e+03 2.417000000000000000e+03 5.581724923104047775e-03 4.104320891201496124e-03 3.728055860847234726e-03 3.181070787832140923e-03 3.087326651439070702e-03 5.139386653900146484e-01 4.164692072663456202e-04
2.457000000000000000e+03 2.457000000000000000e+03 5.608170758932828903e-03 4.126997198909521103e-03 3.746300237253308296e-03 3.204866079613566399e-03 3.107417607679963112e-03 5.147584676742553711e-01 1.767266076058149338e-04
2.498000000000000000e+03 2.498000000000000000e+03 5.613178946077823639e-03 4.133991431444883347e-03 3.755926154553890228e-03 3.217703197151422501e-03 3.134679747745394707e-03 5.159801840782165527e-01 1.523355604149401188e-04
2.540000000000000000e+03 2.540000000000000000e+03 5.619323346763849258e-03 4.140546545386314392e-03 3.765321103855967522e-03 3.229093505069613457e-03 3.160283202305436134e-03 5.170705914497375488e-01 1.515136973466724157e-04
2.582000000000000000e+03 2.582000000000000000e+03 5.625275894999504089e-03 4.147082101553678513e-03 3.774726530537009239e-03 3.239575307816267014e-03 3.182640997692942619e-03 5.180203318595886230e-01 1.373877457808703184e-04
2.625000000000000000e+03 2.625000000000000000e+03 5.630402360111474991e-03 4.152908921241760254e-03 3.783983178436756134e-03 3.249206580221652985e-03 3.203777130693197250e-03 5.189270377159118652e-01 1.303786848438903689e-04
2.668000000000000000e+03 2.668000000000000000e+03 5.635465495288372040e-03 4.158628638833761215e-03 3.792151343077421188e-03 3.258574753999710083e-03 3.224145621061325073e-03 5.197947621345520020e-01 1.258904085261747241e-04
2.713000000000000000e+03 2.713000000000000000e+03 5.641199648380279541e-03 4.164633806794881821e-03 3.800867591053247452e-03 3.268368309363722801e-03 3.243656363338232040e-03 5.206303596496582031e-01 1.300985313719138503e-04
2.758000000000000000e+03 2.758000000000000000e+03 5.647340789437294006e-03 4.170801024883985519e-03 3.809480927884578705e-03 3.278302261605858803e-03 3.260823898017406464e-03 5.213779807090759277e-01 1.386378862662240863e-04
2.804000000000000000e+03 2.804000000000000000e+03 5.654303822666406631e-03 4.177320282906293869e-03 3.818361554294824600e-03 3.287766361609101295e-03 3.276063594967126846e-03 5.220728516578674316e-01 1.744194742059335113e-04
2.850000000000000000e+03 2.850000000000000000e+03 5.661129020154476166e-03 4.183735232800245285e-03 3.827058477327227592e-03 3.297028597444295883e-03 3.289717249572277069e-03 5.227067470550537109e-01 1.327680074609816074e-04
2.897000000000000000e+03 2.897000000000000000e+03 5.667394958436489105e-03 4.189949017018079758e-03 3.836122807115316391e-03 3.307116683572530746e-03 3.301793243736028671e-03 5.232940912246704102e-01 1.158999366452917457e-04
2.946000000000000000e+03 2.946000000000000000e+03 5.674163810908794403e-03 4.196553956717252731e-03 3.844992723315954208e-03 3.317058319225907326e-03 3.314810805022716522e-03 5.239211916923522949e-01 1.303448807448148727e-04
2.994000000000000000e+03 2.994000000000000000e+03 5.681161768734455109e-03 4.203682299703359604e-03 3.853808622807264328e-03 3.327307291328907013e-03 3.328454447910189629e-03 5.245212912559509277e-01 1.267421757802367210e-04
3.044000000000000000e+03 3.044000000000000000e+03 5.688181146979331970e-03 4.210241604596376419e-03 3.863392863422632217e-03 3.337066620588302612e-03 3.339664544910192490e-03 5.250710844993591309e-01 1.471663563279435039e-04
3.095000000000000000e+03 3.095000000000000000e+03 5.695642903447151184e-03 4.217196721583604813e-03 3.872815519571304321e-03 3.347552148625254631e-03 3.352588741108775139e-03 5.256426334381103516e-01 1.122996109188534319e-04
3.146000000000000000e+03 3.146000000000000000e+03 5.702518392354249954e-03 4.223847761750221252e-03 3.881828160956501961e-03 3.357088426128029823e-03 3.366125747561454773e-03 5.262180566787719727e-01 1.444158697267994285e-04
3.198000000000000000e+03 3.198000000000000000e+03 5.710111465305089951e-03 4.230794031172990799e-03 3.890987951308488846e-03 3.366906661540269852e-03 3.377429675310850143e-03 5.267549157142639160e-01 1.533127797301858664e-04
3.252000000000000000e+03 3.252000000000000000e+03 5.716232117265462875e-03 4.237376619130373001e-03 3.900334704667329788e-03 3.377126995474100113e-03 3.392229555174708366e-03 5.273805260658264160e-01 1.498164056101813912e-04
3.306000000000000000e+03 3.306000000000000000e+03 5.727475509047508240e-03 4.246674478054046631e-03 3.911951556801795959e-03 3.387986216694116592e-03 3.394263330847024918e-03 5.276436209678649902e-01 1.184555148938670754e-04
3.360000000000000000e+03 3.360000000000000000e+03 5.734287202358245850e-03 4.253237973898649216e-03 3.920361399650573730e-03 3.398459404706954956e-03 3.411538433283567429e-03 5.282979607582092285e-01 1.140450622187927365e-04
3.416000000000000000e+03 3.416000000000000000e+03 5.741306580603122711e-03 4.260770510882139206e-03 3.930178936570882797e-03 3.408693475648760796e-03 3.424831666052341461e-03 5.288751125335693359e-01 1.304304169025272131e-04
3.473000000000000000e+03 3.473000000000000000e+03 5.748568568378686905e-03 4.268218297511339188e-03 3.939419984817504883e-03 3.418813692405819893e-03 3.438842250034213066e-03 5.294722914695739746e-01 1.160009851446375251e-04
3.531000000000000000e+03 3.531000000000000000e+03 5.756179336458444595e-03 4.275498446077108383e-03 3.948788158595561981e-03 3.429524833336472511e-03 3.449195064604282379e-03 5.299618244171142578e-01 1.179794926429167390e-04
3.589000000000000000e+03 3.589000000000000000e+03 5.763613618910312653e-03 4.282860085368156433e-03 3.958147484809160233e-03 3.439970547333359718e-03 3.461964661255478859e-03 5.304891467094421387e-01 1.682892907410860062e-04
3.649000000000000000e+03 3.649000000000000000e+03 5.772651638835668564e-03 4.291232675313949585e-03 3.969445358961820602e-03 3.451033262535929680e-03 3.470702795311808586e-03 5.309155583381652832e-01 1.345426280749961734e-04
3.710000000000000000e+03 3.710000000000000000e+03 5.779707338660955429e-03 4.298869520425796509e-03 3.978732973337173462e-03 3.462178865447640419e-03 3.484752494841814041e-03 5.314630866050720215e-01 8.948084723670035601e-05
3.771000000000000000e+03 3.771000000000000000e+03 5.787060130387544632e-03 4.306178074330091476e-03 3.988437820225954056e-03 3.472936572507023811e-03 3.496511606499552727e-03 5.319530367851257324e-01 1.158646700787357986e-04
3.834000000000000000e+03 3.834000000000000000e+03 5.794222466647624969e-03 4.313487093895673752e-03 3.997950814664363861e-03 3.483357140794396400e-03 3.509919857606291771e-03 5.324953794479370117e-01 1.551682944409549236e-04
3.897000000000000000e+03 3.897000000000000000e+03 5.802066065371036530e-03 4.321400076150894165e-03 4.008322954177856445e-03 3.494411241263151169e-03 3.520136000588536263e-03 5.329437255859375000e-01 9.391491767019033432e-05
3.962000000000000000e+03 3.962000000000000000e+03 5.810768809169530869e-03 4.329222254455089569e-03 4.018917679786682129e-03 3.504997817799448967e-03 3.530244110152125359e-03 5.334033966064453125e-01 9.020081779453903437e-05
4.028000000000000000e+03 4.028000000000000000e+03 5.818089004606008530e-03 4.336527548730373383e-03 4.029234871268272400e-03 3.515904303640127182e-03 3.543685656040906906e-03 5.339298248291015625e-01 1.342089963145554066e-04
4.095000000000000000e+03 4.095000000000000000e+03 5.825940985232591629e-03 4.344193730503320694e-03 4.040128085762262344e-03 3.527110675349831581e-03 3.554721828550100327e-03 5.343834757804870605e-01 1.022154829115606844e-04
4.163000000000000000e+03 4.163000000000000000e+03 5.833752918988466263e-03 4.352085758000612259e-03 4.050454124808311462e-03 3.538359887897968292e-03 3.568705869838595390e-03 5.349190831184387207e-01 9.280910308007150888e-05
4.232000000000000000e+03 4.232000000000000000e+03 5.840745754539966583e-03 4.359240178018808365e-03 4.060535226017236710e-03 3.549703862518072128e-03 3.580440301448106766e-03 5.353916287422180176e-01 1.171267722384072840e-04
4.302000000000000000e+03 4.302000000000000000e+03 5.848502740263938904e-03 4.367000423371791840e-03 4.070790484547615051e-03 3.561005229130387306e-03 3.592886729165911674e-03 5.358822345733642578e-01 1.676639658398926258e-04
4.374000000000000000e+03 4.374000000000000000e+03 5.855947732925415039e-03 4.374457057565450668e-03 4.081616178154945374e-03 3.572875168174505234e-03 3.604712896049022675e-03 5.363429784774780273e-01 8.247286314144730568e-05
4.446000000000000000e+03 4.446000000000000000e+03 5.864080507308244705e-03 4.381923004984855652e-03 4.091750364750623703e-03 3.585023805499076843e-03 3.615239867940545082e-03 5.367767810821533203e-01 8.453810005448758602e-05
4.520000000000000000e+03 4.520000000000000000e+03 5.870702210813760757e-03 4.389225039631128311e-03 4.102552309632301331e-03 3.596402704715728760e-03 3.629968035966157913e-03 5.373034477233886719e-01 8.047808660194277763e-05
4.595000000000000000e+03 4.595000000000000000e+03 5.878964439034461975e-03 4.397161304950714111e-03 4.113485570996999741e-03 3.608465194702148438e-03 3.640145063400268555e-03 5.377336144447326660e-01 1.272499357583001256e-04
4.672000000000000000e+03 4.672000000000000000e+03 5.886678118258714676e-03 4.405078012496232986e-03 4.123988095670938492e-03 3.620664123445749283e-03 3.651913953945040703e-03 5.381796956062316895e-01 8.209691441152244806e-05
4.749000000000000000e+03 4.749000000000000000e+03 5.893944762647151947e-03 4.412508103996515274e-03 4.134539514780044556e-03 3.632305189967155457e-03 3.665228607133030891e-03 5.386475324630737305e-01 1.006550082820467651e-04
4.828000000000000000e+03 4.828000000000000000e+03 5.902250297367572784e-03 4.419735632836818695e-03 4.145607817918062210e-03 3.644580719992518425e-03 3.677385626360774040e-03 5.390978455543518066e-01 8.312112913699820638e-05
4.908000000000000000e+03 4.908000000000000000e+03 5.910366773605346680e-03 4.427654203027486801e-03 4.156790673732757568e-03 3.656402230262756348e-03 3.687377553433179855e-03 5.395244359970092773e-01 7.975503103807568550e-05
4.990000000000000000e+03 4.990000000000000000e+03 5.917530972510576248e-03 4.434797912836074829e-03 4.168082494288682938e-03 3.668745979666709900e-03 3.700287546962499619e-03 5.399749279022216797e-01 9.442376176593825221e-05
5.073000000000000000e+03 5.073000000000000000e+03 5.925978533923625946e-03 4.443002864718437195e-03 4.179247654974460602e-03 3.680837806314229965e-03 3.714059712365269661e-03 5.404716730117797852e-01 6.997019227128475904e-05
5.157000000000000000e+03 5.157000000000000000e+03 5.933574400842189789e-03 4.450645763427019119e-03 4.190209787338972092e-03 3.693185281008481979e-03 3.726989263668656349e-03 5.409272313117980957e-01 1.154569326899945736e-04
5.243000000000000000e+03 5.243000000000000000e+03 5.941880866885185242e-03 4.458372946828603745e-03 4.201165866106748581e-03 3.705655690282583237e-03 3.740125335752964020e-03 5.413947701454162598e-01 6.742643745383247733e-05
5.330000000000000000e+03 5.330000000000000000e+03 6.173187866806983948e-03 4.618054255843162537e-03 4.338503815233707428e-03 3.812890266999602318e-03 3.677842672914266586e-03 5.373940467834472656e-01 4.704869352281093597e-04
5.418000000000000000e+03 5.418000000000000000e+03 6.202218122780323029e-03 4.643504507839679718e-03 4.374083597213029861e-03 3.855124814435839653e-03 3.748563118278980255e-03 5.395984053611755371e-01 1.490717986598610878e-04
5.508000000000000000e+03 5.508000000000000000e+03 6.209507584571838379e-03 4.653157666325569153e-03 4.391764756292104721e-03 3.879690542817115784e-03 3.806462977081537247e-03 5.415401458740234375e-01 1.117063220590353012e-04
5.600000000000000000e+03 5.600000000000000000e+03 6.220206152647733688e-03 4.663755651563405991e-03 4.409450571984052658e-03 3.900646232068538666e-03 3.853774629533290863e-03 5.430942773818969727e-01 9.379947732668370008e-05
5.693000000000000000e+03 5.693000000000000000e+03 6.230834871530532837e-03 4.672887735068798065e-03 4.425987135618925095e-03 3.919966984540224075e-03 3.894090652465820312e-03 5.444125533103942871e-01 8.354552119271829724e-05
5.787000000000000000e+03 5.787000000000000000e+03 6.242032628506422043e-03 4.682464059442281723e-03 4.441643599420785904e-03 3.939136397093534470e-03 3.930766135454177856e-03 5.455673336982727051e-01 8.023575355764478445e-05
5.883000000000000000e+03 5.883000000000000000e+03 6.253849714994430542e-03 4.693129565566778183e-03 4.457499831914901733e-03 3.958469722419977188e-03 3.963738679885864258e-03 5.465950369834899902e-01 7.200867548817768693e-05
5.981000000000000000e+03 5.981000000000000000e+03 6.264977622777223587e-03 4.703965969383716583e-03 4.472943488508462906e-03 3.977201879024505615e-03 3.992356825619935989e-03 5.474839210510253906e-01 7.235545490402728319e-05
6.080000000000000000e+03 6.080000000000000000e+03 6.275786552578210831e-03 4.714351613074541092e-03 4.488203208893537521e-03 3.995715174823999405e-03 4.018184728920459747e-03 5.482848286628723145e-01 7.446791278198361397e-05
6.181000000000000000e+03 6.181000000000000000e+03 6.286872085183858871e-03 4.724417347460985184e-03 4.503349307924509048e-03 4.013620782643556595e-03 4.042940214276313782e-03 5.490319728851318359e-01 9.359525574836879969e-05
6.284000000000000000e+03 6.284000000000000000e+03 6.297493819147348404e-03 4.734315909445285797e-03 4.518008325248956680e-03 4.031179938465356827e-03 4.066586494445800781e-03 5.497323870658874512e-01 6.323459820123389363e-05
6.389000000000000000e+03 6.389000000000000000e+03 6.308224983513355255e-03 4.744409583508968353e-03 4.532480612397193909e-03 4.048407077789306641e-03 4.089500755071640015e-03 5.504208803176879883e-01 6.262506940402090549e-05
6.495000000000000000e+03 6.495000000000000000e+03 6.317874882370233536e-03 4.753193352371454239e-03 4.546602256596088409e-03 4.065171815454959869e-03 4.112015478312969208e-03 5.510780215263366699e-01 7.401278708130121231e-05
6.602000000000000000e+03 6.602000000000000000e+03 6.327546201646327972e-03 4.762196447700262070e-03 4.560632165521383286e-03 4.081615712493658066e-03 4.133587703108787537e-03 5.517148971557617188e-01 1.057185800164006650e-04
6.712000000000000000e+03 6.712000000000000000e+03 6.337719969451427460e-03 4.771267063915729523e-03 4.574972670525312424e-03 4.098644480109214783e-03 4.153251182287931442e-03 5.522879958152770996e-01 7.681673014303669333e-05
6.824000000000000000e+03 6.824000000000000000e+03 6.348086986690759659e-03 4.780658055096864700e-03 4.589589312672615051e-03 4.115905612707138062e-03 4.170500673353672028e-03 5.528015494346618652e-01 5.760177009506151080e-05
6.937000000000000000e+03 6.937000000000000000e+03 6.357830483466386795e-03 4.789504688233137131e-03 4.603354260325431824e-03 4.132426343858242035e-03 4.190487787127494812e-03 5.533849000930786133e-01 8.139791316352784634e-05
7.052000000000000000e+03 7.052000000000000000e+03 6.367463618516921997e-03 4.798758774995803833e-03 4.617128055542707443e-03 4.149095620959997177e-03 4.209858831018209457e-03 5.539374351501464844e-01 7.816735887899994850e-05
7.169000000000000000e+03 7.169000000000000000e+03 6.377362180501222610e-03 4.807722754776477814e-03 4.631106276065111160e-03 4.165893886238336563e-03 4.227160010486841202e-03 5.544558763504028320e-01 6.746154394932091236e-05
7.288000000000000000e+03 7.288000000000000000e+03 6.386991590261459351e-03 4.816541448235511780e-03 4.645165987312793732e-03 4.183121025562286377e-03 4.243902396410703659e-03 5.549506545066833496e-01 7.188104063970968127e-05
7.409000000000000000e+03 7.409000000000000000e+03 6.396905053406953812e-03 4.825366660952568054e-03 4.658930469304323196e-03 4.200039431452751160e-03 4.260521847754716873e-03 5.554281473159790039e-01 6.229288555914536119e-05
7.532000000000000000e+03 7.532000000000000000e+03 6.406868342310190201e-03 4.834347404539585114e-03 4.673025105148553848e-03 4.216788336634635925e-03 4.275256767868995667e-03 5.558879375457763672e-01 5.406484706327319145e-05
7.658000000000000000e+03 7.658000000000000000e+03 6.416497286409139633e-03 4.843091126531362534e-03 4.687056411057710648e-03 4.233544226735830307e-03 4.293311387300491333e-03 5.563936829566955566e-01 5.194098775973543525e-05
7.785000000000000000e+03 7.785000000000000000e+03 6.425541359931230545e-03 4.851687699556350708e-03 4.700436722487211227e-03 4.250331316143274307e-03 4.309461917728185654e-03 5.568525195121765137e-01 7.946501864353194833e-05
7.914000000000000000e+03 7.914000000000000000e+03 6.435392890125513077e-03 4.860808141529560089e-03 4.714658018201589584e-03 4.267022944986820221e-03 4.326758906245231628e-03 5.573441982269287109e-01 8.416240598307922482e-05
8.045000000000000000e+03 8.045000000000000000e+03 6.445008330047130585e-03 4.869689233601093292e-03 4.727933555841445923e-03 4.283787682652473450e-03 4.342520143836736679e-03 5.577788352966308594e-01 4.541344605968333781e-05
8.179000000000000000e+03 8.179000000000000000e+03 6.454869173467159271e-03 4.879040177911520004e-03 4.742050543427467346e-03 4.300059750676155090e-03 4.359757062047719955e-03 5.582722425460815430e-01 9.164115908788517118e-05
8.315000000000000000e+03 8.315000000000000000e+03 6.464407313615083694e-03 4.887594841420650482e-03 4.755821079015731812e-03 4.316919948905706406e-03 4.375899210572242737e-03 5.587224364280700684e-01 6.203084194567054510e-05
8.453000000000000000e+03 8.453000000000000000e+03 6.473583169281482697e-03 4.896461497992277145e-03 4.769363906234502792e-03 4.333994816988706589e-03 4.392800386995077133e-03 5.591800212860107422e-01 4.457332397578284144e-05
8.593000000000000000e+03 8.593000000000000000e+03 6.483030039817094803e-03 4.905289504677057266e-03 4.783294163644313812e-03 4.350671079009771347e-03 4.407509230077266693e-03 5.595976710319519043e-01 4.666365202865563333e-05
8.736000000000000000e+03 8.736000000000000000e+03 6.492084357887506485e-03 4.914514254778623581e-03 4.797062836587429047e-03 4.367365501821041107e-03 4.424693994224071503e-03 5.600449442863464355e-01 4.240756970830261707e-05
8.881000000000000000e+03 8.881000000000000000e+03 6.501214578747749329e-03 4.924096167087554932e-03 4.810805432498455048e-03 4.384101834148168564e-03 4.440096206963062286e-03 5.604665875434875488e-01 7.641523552592843771e-05
9.029000000000000000e+03 9.029000000000000000e+03 6.510732229799032211e-03 4.933876916766166687e-03 4.824542906135320663e-03 4.401411861181259155e-03 4.455834627151489258e-03 5.608898997306823730e-01 5.138391134096309543e-05
9.179000000000000000e+03 9.179000000000000000e+03 6.520084105432033539e-03 4.943332169204950333e-03 4.838451277464628220e-03 4.418655298650264740e-03 4.472056403756141663e-03 5.613287091255187988e-01 7.185988943092525005e-05
9.331000000000000000e+03 9.331000000000000000e+03 6.529388483613729477e-03 4.952544346451759338e-03 4.851840436458587646e-03 4.435842391103506088e-03 4.486688412725925446e-03 5.617300271987915039e-01 4.459395131561905146e-05
9.486000000000000000e+03 9.486000000000000000e+03 6.538701243698596954e-03 4.961717873811721802e-03 4.865684546530246735e-03 4.453021101653575897e-03 4.503191448748111725e-03 5.621771812438964844e-01 3.916571586159989238e-05
9.644000000000000000e+03 9.644000000000000000e+03 6.548191420733928680e-03 4.970950074493885040e-03 4.879561718553304672e-03 4.470359068363904953e-03 4.516292363405227661e-03 5.625429153442382812e-01 3.899168950738385320e-05
9.804000000000000000e+03 9.804000000000000000e+03 6.557415705174207687e-03 4.980038385838270187e-03 4.893141333013772964e-03 4.487864207476377487e-03 4.532657098025083542e-03 5.629819035530090332e-01 4.009691474493592978e-05
9.967000000000000000e+03 9.967000000000000000e+03 6.566078402101993561e-03 4.988811444491147995e-03 4.906572401523590088e-03 4.505033139139413834e-03 4.548244643956422806e-03 5.634011030197143555e-01 4.669725967687554657e-05
1.013200000000000000e+04 1.013200000000000000e+04 6.575434003025293350e-03 4.997908603399991989e-03 4.920250736176967621e-03 4.521895200014114380e-03 4.561646375805139542e-03 5.637931227684020996e-01 3.664055839180946350e-05
1.030000000000000000e+04 1.030000000000000000e+04 6.584381218999624252e-03 5.006713792681694031e-03 4.933792166411876678e-03 4.539289977401494980e-03 4.579376894980669022e-03 5.642381906509399414e-01 4.843175702262669802e-05
1.047100000000000000e+04 1.047100000000000000e+04 6.593595724552869797e-03 5.015402100980281830e-03 4.947441164404153824e-03 4.556756466627120972e-03 4.593188874423503876e-03 5.646220445632934570e-01 4.024484951514750719e-05
1.064500000000000000e+04 1.064500000000000000e+04 6.602677050977945328e-03 5.024132784456014633e-03 4.960870370268821716e-03 4.574137274175882339e-03 4.609516821801662445e-03 5.650390982627868652e-01 3.259342702222056687e-05
1.082200000000000000e+04 1.082200000000000000e+04 6.613002158701419830e-03 5.033837165683507919e-03 4.975589923560619354e-03 4.591113887727260590e-03 4.622829146683216095e-03 5.654234886169433594e-01 9.863045852398499846e-05
1.100200000000000000e+04 1.100200000000000000e+04 6.622012238949537277e-03 5.042938049882650375e-03 4.989576525986194611e-03 4.609058611094951630e-03 4.637941718101501465e-03 5.658076405525207520e-01 2.803888310154434294e-05
1.118500000000000000e+04 1.118500000000000000e+04 6.631060503423213959e-03 5.051686428487300873e-03 5.003621336072683334e-03 4.626872017979621887e-03 4.653541371226310730e-03 5.662150979042053223e-01 3.064039992750622332e-05
1.137000000000000000e+04 1.137000000000000000e+04 6.639336701482534409e-03 5.060144234448671341e-03 5.017239134758710861e-03 4.644164349883794785e-03 4.670995753258466721e-03 5.666518211364746094e-01 3.220914004486985505e-05
1.155900000000000000e+04 1.155900000000000000e+04 6.648479029536247253e-03 5.069478880614042282e-03 5.031581968069076538e-03 4.662286024540662766e-03 4.684347659349441528e-03 5.669990777969360352e-01 2.808758290484547615e-05
1.175100000000000000e+04 1.175100000000000000e+04 6.657114252448081970e-03 5.077853333204984665e-03 5.045136902481317520e-03 4.679685458540916443e-03 4.701569676399230957e-03 5.674278736114501953e-01 3.975772779085673392e-05
1.194600000000000000e+04 1.194600000000000000e+04 6.665913853794336319e-03 5.086636636406183243e-03 5.059042479842901230e-03 4.697797354310750961e-03 4.717144183814525604e-03 5.678249597549438477e-01 1.179825776489451528e-04
1.214500000000000000e+04 1.214500000000000000e+04 6.675150245428085327e-03 5.095217842608690262e-03 5.072970874607563019e-03 4.716071765869855881e-03 4.729312844574451447e-03 5.681427121162414551e-01 3.030131119885481894e-05
1.234600000000000000e+04 1.234600000000000000e+04 6.683852057904005051e-03 5.103760398924350739e-03 5.086778197437524796e-03 4.734068643301725388e-03 4.745638463646173477e-03 5.685641765594482422e-01 3.826267493423074484e-05
1.255100000000000000e+04 1.255100000000000000e+04 6.692389026284217834e-03 5.112544633448123932e-03 5.100561771541833878e-03 4.752249922603368759e-03 4.761145450174808502e-03 5.689511895179748535e-01 2.518720248190220445e-05
1.276000000000000000e+04 1.276000000000000000e+04 6.701325066387653351e-03 5.121168214827775955e-03 5.114302039146423340e-03 4.770339466631412506e-03 4.777543712407350540e-03 5.693469047546386719e-01 5.533811781788244843e-05
1.297200000000000000e+04 1.297200000000000000e+04 6.710458546876907349e-03 5.130026023834943771e-03 5.128171294927597046e-03 4.788860213011503220e-03 4.791737068444490433e-03 5.697147250175476074e-01 4.208429163554683328e-05
1.318700000000000000e+04 1.318700000000000000e+04 6.719294469803571701e-03 5.138714797794818878e-03 5.141993053257465363e-03 4.807228688150644302e-03 4.805677104741334915e-03 5.700656771659851074e-01 2.478923670423682779e-05
1.340600000000000000e+04 1.340600000000000000e+04 6.728674285113811493e-03 5.146942567080259323e-03 5.155746825039386749e-03 4.826013930141925812e-03 4.819099791347980499e-03 5.704073309898376465e-01 2.367396518820896745e-05
1.362900000000000000e+04 1.362900000000000000e+04 6.737213581800460815e-03 5.156033206731081009e-03 5.170088261365890503e-03 4.844621755182743073e-03 4.836593754589557648e-03 5.708283782005310059e-01 2.830971970979589969e-05
1.385500000000000000e+04 1.385500000000000000e+04 6.745794322341680527e-03 5.164693575352430344e-03 5.184145644307136536e-03 4.863485693931579590e-03 4.853159189224243164e-03 5.712182521820068359e-01 5.411833990365266800e-05
1.408500000000000000e+04 1.408500000000000000e+04 6.754536181688308716e-03 5.173117853701114655e-03 5.198260303586721420e-03 4.882533103227615356e-03 4.867329727858304977e-03 5.715817213058471680e-01 3.840470526483841240e-05
1.431900000000000000e+04 1.431900000000000000e+04 6.763663608580827713e-03 5.181693471968173981e-03 5.212496500462293625e-03 4.902243614196777344e-03 4.879533778876066208e-03 5.718780159950256348e-01 4.240531416144222021e-05
1.455700000000000000e+04 1.455700000000000000e+04 6.772217340767383575e-03 5.190431606024503708e-03 5.227006971836090088e-03 4.921481478959321976e-03 4.897522740066051483e-03 5.723093152046203613e-01 3.418310370761901140e-05
1.479900000000000000e+04 1.479900000000000000e+04 6.781069096177816391e-03 5.199297331273555756e-03 5.241430830210447311e-03 4.940907470881938934e-03 4.911749623715877533e-03 5.726700425148010254e-01 2.317349571967497468e-05
1.504500000000000000e+04 1.504500000000000000e+04 6.790024228394031525e-03 5.208097863942384720e-03 5.255823489278554916e-03 4.960401449352502823e-03 4.927931353449821472e-03 5.730524659156799316e-01 5.359291026252321899e-05
1.529400000000000000e+04 1.529400000000000000e+04 6.799222435802221298e-03 5.216522142291069031e-03 5.269771441817283630e-03 4.980017431080341339e-03 4.943064879626035690e-03 5.734179019927978516e-01 2.582192973932251334e-05
1.554800000000000000e+04 1.554800000000000000e+04 6.808143574744462967e-03 5.224944557994604111e-03 5.283719394356012344e-03 4.999568685889244080e-03 4.958748817443847656e-03 5.737835764884948730e-01 1.879733645182568580e-05
1.580700000000000000e+04 1.580700000000000000e+04 6.817397195845842361e-03 5.234071519225835800e-03 5.298206582665443420e-03 5.019209347665309906e-03 4.974988289177417755e-03 5.741593241691589355e-01 2.843197762558702379e-05
1.606900000000000000e+04 1.606900000000000000e+04 6.826454307883977890e-03 5.242549814283847809e-03 5.312446039170026779e-03 5.038989242166280746e-03 4.988775588572025299e-03 5.745182037353515625e-01 2.176693669753149152e-05
1.633600000000000000e+04 1.633600000000000000e+04 6.835651583969593048e-03 5.251173395663499832e-03 5.326645914465188980e-03 5.058899521827697754e-03 5.003390833735466003e-03 5.748504996299743652e-01 1.816802978282794356e-05
1.660700000000000000e+04 1.660700000000000000e+04 6.844812072813510895e-03 5.259756930172443390e-03 5.341138690710067749e-03 5.078502465039491653e-03 5.020471755415201187e-03 5.752500891685485840e-01 2.220122769358567894e-05
1.688300000000000000e+04 1.688300000000000000e+04 6.854211911559104919e-03 5.268400069326162338e-03 5.355564411729574203e-03 5.098486784845590591e-03 5.035500042140483856e-03 5.756096839904785156e-01 7.275560346897691488e-05
1.716300000000000000e+04 1.716300000000000000e+04 6.863457150757312775e-03 5.277184769511222839e-03 5.370171274989843369e-03 5.118677858263254166e-03 5.049176979809999466e-03 5.759432315826416016e-01 1.861360578914172947e-05
1.744800000000000000e+04 1.744800000000000000e+04 6.872990634292364120e-03 5.286226980388164520e-03 5.384671036154031754e-03 5.138997919857501984e-03 5.064163822680711746e-03 5.762792825698852539e-01 1.962122769327834249e-05
1.773800000000000000e+04 1.773800000000000000e+04 6.882701534777879715e-03 5.295187234878540039e-03 5.399004090577363968e-03 5.158758256584405899e-03 5.080779083073139191e-03 5.766615271568298340e-01 1.857552888395730406e-05
1.803300000000000000e+04 1.803300000000000000e+04 6.892101373523473740e-03 5.303992424160242081e-03 5.413744598627090454e-03 5.179365631192922592e-03 5.095614120364189148e-03 5.770024061203002930e-01 3.848948108498007059e-05
1.833200000000000000e+04 1.833200000000000000e+04 6.901523564010858536e-03 5.313088651746511459e-03 5.428550764918327332e-03 5.199903156608343124e-03 5.112920887768268585e-03 5.773789882659912109e-01 2.342747393413446844e-05
1.863700000000000000e+04 1.863700000000000000e+04 6.910832133144140244e-03 5.321994889527559280e-03 5.443105474114418030e-03 5.220178514719009399e-03 5.128860939294099808e-03 5.777404904365539551e-01 2.004770431085489690e-05
1.894600000000000000e+04 1.894600000000000000e+04 6.920468062162399292e-03 5.330857355147600174e-03 5.458046682178974152e-03 5.240662489086389542e-03 5.143466871231794357e-03 5.780774354934692383e-01 2.722548379097133875e-05
1.926100000000000000e+04 1.926100000000000000e+04 6.929350551217794418e-03 5.339747760444879532e-03 5.472447723150253296e-03 5.261029116809368134e-03 5.161251872777938843e-03 5.784593820571899414e-01 2.423358455416746438e-05
1.958100000000000000e+04 1.958100000000000000e+04 6.939117331057786942e-03 5.348734091967344284e-03 5.487266927957534790e-03 5.281880963593721390e-03 5.175826139748096466e-03 5.787934064865112305e-01 1.568809238960966468e-05
1.990600000000000000e+04 1.990600000000000000e+04 6.948394235223531723e-03 5.357840098440647125e-03 5.501930136233568192e-03 5.302821286022663116e-03 5.193124990910291672e-03 5.791580677032470703e-01 1.436252205166965723e-05
2.023700000000000000e+04 2.023700000000000000e+04 6.957431323826313019e-03 5.366739816963672638e-03 5.516429897397756577e-03 5.323357414454221725e-03 5.210687406361103058e-03 5.795332789421081543e-01 4.282137524569407105e-05
2.057300000000000000e+04 2.057300000000000000e+04 6.966903340071439743e-03 5.375483538955450058e-03 5.531219299882650375e-03 5.344080738723278046e-03 5.226016975939273834e-03 5.798588395118713379e-01 2.054237120319157839e-05
2.091400000000000000e+04 2.091400000000000000e+04 6.975778844207525253e-03 5.384174641221761703e-03 5.546024069190025330e-03 5.365024786442518234e-03 5.242615938186645508e-03 5.802180171012878418e-01 1.593358683749102056e-05
2.126200000000000000e+04 2.126200000000000000e+04 6.985243875533342361e-03 5.392980761826038361e-03 5.560910794883966446e-03 5.385934840887784958e-03 5.257212091237306595e-03 5.805389881134033203e-01 1.663775765337049961e-05
2.161500000000000000e+04 2.161500000000000000e+04 6.994654424488544464e-03 5.402205511927604675e-03 5.575755611062049866e-03 5.406634416431188583e-03 5.274575203657150269e-03 5.809166431427001953e-01 1.538342439744155854e-05
2.197400000000000000e+04 2.197400000000000000e+04 7.004164159297943115e-03 5.411298014223575592e-03 5.591006949543952942e-03 5.428284406661987305e-03 5.291062407195568085e-03 5.812616944313049316e-01 4.953857569489628077e-05
2.233900000000000000e+04 2.233900000000000000e+04 7.013781927525997162e-03 5.420356988906860352e-03 5.605927202850580215e-03 5.449657794088125229e-03 5.306668113917112350e-03 5.815966129302978516e-01 1.235775653185555711e-05
2.271000000000000000e+04 2.271000000000000000e+04 7.023196667432785034e-03 5.429677665233612061e-03 5.620907060801982880e-03 5.470610223710536957e-03 5.323747638612985611e-03 5.819511413574218750e-01 1.295505171583499759e-05
2.308700000000000000e+04 2.308700000000000000e+04 7.032616995275020599e-03 5.438532214611768723e-03 5.635824985802173615e-03 5.491686984896659851e-03 5.341014824807643890e-03 5.823101997375488281e-01 1.383709786750841886e-05
2.347000000000000000e+04 2.347000000000000000e+04 7.041759323328733444e-03 5.447556730359792709e-03 5.650530569255352020e-03 5.512546282261610031e-03 5.358417052775621414e-03 5.826768279075622559e-01 1.719921237963717431e-05
2.386000000000000000e+04 2.386000000000000000e+04 7.051122840493917465e-03 5.456677172333002090e-03 5.665277596563100815e-03 5.533979739993810654e-03 5.373530555516481400e-03 5.830023288726806641e-01 2.450382817187346518e-05
2.425600000000000000e+04 2.425600000000000000e+04 7.060587871819734573e-03 5.465865135192871094e-03 5.680444184690713882e-03 5.554777104407548904e-03 5.391153972595930099e-03 5.833691358566284180e-01 1.173435339296702296e-05
2.465900000000000000e+04 2.465900000000000000e+04 7.069927640259265900e-03 5.475163925439119339e-03 5.695573054254055023e-03 5.576367955654859543e-03 5.409004166722297668e-03 5.837270021438598633e-01 1.918688576552085578e-05
2.506900000000000000e+04 2.506900000000000000e+04 7.079374976456165314e-03 5.484090186655521393e-03 5.710865370929241180e-03 5.597861018031835556e-03 5.424600560218095779e-03 5.840423703193664551e-01 1.033674652717309073e-05
2.548500000000000000e+04 2.548500000000000000e+04 7.088614627718925476e-03 5.493096541613340378e-03 5.725802853703498840e-03 5.619484465569257736e-03 5.441262852400541306e-03 5.843836069107055664e-01 1.262234218302182853e-05
2.590800000000000000e+04 2.590800000000000000e+04 7.098198868334293365e-03 5.502507556229829788e-03 5.741009954363107681e-03 5.640653893351554871e-03 5.458357743918895721e-03 5.847325921058654785e-01 1.272343615710269660e-05
2.633800000000000000e+04 2.633800000000000000e+04 7.107734680175781250e-03 5.511584226042032242e-03 5.756205413490533829e-03 5.662158597260713577e-03 5.474793724715709686e-03 5.850797295570373535e-01 1.319668990618083626e-05
2.677600000000000000e+04 2.677600000000000000e+04 7.117351982742547989e-03 5.520817358046770096e-03 5.771643482148647308e-03 5.683729890733957291e-03 5.492205731570720673e-03 5.854393243789672852e-01 1.496360710007138550e-05
2.722000000000000000e+04 2.722000000000000000e+04 7.126321550458669662e-03 5.529601126909255981e-03 5.786718335002660751e-03 5.705307237803936005e-03 5.507082678377628326e-03 5.857482552528381348e-01 1.662694012338761240e-05
2.767200000000000000e+04 2.767200000000000000e+04 7.136072963476181030e-03 5.538940429687500000e-03 5.802259780466556549e-03 5.727048963308334351e-03 5.526145920157432556e-03 5.861220359802246094e-01 1.705383692751638591e-05
2.813200000000000000e+04 2.813200000000000000e+04 7.145729381591081619e-03 5.547995213419198990e-03 5.817528814077377319e-03 5.748996511101722717e-03 5.543456412851810455e-03 5.864815115928649902e-01 1.062696355802472681e-05
2.859900000000000000e+04 2.859900000000000000e+04 7.155014201998710632e-03 5.557212047278881073e-03 5.832824856042861938e-03 5.771016236394643784e-03 5.559862125664949417e-03 5.868039131164550781e-01 1.092571619665250182e-05
2.907400000000000000e+04 2.907400000000000000e+04 7.164568174630403519e-03 5.566833540797233582e-03 5.848051048815250397e-03 5.792864598333835602e-03 5.577153991907835007e-03 5.871580243110656738e-01 2.082128048641607165e-05
2.955700000000000000e+04 2.955700000000000000e+04 7.174025289714336395e-03 5.575912073254585266e-03 5.863178055733442307e-03 5.814717151224613190e-03 5.594952963292598724e-03 5.875073075294494629e-01 9.083212717087008059e-06
3.004800000000000000e+04 3.004800000000000000e+04 7.183699402958154678e-03 5.585435312241315842e-03 5.878475494682788849e-03 5.836411844938993454e-03 5.611549131572246552e-03 5.878364443778991699e-01 4.840466135647147894e-05
3.054700000000000000e+04 3.054700000000000000e+04 7.193342782557010651e-03 5.594726186245679855e-03 5.893682129681110382e-03 5.858705844730138779e-03 5.629407241940498352e-03 5.881873369216918945e-01 3.440739601501263678e-05
3.105400000000000000e+04 3.105400000000000000e+04 7.203049492090940475e-03 5.604044068604707718e-03 5.908927880227565765e-03 5.881026852875947952e-03 5.645703058689832687e-03 5.885146856307983398e-01 7.741291483398526907e-06
3.157000000000000000e+04 3.157000000000000000e+04 7.212489377707242966e-03 5.613336805254220963e-03 5.924228578805923462e-03 5.903842393308877945e-03 5.661747418344020844e-03 5.888282060623168945e-01 9.216239050147123635e-06
3.209400000000000000e+04 3.209400000000000000e+04 7.221876177936792374e-03 5.622851662337779999e-03 5.939420312643051147e-03 5.926366895437240601e-03 5.679745227098464966e-03 5.891732573509216309e-01 9.765692993823904544e-06
3.262700000000000000e+04 3.262700000000000000e+04 7.231290917843580246e-03 5.632330197840929031e-03 5.954471882432699203e-03 5.948435515165328979e-03 5.697850603610277176e-03 5.895252227783203125e-01 1.625655204406939447e-05
3.316900000000000000e+04 3.316900000000000000e+04 7.454170379787683487e-03 5.763492546975612640e-03 6.075860001146793365e-03 6.067817099392414093e-03 5.674107465893030167e-03 5.872281789779663086e-01 8.977575635071843863e-05
3.372000000000000000e+04 3.372000000000000000e+04 7.469451520591974258e-03 5.780424457043409348e-03 6.116049829870462418e-03 6.131059490144252777e-03 5.782839842140674591e-03 5.899328589439392090e-01 2.180381852667778730e-05
3.428000000000000000e+04 3.428000000000000000e+04 7.488850038498640060e-03 5.797900259494781494e-03 6.150037981569766998e-03 6.172686815261840820e-03 5.842577666044235229e-03 5.910750627517700195e-01 2.275304359500296414e-05
3.484900000000000000e+04 3.484900000000000000e+04 7.505551911890506744e-03 5.813028663396835327e-03 6.177592556923627853e-03 6.209428422152996063e-03 5.889710970222949982e-03 5.919383168220520020e-01 4.643690772354602814e-05
3.542800000000000000e+04 3.542800000000000000e+04 7.521287072449922562e-03 5.827517248690128326e-03 6.202034652233123779e-03 6.243796553462743759e-03 5.930349696427583694e-03 5.926727056503295898e-01 1.219461137225152925e-05
3.601600000000000000e+04 3.601600000000000000e+04 7.536622695624828339e-03 5.841292906552553177e-03 6.224796641618013382e-03 6.276348140090703964e-03 5.967717617750167847e-03 5.933482050895690918e-01 9.270617738366127014e-06
3.661400000000000000e+04 3.661400000000000000e+04 7.550612557679414749e-03 5.853875540196895599e-03 6.246129982173442841e-03 6.307546515017747879e-03 6.001794710755348206e-03 5.939589738845825195e-01 7.891018867667298764e-06
3.722300000000000000e+04 3.722300000000000000e+04 7.563713472336530685e-03 5.866058170795440674e-03 6.266403011977672577e-03 6.337268743664026260e-03 6.034481339156627655e-03 5.945491790771484375e-01 2.812758611980825663e-05
3.784100000000000000e+04 3.784100000000000000e+04 7.575534284114837646e-03 5.877163726836442947e-03 6.285328418016433716e-03 6.365555338561534882e-03 6.064198445528745651e-03 5.950739979743957520e-01 8.674549462739378214e-06
3.846900000000000000e+04 3.846900000000000000e+04 7.586680818349123001e-03 5.888137966394424438e-03 6.303653586655855179e-03 6.392167881131172180e-03 6.092834286391735077e-03 5.955892801284790039e-01 1.797533150238450617e-05
3.910800000000000000e+04 3.910800000000000000e+04 7.597753778100013733e-03 5.898808594793081284e-03 6.321921944618225098e-03 6.418191362172365189e-03 6.119640544056892395e-03 5.960747003555297852e-01 1.914220410981215537e-05
3.975700000000000000e+04 3.975700000000000000e+04 7.607917767018079758e-03 5.908873397856950760e-03 6.339662708342075348e-03 6.444272119551897049e-03 6.144492421299219131e-03 5.965087413787841797e-01 6.554893388965865597e-06
4.041800000000000000e+04 4.041800000000000000e+04 7.617903407663106918e-03 5.918932612985372543e-03 6.356907542794942856e-03 6.469306070357561111e-03 6.169360131025314331e-03 5.969475507736206055e-01 6.233330168470274657e-06
4.108900000000000000e+04 4.108900000000000000e+04 7.627626881003379822e-03 5.928864702582359314e-03 6.373748183250427246e-03 6.493561435490846634e-03 6.193039473146200180e-03 5.973770022392272949e-01 6.404859504982596263e-06
4.177100000000000000e+04 4.177100000000000000e+04 7.637248374521732330e-03 5.938717164099216461e-03 6.390248425304889679e-03 6.517717149108648300e-03 6.216020323336124420e-03 5.977777838706970215e-01 1.722405795590020716e-05
4.246500000000000000e+04 4.246500000000000000e+04 7.646742742508649826e-03 5.948464851826429367e-03 6.406404543668031693e-03 6.541816052049398422e-03 6.239076610654592514e-03 5.981910824775695801e-01 7.148436452553141862e-06
4.317000000000000000e+04 4.317000000000000000e+04 7.656080182641744614e-03 5.958041176199913025e-03 6.422317586839199066e-03 6.565263960510492325e-03 6.260280497372150421e-03 5.985715985298156738e-01 6.598329491680487990e-06
4.388700000000000000e+04 4.388700000000000000e+04 7.665181998163461685e-03 5.967369303107261658e-03 6.437806878238916397e-03 6.588035728782415390e-03 6.281805690377950668e-03 5.989588499069213867e-01 1.658895780565217137e-05
4.461600000000000000e+04 4.461600000000000000e+04 7.674394175410270691e-03 5.976759828627109528e-03 6.453597452491521835e-03 6.611205637454986572e-03 6.301586050540208817e-03 5.993056297302246094e-01 5.621433956548571587e-06
4.535700000000000000e+04 4.535700000000000000e+04 7.683173287659883499e-03 5.986246746033430099e-03 6.468863692134618759e-03 6.633608136326074600e-03 6.323195528239011765e-03 5.996937155723571777e-01 1.978637010324746370e-05
4.611000000000000000e+04 4.611000000000000000e+04 7.692001760005950928e-03 5.994915962219238281e-03 6.483440753072500229e-03 6.655643694102764130e-03 6.341466680169105530e-03 6.000205874443054199e-01 6.053662673366488889e-06
4.687600000000000000e+04 4.687600000000000000e+04 7.700972259044647217e-03 6.004060152918100357e-03 6.498320959508419037e-03 6.677698343992233276e-03 6.362094078212976456e-03 6.003848314285278320e-01 7.320370968955103308e-06
4.765400000000000000e+04 4.765400000000000000e+04 7.709870114922523499e-03 6.012822501361370087e-03 6.512807682156562805e-03 6.699431687593460083e-03 6.381635554134845734e-03 6.007386445999145508e-01 1.528635766590014100e-05
4.844600000000000000e+04 4.844600000000000000e+04 7.718308363109827042e-03 6.021421402692794800e-03 6.527076009660959244e-03 6.721363868564367294e-03 6.399360019713640213e-03 6.010543704032897949e-01 1.506485205027274787e-05
4.925000000000000000e+04 4.925000000000000000e+04 7.726720068603754044e-03 6.030154414474964142e-03 6.541175302118062973e-03 6.742944009602069855e-03 6.418375764042139053e-03 6.013996005058288574e-01 4.459145202417857945e-06
5.006800000000000000e+04 5.006800000000000000e+04 7.735280320048332214e-03 6.038611289113759995e-03 6.555332336574792862e-03 6.764263380318880081e-03 6.435998249799013138e-03 6.017220020294189453e-01 5.032846729591256008e-06
5.090000000000000000e+04 5.090000000000000000e+04 7.743487134575843811e-03 6.047280505299568176e-03 6.569602992385625839e-03 6.785865407437086105e-03 6.454195827245712280e-03 6.020465493202209473e-01 1.242889811692293733e-05
5.174500000000000000e+04 5.174500000000000000e+04 7.751754019409418106e-03 6.055775098502635956e-03 6.583536975085735321e-03 6.806903518736362457e-03 6.472326349467039108e-03 6.023718118667602539e-01 3.220211510779336095e-05
5.260400000000000000e+04 5.260400000000000000e+04 7.760170847177505493e-03 6.063997279852628708e-03 6.597312632948160172e-03 6.827999372035264969e-03 6.489542778581380844e-03 6.026794314384460449e-01 1.535140108899213374e-05
5.347800000000000000e+04 5.347800000000000000e+04 7.768142037093639374e-03 6.072438787668943405e-03 6.611146498471498489e-03 6.849267985671758652e-03 6.507764104753732681e-03 6.030044555664062500e-01 5.004984814149793237e-06
5.436600000000000000e+04 5.436600000000000000e+04 7.776302285492420197e-03 6.080930586904287338e-03 6.625041831284761429e-03 6.870306562632322311e-03 6.524871569126844406e-03 6.033174395561218262e-01 1.202625753649044782e-05
5.526900000000000000e+04 5.526900000000000000e+04 7.784161716699600220e-03 6.089313421398401260e-03 6.638824008405208588e-03 6.890966091305017471e-03 6.542737595736980438e-03 6.036370992660522461e-01 8.311998499266337603e-06
5.618700000000000000e+04 5.618700000000000000e+04 7.792072370648384094e-03 6.097681820392608643e-03 6.652513984590768814e-03 6.911540403962135315e-03 6.560524459928274155e-03 6.039553284645080566e-01 6.778685474273515865e-06
5.712000000000000000e+04 5.712000000000000000e+04 7.800278719514608383e-03 6.105913314968347549e-03 6.666162051260471344e-03 6.932013668119907379e-03 6.577052175998687744e-03 6.042428612709045410e-01 3.765626388485543430e-06
5.806900000000000000e+04 5.806900000000000000e+04 7.807981222867965698e-03 6.113916635513305664e-03 6.679899524897336960e-03 6.952567491680383682e-03 6.594971287995576859e-03 6.045582294464111328e-01 5.454009169625351205e-06
5.903300000000000000e+04 5.903300000000000000e+04 7.815669290721416473e-03 6.122030783444643021e-03 6.693407893180847168e-03 6.972604431211948395e-03 6.611727643758058548e-03 6.048584580421447754e-01 3.054438593608210795e-06
6.001300000000000000e+04 6.001300000000000000e+04 7.823306135833263397e-03 6.129747722297906876e-03 6.707144901156425476e-03 6.992994807660579681e-03 6.628013681620359421e-03 6.051427125930786133e-01 3.646570576165686361e-06
6.101000000000000000e+04 6.101000000000000000e+04 7.831252180039882660e-03 6.137748714536428452e-03 6.720810197293758392e-03 7.013175636529922485e-03 6.645097862929105759e-03 6.054489612579345703e-01 4.094162250112276524e-06
6.202300000000000000e+04 6.202300000000000000e+04 7.838674820959568024e-03 6.145623046904802322e-03 6.734447553753852844e-03 7.033586502075195312e-03 6.662022322416305542e-03 6.057387590408325195e-01 3.241848844481864944e-06
6.305300000000000000e+04 6.305300000000000000e+04 7.846429012715816498e-03 6.153303198516368866e-03 6.748019717633724213e-03 7.053772453218698502e-03 6.679121870547533035e-03 6.060335040092468262e-01 3.200574428774416447e-05
6.410000000000000000e+04 6.410000000000000000e+04 7.853969931602478027e-03 6.161155179142951965e-03 6.761469412595033646e-03 7.074266672134399414e-03 6.695474032312631607e-03 6.063157320022583008e-01 2.554663069531670772e-06
6.516500000000000000e+04 6.516500000000000000e+04 7.861737161874771118e-03 6.168870721012353897e-03 6.774921435862779617e-03 7.094148080796003342e-03 6.712771486490964890e-03 6.066119074821472168e-01 3.115008439635857940e-06
6.624700000000000000e+04 6.624700000000000000e+04 7.869388908147811890e-03 6.176547147333621979e-03 6.788216065615415573e-03 7.114173844456672668e-03 6.729177664965391159e-03 6.068932414054870605e-01 5.628262442769482732e-06
6.734700000000000000e+04 6.734700000000000000e+04 7.876859977841377258e-03 6.184121593832969666e-03 6.801657844334840775e-03 7.134366780519485474e-03 6.745511665940284729e-03 6.071743965148925781e-01 2.485586037437315099e-06
6.846600000000000000e+04 6.846600000000000000e+04 7.884749211370944977e-03 6.191712338477373123e-03 6.815108004957437515e-03 7.154422346502542496e-03 6.761512253433465958e-03 6.074504256248474121e-01 3.253589511587051675e-06
6.960300000000000000e+04 6.960300000000000000e+04 7.892273366451263428e-03 6.199316587299108505e-03 6.828194018453359604e-03 7.174403406679630280e-03 6.778163835406303406e-03 6.077330112457275391e-01 1.221047841681865975e-05
7.075800000000000000e+04 7.075800000000000000e+04 7.900118827819824219e-03 6.206833291798830032e-03 6.841416005045175552e-03 7.194663863629102707e-03 6.794463843107223511e-03 6.080067157745361328e-01 2.156683649445767514e-06
7.193400000000000000e+04 7.193400000000000000e+04 7.908040657639503479e-03 6.214364431798458099e-03 6.854507140815258026e-03 7.214487530291080475e-03 6.810607854276895523e-03 6.082807183265686035e-01 3.266762632847530767e-06
7.312800000000000000e+04 7.312800000000000000e+04 7.915730588138103485e-03 6.222022697329521179e-03 6.867835763841867447e-03 7.234556134790182114e-03 6.827668286859989166e-03 6.085653305053710938e-01 1.534010698378551751e-05
7.434300000000000000e+04 7.434300000000000000e+04 7.923640310764312744e-03 6.229429971426725388e-03 6.880913861095905304e-03 7.254627998918294907e-03 6.842177361249923706e-03 6.088150739669799805e-01 2.786208142424584366e-06
7.557700000000000000e+04 7.557700000000000000e+04 7.931534200906753540e-03 6.236971821635961533e-03 6.894185207784175873e-03 7.274582050740718842e-03 6.860264576971530914e-03 6.091159582138061523e-01 1.067402808985207230e-05
7.683200000000000000e+04 7.683200000000000000e+04 7.939323782920837402e-03 6.244387011975049973e-03 6.907200440764427185e-03 7.294849492609500885e-03 6.875162012875080109e-03 6.093596220016479492e-01 2.042427695414517075e-06
7.810800000000000000e+04 7.810800000000000000e+04 7.947365753352642059e-03 6.252124439924955368e-03 6.920428015291690826e-03 7.314761634916067123e-03 6.892530247569084167e-03 6.096531748771667480e-01 2.716867356866714545e-06
7.940500000000000000e+04 7.940500000000000000e+04 7.955153472721576691e-03 6.259561516344547272e-03 6.933528929948806763e-03 7.334994617849588394e-03 6.907956674695014954e-03 6.099096536636352539e-01 1.951024387381039560e-06
8.072400000000000000e+04 8.072400000000000000e+04 7.962953299283981323e-03 6.267181597650051117e-03 6.946584675461053848e-03 7.354842964559793472e-03 6.924853194504976273e-03 6.101896166801452637e-01 2.608366685308283195e-06
8.206500000000000000e+04 8.206500000000000000e+04 7.970710285007953644e-03 6.274707615375518799e-03 6.959673948585987091e-03 7.375002373009920120e-03 6.940623279660940170e-03 6.104428172111511230e-01 2.749380200839368626e-06
8.342800000000000000e+04 8.342800000000000000e+04 7.978532463312149048e-03 6.282621994614601135e-03 6.972820498049259186e-03 7.395000662654638290e-03 6.957598961889743805e-03 6.107224822044372559e-01 8.145740139298141003e-06
8.481300000000000000e+04 8.481300000000000000e+04 7.986444979906082153e-03 6.290216464549303055e-03 6.985948886722326279e-03 7.415188942104578018e-03 6.973274517804384232e-03 6.109808087348937988e-01 2.264424892928218469e-06
8.622100000000000000e+04 8.622100000000000000e+04 7.994178682565689087e-03 6.297857966274023056e-03 6.999004166573286057e-03 7.435220759361982346e-03 6.989773362874984741e-03 6.112498641014099121e-01 1.697586526461236645e-06
8.765300000000000000e+04 8.765300000000000000e+04 8.002142421901226044e-03 6.305789109319448471e-03 7.012186571955680847e-03 7.455360144376754761e-03 7.005697116255760193e-03 6.115096807479858398e-01 2.047947646133252420e-06
8.910900000000000000e+04 8.910900000000000000e+04 8.009878918528556824e-03 6.313382647931575775e-03 7.025010883808135986e-03 7.475408725440502167e-03 7.021703757345676422e-03 6.117686033248901367e-01 1.618622945898096077e-06
9.058900000000000000e+04 9.058900000000000000e+04 8.017441257834434509e-03 6.320970132946968079e-03 7.037694100290536880e-03 7.495086174458265305e-03 7.038465235382318497e-03 6.120438575744628906e-01 2.283936055391677655e-06
9.209300000000000000e+04 9.209300000000000000e+04 8.025061339139938354e-03 6.328596267849206924e-03 7.050678599625825882e-03 7.515237201005220413e-03 7.053422275930643082e-03 6.122854948043823242e-01 1.541259507575887255e-06
9.362300000000000000e+04 9.362300000000000000e+04 8.033020421862602234e-03 6.336561869829893112e-03 7.064184173941612244e-03 7.535967975854873657e-03 7.070419378578662872e-03 6.125587224960327148e-01 1.986130200748448260e-06
9.517700000000000000e+04 9.517700000000000000e+04 8.040719665586948395e-03 6.344427820295095444e-03 7.077371235936880112e-03 7.556700147688388824e-03 7.088052574545145035e-03 6.128352880477905273e-01 1.628779273232794367e-06
9.675800000000000000e+04 9.675800000000000000e+04 8.048693649470806122e-03 6.352342665195465088e-03 7.090370636433362961e-03 7.577355485409498215e-03 7.105011958628892899e-03 6.131021976470947266e-01 2.040782874246360734e-06
9.836500000000000000e+04 9.836500000000000000e+04 8.056662976741790771e-03 6.360258441418409348e-03 7.103392388671636581e-03 7.597773335874080658e-03 7.121926639229059219e-03 6.133762001991271973e-01 1.439302195649361238e-06
9.999800000000000000e+04 9.999800000000000000e+04 8.064381778240203857e-03 6.367901805788278580e-03 7.116187363862991333e-03 7.617742288857698441e-03 7.138308137655258179e-03 6.136335134506225586e-01 1.271372275368776172e-05

